Beyond first-order accuracy in continuous-forcing immersed boundary methods, and their well-conditioned projection-based solution

We introduce a refined immersed boundary (IB) methodology that is better-than-first-order accurate in practice, while preserving key properties of "continuous-forcing" IB approaches that retain a singular source term in the governing equations. Our method leverages a smoothed indicator (Heaviside) function, following ideas from multiphase flow and immersed layers formulations, to recast the IB solution as a composite of distinct interior and exterior fields. We demonstrate that, when cast through this composite-solution lens, prior continuous-forcing IB methods can be seen as neglecting terms in the governing and constraint equations that restrict the solution to first-order accuracy. We incorporate these terms to systematically improve accuracy without the need for heuristic corrections. In canonical Poisson problems, we empirically demonstrate second-order convergence, and in incompressible Navier-Stokes simulations the method achieves slightly sub-second-order performance. While our present study focuses on these cases, the framework suggests a path towards second-order accuracy or higher, with further extensions. This perspective reframes accuracy limitations typically attributed to IB schemes. Although continuous-forcing IB methods are often reported to be only first-order accurate, we show that neither smoothing nor interface interpolation inherently restricts attainable order. Moreover, we naturally incorporate this higher-order formulation into a projection-based solution process. The resulting algorithm simultaneously mitigates the spurious surface stresses produced by ill-conditioned linear systems and reduces sensitivity to geometric resolution, addressing both conditioning and accuracy concerns within a unified approach.

==> figures/data/1D_example_nx_17_ddf_Yang3_alpha_1/DR.txt <==
0.0625	0.0
0.1875	0.0
0.3125	0.0
0.4375	0.0
0.5625	0.0
0.6875	0.0
0.8125	12.217602260500563
0.9375	27.34719321849832
1.0625	-27.34719321849832
1.1875	-12.217602260500563
1.3125	0.0
1.4375	0.0
1.5625	0.0
1.6875	0.0
1.8125	0.0
1.9375	0.0


==> figures/data/1D_example_nx_17_ddf_Yang3_alpha_1/DR1.txt <==
0.0625	0.0
0.1875	0.0
0.3125	0.0
0.4375	0.0
0.5625	0.0
0.6875	0.0
0.8125	-1.5272002825625703
0.9375	1.5272002825625703
1.0625	1.5272002825625703
1.1875	-1.5272002825625703
1.3125	0.0
1.4375	0.0
1.5625	0.0
1.6875	0.0
1.8125	0.0
1.9375	0.0


==> figures/data/1D_example_nx_17_ddf_Yang3_alpha_1/HminusC.txt <==
0.0625	1.000000000000001
0.1875	1.0000000000000009
0.3125	1.0000000000000009
0.4375	1.0000000000000009
0.5625	1.0000000000000007
0.6875	1.0000000000000004
0.8125	1.0000000000000004
0.9375	0.809099964679679
1.0625	0.1909000353203214
1.1875	0.0
1.3125	0.0
1.4375	0.0
1.5625	0.0
1.6875	0.0
1.8125	0.0
1.9375	0.0


==> figures/data/1D_example_nx_17_ddf_Yang3_alpha_1/HplusC.txt <==
0.0625	-1.1102230246251565e-15
0.1875	-9.992007221626409e-16
0.3125	-8.881784197001252e-16
0.4375	-7.771561172376096e-16
0.5625	-6.661338147750939e-16
0.6875	-5.551115123125783e-16
0.8125	-4.440892098500626e-16
0.9375	0.19090003532032096
1.0625	0.8090999646796786
1.1875	1.0
1.3125	1.0
1.4375	1.0
1.5625	1.0
1.6875	1.0
1.8125	1.0
1.9375	1.0


==> figures/data/1D_example_nx_17_ddf_Yang3_alpha_1/R.txt <==
0.0	0.0
0.125	0.0
0.25	0.0
0.375	0.0
0.5	0.0
0.625	0.0
0.75	0.0
0.875	1.5272002825625703
1.0	4.94559943487486
1.125	1.5272002825625703
1.25	0.0
1.375	0.0
1.5	0.0
1.625	0.0
1.75	0.0
1.875	0.0
2.0	0.0


==> figures/data/1D_example_nx_17_ddf_Yang3_alpha_1/R1.txt <==
0.0	-0.0
0.125	-0.0
0.25	-0.0
0.375	-0.0
0.5	-0.0
0.625	-0.0
0.75	-0.0
0.875	-0.1909000353203213
1.0	0.0
1.125	0.1909000353203213
1.25	0.0
1.375	0.0
1.5	0.0
1.625	0.0
1.75	0.0
1.875	0.0
2.0	0.0


==> figures/data/1D_example_nx_17_ddf_Yang3_alpha_1/Rfine.txt <==
0.0	0.0
0.001	0.0
0.002	0.0
0.003	0.0
0.004	0.0
0.005	0.0
0.006	0.0
0.007	0.0
0.008	0.0
0.009	0.0
0.01	0.0
0.011	0.0
0.012	0.0
0.013	0.0
0.014	0.0
0.015	0.0
0.016	0.0
0.017	0.0
0.018	0.0
0.019	0.0
0.02	0.0
0.021	0.0
0.022	0.0
0.023	0.0
0.024	0.0
0.025	0.0
0.026	0.0
0.027	0.0
0.028	0.0
0.029	0.0
0.03	0.0
0.031	0.0
0.032	0.0
0.033	0.0
0.034	0.0
0.035	0.0
0.036	0.0
0.037	0.0
0.038	0.0
0.039	0.0
0.04	0.0
0.041	0.0
0.042	0.0
0.043	0.0
0.044	0.0
0.045	0.0
0.046	0.0
0.047	0.0
0.048	0.0
0.049	0.0
0.05	0.0
0.051	0.0
0.052	0.0
0.053	0.0
0.054	0.0
0.055	0.0
0.056	0.0
0.057	0.0
0.058	0.0
0.059	0.0
0.06	0.0
0.061	0.0
0.062	0.0
0.063	0.0
0.064	0.0
0.065	0.0
0.066	0.0
0.067	0.0
0.068	0.0
0.069	0.0
0.07	0.0
0.071	0.0
0.072	0.0
0.073	0.0
0.074	0.0
0.075	0.0
0.076	0.0
0.077	0.0
0.078	0.0
0.079	0.0
0.08	0.0
0.081	0.0
0.082	0.0
0.083	0.0
0.084	0.0
0.085	0.0
0.086	0.0
0.087	0.0
0.088	0.0
0.089	0.0
0.09	0.0
0.091	0.0
0.092	0.0
0.093	0.0
0.094	0.0
0.095	0.0
0.096	0.0
0.097	0.0
0.098	0.0
0.099	0.0
0.1	0.0
0.101	0.0
0.102	0.0
0.103	0.0
0.104	0.0
0.105	0.0
0.106	0.0
0.107	0.0
0.108	0.0
0.109	0.0
0.11	0.0
0.111	0.0
0.112	0.0
0.113	0.0
0.114	0.0
0.115	0.0
0.116	0.0
0.117	0.0
0.118	0.0
0.119	0.0
0.12	0.0
0.121	0.0
0.122	0.0
0.123	0.0
0.124	0.0
0.125	0.0
0.126	0.0
0.127	0.0
0.128	0.0
0.129	0.0
0.13	0.0
0.131	0.0
0.132	0.0
0.133	0.0
0.134	0.0
0.135	0.0
0.136	0.0
0.137	0.0
0.138	0.0
0.139	0.0
0.14	0.0
0.141	0.0
0.142	0.0
0.143	0.0
0.144	0.0
0.145	0.0
0.146	0.0
0.147	0.0
0.148	0.0
0.149	0.0
0.15	0.0
0.151	0.0
0.152	0.0
0.153	0.0
0.154	0.0
0.155	0.0
0.156	0.0
0.157	0.0
0.158	0.0
0.159	0.0
0.16	0.0
0.161	0.0
0.162	0.0
0.163	0.0
0.164	0.0
0.165	0.0
0.166	0.0
0.167	0.0
0.168	0.0
0.169	0.0
0.17	0.0
0.171	0.0
0.172	0.0
0.173	0.0
0.174	0.0
0.175	0.0
0.176	0.0
0.177	0.0
0.178	0.0
0.179	0.0
0.18	0.0
0.181	0.0
0.182	0.0
0.183	0.0
0.184	0.0
0.185	0.0
0.186	0.0
0.187	0.0
0.188	0.0
0.189	0.0
0.19	0.0
0.191	0.0
0.192	0.0
0.193	0.0
0.194	0.0
0.195	0.0
0.196	0.0
0.197	0.0
0.198	0.0
0.199	0.0
0.2	0.0
0.201	0.0
0.202	0.0
0.203	0.0
0.204	0.0
0.205	0.0
0.206	0.0
0.207	0.0
0.208	0.0
0.209	0.0
0.21	0.0
0.211	0.0
0.212	0.0
0.213	0.0
0.214	0.0
0.215	0.0
0.216	0.0
0.217	0.0
0.218	0.0
0.219	0.0
0.22	0.0
0.221	0.0
0.222	0.0
0.223	0.0
0.224	0.0
0.225	0.0
0.226	0.0
0.227	0.0
0.228	0.0
0.229	0.0
0.23	0.0
0.231	0.0
0.232	0.0
0.233	0.0
0.234	0.0
0.235	0.0
0.236	0.0
0.237	0.0
0.238	0.0
0.239	0.0
0.24	0.0
0.241	0.0
0.242	0.0
0.243	0.0
0.244	0.0
0.245	0.0
0.246	0.0
0.247	0.0
0.248	0.0
0.249	0.0
0.25	0.0
0.251	0.0
0.252	0.0
0.253	0.0
0.254	0.0
0.255	0.0
0.256	0.0
0.257	0.0
0.258	0.0
0.259	0.0
0.26	0.0
0.261	0.0
0.262	0.0
0.263	0.0
0.264	0.0
0.265	0.0
0.266	0.0
0.267	0.0
0.268	0.0
0.269	0.0
0.27	0.0
0.271	0.0
0.272	0.0
0.273	0.0
0.274	0.0
0.275	0.0
0.276	0.0
0.277	0.0
0.278	0.0
0.279	0.0
0.28	0.0
0.281	0.0
0.282	0.0
0.283	0.0
0.284	0.0
0.285	0.0
0.286	0.0
0.287	0.0
0.288	0.0
0.289	0.0
0.29	0.0
0.291	0.0
0.292	0.0
0.293	0.0
0.294	0.0
0.295	0.0
0.296	0.0
0.297	0.0
0.298	0.0
0.299	0.0
0.3	0.0
0.301	0.0
0.302	0.0
0.303	0.0
0.304	0.0
0.305	0.0
0.306	0.0
0.307	0.0
0.308	0.0
0.309	0.0
0.31	0.0
0.311	0.0
0.312	0.0
0.313	0.0
0.314	0.0
0.315	0.0
0.316	0.0
0.317	0.0
0.318	0.0
0.319	0.0
0.32	0.0
0.321	0.0
0.322	0.0
0.323	0.0
0.324	0.0
0.325	0.0
0.326	0.0
0.327	0.0
0.328	0.0
0.329	0.0
0.33	0.0
0.331	0.0
0.332	0.0
0.333	0.0
0.334	0.0
0.335	0.0
0.336	0.0
0.337	0.0
0.338	0.0
0.339	0.0
0.34	0.0
0.341	0.0
0.342	0.0
0.343	0.0
0.344	0.0
0.345	0.0
0.346	0.0
0.347	0.0
0.348	0.0
0.349	0.0
0.35	0.0
0.351	0.0
0.352	0.0
0.353	0.0
0.354	0.0
0.355	0.0
0.356	0.0
0.357	0.0
0.358	0.0
0.359	0.0
0.36	0.0
0.361	0.0
0.362	0.0
0.363	0.0
0.364	0.0
0.365	0.0
0.366	0.0
0.367	0.0
0.368	0.0
0.369	0.0
0.37	0.0
0.371	0.0
0.372	0.0
0.373	0.0
0.374	0.0
0.375	0.0
0.376	0.0
0.377	0.0
0.378	0.0
0.379	0.0
0.38	0.0
0.381	0.0
0.382	0.0
0.383	0.0
0.384	0.0
0.385	0.0
0.386	0.0
0.387	0.0
0.388	0.0
0.389	0.0
0.39	0.0
0.391	0.0
0.392	0.0
0.393	0.0
0.394	0.0
0.395	0.0
0.396	0.0
0.397	0.0
0.398	0.0
0.399	0.0
0.4	0.0
0.401	0.0
0.402	0.0
0.403	0.0
0.404	0.0
0.405	0.0
0.406	0.0
0.407	0.0
0.408	0.0
0.409	0.0
0.41	0.0
0.411	0.0
0.412	0.0
0.413	0.0
0.414	0.0
0.415	0.0
0.416	0.0
0.417	0.0
0.418	0.0
0.419	0.0
0.42	0.0
0.421	0.0
0.422	0.0
0.423	0.0
0.424	0.0
0.425	0.0
0.426	0.0
0.427	0.0
0.428	0.0
0.429	0.0
0.43	0.0
0.431	0.0
0.432	0.0
0.433	0.0
0.434	0.0
0.435	0.0
0.436	0.0
0.437	0.0
0.438	0.0
0.439	0.0
0.44	0.0
0.441	0.0
0.442	0.0
0.443	0.0
0.444	0.0
0.445	0.0
0.446	0.0
0.447	0.0
0.448	0.0
0.449	0.0
0.45	0.0
0.451	0.0
0.452	0.0
0.453	0.0
0.454	0.0
0.455	0.0
0.456	0.0
0.457	0.0
0.458	0.0
0.459	0.0
0.46	0.0
0.461	0.0
0.462	0.0
0.463	0.0
0.464	0.0
0.465	0.0
0.466	0.0
0.467	0.0
0.468	0.0
0.469	0.0
0.47	0.0
0.471	0.0
0.472	0.0
0.473	0.0
0.474	0.0
0.475	0.0
0.476	0.0
0.477	0.0
0.478	0.0
0.479	0.0
0.48	0.0
0.481	0.0
0.482	0.0
0.483	0.0
0.484	0.0
0.485	0.0
0.486	0.0
0.487	0.0
0.488	0.0
0.489	0.0
0.49	0.0
0.491	0.0
0.492	0.0
0.493	0.0
0.494	0.0
0.495	0.0
0.496	0.0
0.497	0.0
0.498	0.0
0.499	0.0
0.5	0.0
0.501	0.0
0.502	0.0
0.503	0.0
0.504	0.0
0.505	0.0
0.506	0.0
0.507	0.0
0.508	0.0
0.509	0.0
0.51	0.0
0.511	0.0
0.512	0.0
0.513	0.0
0.514	0.0
0.515	0.0
0.516	0.0
0.517	0.0
0.518	0.0
0.519	0.0
0.52	0.0
0.521	0.0
0.522	0.0
0.523	0.0
0.524	0.0
0.525	0.0
0.526	0.0
0.527	0.0
0.528	0.0
0.529	0.0
0.53	0.0
0.531	0.0
0.532	0.0
0.533	0.0
0.534	0.0
0.535	0.0
0.536	0.0
0.537	0.0
0.538	0.0
0.539	0.0
0.54	0.0
0.541	0.0
0.542	0.0
0.543	0.0
0.544	0.0
0.545	0.0
0.546	0.0
0.547	0.0
0.548	0.0
0.549	0.0
0.55	0.0
0.551	0.0
0.552	0.0
0.553	0.0
0.554	0.0
0.555	0.0
0.556	0.0
0.557	0.0
0.558	0.0
0.559	0.0
0.56	0.0
0.561	0.0
0.562	0.0
0.563	0.0
0.564	0.0
0.565	0.0
0.566	0.0
0.567	0.0
0.568	0.0
0.569	0.0
0.57	0.0
0.571	0.0
0.572	0.0
0.573	0.0
0.574	0.0
0.575	0.0
0.576	0.0
0.577	0.0
0.578	0.0
0.579	0.0
0.58	0.0
0.581	0.0
0.582	0.0
0.583	0.0
0.584	0.0
0.585	0.0
0.586	0.0
0.587	0.0
0.588	0.0
0.589	0.0
0.59	0.0
0.591	0.0
0.592	0.0
0.593	0.0
0.594	0.0
0.595	0.0
0.596	0.0
0.597	0.0
0.598	0.0
0.599	0.0
0.6	0.0
0.601	0.0
0.602	0.0
0.603	0.0
0.604	0.0
0.605	0.0
0.606	0.0
0.607	0.0
0.608	0.0
0.609	0.0
0.61	0.0
0.611	0.0
0.612	0.0
0.613	0.0
0.614	0.0
0.615	0.0
0.616	0.0
0.617	0.0
0.618	0.0
0.619	0.0
0.62	0.0
0.621	0.0
0.622	0.0
0.623	0.0
0.624	0.0
0.625	0.0
0.626	0.0
0.627	0.0
0.628	0.0
0.629	0.0
0.63	0.0
0.631	0.0
0.632	0.0
0.633	0.0
0.634	0.0
0.635	0.0
0.636	0.0
0.637	0.0
0.638	0.0
0.639	0.0
0.64	0.0
0.641	0.0
0.642	0.0
0.643	0.0
0.644	0.0
0.645	0.0
0.646	0.0
0.647	0.0
0.648	0.0
0.649	0.0
0.65	0.0
0.651	0.0
0.652	0.0
0.653	0.0
0.654	0.0
0.655	0.0
0.656	0.0
0.657	0.0
0.658	0.0
0.659	0.0
0.66	0.0
0.661	0.0
0.662	0.0
0.663	0.0
0.664	0.0
0.665	0.0
0.666	0.0
0.667	0.0
0.668	0.0
0.669	0.0
0.67	0.0
0.671	0.0
0.672	0.0
0.673	0.0
0.674	0.0
0.675	0.0
0.676	0.0
0.677	0.0
0.678	0.0
0.679	0.0
0.68	0.0
0.681	0.0
0.682	0.0
0.683	0.0
0.684	0.0
0.685	0.0
0.686	0.0
0.687	0.0
0.688	0.0
0.689	0.0
0.69	0.0
0.691	0.0
0.692	0.0
0.693	0.0
0.694	0.0
0.695	0.0
0.696	0.0
0.697	0.0
0.698	0.0
0.699	0.0
0.7	0.0
0.701	0.0
0.702	0.0
0.703	0.0
0.704	0.0
0.705	0.0
0.706	0.0
0.707	0.0
0.708	0.0
0.709	0.0
0.71	0.0
0.711	0.0
0.712	0.0
0.713	0.0
0.714	0.0
0.715	0.0
0.716	0.0
0.717	0.0
0.718	0.0
0.719	0.0
0.72	0.0
0.721	0.0
0.722	0.0
0.723	0.0
0.724	0.0
0.725	0.0
0.726	0.0
0.727	0.0
0.728	0.0
0.729	0.0
0.73	0.0
0.731	0.0
0.732	0.0
0.733	0.0
0.734	0.0
0.735	0.0
0.736	0.0
0.737	0.0
0.738	0.0
0.739	0.0
0.74	0.0
0.741	0.0
0.742	0.0
0.743	0.0
0.744	0.0
0.745	0.0
0.746	0.0
0.747	0.0
0.748	0.0
0.749	0.0
0.75	0.0
0.751	2.6371125367852244e-6
0.752	2.0416448845150814e-5
0.753	6.680443683126924e-5
0.754	0.00015376996634614004
0.755	0.00029206188825864343
0.756	0.000491419226742229
0.757	0.0007607337891383237
0.758	0.0011081782377176386
0.759	0.0015413085500395884
0.76	0.002067147123339441
0.761	0.0026922510039756875
0.762	0.0034227685150128306
0.763	0.004264486714364579
0.764	0.005222871519258543
0.765	0.006303101902085384
0.766	0.007510099246522239
0.767	0.008848552717639735
0.768	0.010322941322344792
0.769	0.01193755320111431
0.77	0.013696502587656256
0.771	0.01560374479169696
0.772	0.017663089496164436
0.773	0.019878212609178436
0.774	0.02225266687074809
0.775	0.024789891381247736
0.776	0.02749322019225628
0.777	0.030365890078596053
0.778	0.03341104759263708
0.779	0.03663175548710615
0.78	0.040030998580467325
0.781	0.04361168912864202
0.782	0.047376671758311534
0.783	0.051328728009694596
0.784	0.055470580530658786
0.785	0.059804896958730924
0.786	0.06433429352316067
0.787	0.06906133839532111
0.788	0.07398855481249883
0.789	0.07911842399725062
0.79	0.08445338789208812
0.791	0.0899958517270867
0.792	0.09574818643619158
0.793	0.10171273093636515
0.794	0.10789179428234538
0.795	0.11428765770846722
0.796	0.1209025765680056
0.797	0.12773878217948287
0.798	0.1347984835885955
0.799	0.1420838692536062
0.8	0.14959710866146675
0.801	0.15734035388133316
0.802	0.16531574106160815
0.803	0.17352539187623756
0.804	0.18197141492556382
0.805	0.19065590709673536
0.806	0.19958095488831198
0.807	0.20874863570350266
0.808	0.21816101911619562
0.809	0.22782016811383152
0.81	0.23772814032087175
0.811	0.2478869892066239
0.812	0.25829876528097695
0.813	0.2689655172815908
0.814	0.27988929335594437
0.815	0.29107214224169575
0.816	0.3025161144487358
0.817	0.3142232634463719
0.818	0.3261956468590657
0.819	0.3384353276742559
0.82	0.3509443754658325
0.821	0.36372486763700457
0.822	0.3767788906863302
0.823	0.3901085415009593
0.824	0.40371592868123457
0.825	0.41760317390110135
0.826	0.43177241330896193
0.827	0.44622579897397274
0.828	0.4609655003830847
0.829	0.47599370599456153
0.83	0.49131262485410027
0.831	0.506924488280222
0.832	0.5228315516262028
0.833	0.5390360961263763
0.834	0.5555404308354813
0.835	0.5723468946704792
0.836	0.5894578585653173
0.837	0.6068757277500688
0.838	0.6246029441672465
0.839	0.642641989039407
0.84	0.6609953856038364
0.841	0.6796657020319086
0.842	0.6986555545528731
0.843	0.7179676108042559
0.844	0.7376045934339255
0.845	0.7575692839821004
0.846	0.777864527075462
0.847	0.7984932349699305
0.848	0.819458392483972
0.849	0.8407630623703117
0.85	0.8624103911813186
0.851	0.88440361569182
0.852	0.9067460699533895
0.853	0.9294411930664048
0.854	0.9524925377708708
0.855	0.9759037799749118
0.856	0.999678729361452
0.857	1.0238213412402226
0.858	1.0483357298449283
0.859	1.0732261833160477
0.86	1.09849718066048
0.861	1.124153411043309
0.862	1.1501997958482049
0.863	1.1766415140475566
0.864	1.2034840315585935
0.865	1.2307331354392264
0.866	1.2583949740125282
0.867	1.2864761043248503
0.868	1.314983548773429
0.869	1.343924863335827
0.87	1.3733082206743075
0.871	1.4031425125962198
0.872	1.4334374781257342
0.873	1.4642038661137229
0.874	1.4954536454500333
0.875	1.5272002825625703
0.876	1.5594483712249592
0.877	1.5921630332160326
0.878	1.625303869252071
0.879	1.658834972663526
0.88	1.692724096897786
0.881	1.7269420248823426
0.882	1.7614620811951531
0.883	1.796259747849414
0.884	1.831312356912445
0.885	1.8665988411925456
0.886	1.902099529550645
0.887	1.9377959770175308
0.888	1.9736708224194754
0.889	2.0097076680047907
0.89	2.0458909768563087
0.891	2.082205984823003
0.892	2.1186386244096465
0.893	2.1551754585955303
0.894	2.1918036229592204
0.895	2.228510774799598
0.896	2.2652850481874736
0.897	2.302115014074075
0.898	2.3389896447350327
0.899	2.375898281950322
0.9	2.4128306084188202
0.901	2.4497766219857993
0.902	2.4867266123267777
0.903	2.5236711397846525
0.904	2.560601016101244
0.905	2.597507286821169
0.906	2.6343812151766426
0.907	2.671214267287632
0.908	2.707998098533482
0.909	2.7447245409705925
0.91	2.781385591686374
0.911	2.817973401993084
0.912	2.8544802673766014
0.913	2.890898618125071
0.914	2.9272210105708147
0.915	2.9634401188862984
0.916	2.9995487273813026
0.917	3.0355397232539967
0.918	3.071406089753475
0.919	3.1071408997155308
0.92	3.1427373094371633
0.921	3.178188552858552
0.922	3.213487936024118
0.923	3.24862883179678
0.924	3.2836046748017518
0.925	3.318408956578169
0.926	3.3530352209185668
0.927	3.3874770593777392
0.928	3.421728106933855
0.929	3.4557820377858754
0.93	3.4896325612723578
0.931	3.523273417897626
0.932	3.556698375452064
0.933	3.5899012252139824
0.934	3.6228757782210725
0.935	3.65561586159995
0.936	3.688115314942699
0.937	3.7203679867196366
0.938	3.752367730717794
0.939	3.784108402494732
0.94	3.8155838558374806
0.941	3.8467879392163584
0.942	3.8777144922234483
0.943	3.908357341985366
0.944	3.938710299539804
0.945	3.968767156165072
0.946	3.9985216796515552
0.947	4.027967610503576
0.948	4.057098658059692
0.949	4.085908496518864
0.95	4.114390760859262
0.951	4.142539042635679
0.952	4.17034688564065
0.953	4.197807781413313
0.954	4.224915164578879
0.955	4.251662408000267
0.956	4.278042817721899
0.957	4.3040496276839555
0.958	4.329675994183433
0.959	4.354914990056129
0.96	4.379759598551132
0.961	4.4042027068666165
0.962	4.42823709931236
0.963	4.45185545006083
0.964	4.4750503154443475
0.965	4.497814125751057
0.966	4.520139176466839
0.967	4.542017618903949
0.968	4.563441450149799
0.969	4.584402502260788
0.97	4.604892430616262
0.971	4.624902701336187
0.972	4.644424577652778
0.973	4.6634491051106535
0.974	4.681967095451632
0.975	4.69996910901861
0.976	4.717445435487108
0.977	4.7343860727023985
0.978	4.750780703363356
0.979	4.766618669249957
0.98	4.781888942637831
0.981	4.79658009447821
0.982	4.8106802588418995
0.983	4.824177093027783
0.984	4.837057732614428
0.985	4.8493087405811215
0.986	4.860916049432641
0.987	4.871864895017955
0.988	4.8821397404199
0.989	4.891724187886785
0.99	4.9006008762448845
0.991	4.908751360524985
0.992	4.916155969588016
0.993	4.922793636242278
0.994	4.928641692555088
0.995	4.9336756205396455
0.996	4.937868744773905
0.997	4.94119184818536
0.998	4.943612684221398
0.999	4.9450953462124705
1.0	4.94559943487486
1.001	4.9450953462124705
1.002	4.943612684221398
1.003	4.94119184818536
1.004	4.937868744773905
1.005	4.9336756205396455
1.006	4.928641692555088
1.007	4.922793636242278
1.008	4.916155969588016
1.009	4.908751360524985
1.01	4.9006008762448845
1.011	4.891724187886785
1.012	4.8821397404199
1.013	4.871864895017955
1.014	4.860916049432641
1.015	4.8493087405811215
1.016	4.837057732614428
1.017	4.824177093027783
1.018	4.8106802588418995
1.019	4.79658009447821
1.02	4.781888942637831
1.021	4.766618669249957
1.022	4.750780703363356
1.023	4.7343860727023985
1.024	4.717445435487108
1.025	4.69996910901861
1.026	4.681967095451632
1.027	4.6634491051106535
1.028	4.644424577652778
1.029	4.624902701336187
1.03	4.604892430616262
1.031	4.584402502260788
1.032	4.563441450149799
1.033	4.542017618903949
1.034	4.520139176466839
1.035	4.497814125751057
1.036	4.4750503154443475
1.037	4.45185545006083
1.038	4.42823709931236
1.039	4.4042027068666165
1.04	4.379759598551132
1.041	4.354914990056129
1.042	4.329675994183433
1.043	4.3040496276839555
1.044	4.278042817721899
1.045	4.251662408000267
1.046	4.224915164578879
1.047	4.197807781413313
1.048	4.17034688564065
1.049	4.142539042635679
1.05	4.114390760859262
1.051	4.085908496518864
1.052	4.057098658059692
1.053	4.027967610503576
1.054	3.9985216796515552
1.055	3.968767156165072
1.056	3.938710299539804
1.057	3.908357341985366
1.058	3.8777144922234483
1.059	3.8467879392163584
1.06	3.8155838558374806
1.061	3.784108402494732
1.062	3.752367730717794
1.063	3.7203679867196366
1.064	3.688115314942699
1.065	3.65561586159995
1.066	3.6228757782210725
1.067	3.5899012252139824
1.068	3.556698375452064
1.069	3.523273417897626
1.07	3.4896325612723578
1.071	3.4557820377858754
1.072	3.421728106933855
1.073	3.3874770593777392
1.074	3.3530352209185668
1.075	3.318408956578169
1.076	3.2836046748017518
1.077	3.24862883179678
1.078	3.213487936024118
1.079	3.178188552858552
1.08	3.1427373094371633
1.081	3.1071408997155308
1.082	3.071406089753475
1.083	3.0355397232539967
1.084	2.9995487273813026
1.085	2.9634401188862984
1.086	2.9272210105708147
1.087	2.890898618125071
1.088	2.8544802673766014
1.089	2.817973401993084
1.09	2.781385591686374
1.091	2.7447245409705925
1.092	2.707998098533482
1.093	2.671214267287632
1.094	2.6343812151766426
1.095	2.597507286821169
1.096	2.560601016101244
1.097	2.5236711397846525
1.098	2.4867266123267777
1.099	2.4497766219857993
1.1	2.4128306084188202
1.101	2.375898281950322
1.102	2.3389896447350327
1.103	2.302115014074075
1.104	2.2652850481874736
1.105	2.228510774799598
1.106	2.1918036229592204
1.107	2.1551754585955303
1.108	2.1186386244096465
1.109	2.082205984823003
1.11	2.0458909768563087
1.111	2.0097076680047907
1.112	1.9736708224194754
1.113	1.9377959770175308
1.114	1.902099529550645
1.115	1.8665988411925456
1.116	1.831312356912445
1.117	1.796259747849414
1.118	1.7614620811951531
1.119	1.7269420248823426
1.12	1.692724096897786
1.121	1.658834972663526
1.122	1.625303869252071
1.123	1.5921630332160326
1.124	1.5594483712249592
1.125	1.5272002825625703
1.126	1.4954536454500333
1.127	1.4642038661137229
1.128	1.4334374781257342
1.129	1.4031425125962198
1.13	1.3733082206743075
1.131	1.343924863335827
1.132	1.314983548773429
1.133	1.2864761043248503
1.134	1.2583949740125282
1.135	1.2307331354392264
1.136	1.2034840315585935
1.137	1.1766415140475566
1.138	1.1501997958482049
1.139	1.124153411043309
1.14	1.09849718066048
1.141	1.0732261833160477
1.142	1.0483357298449283
1.143	1.0238213412402226
1.144	0.999678729361452
1.145	0.9759037799749118
1.146	0.9524925377708708
1.147	0.9294411930664048
1.148	0.9067460699533895
1.149	0.88440361569182
1.15	0.8624103911813186
1.151	0.8407630623703117
1.152	0.819458392483972
1.153	0.7984932349699305
1.154	0.777864527075462
1.155	0.7575692839821004
1.156	0.7376045934339255
1.157	0.7179676108042559
1.158	0.6986555545528731
1.159	0.6796657020319086
1.16	0.6609953856038364
1.161	0.642641989039407
1.162	0.6246029441672465
1.163	0.6068757277500688
1.164	0.5894578585653173
1.165	0.5723468946704792
1.166	0.5555404308354813
1.167	0.5390360961263763
1.168	0.5228315516262028
1.169	0.506924488280222
1.17	0.49131262485410027
1.171	0.47599370599456153
1.172	0.4609655003830847
1.173	0.44622579897397274
1.174	0.43177241330896193
1.175	0.41760317390110135
1.176	0.40371592868123457
1.177	0.3901085415009593
1.178	0.3767788906863302
1.179	0.36372486763700457
1.18	0.3509443754658325
1.181	0.3384353276742559
1.182	0.3261956468590657
1.183	0.3142232634463719
1.184	0.3025161144487358
1.185	0.29107214224169575
1.186	0.27988929335594437
1.187	0.2689655172815908
1.188	0.25829876528097695
1.189	0.2478869892066239
1.19	0.23772814032087175
1.191	0.22782016811383152
1.192	0.21816101911619562
1.193	0.20874863570350266
1.194	0.19958095488831198
1.195	0.19065590709673536
1.196	0.18197141492556382
1.197	0.17352539187623756
1.198	0.16531574106160815
1.199	0.15734035388133316
1.2	0.14959710866146675
1.201	0.1420838692536062
1.202	0.1347984835885955
1.203	0.12773878217948287
1.204	0.1209025765680056
1.205	0.11428765770846722
1.206	0.10789179428234538
1.207	0.10171273093636515
1.208	0.09574818643619158
1.209	0.0899958517270867
1.21	0.08445338789208812
1.211	0.07911842399725062
1.212	0.07398855481249883
1.213	0.06906133839532111
1.214	0.06433429352316067
1.215	0.059804896958730924
1.216	0.055470580530658786
1.217	0.051328728009694596
1.218	0.047376671758311534
1.219	0.04361168912864202
1.22	0.040030998580467325
1.221	0.03663175548710615
1.222	0.03341104759263708
1.223	0.030365890078596053
1.224	0.02749322019225628
1.225	0.024789891381247736
1.226	0.02225266687074809
1.227	0.019878212609178436
1.228	0.017663089496164436
1.229	0.01560374479169696
1.23	0.013696502587656256
1.231	0.01193755320111431
1.232	0.010322941322344792
1.233	0.008848552717639735
1.234	0.007510099246522239
1.235	0.006303101902085384
1.236	0.005222871519258543
1.237	0.004264486714364579
1.238	0.0034227685150128306
1.239	0.0026922510039756875
1.24	0.002067147123339441
1.241	0.0015413085500395884
1.242	0.0011081782377176386
1.243	0.0007607337891383237
1.244	0.000491419226742229
1.245	0.00029206188825864343
1.246	0.00015376996634614004
1.247	6.680443683126924e-5
1.248	2.0416448845150814e-5
1.249	2.6371125367852244e-6
1.25	0.0
1.251	0.0
1.252	0.0
1.253	0.0
1.254	0.0
1.255	0.0
1.256	0.0
1.257	0.0
1.258	0.0
1.259	0.0
1.26	0.0
1.261	0.0
1.262	0.0
1.263	0.0
1.264	0.0
1.265	0.0
1.266	0.0
1.267	0.0
1.268	0.0
1.269	0.0
1.27	0.0
1.271	0.0
1.272	0.0
1.273	0.0
1.274	0.0
1.275	0.0
1.276	0.0
1.277	0.0
1.278	0.0
1.279	0.0
1.28	0.0
1.281	0.0
1.282	0.0
1.283	0.0
1.284	0.0
1.285	0.0
1.286	0.0
1.287	0.0
1.288	0.0
1.289	0.0
1.29	0.0
1.291	0.0
1.292	0.0
1.293	0.0
1.294	0.0
1.295	0.0
1.296	0.0
1.297	0.0
1.298	0.0
1.299	0.0
1.3	0.0
1.301	0.0
1.302	0.0
1.303	0.0
1.304	0.0
1.305	0.0
1.306	0.0
1.307	0.0
1.308	0.0
1.309	0.0
1.31	0.0
1.311	0.0
1.312	0.0
1.313	0.0
1.314	0.0
1.315	0.0
1.316	0.0
1.317	0.0
1.318	0.0
1.319	0.0
1.32	0.0
1.321	0.0
1.322	0.0
1.323	0.0
1.324	0.0
1.325	0.0
1.326	0.0
1.327	0.0
1.328	0.0
1.329	0.0
1.33	0.0
1.331	0.0
1.332	0.0
1.333	0.0
1.334	0.0
1.335	0.0
1.336	0.0
1.337	0.0
1.338	0.0
1.339	0.0
1.34	0.0
1.341	0.0
1.342	0.0
1.343	0.0
1.344	0.0
1.345	0.0
1.346	0.0
1.347	0.0
1.348	0.0
1.349	0.0
1.35	0.0
1.351	0.0
1.352	0.0
1.353	0.0
1.354	0.0
1.355	0.0
1.356	0.0
1.357	0.0
1.358	0.0
1.359	0.0
1.36	0.0
1.361	0.0
1.362	0.0
1.363	0.0
1.364	0.0
1.365	0.0
1.366	0.0
1.367	0.0
1.368	0.0
1.369	0.0
1.37	0.0
1.371	0.0
1.372	0.0
1.373	0.0
1.374	0.0
1.375	0.0
1.376	0.0
1.377	0.0
1.378	0.0
1.379	0.0
1.38	0.0
1.381	0.0
1.382	0.0
1.383	0.0
1.384	0.0
1.385	0.0
1.386	0.0
1.387	0.0
1.388	0.0
1.389	0.0
1.39	0.0
1.391	0.0
1.392	0.0
1.393	0.0
1.394	0.0
1.395	0.0
1.396	0.0
1.397	0.0
1.398	0.0
1.399	0.0
1.4	0.0
1.401	0.0
1.402	0.0
1.403	0.0
1.404	0.0
1.405	0.0
1.406	0.0
1.407	0.0
1.408	0.0
1.409	0.0
1.41	0.0
1.411	0.0
1.412	0.0
1.413	0.0
1.414	0.0
1.415	0.0
1.416	0.0
1.417	0.0
1.418	0.0
1.419	0.0
1.42	0.0
1.421	0.0
1.422	0.0
1.423	0.0
1.424	0.0
1.425	0.0
1.426	0.0
1.427	0.0
1.428	0.0
1.429	0.0
1.43	0.0
1.431	0.0
1.432	0.0
1.433	0.0
1.434	0.0
1.435	0.0
1.436	0.0
1.437	0.0
1.438	0.0
1.439	0.0
1.44	0.0
1.441	0.0
1.442	0.0
1.443	0.0
1.444	0.0
1.445	0.0
1.446	0.0
1.447	0.0
1.448	0.0
1.449	0.0
1.45	0.0
1.451	0.0
1.452	0.0
1.453	0.0
1.454	0.0
1.455	0.0
1.456	0.0
1.457	0.0
1.458	0.0
1.459	0.0
1.46	0.0
1.461	0.0
1.462	0.0
1.463	0.0
1.464	0.0
1.465	0.0
1.466	0.0
1.467	0.0
1.468	0.0
1.469	0.0
1.47	0.0
1.471	0.0
1.472	0.0
1.473	0.0
1.474	0.0
1.475	0.0
1.476	0.0
1.477	0.0
1.478	0.0
1.479	0.0
1.48	0.0
1.481	0.0
1.482	0.0
1.483	0.0
1.484	0.0
1.485	0.0
1.486	0.0
1.487	0.0
1.488	0.0
1.489	0.0
1.49	0.0
1.491	0.0
1.492	0.0
1.493	0.0
1.494	0.0
1.495	0.0
1.496	0.0
1.497	0.0
1.498	0.0
1.499	0.0
1.5	0.0
1.501	0.0
1.502	0.0
1.503	0.0
1.504	0.0
1.505	0.0
1.506	0.0
1.507	0.0
1.508	0.0
1.509	0.0
1.51	0.0
1.511	0.0
1.512	0.0
1.513	0.0
1.514	0.0
1.515	0.0
1.516	0.0
1.517	0.0
1.518	0.0
1.519	0.0
1.52	0.0
1.521	0.0
1.522	0.0
1.523	0.0
1.524	0.0
1.525	0.0
1.526	0.0
1.527	0.0
1.528	0.0
1.529	0.0
1.53	0.0
1.531	0.0
1.532	0.0
1.533	0.0
1.534	0.0
1.535	0.0
1.536	0.0
1.537	0.0
1.538	0.0
1.539	0.0
1.54	0.0
1.541	0.0
1.542	0.0
1.543	0.0
1.544	0.0
1.545	0.0
1.546	0.0
1.547	0.0
1.548	0.0
1.549	0.0
1.55	0.0
1.551	0.0
1.552	0.0
1.553	0.0
1.554	0.0
1.555	0.0
1.556	0.0
1.557	0.0
1.558	0.0
1.559	0.0
1.56	0.0
1.561	0.0
1.562	0.0
1.563	0.0
1.564	0.0
1.565	0.0
1.566	0.0
1.567	0.0
1.568	0.0
1.569	0.0
1.57	0.0
1.571	0.0
1.572	0.0
1.573	0.0
1.574	0.0
1.575	0.0
1.576	0.0
1.577	0.0
1.578	0.0
1.579	0.0
1.58	0.0
1.581	0.0
1.582	0.0
1.583	0.0
1.584	0.0
1.585	0.0
1.586	0.0
1.587	0.0
1.588	0.0
1.589	0.0
1.59	0.0
1.591	0.0
1.592	0.0
1.593	0.0
1.594	0.0
1.595	0.0
1.596	0.0
1.597	0.0
1.598	0.0
1.599	0.0
1.6	0.0
1.601	0.0
1.602	0.0
1.603	0.0
1.604	0.0
1.605	0.0
1.606	0.0
1.607	0.0
1.608	0.0
1.609	0.0
1.61	0.0
1.611	0.0
1.612	0.0
1.613	0.0
1.614	0.0
1.615	0.0
1.616	0.0
1.617	0.0
1.618	0.0
1.619	0.0
1.62	0.0
1.621	0.0
1.622	0.0
1.623	0.0
1.624	0.0
1.625	0.0
1.626	0.0
1.627	0.0
1.628	0.0
1.629	0.0
1.63	0.0
1.631	0.0
1.632	0.0
1.633	0.0
1.634	0.0
1.635	0.0
1.636	0.0
1.637	0.0
1.638	0.0
1.639	0.0
1.64	0.0
1.641	0.0
1.642	0.0
1.643	0.0
1.644	0.0
1.645	0.0
1.646	0.0
1.647	0.0
1.648	0.0
1.649	0.0
1.65	0.0
1.651	0.0
1.652	0.0
1.653	0.0
1.654	0.0
1.655	0.0
1.656	0.0
1.657	0.0
1.658	0.0
1.659	0.0
1.66	0.0
1.661	0.0
1.662	0.0
1.663	0.0
1.664	0.0
1.665	0.0
1.666	0.0
1.667	0.0
1.668	0.0
1.669	0.0
1.67	0.0
1.671	0.0
1.672	0.0
1.673	0.0
1.674	0.0
1.675	0.0
1.676	0.0
1.677	0.0
1.678	0.0
1.679	0.0
1.68	0.0
1.681	0.0
1.682	0.0
1.683	0.0
1.684	0.0
1.685	0.0
1.686	0.0
1.687	0.0
1.688	0.0
1.689	0.0
1.69	0.0
1.691	0.0
1.692	0.0
1.693	0.0
1.694	0.0
1.695	0.0
1.696	0.0
1.697	0.0
1.698	0.0
1.699	0.0
1.7	0.0
1.701	0.0
1.702	0.0
1.703	0.0
1.704	0.0
1.705	0.0
1.706	0.0
1.707	0.0
1.708	0.0
1.709	0.0
1.71	0.0
1.711	0.0
1.712	0.0
1.713	0.0
1.714	0.0
1.715	0.0
1.716	0.0
1.717	0.0
1.718	0.0
1.719	0.0
1.72	0.0
1.721	0.0
1.722	0.0
1.723	0.0
1.724	0.0
1.725	0.0
1.726	0.0
1.727	0.0
1.728	0.0
1.729	0.0
1.73	0.0
1.731	0.0
1.732	0.0
1.733	0.0
1.734	0.0
1.735	0.0
1.736	0.0
1.737	0.0
1.738	0.0
1.739	0.0
1.74	0.0
1.741	0.0
1.742	0.0
1.743	0.0
1.744	0.0
1.745	0.0
1.746	0.0
1.747	0.0
1.748	0.0
1.749	0.0
1.75	0.0
1.751	0.0
1.752	0.0
1.753	0.0
1.754	0.0
1.755	0.0
1.756	0.0
1.757	0.0
1.758	0.0
1.759	0.0
1.76	0.0
1.761	0.0
1.762	0.0
1.763	0.0
1.764	0.0
1.765	0.0
1.766	0.0
1.767	0.0
1.768	0.0
1.769	0.0
1.77	0.0
1.771	0.0
1.772	0.0
1.773	0.0
1.774	0.0
1.775	0.0
1.776	0.0
1.777	0.0
1.778	0.0
1.779	0.0
1.78	0.0
1.781	0.0
1.782	0.0
1.783	0.0
1.784	0.0
1.785	0.0
1.786	0.0
1.787	0.0
1.788	0.0
1.789	0.0
1.79	0.0
1.791	0.0
1.792	0.0
1.793	0.0
1.794	0.0
1.795	0.0
1.796	0.0
1.797	0.0
1.798	0.0
1.799	0.0
1.8	0.0
1.801	0.0
1.802	0.0
1.803	0.0
1.804	0.0
1.805	0.0
1.806	0.0
1.807	0.0
1.808	0.0
1.809	0.0
1.81	0.0
1.811	0.0
1.812	0.0
1.813	0.0
1.814	0.0
1.815	0.0
1.816	0.0
1.817	0.0
1.818	0.0
1.819	0.0
1.82	0.0
1.821	0.0
1.822	0.0
1.823	0.0
1.824	0.0
1.825	0.0
1.826	0.0
1.827	0.0
1.828	0.0
1.829	0.0
1.83	0.0
1.831	0.0
1.832	0.0
1.833	0.0
1.834	0.0
1.835	0.0
1.836	0.0
1.837	0.0
1.838	0.0
1.839	0.0
1.84	0.0
1.841	0.0
1.842	0.0
1.843	0.0
1.844	0.0
1.845	0.0
1.846	0.0
1.847	0.0
1.848	0.0
1.849	0.0
1.85	0.0
1.851	0.0
1.852	0.0
1.853	0.0
1.854	0.0
1.855	0.0
1.856	0.0
1.857	0.0
1.858	0.0
1.859	0.0
1.86	0.0
1.861	0.0
1.862	0.0
1.863	0.0
1.864	0.0
1.865	0.0
1.866	0.0
1.867	0.0
1.868	0.0
1.869	0.0
1.87	0.0
1.871	0.0
1.872	0.0
1.873	0.0
1.874	0.0
1.875	0.0
1.876	0.0
1.877	0.0
1.878	0.0
1.879	0.0
1.88	0.0
1.881	0.0
1.882	0.0
1.883	0.0
1.884	0.0
1.885	0.0
1.886	0.0
1.887	0.0
1.888	0.0
1.889	0.0
1.89	0.0
1.891	0.0
1.892	0.0
1.893	0.0
1.894	0.0
1.895	0.0
1.896	0.0
1.897	0.0
1.898	0.0
1.899	0.0
1.9	0.0
1.901	0.0
1.902	0.0
1.903	0.0
1.904	0.0
1.905	0.0
1.906	0.0
1.907	0.0
1.908	0.0
1.909	0.0
1.91	0.0
1.911	0.0
1.912	0.0
1.913	0.0
1.914	0.0
1.915	0.0
1.916	0.0
1.917	0.0
1.918	0.0
1.919	0.0
1.92	0.0
1.921	0.0
1.922	0.0
1.923	0.0
1.924	0.0
1.925	0.0
1.926	0.0
1.927	0.0
1.928	0.0
1.929	0.0
1.93	0.0
1.931	0.0
1.932	0.0
1.933	0.0
1.934	0.0
1.935	0.0
1.936	0.0
1.937	0.0
1.938	0.0
1.939	0.0
1.94	0.0
1.941	0.0
1.942	0.0
1.943	0.0
1.944	0.0
1.945	0.0
1.946	0.0
1.947	0.0
1.948	0.0
1.949	0.0
1.95	0.0
1.951	0.0
1.952	0.0
1.953	0.0
1.954	0.0
1.955	0.0
1.956	0.0
1.957	0.0
1.958	0.0
1.959	0.0
1.96	0.0
1.961	0.0
1.962	0.0
1.963	0.0
1.964	0.0
1.965	0.0
1.966	0.0
1.967	0.0
1.968	0.0
1.969	0.0
1.97	0.0
1.971	0.0
1.972	0.0
1.973	0.0
1.974	0.0
1.975	0.0
1.976	0.0
1.977	0.0
1.978	0.0
1.979	0.0
1.98	0.0
1.981	0.0
1.982	0.0
1.983	0.0
1.984	0.0
1.985	0.0
1.986	0.0
1.987	0.0
1.988	0.0
1.989	0.0
1.99	0.0
1.991	0.0
1.992	0.0
1.993	0.0
1.994	0.0
1.995	0.0
1.996	0.0
1.997	0.0
1.998	0.0
1.999	0.0
2.0	0.0


==> figures/data/1D_example_nx_17_ddf_Yang3_alpha_1/Rm.txt <==
0.0625	0.0
0.1875	0.0
0.3125	0.0
0.4375	0.0
0.5625	0.0
0.6875	0.0
0.8125	0.7636001412812852
0.9375	3.2363998587187153
1.0625	3.2363998587187153
1.1875	0.7636001412812852
1.3125	0.0
1.4375	0.0
1.5625	0.0
1.6875	0.0
1.8125	0.0
1.9375	0.0


==> figures/data/1D_example_nx_17_ddf_Yang3_alpha_1/exact_solution.txt <==
0.0	0.0
0.001	0.001998
0.002	0.003992
0.003	0.005982
0.004	0.007968
0.005	0.00995
0.006	0.011928000000000001
0.007	0.013902
0.008	0.015872
0.009	0.017838
0.01	0.0198
0.011	0.021758
0.012	0.023712
0.013	0.025661999999999997
0.014	0.027608
0.015	0.02955
0.016	0.031488
0.017	0.033422
0.018	0.035351999999999995
0.019	0.037278
0.02	0.0392
0.021	0.041118
0.022	0.043032
0.023	0.044941999999999996
0.024	0.046848
0.025	0.04875
0.026	0.050648
0.027	0.052542
0.028	0.054432
0.029	0.056318
0.03	0.058199999999999995
0.031	0.060078
0.032	0.061952
0.033	0.063822
0.034	0.06568800000000001
0.035	0.06755000000000001
0.036	0.069408
0.037	0.07126199999999999
0.038	0.073112
0.039	0.074958
0.04	0.07680000000000001
0.041	0.078638
0.042	0.080472
0.043	0.082302
0.044	0.084128
0.045	0.08595
0.046	0.087768
0.047	0.089582
0.048	0.091392
0.049	0.093198
0.05	0.095
0.051	0.096798
0.052	0.098592
0.053	0.100382
0.054	0.102168
0.055	0.10395
0.056	0.105728
0.057	0.107502
0.058	0.10927200000000001
0.059	0.111038
0.06	0.1128
0.061	0.114558
0.062	0.116312
0.063	0.118062
0.064	0.119808
0.065	0.12155
0.066	0.12328800000000001
0.067	0.125022
0.068	0.126752
0.069	0.128478
0.07	0.1302
0.071	0.13191799999999998
0.072	0.133632
0.073	0.135342
0.074	0.137048
0.075	0.13874999999999998
0.076	0.140448
0.077	0.142142
0.078	0.143832
0.079	0.145518
0.08	0.1472
0.081	0.148878
0.082	0.15055200000000002
0.083	0.15222200000000002
0.084	0.153888
0.085	0.15555000000000002
0.086	0.157208
0.087	0.158862
0.088	0.160512
0.089	0.162158
0.09	0.1638
0.091	0.165438
0.092	0.167072
0.093	0.168702
0.094	0.170328
0.095	0.17195
0.096	0.173568
0.097	0.175182
0.098	0.176792
0.099	0.178398
0.1	0.18
0.101	0.181598
0.102	0.183192
0.103	0.184782
0.104	0.18636799999999998
0.105	0.18795
0.106	0.189528
0.107	0.191102
0.108	0.192672
0.109	0.194238
0.11	0.1958
0.111	0.197358
0.112	0.198912
0.113	0.200462
0.114	0.202008
0.115	0.20355
0.116	0.20508800000000002
0.117	0.206622
0.118	0.208152
0.119	0.209678
0.12	0.2112
0.121	0.212718
0.122	0.214232
0.123	0.215742
0.124	0.217248
0.125	0.21875
0.126	0.220248
0.127	0.221742
0.128	0.223232
0.129	0.224718
0.13	0.2262
0.131	0.227678
0.132	0.22915200000000002
0.133	0.230622
0.134	0.23208800000000002
0.135	0.23355
0.136	0.23500800000000002
0.137	0.236462
0.138	0.237912
0.139	0.23935800000000002
0.14	0.24080000000000001
0.141	0.24223799999999998
0.142	0.24367199999999997
0.143	0.245102
0.144	0.24652799999999997
0.145	0.24794999999999998
0.146	0.24936799999999998
0.147	0.250782
0.148	0.25219199999999997
0.149	0.253598
0.15	0.255
0.151	0.256398
0.152	0.257792
0.153	0.259182
0.154	0.260568
0.155	0.26195
0.156	0.263328
0.157	0.264702
0.158	0.266072
0.159	0.267438
0.16	0.2688
0.161	0.270158
0.162	0.27151200000000003
0.163	0.272862
0.164	0.274208
0.165	0.27555
0.166	0.276888
0.167	0.278222
0.168	0.279552
0.169	0.280878
0.17	0.2822
0.171	0.28351800000000005
0.172	0.284832
0.173	0.286142
0.174	0.287448
0.175	0.28875
0.176	0.290048
0.177	0.291342
0.178	0.292632
0.179	0.293918
0.18	0.2952
0.181	0.296478
0.182	0.297752
0.183	0.299022
0.184	0.300288
0.185	0.30155
0.186	0.30280799999999997
0.187	0.304062
0.188	0.30531200000000003
0.189	0.306558
0.19	0.3078
0.191	0.30903800000000003
0.192	0.310272
0.193	0.311502
0.194	0.312728
0.195	0.31395
0.196	0.315168
0.197	0.316382
0.198	0.317592
0.199	0.318798
0.2	0.32
0.201	0.321198
0.202	0.322392
0.203	0.32358200000000004
0.204	0.324768
0.205	0.32594999999999996
0.206	0.327128
0.207	0.328302
0.208	0.329472
0.209	0.330638
0.21	0.3318
0.211	0.332958
0.212	0.33411199999999996
0.213	0.335262
0.214	0.336408
0.215	0.33755
0.216	0.338688
0.217	0.339822
0.218	0.34095200000000003
0.219	0.342078
0.22	0.3432
0.221	0.344318
0.222	0.345432
0.223	0.346542
0.224	0.347648
0.225	0.34875
0.226	0.34984800000000005
0.227	0.350942
0.228	0.352032
0.229	0.35311800000000004
0.23	0.3542
0.231	0.355278
0.232	0.356352
0.233	0.357422
0.234	0.35848800000000003
0.235	0.35955
0.236	0.360608
0.237	0.361662
0.238	0.362712
0.239	0.36375799999999997
0.24	0.3648
0.241	0.365838
0.242	0.366872
0.243	0.367902
0.244	0.368928
0.245	0.36995
0.246	0.37096799999999996
0.247	0.371982
0.248	0.372992
0.249	0.373998
0.25	0.375
0.251	0.375998
0.252	0.376992
0.253	0.37798200000000004
0.254	0.37896799999999997
0.255	0.37995
0.256	0.38092800000000004
0.257	0.381902
0.258	0.382872
0.259	0.383838
0.26	0.38480000000000003
0.261	0.38575800000000005
0.262	0.386712
0.263	0.387662
0.264	0.388608
0.265	0.38955
0.266	0.390488
0.267	0.39142200000000005
0.268	0.39235200000000003
0.269	0.393278
0.27	0.3942
0.271	0.395118
0.272	0.39603200000000005
0.273	0.396942
0.274	0.397848
0.275	0.39875000000000005
0.276	0.399648
0.277	0.400542
0.278	0.401432
0.279	0.402318
0.28	0.4032
0.281	0.40407800000000005
0.282	0.404952
0.283	0.405822
0.284	0.40668799999999994
0.285	0.40754999999999997
0.286	0.408408
0.287	0.40926199999999996
0.288	0.410112
0.289	0.410958
0.29	0.41179999999999994
0.291	0.41263799999999995
0.292	0.41347199999999995
0.293	0.41430199999999995
0.294	0.415128
0.295	0.41595
0.296	0.416768
0.297	0.417582
0.298	0.418392
0.299	0.41919799999999996
0.3	0.42
0.301	0.42079799999999995
0.302	0.42159199999999997
0.303	0.42238200000000004
0.304	0.423168
0.305	0.42394999999999994
0.306	0.424728
0.307	0.425502
0.308	0.426272
0.309	0.42703800000000003
0.31	0.42779999999999996
0.311	0.428558
0.312	0.429312
0.313	0.43006200000000006
0.314	0.430808
0.315	0.43155
0.316	0.432288
0.317	0.433022
0.318	0.433752
0.319	0.43447800000000003
0.32	0.43520000000000003
0.321	0.435918
0.322	0.436632
0.323	0.437342
0.324	0.438048
0.325	0.4387500000000001
0.326	0.43944800000000006
0.327	0.44014200000000003
0.328	0.440832
0.329	0.4415180000000001
0.33	0.44220000000000004
0.331	0.442878
0.332	0.44355200000000006
0.333	0.444222
0.334	0.444888
0.335	0.44555
0.336	0.44620800000000005
0.337	0.446862
0.338	0.447512
0.339	0.44815800000000006
0.34	0.4488000000000001
0.341	0.449438
0.342	0.450072
0.343	0.45070200000000005
0.344	0.45132799999999995
0.345	0.45194999999999996
0.346	0.45256799999999997
0.347	0.453182
0.348	0.453792
0.349	0.45439799999999997
0.35	0.45499999999999996
0.351	0.45559799999999995
0.352	0.456192
0.353	0.456782
0.354	0.457368
0.355	0.45794999999999997
0.356	0.458528
0.357	0.459102
0.358	0.45967199999999997
0.359	0.460238
0.36	0.4608
0.361	0.461358
0.362	0.461912
0.363	0.462462
0.364	0.463008
0.365	0.46355
0.366	0.464088
0.367	0.464622
0.368	0.465152
0.369	0.465678
0.37	0.4662
0.371	0.466718
0.372	0.467232
0.373	0.467742
0.374	0.468248
0.375	0.46875
0.376	0.469248
0.377	0.469742
0.378	0.470232
0.379	0.470718
0.38	0.4712
0.381	0.471678
0.382	0.472152
0.383	0.472622
0.384	0.473088
0.385	0.47355
0.386	0.474008
0.387	0.474462
0.388	0.474912
0.389	0.475358
0.39	0.4758
0.391	0.476238
0.392	0.476672
0.393	0.477102
0.394	0.477528
0.395	0.47795
0.396	0.47836799999999996
0.397	0.478782
0.398	0.47919199999999995
0.399	0.479598
0.4	0.48
0.401	0.480398
0.402	0.480792
0.403	0.481182
0.404	0.481568
0.405	0.48195
0.406	0.48232800000000003
0.407	0.48270199999999996
0.408	0.483072
0.409	0.483438
0.41	0.4838
0.411	0.4841579999999999
0.412	0.484512
0.413	0.484862
0.414	0.48520800000000003
0.415	0.48555
0.416	0.485888
0.417	0.48622200000000004
0.418	0.486552
0.419	0.48687800000000003
0.42	0.4872
0.421	0.487518
0.422	0.487832
0.423	0.488142
0.424	0.488448
0.425	0.48875
0.426	0.489048
0.427	0.48934199999999994
0.428	0.489632
0.429	0.489918
0.43	0.4902
0.431	0.49047799999999997
0.432	0.490752
0.433	0.49102199999999996
0.434	0.491288
0.435	0.49155
0.436	0.491808
0.437	0.492062
0.438	0.492312
0.439	0.492558
0.44	0.49280000000000007
0.441	0.493038
0.442	0.493272
0.443	0.493502
0.444	0.493728
0.445	0.49395
0.446	0.49416799999999994
0.447	0.494382
0.448	0.494592
0.449	0.494798
0.45	0.495
0.451	0.49519799999999997
0.452	0.49539200000000005
0.453	0.4955820000000001
0.454	0.495768
0.455	0.49595000000000006
0.456	0.49612799999999996
0.457	0.49630199999999997
0.458	0.496472
0.459	0.49663799999999997
0.46	0.49679999999999996
0.461	0.496958
0.462	0.497112
0.463	0.497262
0.464	0.497408
0.465	0.49755
0.466	0.49768799999999996
0.467	0.49782199999999993
0.468	0.497952
0.469	0.498078
0.47	0.4981999999999999
0.471	0.498318
0.472	0.498432
0.473	0.498542
0.474	0.498648
0.475	0.49874999999999997
0.476	0.498848
0.477	0.49894199999999994
0.478	0.499032
0.479	0.499118
0.48	0.4992
0.481	0.499278
0.482	0.499352
0.483	0.499422
0.484	0.499488
0.485	0.49955
0.486	0.499608
0.487	0.499662
0.488	0.499712
0.489	0.499758
0.49	0.4998
0.491	0.499838
0.492	0.499872
0.493	0.499902
0.494	0.499928
0.495	0.49995000000000006
0.496	0.49996799999999997
0.497	0.499982
0.498	0.499992
0.499	0.499998
0.5	0.5
0.501	0.49999800000000005
0.502	0.499992
0.503	0.49998200000000004
0.504	0.49996799999999997
0.505	0.49995
0.506	0.49992800000000004
0.507	0.49990199999999996
0.508	0.499872
0.509	0.499838
0.51	0.4998
0.511	0.49975800000000004
0.512	0.49971200000000005
0.513	0.49966200000000005
0.514	0.49960800000000005
0.515	0.49955000000000005
0.516	0.49948800000000004
0.517	0.4994219999999999
0.518	0.499352
0.519	0.499278
0.52	0.4992
0.521	0.49911799999999995
0.522	0.49903200000000003
0.523	0.498942
0.524	0.49884799999999996
0.525	0.49875
0.526	0.498648
0.527	0.49854200000000004
0.528	0.498432
0.529	0.49831800000000004
0.53	0.4982
0.531	0.498078
0.532	0.49795199999999995
0.533	0.4978220000000001
0.534	0.497688
0.535	0.49755000000000005
0.536	0.49740799999999996
0.537	0.4972620000000001
0.538	0.497112
0.539	0.496958
0.54	0.4968
0.541	0.496638
0.542	0.496472
0.543	0.4963019999999999
0.544	0.496128
0.545	0.49595
0.546	0.495768
0.547	0.49558199999999997
0.548	0.49539199999999994
0.549	0.49519800000000014
0.55	0.495
0.551	0.49479799999999996
0.552	0.49459200000000003
0.553	0.494382
0.554	0.49416799999999994
0.555	0.49395
0.556	0.49372799999999994
0.557	0.4935019999999999
0.558	0.49327199999999993
0.559	0.49303799999999987
0.56	0.4928
0.561	0.49255799999999994
0.562	0.49231199999999997
0.563	0.492062
0.564	0.491808
0.565	0.49155000000000004
0.566	0.49128800000000006
0.567	0.49102199999999996
0.568	0.49075199999999997
0.569	0.49047799999999997
0.57	0.49019999999999997
0.571	0.48991799999999996
0.572	0.48963200000000007
0.573	0.48934200000000005
0.574	0.4890479999999999
0.575	0.48875
0.576	0.488448
0.577	0.48814199999999996
0.578	0.48783200000000004
0.579	0.487518
0.58	0.48719999999999997
0.581	0.48687800000000003
0.582	0.486552
0.583	0.48622200000000004
0.584	0.485888
0.585	0.48555000000000004
0.586	0.485208
0.587	0.484862
0.588	0.48451200000000005
0.589	0.484158
0.59	0.4838
0.591	0.48343800000000003
0.592	0.48307200000000006
0.593	0.48270199999999996
0.594	0.482328
0.595	0.48195
0.596	0.481568
0.597	0.481182
0.598	0.480792
0.599	0.480398
0.6	0.48
0.601	0.47959799999999997
0.602	0.47919199999999984
0.603	0.47878200000000004
0.604	0.478368
0.605	0.47795
0.606	0.4775280000000002
0.607	0.477102
0.608	0.476672
0.609	0.47623800000000005
0.61	0.4757999999999999
0.611	0.47535800000000006
0.612	0.4749120000000001
0.613	0.47446200000000005
0.614	0.474008
0.615	0.47355
0.616	0.47308799999999995
0.617	0.472622
0.618	0.472152
0.619	0.47167800000000004
0.62	0.47119999999999995
0.621	0.47071799999999997
0.622	0.4702319999999999
0.623	0.469742
0.624	0.469248
0.625	0.46875
0.626	0.4682480000000001
0.627	0.467742
0.628	0.4672320000000001
0.629	0.46671799999999997
0.63	0.46619999999999995
0.631	0.46567800000000004
0.632	0.4651519999999999
0.633	0.464622
0.634	0.46408799999999995
0.635	0.46355
0.636	0.4630080000000001
0.637	0.46246200000000004
0.638	0.461912
0.639	0.46135800000000005
0.64	0.4608
0.641	0.46023800000000004
0.642	0.45967199999999997
0.643	0.459102
0.644	0.45852799999999994
0.645	0.45794999999999997
0.646	0.457368
0.647	0.456782
0.648	0.45619200000000004
0.649	0.45559799999999995
0.65	0.4550000000000002
0.651	0.45439799999999997
0.652	0.4537920000000001
0.653	0.453182
0.654	0.4525680000000001
0.655	0.45194999999999996
0.656	0.45132799999999995
0.657	0.45070199999999994
0.658	0.45007200000000014
0.659	0.449438
0.66	0.4488
0.661	0.44815799999999995
0.662	0.447512
0.663	0.446862
0.664	0.44620800000000016
0.665	0.44555
0.666	0.44488799999999995
0.667	0.444222
0.668	0.44355199999999995
0.669	0.442878
0.67	0.4421999999999999
0.671	0.44151799999999997
0.672	0.440832
0.673	0.4401419999999999
0.674	0.43944799999999995
0.675	0.43875
0.676	0.438048
0.677	0.437342
0.678	0.43663200000000013
0.679	0.4359179999999999
0.68	0.43520000000000014
0.681	0.4344779999999999
0.682	0.4337519999999999
0.683	0.4330219999999999
0.684	0.432288
0.685	0.43155
0.686	0.43080799999999997
0.687	0.43006199999999994
0.688	0.429312
0.689	0.4285579999999999
0.69	0.42780000000000007
0.691	0.4270379999999999
0.692	0.426272
0.693	0.42550200000000005
0.694	0.424728
0.695	0.42395000000000016
0.696	0.423168
0.697	0.42238200000000004
0.698	0.4215920000000001
0.699	0.420798
0.7	0.42000000000000004
0.701	0.41919800000000007
0.702	0.418392
0.703	0.41758200000000023
0.704	0.416768
0.705	0.41595000000000004
0.706	0.41512800000000005
0.707	0.41430200000000006
0.708	0.41347200000000006
0.709	0.41263800000000006
0.71	0.41179999999999994
0.711	0.41095800000000016
0.712	0.41011200000000003
0.713	0.409262
0.714	0.4084080000000001
0.715	0.4075500000000001
0.716	0.40668799999999994
0.717	0.4058219999999999
0.718	0.404952
0.719	0.40407800000000016
0.72	0.4032
0.721	0.40231799999999995
0.722	0.401432
0.723	0.40054199999999995
0.724	0.399648
0.725	0.39874999999999994
0.726	0.397848
0.727	0.3969419999999999
0.728	0.39603199999999994
0.729	0.39511799999999986
0.73	0.3942000000000001
0.731	0.39327800000000024
0.732	0.39235200000000003
0.733	0.39142200000000016
0.734	0.39048799999999995
0.735	0.38954999999999984
0.736	0.38860800000000006
0.737	0.38766199999999995
0.738	0.38671199999999994
0.739	0.38575800000000005
0.74	0.38480000000000003
0.741	0.3838379999999999
0.742	0.3828720000000001
0.743	0.3819020000000002
0.744	0.38092799999999993
0.745	0.3799499999999998
0.746	0.37896799999999997
0.747	0.37798200000000004
0.748	0.376992
0.749	0.37599800000000005
0.75	0.375
0.751	0.37399800000000005
0.752	0.372992
0.753	0.37198200000000003
0.754	0.37096799999999996
0.755	0.36995
0.756	0.3689279999999999
0.757	0.36790199999999995
0.758	0.3668720000000001
0.759	0.3658379999999999
0.76	0.3648
0.761	0.363758
0.762	0.3627119999999999
0.763	0.36166199999999993
0.764	0.36060800000000004
0.765	0.35955000000000004
0.766	0.3584879999999999
0.767	0.3574219999999999
0.768	0.356352
0.769	0.3552780000000002
0.77	0.35420000000000007
0.771	0.35311800000000004
0.772	0.3520319999999999
0.773	0.3509420000000001
0.774	0.34984799999999994
0.775	0.3487499999999999
0.776	0.34764799999999996
0.777	0.3465419999999999
0.778	0.34543199999999996
0.779	0.3443179999999999
0.78	0.34319999999999995
0.781	0.3420779999999999
0.782	0.3409519999999999
0.783	0.33982200000000007
0.784	0.3386879999999999
0.785	0.3375499999999998
0.786	0.33640800000000004
0.787	0.33526200000000017
0.788	0.33411199999999996
0.789	0.33295799999999987
0.79	0.3317999999999999
0.791	0.330638
0.792	0.32947199999999977
0.793	0.32830199999999987
0.794	0.32712799999999986
0.795	0.32594999999999996
0.796	0.3247679999999997
0.797	0.3235819999999998
0.798	0.322392
0.799	0.3211979999999999
0.8	0.31999999999999984
0.801	0.31879800000000014
0.802	0.3175919999999999
0.803	0.31638199999999994
0.804	0.3151679999999999
0.805	0.31394999999999995
0.806	0.3127279999999999
0.807	0.3115019999999997
0.808	0.3102719999999999
0.809	0.3090379999999999
0.81	0.30779999999999985
0.811	0.3065580000000001
0.812	0.30531200000000003
0.813	0.30406200000000005
0.814	0.30280799999999997
0.815	0.30155
0.816	0.3002880000000001
0.817	0.2990220000000001
0.818	0.297752
0.819	0.296478
0.82	0.29520000000000013
0.821	0.2939180000000001
0.822	0.2926319999999998
0.823	0.291342
0.824	0.2900480000000001
0.825	0.28875000000000006
0.826	0.28744800000000015
0.827	0.2861420000000001
0.828	0.2848320000000002
0.829	0.28351800000000016
0.83	0.2822
0.831	0.28087799999999996
0.832	0.279552
0.833	0.27822199999999997
0.834	0.27688800000000025
0.835	0.27554999999999996
0.836	0.274208
0.837	0.27286199999999994
0.838	0.2715120000000002
0.839	0.2701580000000001
0.84	0.26880000000000015
0.841	0.2674380000000003
0.842	0.2660720000000001
0.843	0.264702
0.844	0.263328
0.845	0.2619500000000001
0.846	0.26056800000000013
0.847	0.259182
0.848	0.257792
0.849	0.2563980000000001
0.85	0.2550000000000001
0.851	0.253598
0.852	0.25219199999999997
0.853	0.25078200000000006
0.854	0.2493679999999998
0.855	0.24795000000000011
0.856	0.24652800000000008
0.857	0.24510200000000015
0.858	0.2436720000000001
0.859	0.24223799999999995
0.86	0.24080000000000013
0.861	0.23935799999999996
0.862	0.2379119999999999
0.863	0.23646199999999995
0.864	0.2350080000000001
0.865	0.23354999999999992
0.866	0.23208799999999985
0.867	0.2306220000000001
0.868	0.22915200000000002
0.869	0.22767800000000027
0.87	0.22619999999999996
0.871	0.22471799999999997
0.872	0.2232320000000001
0.873	0.2217420000000001
0.874	0.220248
0.875	0.21874999999999978
0.876	0.2172480000000001
0.877	0.2157420000000001
0.878	0.21423199999999998
0.879	0.21271799999999996
0.88	0.21120000000000028
0.881	0.20967800000000003
0.882	0.2081519999999999
0.883	0.20662200000000008
0.884	0.20508799999999994
0.885	0.2035499999999999
0.886	0.20200799999999997
0.887	0.20046199999999992
0.888	0.19891199999999998
0.889	0.1973579999999997
0.89	0.19579999999999997
0.891	0.1942379999999999
0.892	0.19267199999999973
0.893	0.19110199999999988
0.894	0.18952799999999992
0.895	0.18795000000000006
0.896	0.18636799999999987
0.897	0.18478200000000022
0.898	0.18319200000000002
0.899	0.18159799999999993
0.9	0.17999999999999994
0.901	0.17839800000000006
0.902	0.17679199999999984
0.903	0.17518199999999995
0.904	0.17356800000000017
0.905	0.17195000000000005
0.906	0.17032800000000026
0.907	0.16870200000000013
0.908	0.1670719999999999
0.909	0.16543799999999997
0.91	0.16380000000000017
0.911	0.16215800000000025
0.912	0.16051199999999977
0.913	0.15886199999999984
0.914	0.1572079999999998
0.915	0.15554999999999986
0.916	0.15388800000000002
0.917	0.15222199999999986
0.918	0.1505519999999998
0.919	0.14887799999999984
0.92	0.14719999999999978
0.921	0.14551800000000004
0.922	0.14383199999999996
0.923	0.142142
0.924	0.1404479999999999
0.925	0.13874999999999993
0.926	0.13704799999999984
0.927	0.13534199999999963
0.928	0.13363199999999997
0.929	0.13191799999999976
0.93	0.13019999999999987
0.931	0.12847799999999987
0.932	0.12675199999999975
0.933	0.12502199999999997
0.934	0.12328799999999962
0.935	0.12155000000000005
0.936	0.11980799999999991
0.937	0.11806199999999989
0.938	0.11631200000000019
0.939	0.11455800000000016
0.94	0.11279999999999979
0.941	0.11103800000000019
0.942	0.10927200000000004
0.943	0.10750200000000021
0.944	0.10572800000000004
0.945	0.10395000000000021
0.946	0.10216800000000004
0.947	0.10038199999999997
0.948	0.09859200000000001
0.949	0.09679800000000016
0.95	0.09499999999999997
0.951	0.09319800000000011
0.952	0.09139200000000014
0.953	0.08958200000000005
0.954	0.08776799999999985
0.955	0.08594999999999997
0.956	0.08412799999999998
0.957	0.0823020000000001
0.958	0.0804720000000001
0.959	0.07863799999999999
0.96	0.07679999999999998
0.961	0.07495799999999986
0.962	0.07311200000000007
0.963	0.07126200000000016
0.964	0.06940800000000014
0.965	0.06755
0.966	0.06568799999999997
0.967	0.06382200000000005
0.968	0.06195200000000001
0.969	0.060077999999999854
0.97	0.05820000000000003
0.971	0.05631800000000009
0.972	0.054432000000000036
0.973	0.05254200000000009
0.974	0.050648000000000026
0.975	0.04875000000000007
0.976	0.046848
0.977	0.04494200000000004
0.978	0.04303199999999996
0.979	0.04111800000000021
0.98	0.039200000000000124
0.981	0.03727799999999992
0.982	0.03535200000000005
0.983	0.033422000000000285
0.984	0.03148799999999996
0.985	0.029550000000000187
0.986	0.027608000000000077
0.987	0.025662000000000074
0.988	0.023711999999999955
0.989	0.021757999999999944
0.99	0.019800000000000262
0.991	0.01783800000000002
0.992	0.015871999999999886
0.993	0.013902000000000081
0.994	0.011927999999999939
0.995	0.009949999999999681
0.996	0.007967999999999975
0.997	0.005982000000000154
0.998	0.0039919999999999956
0.999	0.0019979999999999443
1.0	0.0
1.001	0.0019979999999997803
1.002	0.003992000000000003
1.003	0.005981999999999784
1.004	0.007968000000000006
1.005	0.009949999999999789
1.006	0.01192800000000001
1.007	0.013901999999999793
1.008	0.015872000000000015
1.009	0.0178379999999998
1.01	0.01980000000000002
1.011	0.021757999999999802
1.012	0.02371200000000002
1.013	0.025661999999999806
1.014	0.027608000000000025
1.015	0.029549999999999813
1.016	0.03148800000000003
1.017	0.03342199999999981
1.018	0.03535200000000003
1.019	0.03727799999999982
1.02	0.03920000000000003
1.021	0.04111799999999982
1.022	0.043032000000000036
1.023	0.04494199999999983
1.024	0.04684800000000004
1.025	0.04874999999999983
1.026	0.05064800000000005
1.027	0.05254199999999983
1.028	0.05443200000000005
1.029	0.05631799999999984
1.03	0.05820000000000005
1.031	0.06007799999999985
1.032	0.061952000000000056
1.033	0.06382199999999985
1.034	0.06568800000000005
1.035	0.06754999999999985
1.036	0.06940800000000005
1.037	0.07126199999999985
1.038	0.07311200000000007
1.039	0.07495799999999986
1.04	0.07680000000000006
1.041	0.07863799999999986
1.042	0.08047200000000007
1.043	0.08230199999999986
1.044	0.08412800000000008
1.045	0.08594999999999987
1.046	0.08776800000000007
1.047	0.08958199999999988
1.048	0.09139200000000008
1.049	0.09319799999999988
1.05	0.09500000000000008
1.051	0.09679799999999988
1.052	0.09859200000000008
1.053	0.10038199999999989
1.054	0.10216800000000009
1.055	0.10394999999999989
1.056	0.10572800000000009
1.057	0.10750199999999989
1.058	0.10927200000000009
1.059	0.1110379999999999
1.06	0.1128000000000001
1.061	0.1145579999999999
1.062	0.1163120000000001
1.063	0.1180619999999999
1.064	0.1198080000000001
1.065	0.12154999999999991
1.066	0.1232880000000001
1.067	0.1250219999999999
1.068	0.12675200000000011
1.069	0.12847799999999993
1.07	0.1302000000000001
1.071	0.13191799999999992
1.072	0.1336320000000001
1.073	0.1353419999999999
1.074	0.13704800000000011
1.075	0.13874999999999993
1.076	0.14044800000000013
1.077	0.14214199999999994
1.078	0.14383200000000013
1.079	0.14551799999999995
1.08	0.1472000000000001
1.081	0.14887799999999993
1.082	0.15055200000000013
1.083	0.15222199999999994
1.084	0.15388800000000014
1.085	0.15554999999999994
1.086	0.15720800000000013
1.087	0.15886199999999995
1.088	0.16051200000000013
1.089	0.16215799999999994
1.09	0.16380000000000014
1.091	0.16543799999999995
1.092	0.16707200000000014
1.093	0.16870199999999996
1.094	0.17032800000000015
1.095	0.17194999999999996
1.096	0.17356800000000014
1.097	0.17518199999999995
1.098	0.17679200000000014
1.099	0.17839799999999995
1.1	0.18000000000000013
1.101	0.18159799999999995
1.102	0.18319200000000013
1.103	0.18478199999999997
1.104	0.18636800000000014
1.105	0.18794999999999998
1.106	0.18952800000000014
1.107	0.19110199999999997
1.108	0.19267200000000015
1.109	0.19423799999999997
1.11	0.19580000000000014
1.111	0.19735799999999998
1.112	0.19891200000000014
1.113	0.20046199999999997
1.114	0.20200800000000016
1.115	0.20354999999999998
1.116	0.20508800000000016
1.117	0.206622
1.118	0.20815200000000014
1.119	0.209678
1.12	0.21120000000000017
1.121	0.212718
1.122	0.21423200000000017
1.123	0.215742
1.124	0.21724800000000016
1.125	0.21875
1.126	0.22024799999999983
1.127	0.221742
1.128	0.22323199999999982
1.129	0.224718
1.13	0.22619999999999985
1.131	0.227678
1.132	0.22915199999999986
1.133	0.230622
1.134	0.23208799999999985
1.135	0.23355000000000004
1.136	0.23500799999999983
1.137	0.236462
1.138	0.23791199999999985
1.139	0.23935800000000002
1.14	0.24079999999999988
1.141	0.242238
1.142	0.24367199999999986
1.143	0.24510200000000004
1.144	0.24652799999999986
1.145	0.24795000000000003
1.146	0.24936799999999987
1.147	0.25078200000000006
1.148	0.25219199999999986
1.149	0.25359800000000005
1.15	0.2549999999999999
1.151	0.256398
1.152	0.25779199999999985
1.153	0.259182
1.154	0.2605679999999999
1.155	0.26195
1.156	0.2633279999999999
1.157	0.26470200000000005
1.158	0.26607199999999986
1.159	0.26743800000000006
1.16	0.2687999999999999
1.161	0.27015800000000006
1.162	0.27151199999999986
1.163	0.27286200000000005
1.164	0.2742079999999999
1.165	0.27555
1.166	0.2768879999999999
1.167	0.2782220000000001
1.168	0.2795519999999999
1.169	0.28087800000000007
1.17	0.2821999999999999
1.171	0.28351800000000005
1.172	0.2848319999999999
1.173	0.28614200000000006
1.174	0.2874479999999999
1.175	0.28875000000000006
1.176	0.2900479999999999
1.177	0.29134200000000005
1.178	0.2926319999999999
1.179	0.29391800000000007
1.18	0.2951999999999999
1.181	0.2964780000000001
1.182	0.2977519999999999
1.183	0.29902200000000007
1.184	0.3002879999999999
1.185	0.3015500000000001
1.186	0.3028079999999999
1.187	0.30406200000000005
1.188	0.3053119999999999
1.189	0.30655800000000005
1.19	0.30779999999999996
1.191	0.3090380000000001
1.192	0.31027199999999994
1.193	0.31150200000000006
1.194	0.31272799999999995
1.195	0.31395000000000006
1.196	0.31516799999999995
1.197	0.31638200000000005
1.198	0.31759199999999993
1.199	0.3187980000000001
1.2	0.31999999999999995
1.201	0.3211980000000001
1.202	0.32239199999999996
1.203	0.3235820000000001
1.204	0.32476799999999995
1.205	0.3259500000000001
1.206	0.3271279999999999
1.207	0.3283020000000001
1.208	0.32947199999999993
1.209	0.3306380000000001
1.21	0.3318
1.211	0.3329580000000001
1.212	0.33411199999999996
1.213	0.33526200000000006
1.214	0.33640799999999993
1.215	0.3375500000000001
1.216	0.33868799999999993
1.217	0.33982200000000007
1.218	0.340952
1.219	0.3420780000000001
1.22	0.3432
1.221	0.3443180000000001
1.222	0.34543199999999996
1.223	0.3465420000000001
1.224	0.34764799999999996
1.225	0.3487500000000001
1.226	0.34984799999999994
1.227	0.3509420000000001
1.228	0.352032
1.229	0.3531180000000001
1.23	0.35419999999999996
1.231	0.3552780000000001
1.232	0.356352
1.233	0.35742200000000013
1.234	0.358488
1.235	0.3595500000000001
1.236	0.360608
1.237	0.3616620000000001
1.238	0.362712
1.239	0.36375800000000014
1.24	0.36479999999999996
1.241	0.3658380000000001
1.242	0.366872
1.243	0.36790200000000006
1.244	0.368928
1.245	0.3699500000000001
1.246	0.37096799999999996
1.247	0.37198200000000015
1.248	0.372992
1.249	0.37399800000000016
1.25	0.375
1.251	0.3759979999999999
1.252	0.376992
1.253	0.37798199999999993
1.254	0.37896799999999997
1.255	0.3799499999999999
1.256	0.38092800000000004
1.257	0.3819019999999999
1.258	0.38287200000000005
1.259	0.3838379999999999
1.26	0.38480000000000003
1.261	0.38575799999999993
1.262	0.386712
1.263	0.3876619999999999
1.264	0.388608
1.265	0.3895499999999999
1.266	0.390488
1.267	0.39142199999999994
1.268	0.39235200000000003
1.269	0.3932779999999999
1.27	0.3942
1.271	0.3951179999999999
1.272	0.39603200000000005
1.273	0.3969419999999999
1.274	0.397848
1.275	0.39874999999999994
1.276	0.399648
1.277	0.4005419999999999
1.278	0.401432
1.279	0.40231799999999995
1.28	0.4032
1.281	0.40407799999999994
1.282	0.40495200000000003
1.283	0.40582199999999996
1.284	0.40668800000000005
1.285	0.40754999999999997
1.286	0.408408
1.287	0.4092619999999999
1.288	0.41011200000000003
1.289	0.41095799999999993
1.29	0.41180000000000005
1.291	0.41263799999999995
1.292	0.41347200000000006
1.293	0.41430199999999995
1.294	0.41512800000000005
1.295	0.41594999999999993
1.296	0.416768
1.297	0.41758199999999995
1.298	0.41839200000000004
1.299	0.41919799999999996
1.3	0.42000000000000004
1.301	0.42079799999999995
1.302	0.4215920000000001
1.303	0.4223819999999999
1.304	0.42316800000000004
1.305	0.42394999999999994
1.306	0.42472800000000005
1.307	0.42550199999999994
1.308	0.42627200000000004
1.309	0.4270379999999999
1.31	0.42780000000000007
1.311	0.428558
1.312	0.429312
1.313	0.43006199999999994
1.314	0.4308080000000001
1.315	0.43155
1.316	0.432288
1.317	0.4330219999999999
1.318	0.433752
1.319	0.434478
1.32	0.43520000000000003
1.321	0.435918
1.322	0.436632
1.323	0.437342
1.324	0.43804800000000005
1.325	0.43875
1.326	0.43944800000000006
1.327	0.440142
1.328	0.440832
1.329	0.44151799999999997
1.33	0.44220000000000004
1.331	0.442878
1.332	0.44355200000000006
1.333	0.444222
1.334	0.44488800000000006
1.335	0.44555
1.336	0.44620800000000005
1.337	0.446862
1.338	0.447512
1.339	0.44815799999999995
1.34	0.4488000000000001
1.341	0.449438
1.342	0.450072
1.343	0.450702
1.344	0.45132799999999995
1.345	0.45195
1.346	0.4525680000000001
1.347	0.453182
1.348	0.4537920000000001
1.349	0.45439799999999997
1.35	0.45500000000000007
1.351	0.45559800000000006
1.352	0.45619200000000004
1.353	0.456782
1.354	0.45736800000000005
1.355	0.45794999999999997
1.356	0.45852800000000005
1.357	0.459102
1.358	0.4596720000000001
1.359	0.460238
1.36	0.4608
1.361	0.461358
1.362	0.46191200000000004
1.363	0.462462
1.364	0.46300800000000003
1.365	0.46355
1.366	0.46408800000000006
1.367	0.464622
1.368	0.46515200000000007
1.369	0.465678
1.37	0.46620000000000006
1.371	0.466718
1.372	0.46723200000000004
1.373	0.467742
1.374	0.46824800000000005
1.375	0.46875
1.376	0.4692479999999999
1.377	0.469742
1.378	0.47023199999999993
1.379	0.470718
1.38	0.4712
1.381	0.471678
1.382	0.47215199999999996
1.383	0.472622
1.384	0.47308799999999995
1.385	0.47355
1.386	0.4740079999999999
1.387	0.474462
1.388	0.47491199999999995
1.389	0.475358
1.39	0.4757999999999999
1.391	0.47623800000000005
1.392	0.476672
1.393	0.477102
1.394	0.47752799999999995
1.395	0.47794999999999993
1.396	0.47836799999999996
1.397	0.478782
1.398	0.47919199999999995
1.399	0.479598
1.4	0.48
1.401	0.480398
1.402	0.48079199999999994
1.403	0.481182
1.404	0.48156799999999994
1.405	0.48195
1.406	0.48232800000000003
1.407	0.4827020000000001
1.408	0.48307199999999995
1.409	0.48343800000000003
1.41	0.4837999999999999
1.411	0.48415800000000003
1.412	0.484512
1.413	0.48486199999999996
1.414	0.4852080000000001
1.415	0.48555
1.416	0.485888
1.417	0.486222
1.418	0.48655199999999993
1.419	0.486878
1.42	0.48719999999999997
1.421	0.48751799999999995
1.422	0.487832
1.423	0.4881420000000001
1.424	0.488448
1.425	0.48875000000000013
1.426	0.489048
1.427	0.489342
1.428	0.48963199999999996
1.429	0.489918
1.43	0.4901999999999999
1.431	0.490478
1.432	0.49075199999999997
1.433	0.49102200000000007
1.434	0.491288
1.435	0.49155000000000004
1.436	0.49180799999999997
1.437	0.49206200000000005
1.438	0.49231199999999997
1.439	0.49255799999999994
1.44	0.4928
1.441	0.49303800000000003
1.442	0.493272
1.443	0.493502
1.444	0.49372799999999994
1.445	0.49394999999999994
1.446	0.49416799999999994
1.447	0.494382
1.448	0.494592
1.449	0.494798
1.45	0.4949999999999999
1.451	0.4951980000000001
1.452	0.495392
1.453	0.49558199999999997
1.454	0.49576800000000004
1.455	0.49594999999999995
1.456	0.49612799999999996
1.457	0.49630199999999997
1.458	0.49647199999999997
1.459	0.496638
1.46	0.4968000000000001
1.461	0.49695799999999996
1.462	0.49711200000000005
1.463	0.49726200000000004
1.464	0.497408
1.465	0.49755
1.466	0.497688
1.467	0.49782200000000004
1.468	0.497952
1.469	0.498078
1.47	0.4982
1.471	0.49831800000000004
1.472	0.498432
1.473	0.49854199999999993
1.474	0.49864799999999987
1.475	0.49874999999999997
1.476	0.498848
1.477	0.498942
1.478	0.4990319999999999
1.479	0.499118
1.48	0.4992
1.481	0.49927800000000006
1.482	0.499352
1.483	0.49942200000000003
1.484	0.499488
1.485	0.49955
1.486	0.49960800000000005
1.487	0.499662
1.488	0.499712
1.489	0.49975800000000004
1.49	0.4997999999999999
1.491	0.49983800000000006
1.492	0.4998720000000001
1.493	0.499902
1.494	0.499928
1.495	0.49994999999999995
1.496	0.49996799999999997
1.497	0.49998200000000004
1.498	0.499992
1.499	0.4999979999999999
1.5	0.5
1.501	0.49999800000000005
1.502	0.499992
1.503	0.49998200000000004
1.504	0.49996799999999997
1.505	0.4999500000000001
1.506	0.49992799999999993
1.507	0.49990199999999996
1.508	0.499872
1.509	0.499838
1.51	0.4998
1.511	0.49975800000000004
1.512	0.49971200000000005
1.513	0.49966200000000005
1.514	0.49960800000000005
1.515	0.49955000000000005
1.516	0.49948800000000004
1.517	0.49942200000000003
1.518	0.499352
1.519	0.4992779999999999
1.52	0.4992
1.521	0.49911800000000006
1.522	0.49903200000000003
1.523	0.498942
1.524	0.49884799999999996
1.525	0.49875
1.526	0.498648
1.527	0.49854200000000004
1.528	0.498432
1.529	0.49831800000000004
1.53	0.4982
1.531	0.498078
1.532	0.49795199999999995
1.533	0.497822
1.534	0.497688
1.535	0.49755000000000005
1.536	0.49740799999999996
1.537	0.497262
1.538	0.497112
1.539	0.496958
1.54	0.4968
1.541	0.496638
1.542	0.496472
1.543	0.496302
1.544	0.496128
1.545	0.49595
1.546	0.495768
1.547	0.49558199999999997
1.548	0.49539199999999994
1.549	0.495198
1.55	0.4949999999999999
1.551	0.49479799999999996
1.552	0.49459200000000003
1.553	0.4943819999999999
1.554	0.49416799999999994
1.555	0.49395
1.556	0.49372799999999994
1.557	0.493502
1.558	0.49327199999999993
1.559	0.493038
1.56	0.4928
1.561	0.49255800000000005
1.562	0.49231199999999997
1.563	0.492062
1.564	0.491808
1.565	0.49155000000000004
1.566	0.49128799999999995
1.567	0.49102199999999996
1.568	0.49075199999999997
1.569	0.49047799999999997
1.57	0.49019999999999997
1.571	0.48991799999999996
1.572	0.48963199999999996
1.573	0.48934200000000005
1.574	0.4890479999999999
1.575	0.48875
1.576	0.488448
1.577	0.48814199999999996
1.578	0.48783199999999993
1.579	0.487518
1.58	0.48719999999999997
1.581	0.48687800000000003
1.582	0.486552
1.583	0.48622200000000004
1.584	0.485888
1.585	0.48555000000000004
1.586	0.485208
1.587	0.4848620000000001
1.588	0.48451199999999994
1.589	0.484158
1.59	0.4838
1.591	0.48343800000000003
1.592	0.48307199999999995
1.593	0.48270199999999996
1.594	0.482328
1.595	0.48195
1.596	0.4815680000000001
1.597	0.481182
1.598	0.480792
1.599	0.48039799999999977
1.6	0.48
1.601	0.47959799999999997
1.602	0.47919199999999995
1.603	0.47878200000000004
1.604	0.478368
1.605	0.47795
1.606	0.47752799999999995
1.607	0.477102
1.608	0.476672
1.609	0.47623800000000005
1.61	0.4757999999999998
1.611	0.47535800000000017
1.612	0.474912
1.613	0.47446200000000005
1.614	0.474008
1.615	0.47355
1.616	0.47308799999999995
1.617	0.472622
1.618	0.4721519999999999
1.619	0.47167800000000004
1.62	0.47119999999999995
1.621	0.47071799999999997
1.622	0.470232
1.623	0.4697419999999999
1.624	0.469248
1.625	0.46875
1.626	0.4682480000000001
1.627	0.467742
1.628	0.4672320000000001
1.629	0.46671799999999997
1.63	0.46620000000000006
1.631	0.46567800000000004
1.632	0.465152
1.633	0.464622
1.634	0.46408800000000006
1.635	0.46355
1.636	0.4630080000000001
1.637	0.46246200000000004
1.638	0.4619120000000001
1.639	0.46135800000000005
1.64	0.4608000000000001
1.641	0.46023800000000004
1.642	0.4596720000000001
1.643	0.459102
1.644	0.45852800000000016
1.645	0.45794999999999997
1.646	0.4573680000000001
1.647	0.456782
1.648	0.45619200000000004
1.649	0.45559799999999995
1.65	0.45500000000000007
1.651	0.45439799999999997
1.652	0.45379199999999975
1.653	0.453182
1.654	0.4525680000000001
1.655	0.45194999999999996
1.656	0.45132800000000006
1.657	0.45070199999999994
1.658	0.450072
1.659	0.449438
1.66	0.4488000000000001
1.661	0.44815799999999995
1.662	0.447512
1.663	0.446862
1.664	0.4462080000000004
1.665	0.44555
1.666	0.44488800000000006
1.667	0.444222
1.668	0.44355200000000006
1.669	0.442878
1.67	0.44220000000000004
1.671	0.44151799999999997
1.672	0.440832
1.673	0.4401419999999999
1.674	0.43944800000000006
1.675	0.4387500000000001
1.676	0.438048
1.677	0.4373419999999998
1.678	0.436632
1.679	0.4359179999999998
1.68	0.43520000000000003
1.681	0.4344779999999999
1.682	0.433752
1.683	0.4330219999999999
1.684	0.432288
1.685	0.43155
1.686	0.4308080000000001
1.687	0.43006199999999994
1.688	0.4293119999999999
1.689	0.4285580000000001
1.69	0.42780000000000007
1.691	0.4270379999999999
1.692	0.426272
1.693	0.42550199999999994
1.694	0.424728
1.695	0.42394999999999994
1.696	0.423168
1.697	0.4223819999999999
1.698	0.4215920000000002
1.699	0.4207979999999998
1.7	0.42000000000000004
1.701	0.41919799999999996
1.702	0.418392
1.703	0.4175819999999999
1.704	0.41676800000000014
1.705	0.41594999999999993
1.706	0.41512800000000005
1.707	0.41430199999999995
1.708	0.41347200000000006
1.709	0.41263799999999984
1.71	0.41179999999999994
1.711	0.41095799999999993
1.712	0.41011200000000003
1.713	0.409262
1.714	0.4084080000000001
1.715	0.40754999999999986
1.716	0.40668799999999994
1.717	0.4058219999999999
1.718	0.404952
1.719	0.4040779999999997
1.72	0.4032000000000002
1.721	0.40231799999999995
1.722	0.401432
1.723	0.40054199999999995
1.724	0.399648
1.725	0.39874999999999994
1.726	0.397848
1.727	0.3969419999999999
1.728	0.39603199999999994
1.729	0.39511799999999986
1.73	0.3942000000000001
1.731	0.393278
1.732	0.39235200000000003
1.733	0.39142199999999994
1.734	0.39048799999999995
1.735	0.38954999999999984
1.736	0.38860800000000006
1.737	0.38766199999999995
1.738	0.38671199999999994
1.739	0.3857579999999998
1.74	0.38480000000000003
1.741	0.3838379999999999
1.742	0.3828720000000001
1.743	0.38190199999999974
1.744	0.38092799999999993
1.745	0.3799499999999998
1.746	0.37896799999999997
1.747	0.3779819999999998
1.748	0.376992
1.749	0.37599799999999983
1.75	0.375
1.751	0.37399800000000005
1.752	0.372992
1.753	0.37198200000000026
1.754	0.37096799999999996
1.755	0.36995
1.756	0.3689279999999999
1.757	0.3679020000000002
1.758	0.3668720000000001
1.759	0.3658380000000001
1.76	0.3648
1.761	0.363758
1.762	0.3627119999999999
1.763	0.36166200000000015
1.764	0.36060800000000004
1.765	0.35955000000000004
1.766	0.3584879999999999
1.767	0.35742200000000013
1.768	0.356352
1.769	0.3552780000000002
1.77	0.35420000000000007
1.771	0.35311800000000004
1.772	0.3520319999999999
1.773	0.3509420000000001
1.774	0.34984800000000016
1.775	0.3487500000000001
1.776	0.34764799999999996
1.777	0.3465420000000001
1.778	0.34543199999999996
1.779	0.3443180000000001
1.78	0.34319999999999995
1.781	0.34207800000000055
1.782	0.34095200000000014
1.783	0.33982200000000007
1.784	0.3386879999999999
1.785	0.33755
1.786	0.33640800000000004
1.787	0.33526200000000017
1.788	0.33411199999999996
1.789	0.3329580000000001
1.79	0.3317999999999999
1.791	0.330638
1.792	0.3294720000000002
1.793	0.3283020000000003
1.794	0.32712799999999986
1.795	0.32594999999999996
1.796	0.3247679999999997
1.797	0.32358200000000004
1.798	0.322392
1.799	0.3211980000000001
1.8	0.32000000000000006
1.801	0.3187979999999999
1.802	0.3175919999999999
1.803	0.31638200000000016
1.804	0.3151679999999999
1.805	0.3139500000000002
1.806	0.3127279999999999
1.807	0.31150200000000017
1.808	0.3102719999999999
1.809	0.30903800000000015
1.81	0.30779999999999985
1.811	0.3065580000000001
1.812	0.30531200000000003
1.813	0.30406200000000005
1.814	0.30280799999999997
1.815	0.30155
1.816	0.3002879999999999
1.817	0.2990220000000001
1.818	0.297752
1.819	0.29647800000000024
1.82	0.2951999999999999
1.821	0.2939180000000001
1.822	0.292632
1.823	0.291342
1.824	0.29004799999999986
1.825	0.28875000000000006
1.826	0.2874479999999999
1.827	0.2861420000000001
1.828	0.28483199999999975
1.829	0.28351800000000016
1.83	0.2822
1.831	0.28087799999999996
1.832	0.2795519999999998
1.833	0.27822199999999997
1.834	0.2768879999999998
1.835	0.27554999999999996
1.836	0.274208
1.837	0.27286199999999994
1.838	0.27151199999999975
1.839	0.2701580000000001
1.84	0.26879999999999993
1.841	0.26743800000000006
1.842	0.26607199999999986
1.843	0.2647020000000002
1.844	0.2633279999999998
1.845	0.2619500000000001
1.846	0.26056800000000013
1.847	0.2591819999999998
1.848	0.2577919999999998
1.849	0.2563980000000001
1.85	0.2549999999999999
1.851	0.253598
1.852	0.25219199999999997
1.853	0.25078200000000006
1.854	0.2493679999999998
1.855	0.24795000000000011
1.856	0.24652800000000008
1.857	0.24510199999999993
1.858	0.2436719999999999
1.859	0.24223800000000018
1.86	0.2407999999999999
1.861	0.23935799999999996
1.862	0.2379119999999999
1.863	0.23646199999999995
1.864	0.23500799999999988
1.865	0.23354999999999992
1.866	0.23208799999999963
1.867	0.2306220000000001
1.868	0.22915199999999958
1.869	0.22767800000000027
1.87	0.22619999999999973
1.871	0.22471799999999997
1.872	0.22323199999999987
1.873	0.2217420000000001
1.874	0.22024799999999978
1.875	0.21875
1.876	0.2172480000000001
1.877	0.2157420000000001
1.878	0.2142320000000002
1.879	0.21271799999999996
1.88	0.21120000000000005
1.881	0.20967800000000003
1.882	0.20815200000000011
1.883	0.20662200000000008
1.884	0.20508799999999994
1.885	0.2035499999999999
1.886	0.2020080000000002
1.887	0.20046199999999992
1.888	0.1989120000000002
1.889	0.1973579999999997
1.89	0.1958000000000002
1.891	0.19423800000000013
1.892	0.19267199999999995
1.893	0.1911020000000001
1.894	0.18952800000000014
1.895	0.18795000000000006
1.896	0.1863680000000001
1.897	0.184782
1.898	0.18319200000000024
1.899	0.18159799999999993
1.9	0.18000000000000016
1.901	0.17839800000000006
1.902	0.17679200000000006
1.903	0.17518199999999973
1.904	0.17356800000000017
1.905	0.17195000000000005
1.906	0.17032800000000026
1.907	0.16870200000000013
1.908	0.1670720000000001
1.909	0.1654380000000002
1.91	0.16380000000000017
1.911	0.16215800000000002
1.912	0.160512
1.913	0.15886200000000006
1.914	0.15720800000000024
1.915	0.15554999999999986
1.916	0.15388800000000002
1.917	0.15222199999999986
1.918	0.15055200000000002
1.919	0.14887799999999984
1.92	0.14720000000000022
1.921	0.14551800000000004
1.922	0.14383200000000018
1.923	0.142142
1.924	0.14044800000000013
1.925	0.13874999999999993
1.926	0.13704800000000006
1.927	0.13534199999999963
1.928	0.13363200000000042
1.929	0.13191799999999976
1.93	0.1302000000000001
1.931	0.12847799999999987
1.932	0.1267520000000002
1.933	0.12502199999999997
1.934	0.12328800000000029
1.935	0.12155000000000005
1.936	0.11980800000000014
1.937	0.11806200000000011
1.938	0.11631200000000019
1.939	0.11455800000000016
1.94	0.11279999999999979
1.941	0.11103800000000041
1.942	0.10927200000000004
1.943	0.10750199999999999
1.944	0.10572800000000004
1.945	0.10394999999999999
1.946	0.10216800000000004
1.947	0.10038199999999997
1.948	0.09859200000000024
1.949	0.09679799999999994
1.95	0.09499999999999997
1.951	0.09319799999999989
1.952	0.09139200000000014
1.953	0.08958200000000005
1.954	0.08776799999999985
1.955	0.08594999999999975
1.956	0.08412799999999998
1.957	0.08230199999999988
1.958	0.08047199999999988
1.959	0.07863799999999976
1.96	0.07679999999999998
1.961	0.07495799999999986
1.962	0.07311200000000007
1.963	0.07126199999999994
1.964	0.06940800000000014
1.965	0.06754999999999978
1.966	0.06568799999999997
1.967	0.06382200000000005
1.968	0.06195200000000001
1.969	0.060077999999999854
1.97	0.05820000000000003
1.971	0.05631799999999987
1.972	0.054432000000000036
1.973	0.05254200000000009
1.974	0.050648000000000026
1.975	0.04874999999999985
1.976	0.046848
1.977	0.04494199999999959
1.978	0.04303199999999996
1.979	0.041117999999999766
1.98	0.039200000000000124
1.981	0.03727799999999992
1.982	0.03535199999999983
1.983	0.03342200000000006
1.984	0.03148799999999996
1.985	0.02954999999999952
1.986	0.0276080000000003
1.987	0.02566199999999985
1.988	0.023711999999999955
1.989	0.021757999999999944
1.99	0.019800000000000262
1.991	0.0178379999999998
1.992	0.015871999999999886
1.993	0.013901999999999637
1.994	0.011927999999999939
1.995	0.009949999999999903
1.996	0.007967999999999975
1.997	0.005981999999999932
1.998	0.0039919999999999956
1.999	0.0019979999999997222
2.0	0.0


==> figures/data/1D_example_nx_17_ddf_Yang3_alpha_1/exact_solution_minus.txt <==
0.0	0.0
0.001	0.001998
0.002	0.003992
0.003	0.005982
0.004	0.007968
0.005	0.00995
0.006	0.011928000000000001
0.007	0.013902
0.008	0.015872
0.009	0.017838
0.01	0.0198
0.011	0.021758
0.012	0.023712
0.013	0.025661999999999997
0.014	0.027608
0.015	0.02955
0.016	0.031488
0.017	0.033422
0.018	0.035351999999999995
0.019	0.037278
0.02	0.0392
0.021	0.041118
0.022	0.043032
0.023	0.044941999999999996
0.024	0.046848
0.025	0.04875
0.026	0.050648
0.027	0.052542
0.028	0.054432
0.029	0.056318
0.03	0.058199999999999995
0.031	0.060078
0.032	0.061952
0.033	0.063822
0.034	0.06568800000000001
0.035	0.06755000000000001
0.036	0.069408
0.037	0.07126199999999999
0.038	0.073112
0.039	0.074958
0.04	0.07680000000000001
0.041	0.078638
0.042	0.080472
0.043	0.082302
0.044	0.084128
0.045	0.08595
0.046	0.087768
0.047	0.089582
0.048	0.091392
0.049	0.093198
0.05	0.095
0.051	0.096798
0.052	0.098592
0.053	0.100382
0.054	0.102168
0.055	0.10395
0.056	0.105728
0.057	0.107502
0.058	0.10927200000000001
0.059	0.111038
0.06	0.1128
0.061	0.114558
0.062	0.116312
0.063	0.118062
0.064	0.119808
0.065	0.12155
0.066	0.12328800000000001
0.067	0.125022
0.068	0.126752
0.069	0.128478
0.07	0.1302
0.071	0.13191799999999998
0.072	0.133632
0.073	0.135342
0.074	0.137048
0.075	0.13874999999999998
0.076	0.140448
0.077	0.142142
0.078	0.143832
0.079	0.145518
0.08	0.1472
0.081	0.148878
0.082	0.15055200000000002
0.083	0.15222200000000002
0.084	0.153888
0.085	0.15555000000000002
0.086	0.157208
0.087	0.158862
0.088	0.160512
0.089	0.162158
0.09	0.1638
0.091	0.165438
0.092	0.167072
0.093	0.168702
0.094	0.170328
0.095	0.17195
0.096	0.173568
0.097	0.175182
0.098	0.176792
0.099	0.178398
0.1	0.18
0.101	0.181598
0.102	0.183192
0.103	0.184782
0.104	0.18636799999999998
0.105	0.18795
0.106	0.189528
0.107	0.191102
0.108	0.192672
0.109	0.194238
0.11	0.1958
0.111	0.197358
0.112	0.198912
0.113	0.200462
0.114	0.202008
0.115	0.20355
0.116	0.20508800000000002
0.117	0.206622
0.118	0.208152
0.119	0.209678
0.12	0.2112
0.121	0.212718
0.122	0.214232
0.123	0.215742
0.124	0.217248
0.125	0.21875
0.126	0.220248
0.127	0.221742
0.128	0.223232
0.129	0.224718
0.13	0.2262
0.131	0.227678
0.132	0.22915200000000002
0.133	0.230622
0.134	0.23208800000000002
0.135	0.23355
0.136	0.23500800000000002
0.137	0.236462
0.138	0.237912
0.139	0.23935800000000002
0.14	0.24080000000000001
0.141	0.24223799999999998
0.142	0.24367199999999997
0.143	0.245102
0.144	0.24652799999999997
0.145	0.24794999999999998
0.146	0.24936799999999998
0.147	0.250782
0.148	0.25219199999999997
0.149	0.253598
0.15	0.255
0.151	0.256398
0.152	0.257792
0.153	0.259182
0.154	0.260568
0.155	0.26195
0.156	0.263328
0.157	0.264702
0.158	0.266072
0.159	0.267438
0.16	0.2688
0.161	0.270158
0.162	0.27151200000000003
0.163	0.272862
0.164	0.274208
0.165	0.27555
0.166	0.276888
0.167	0.278222
0.168	0.279552
0.169	0.280878
0.17	0.2822
0.171	0.28351800000000005
0.172	0.284832
0.173	0.286142
0.174	0.287448
0.175	0.28875
0.176	0.290048
0.177	0.291342
0.178	0.292632
0.179	0.293918
0.18	0.2952
0.181	0.296478
0.182	0.297752
0.183	0.299022
0.184	0.300288
0.185	0.30155
0.186	0.30280799999999997
0.187	0.304062
0.188	0.30531200000000003
0.189	0.306558
0.19	0.3078
0.191	0.30903800000000003
0.192	0.310272
0.193	0.311502
0.194	0.312728
0.195	0.31395
0.196	0.315168
0.197	0.316382
0.198	0.317592
0.199	0.318798
0.2	0.32
0.201	0.321198
0.202	0.322392
0.203	0.32358200000000004
0.204	0.324768
0.205	0.32594999999999996
0.206	0.327128
0.207	0.328302
0.208	0.329472
0.209	0.330638
0.21	0.3318
0.211	0.332958
0.212	0.33411199999999996
0.213	0.335262
0.214	0.336408
0.215	0.33755
0.216	0.338688
0.217	0.339822
0.218	0.34095200000000003
0.219	0.342078
0.22	0.3432
0.221	0.344318
0.222	0.345432
0.223	0.346542
0.224	0.347648
0.225	0.34875
0.226	0.34984800000000005
0.227	0.350942
0.228	0.352032
0.229	0.35311800000000004
0.23	0.3542
0.231	0.355278
0.232	0.356352
0.233	0.357422
0.234	0.35848800000000003
0.235	0.35955
0.236	0.360608
0.237	0.361662
0.238	0.362712
0.239	0.36375799999999997
0.24	0.3648
0.241	0.365838
0.242	0.366872
0.243	0.367902
0.244	0.368928
0.245	0.36995
0.246	0.37096799999999996
0.247	0.371982
0.248	0.372992
0.249	0.373998
0.25	0.375
0.251	0.375998
0.252	0.376992
0.253	0.37798200000000004
0.254	0.37896799999999997
0.255	0.37995
0.256	0.38092800000000004
0.257	0.381902
0.258	0.382872
0.259	0.383838
0.26	0.38480000000000003
0.261	0.38575800000000005
0.262	0.386712
0.263	0.387662
0.264	0.388608
0.265	0.38955
0.266	0.390488
0.267	0.39142200000000005
0.268	0.39235200000000003
0.269	0.393278
0.27	0.3942
0.271	0.395118
0.272	0.39603200000000005
0.273	0.396942
0.274	0.397848
0.275	0.39875000000000005
0.276	0.399648
0.277	0.400542
0.278	0.401432
0.279	0.402318
0.28	0.4032
0.281	0.40407800000000005
0.282	0.404952
0.283	0.405822
0.284	0.40668799999999994
0.285	0.40754999999999997
0.286	0.408408
0.287	0.40926199999999996
0.288	0.410112
0.289	0.410958
0.29	0.41179999999999994
0.291	0.41263799999999995
0.292	0.41347199999999995
0.293	0.41430199999999995
0.294	0.415128
0.295	0.41595
0.296	0.416768
0.297	0.417582
0.298	0.418392
0.299	0.41919799999999996
0.3	0.42
0.301	0.42079799999999995
0.302	0.42159199999999997
0.303	0.42238200000000004
0.304	0.423168
0.305	0.42394999999999994
0.306	0.424728
0.307	0.425502
0.308	0.426272
0.309	0.42703800000000003
0.31	0.42779999999999996
0.311	0.428558
0.312	0.429312
0.313	0.43006200000000006
0.314	0.430808
0.315	0.43155
0.316	0.432288
0.317	0.433022
0.318	0.433752
0.319	0.43447800000000003
0.32	0.43520000000000003
0.321	0.435918
0.322	0.436632
0.323	0.437342
0.324	0.438048
0.325	0.4387500000000001
0.326	0.43944800000000006
0.327	0.44014200000000003
0.328	0.440832
0.329	0.4415180000000001
0.33	0.44220000000000004
0.331	0.442878
0.332	0.44355200000000006
0.333	0.444222
0.334	0.444888
0.335	0.44555
0.336	0.44620800000000005
0.337	0.446862
0.338	0.447512
0.339	0.44815800000000006
0.34	0.4488000000000001
0.341	0.449438
0.342	0.450072
0.343	0.45070200000000005
0.344	0.45132799999999995
0.345	0.45194999999999996
0.346	0.45256799999999997
0.347	0.453182
0.348	0.453792
0.349	0.45439799999999997
0.35	0.45499999999999996
0.351	0.45559799999999995
0.352	0.456192
0.353	0.456782
0.354	0.457368
0.355	0.45794999999999997
0.356	0.458528
0.357	0.459102
0.358	0.45967199999999997
0.359	0.460238
0.36	0.4608
0.361	0.461358
0.362	0.461912
0.363	0.462462
0.364	0.463008
0.365	0.46355
0.366	0.464088
0.367	0.464622
0.368	0.465152
0.369	0.465678
0.37	0.4662
0.371	0.466718
0.372	0.467232
0.373	0.467742
0.374	0.468248
0.375	0.46875
0.376	0.469248
0.377	0.469742
0.378	0.470232
0.379	0.470718
0.38	0.4712
0.381	0.471678
0.382	0.472152
0.383	0.472622
0.384	0.473088
0.385	0.47355
0.386	0.474008
0.387	0.474462
0.388	0.474912
0.389	0.475358
0.39	0.4758
0.391	0.476238
0.392	0.476672
0.393	0.477102
0.394	0.477528
0.395	0.47795
0.396	0.47836799999999996
0.397	0.478782
0.398	0.47919199999999995
0.399	0.479598
0.4	0.48
0.401	0.480398
0.402	0.480792
0.403	0.481182
0.404	0.481568
0.405	0.48195
0.406	0.48232800000000003
0.407	0.48270199999999996
0.408	0.483072
0.409	0.483438
0.41	0.4838
0.411	0.4841579999999999
0.412	0.484512
0.413	0.484862
0.414	0.48520800000000003
0.415	0.48555
0.416	0.485888
0.417	0.48622200000000004
0.418	0.486552
0.419	0.48687800000000003
0.42	0.4872
0.421	0.487518
0.422	0.487832
0.423	0.488142
0.424	0.488448
0.425	0.48875
0.426	0.489048
0.427	0.48934199999999994
0.428	0.489632
0.429	0.489918
0.43	0.4902
0.431	0.49047799999999997
0.432	0.490752
0.433	0.49102199999999996
0.434	0.491288
0.435	0.49155
0.436	0.491808
0.437	0.492062
0.438	0.492312
0.439	0.492558
0.44	0.49280000000000007
0.441	0.493038
0.442	0.493272
0.443	0.493502
0.444	0.493728
0.445	0.49395
0.446	0.49416799999999994
0.447	0.494382
0.448	0.494592
0.449	0.494798
0.45	0.495
0.451	0.49519799999999997
0.452	0.49539200000000005
0.453	0.4955820000000001
0.454	0.495768
0.455	0.49595000000000006
0.456	0.49612799999999996
0.457	0.49630199999999997
0.458	0.496472
0.459	0.49663799999999997
0.46	0.49679999999999996
0.461	0.496958
0.462	0.497112
0.463	0.497262
0.464	0.497408
0.465	0.49755
0.466	0.49768799999999996
0.467	0.49782199999999993
0.468	0.497952
0.469	0.498078
0.47	0.4981999999999999
0.471	0.498318
0.472	0.498432
0.473	0.498542
0.474	0.498648
0.475	0.49874999999999997
0.476	0.498848
0.477	0.49894199999999994
0.478	0.499032
0.479	0.499118
0.48	0.4992
0.481	0.499278
0.482	0.499352
0.483	0.499422
0.484	0.499488
0.485	0.49955
0.486	0.499608
0.487	0.499662
0.488	0.499712
0.489	0.499758
0.49	0.4998
0.491	0.499838
0.492	0.499872
0.493	0.499902
0.494	0.499928
0.495	0.49995000000000006
0.496	0.49996799999999997
0.497	0.499982
0.498	0.499992
0.499	0.499998
0.5	0.5
0.501	0.49999800000000005
0.502	0.499992
0.503	0.49998200000000004
0.504	0.49996799999999997
0.505	0.49995
0.506	0.49992800000000004
0.507	0.49990199999999996
0.508	0.499872
0.509	0.499838
0.51	0.4998
0.511	0.49975800000000004
0.512	0.49971200000000005
0.513	0.49966200000000005
0.514	0.49960800000000005
0.515	0.49955000000000005
0.516	0.49948800000000004
0.517	0.4994219999999999
0.518	0.499352
0.519	0.499278
0.52	0.4992
0.521	0.49911799999999995
0.522	0.49903200000000003
0.523	0.498942
0.524	0.49884799999999996
0.525	0.49875
0.526	0.498648
0.527	0.49854200000000004
0.528	0.498432
0.529	0.49831800000000004
0.53	0.4982
0.531	0.498078
0.532	0.49795199999999995
0.533	0.4978220000000001
0.534	0.497688
0.535	0.49755000000000005
0.536	0.49740799999999996
0.537	0.4972620000000001
0.538	0.497112
0.539	0.496958
0.54	0.4968
0.541	0.496638
0.542	0.496472
0.543	0.4963019999999999
0.544	0.496128
0.545	0.49595
0.546	0.495768
0.547	0.49558199999999997
0.548	0.49539199999999994
0.549	0.49519800000000014
0.55	0.495
0.551	0.49479799999999996
0.552	0.49459200000000003
0.553	0.494382
0.554	0.49416799999999994
0.555	0.49395
0.556	0.49372799999999994
0.557	0.4935019999999999
0.558	0.49327199999999993
0.559	0.49303799999999987
0.56	0.4928
0.561	0.49255799999999994
0.562	0.49231199999999997
0.563	0.492062
0.564	0.491808
0.565	0.49155000000000004
0.566	0.49128800000000006
0.567	0.49102199999999996
0.568	0.49075199999999997
0.569	0.49047799999999997
0.57	0.49019999999999997
0.571	0.48991799999999996
0.572	0.48963200000000007
0.573	0.48934200000000005
0.574	0.4890479999999999
0.575	0.48875
0.576	0.488448
0.577	0.48814199999999996
0.578	0.48783200000000004
0.579	0.487518
0.58	0.48719999999999997
0.581	0.48687800000000003
0.582	0.486552
0.583	0.48622200000000004
0.584	0.485888
0.585	0.48555000000000004
0.586	0.485208
0.587	0.484862
0.588	0.48451200000000005
0.589	0.484158
0.59	0.4838
0.591	0.48343800000000003
0.592	0.48307200000000006
0.593	0.48270199999999996
0.594	0.482328
0.595	0.48195
0.596	0.481568
0.597	0.481182
0.598	0.480792
0.599	0.480398
0.6	0.48
0.601	0.47959799999999997
0.602	0.47919199999999984
0.603	0.47878200000000004
0.604	0.478368
0.605	0.47795
0.606	0.4775280000000002
0.607	0.477102
0.608	0.476672
0.609	0.47623800000000005
0.61	0.4757999999999999
0.611	0.47535800000000006
0.612	0.4749120000000001
0.613	0.47446200000000005
0.614	0.474008
0.615	0.47355
0.616	0.47308799999999995
0.617	0.472622
0.618	0.472152
0.619	0.47167800000000004
0.62	0.47119999999999995
0.621	0.47071799999999997
0.622	0.4702319999999999
0.623	0.469742
0.624	0.469248
0.625	0.46875
0.626	0.4682480000000001
0.627	0.467742
0.628	0.4672320000000001
0.629	0.46671799999999997
0.63	0.46619999999999995
0.631	0.46567800000000004
0.632	0.4651519999999999
0.633	0.464622
0.634	0.46408799999999995
0.635	0.46355
0.636	0.4630080000000001
0.637	0.46246200000000004
0.638	0.461912
0.639	0.46135800000000005
0.64	0.4608
0.641	0.46023800000000004
0.642	0.45967199999999997
0.643	0.459102
0.644	0.45852799999999994
0.645	0.45794999999999997
0.646	0.457368
0.647	0.456782
0.648	0.45619200000000004
0.649	0.45559799999999995
0.65	0.4550000000000002
0.651	0.45439799999999997
0.652	0.4537920000000001
0.653	0.453182
0.654	0.4525680000000001
0.655	0.45194999999999996
0.656	0.45132799999999995
0.657	0.45070199999999994
0.658	0.45007200000000014
0.659	0.449438
0.66	0.4488
0.661	0.44815799999999995
0.662	0.447512
0.663	0.446862
0.664	0.44620800000000016
0.665	0.44555
0.666	0.44488799999999995
0.667	0.444222
0.668	0.44355199999999995
0.669	0.442878
0.67	0.4421999999999999
0.671	0.44151799999999997
0.672	0.440832
0.673	0.4401419999999999
0.674	0.43944799999999995
0.675	0.43875
0.676	0.438048
0.677	0.437342
0.678	0.43663200000000013
0.679	0.4359179999999999
0.68	0.43520000000000014
0.681	0.4344779999999999
0.682	0.4337519999999999
0.683	0.4330219999999999
0.684	0.432288
0.685	0.43155
0.686	0.43080799999999997
0.687	0.43006199999999994
0.688	0.429312
0.689	0.4285579999999999
0.69	0.42780000000000007
0.691	0.4270379999999999
0.692	0.426272
0.693	0.42550200000000005
0.694	0.424728
0.695	0.42395000000000016
0.696	0.423168
0.697	0.42238200000000004
0.698	0.4215920000000001
0.699	0.420798
0.7	0.42000000000000004
0.701	0.41919800000000007
0.702	0.418392
0.703	0.41758200000000023
0.704	0.416768
0.705	0.41595000000000004
0.706	0.41512800000000005
0.707	0.41430200000000006
0.708	0.41347200000000006
0.709	0.41263800000000006
0.71	0.41179999999999994
0.711	0.41095800000000016
0.712	0.41011200000000003
0.713	0.409262
0.714	0.4084080000000001
0.715	0.4075500000000001
0.716	0.40668799999999994
0.717	0.4058219999999999
0.718	0.404952
0.719	0.40407800000000016
0.72	0.4032
0.721	0.40231799999999995
0.722	0.401432
0.723	0.40054199999999995
0.724	0.399648
0.725	0.39874999999999994
0.726	0.397848
0.727	0.3969419999999999
0.728	0.39603199999999994
0.729	0.39511799999999986
0.73	0.3942000000000001
0.731	0.39327800000000024
0.732	0.39235200000000003
0.733	0.39142200000000016
0.734	0.39048799999999995
0.735	0.38954999999999984
0.736	0.38860800000000006
0.737	0.38766199999999995
0.738	0.38671199999999994
0.739	0.38575800000000005
0.74	0.38480000000000003
0.741	0.3838379999999999
0.742	0.3828720000000001
0.743	0.3819020000000002
0.744	0.38092799999999993
0.745	0.3799499999999998
0.746	0.37896799999999997
0.747	0.37798200000000004
0.748	0.376992
0.749	0.37599800000000005
0.75	0.375
0.751	0.37399800000000005
0.752	0.372992
0.753	0.37198200000000003
0.754	0.37096799999999996
0.755	0.36995
0.756	0.3689279999999999
0.757	0.36790199999999995
0.758	0.3668720000000001
0.759	0.3658379999999999
0.76	0.3648
0.761	0.363758
0.762	0.3627119999999999
0.763	0.36166199999999993
0.764	0.36060800000000004
0.765	0.35955000000000004
0.766	0.3584879999999999
0.767	0.3574219999999999
0.768	0.356352
0.769	0.3552780000000002
0.77	0.35420000000000007
0.771	0.35311800000000004
0.772	0.3520319999999999
0.773	0.3509420000000001
0.774	0.34984799999999994
0.775	0.3487499999999999
0.776	0.34764799999999996
0.777	0.3465419999999999
0.778	0.34543199999999996
0.779	0.3443179999999999
0.78	0.34319999999999995
0.781	0.3420779999999999
0.782	0.3409519999999999
0.783	0.33982200000000007
0.784	0.3386879999999999
0.785	0.3375499999999998
0.786	0.33640800000000004
0.787	0.33526200000000017
0.788	0.33411199999999996
0.789	0.33295799999999987
0.79	0.3317999999999999
0.791	0.330638
0.792	0.32947199999999977
0.793	0.32830199999999987
0.794	0.32712799999999986
0.795	0.32594999999999996
0.796	0.3247679999999997
0.797	0.3235819999999998
0.798	0.322392
0.799	0.3211979999999999
0.8	0.31999999999999984
0.801	0.31879800000000014
0.802	0.3175919999999999
0.803	0.31638199999999994
0.804	0.3151679999999999
0.805	0.31394999999999995
0.806	0.3127279999999999
0.807	0.3115019999999997
0.808	0.3102719999999999
0.809	0.3090379999999999
0.81	0.30779999999999985
0.811	0.3065580000000001
0.812	0.30531200000000003
0.813	0.30406200000000005
0.814	0.30280799999999997
0.815	0.30155
0.816	0.3002880000000001
0.817	0.2990220000000001
0.818	0.297752
0.819	0.296478
0.82	0.29520000000000013
0.821	0.2939180000000001
0.822	0.2926319999999998
0.823	0.291342
0.824	0.2900480000000001
0.825	0.28875000000000006
0.826	0.28744800000000015
0.827	0.2861420000000001
0.828	0.2848320000000002
0.829	0.28351800000000016
0.83	0.2822
0.831	0.28087799999999996
0.832	0.279552
0.833	0.27822199999999997
0.834	0.27688800000000025
0.835	0.27554999999999996
0.836	0.274208
0.837	0.27286199999999994
0.838	0.2715120000000002
0.839	0.2701580000000001
0.84	0.26880000000000015
0.841	0.2674380000000003
0.842	0.2660720000000001
0.843	0.264702
0.844	0.263328
0.845	0.2619500000000001
0.846	0.26056800000000013
0.847	0.259182
0.848	0.257792
0.849	0.2563980000000001
0.85	0.2550000000000001
0.851	0.253598
0.852	0.25219199999999997
0.853	0.25078200000000006
0.854	0.2493679999999998
0.855	0.24795000000000011
0.856	0.24652800000000008
0.857	0.24510200000000015
0.858	0.2436720000000001
0.859	0.24223799999999995
0.86	0.24080000000000013
0.861	0.23935799999999996
0.862	0.2379119999999999
0.863	0.23646199999999995
0.864	0.2350080000000001
0.865	0.23354999999999992
0.866	0.23208799999999985
0.867	0.2306220000000001
0.868	0.22915200000000002
0.869	0.22767800000000027
0.87	0.22619999999999996
0.871	0.22471799999999997
0.872	0.2232320000000001
0.873	0.2217420000000001
0.874	0.220248
0.875	0.21874999999999978
0.876	0.2172480000000001
0.877	0.2157420000000001
0.878	0.21423199999999998
0.879	0.21271799999999996
0.88	0.21120000000000028
0.881	0.20967800000000003
0.882	0.2081519999999999
0.883	0.20662200000000008
0.884	0.20508799999999994
0.885	0.2035499999999999
0.886	0.20200799999999997
0.887	0.20046199999999992
0.888	0.19891199999999998
0.889	0.1973579999999997
0.89	0.19579999999999997
0.891	0.1942379999999999
0.892	0.19267199999999973
0.893	0.19110199999999988
0.894	0.18952799999999992
0.895	0.18795000000000006
0.896	0.18636799999999987
0.897	0.18478200000000022
0.898	0.18319200000000002
0.899	0.18159799999999993
0.9	0.17999999999999994
0.901	0.17839800000000006
0.902	0.17679199999999984
0.903	0.17518199999999995
0.904	0.17356800000000017
0.905	0.17195000000000005
0.906	0.17032800000000026
0.907	0.16870200000000013
0.908	0.1670719999999999
0.909	0.16543799999999997
0.91	0.16380000000000017
0.911	0.16215800000000025
0.912	0.16051199999999977
0.913	0.15886199999999984
0.914	0.1572079999999998
0.915	0.15554999999999986
0.916	0.15388800000000002
0.917	0.15222199999999986
0.918	0.1505519999999998
0.919	0.14887799999999984
0.92	0.14719999999999978
0.921	0.14551800000000004
0.922	0.14383199999999996
0.923	0.142142
0.924	0.1404479999999999
0.925	0.13874999999999993
0.926	0.13704799999999984
0.927	0.13534199999999963
0.928	0.13363199999999997
0.929	0.13191799999999976
0.93	0.13019999999999987
0.931	0.12847799999999987
0.932	0.12675199999999975
0.933	0.12502199999999997
0.934	0.12328799999999962
0.935	0.12155000000000005
0.936	0.11980799999999991
0.937	0.11806199999999989
0.938	0.11631200000000019
0.939	0.11455800000000016
0.94	0.11279999999999979
0.941	0.11103800000000019
0.942	0.10927200000000004
0.943	0.10750200000000021
0.944	0.10572800000000004
0.945	0.10395000000000021
0.946	0.10216800000000004
0.947	0.10038199999999997
0.948	0.09859200000000001
0.949	0.09679800000000016
0.95	0.09499999999999997
0.951	0.09319800000000011
0.952	0.09139200000000014
0.953	0.08958200000000005
0.954	0.08776799999999985
0.955	0.08594999999999997
0.956	0.08412799999999998
0.957	0.0823020000000001
0.958	0.0804720000000001
0.959	0.07863799999999999
0.96	0.07679999999999998
0.961	0.07495799999999986
0.962	0.07311200000000007
0.963	0.07126200000000016
0.964	0.06940800000000014
0.965	0.06755
0.966	0.06568799999999997
0.967	0.06382200000000005
0.968	0.06195200000000001
0.969	0.060077999999999854
0.97	0.05820000000000003
0.971	0.05631800000000009
0.972	0.054432000000000036
0.973	0.05254200000000009
0.974	0.050648000000000026
0.975	0.04875000000000007
0.976	0.046848
0.977	0.04494200000000004
0.978	0.04303199999999996
0.979	0.04111800000000021
0.98	0.039200000000000124
0.981	0.03727799999999992
0.982	0.03535200000000005
0.983	0.033422000000000285
0.984	0.03148799999999996
0.985	0.029550000000000187
0.986	0.027608000000000077
0.987	0.025662000000000074
0.988	0.023711999999999955
0.989	0.021757999999999944
0.99	0.019800000000000262
0.991	0.01783800000000002
0.992	0.015871999999999886
0.993	0.013902000000000081
0.994	0.011927999999999939
0.995	0.009949999999999681
0.996	0.007967999999999975
0.997	0.005982000000000154
0.998	0.0039919999999999956
0.999	0.0019979999999999443
1.0	0.0
1.001	-0.002001999999999615
1.002	-0.0040079999999997895
1.003	-0.006017999999999635
1.004	-0.008032000000000039
1.005	-0.01004999999999967
1.006	-0.01207199999999986
1.007	-0.014097999999999722
1.008	-0.016128000000000142
1.009	-0.01816199999999979
1.01	-0.020199999999999996
1.011	-0.022241999999999873
1.012	-0.024287999999999865
1.013	-0.026337999999999973
1.014	-0.028392000000000195
1.015	-0.030449999999999644
1.016	-0.032512000000000096
1.017	-0.034577999999999776
1.018	-0.036648000000000014
1.019	-0.03872199999999992
1.02	-0.04079999999999995
1.021	-0.04288199999999964
1.022	-0.0449679999999999
1.023	-0.04705799999999982
1.024	-0.04915199999999986
1.025	-0.05125000000000002
1.026	-0.053351999999999844
1.027	-0.055457999999999785
1.028	-0.05756799999999984
1.029	-0.05968200000000001
1.03	-0.061799999999999855
1.031	-0.06392199999999937
1.032	-0.06604799999999988
1.033	-0.06817799999999963
1.034	-0.07031200000000037
1.035	-0.0724499999999999
1.036	-0.07459199999999999
1.037	-0.07673799999999975
1.038	-0.07888800000000007
1.039	-0.08104199999999961
1.04	-0.08320000000000016
1.041	-0.08536199999999994
1.042	-0.08752800000000027
1.043	-0.08969799999999983
1.044	-0.09187199999999995
1.045	-0.09404999999999974
1.046	-0.0962320000000001
1.047	-0.09841799999999967
1.048	-0.10060800000000025
1.049	-0.10280200000000006
1.05	-0.10499999999999998
1.051	-0.10720200000000002
1.052	-0.10940800000000017
1.053	-0.111618
1.054	-0.11383199999999993
1.055	-0.11604999999999999
1.056	-0.11827200000000015
1.057	-0.120498
1.058	-0.12272799999999995
1.059	-0.12496200000000002
1.06	-0.1272000000000002
1.061	-0.12944200000000006
1.062	-0.13168800000000003
1.063	-0.13393799999999967
1.064	-0.1361920000000003
1.065	-0.13844999999999974
1.066	-0.14071199999999973
1.067	-0.14297799999999983
1.068	-0.14524800000000004
1.069	-0.14752199999999993
1.07	-0.14979999999999993
1.071	-0.15208200000000005
1.072	-0.15436800000000028
1.073	-0.15665799999999974
1.074	-0.15895199999999976
1.075	-0.1612499999999999
1.076	-0.16355200000000014
1.077	-0.16585800000000006
1.078	-0.1681680000000001
1.079	-0.17048200000000024
1.08	-0.17280000000000006
1.081	-0.175122
1.082	-0.17744800000000005
1.083	-0.17977799999999933
1.084	-0.18211200000000005
1.085	-0.18445
1.086	-0.1867920000000005
1.087	-0.1891379999999998
1.088	-0.1914880000000001
1.089	-0.19384200000000007
1.09	-0.19620000000000015
1.091	-0.1985619999999999
1.092	-0.20092800000000022
1.093	-0.20329799999999976
1.094	-0.2056720000000003
1.095	-0.20805000000000007
1.096	-0.2104320000000004
1.097	-0.21281799999999995
1.098	-0.21520799999999962
1.099	-0.21760199999999985
1.1	-0.2200000000000002
1.101	-0.22240199999999977
1.102	-0.22480800000000034
1.103	-0.22721800000000014
1.104	-0.22963200000000006
1.105	-0.2320500000000001
1.106	-0.23447200000000024
1.107	-0.2368979999999996
1.108	-0.23932800000000043
1.109	-0.24176200000000003
1.11	-0.2442000000000002
1.111	-0.24664200000000003
1.112	-0.24908800000000042
1.113	-0.25153800000000004
1.114	-0.25399200000000066
1.115	-0.25645000000000007
1.116	-0.2589120000000005
1.117	-0.2613780000000001
1.118	-0.26384800000000075
1.119	-0.26632200000000017
1.12	-0.26880000000000015
1.121	-0.2712819999999998
1.122	-0.27376800000000046
1.123	-0.2762579999999999
1.124	-0.27875200000000033
1.125	-0.28125
1.126	-0.2837519999999998
1.127	-0.2862580000000001
1.128	-0.2887679999999997
1.129	-0.2912819999999998
1.13	-0.2937999999999996
1.131	-0.296322
1.132	-0.29884799999999956
1.133	-0.30137800000000015
1.134	-0.30391199999999996
1.135	-0.30644999999999945
1.136	-0.30899199999999993
1.137	-0.3115380000000001
1.138	-0.3140879999999999
1.139	-0.31664199999999987
1.14	-0.31919999999999993
1.141	-0.3217620000000001
1.142	-0.32432799999999995
1.143	-0.3268979999999999
1.144	-0.32947199999999954
1.145	-0.3320500000000002
1.146	-0.3346319999999996
1.147	-0.337218
1.148	-0.3398080000000001
1.149	-0.3424019999999999
1.15	-0.34499999999999975
1.151	-0.3476020000000002
1.152	-0.35020799999999985
1.153	-0.3528180000000001
1.154	-0.35543199999999997
1.155	-0.3580500000000004
1.156	-0.36067199999999966
1.157	-0.3632979999999999
1.158	-0.3659279999999998
1.159	-0.3685620000000003
1.16	-0.3712
1.161	-0.37384200000000023
1.162	-0.3764879999999997
1.163	-0.37913799999999975
1.164	-0.3817919999999999
1.165	-0.3844500000000002
1.166	-0.3871119999999997
1.167	-0.3897780000000002
1.168	-0.3924479999999999
1.169	-0.3951220000000002
1.17	-0.3977999999999997
1.171	-0.4004820000000002
1.172	-0.40316799999999997
1.173	-0.4058580000000003
1.174	-0.4085519999999998
1.175	-0.41125000000000034
1.176	-0.41395199999999965
1.177	-0.416658
1.178	-0.41936799999999996
1.179	-0.42208200000000007
1.18	-0.42479999999999984
1.181	-0.4275220000000002
1.182	-0.43024799999999974
1.183	-0.4329780000000003
1.184	-0.43571199999999966
1.185	-0.43845
1.186	-0.44119200000000003
1.187	-0.4439379999999997
1.188	-0.446688
1.189	-0.44944200000000034
1.19	-0.45219999999999994
1.191	-0.4549620000000001
1.192	-0.4577279999999999
1.193	-0.4604980000000003
1.194	-0.4632719999999999
1.195	-0.4660500000000005
1.196	-0.4688319999999999
1.197	-0.4716180000000003
1.198	-0.47440799999999994
1.199	-0.4772020000000001
1.2	-0.48
1.201	-0.4828020000000004
1.202	-0.48560800000000004
1.203	-0.48841800000000024
1.204	-0.49123200000000056
1.205	-0.4940500000000001
1.206	-0.49687199999999976
1.207	-0.49969799999999953
1.208	-0.5025279999999999
1.209	-0.5053620000000003
1.21	-0.5082
1.211	-0.5110420000000002
1.212	-0.5138879999999992
1.213	-0.5167380000000001
1.214	-0.5195919999999998
1.215	-0.522450000000001
1.216	-0.525312
1.217	-0.528178
1.218	-0.5310479999999997
1.219	-0.5339220000000005
1.22	-0.5368000000000004
1.221	-0.5396820000000004
1.222	-0.5425679999999997
1.223	-0.5454580000000004
1.224	-0.5483519999999995
1.225	-0.5512500000000005
1.226	-0.5541519999999998
1.227	-0.557058
1.228	-0.559968
1.229	-0.5628820000000001
1.23	-0.5657999999999999
1.231	-0.5687220000000002
1.232	-0.5716480000000002
1.233	-0.5745780000000003
1.234	-0.577512
1.235	-0.5804500000000008
1.236	-0.5833919999999999
1.237	-0.5863380000000005
1.238	-0.5892879999999998
1.239	-0.5922420000000002
1.24	-0.5952000000000002
1.241	-0.5981620000000003
1.242	-0.6011280000000001
1.243	-0.6040980000000005
1.244	-0.6070720000000005
1.245	-0.6100500000000002
1.246	-0.613032
1.247	-0.6160180000000004
1.248	-0.619008
1.249	-0.6220020000000002
1.25	-0.625
1.251	-0.6280019999999995
1.252	-0.6310079999999996
1.253	-0.6340179999999997
1.254	-0.637032
1.255	-0.6400499999999996
1.256	-0.6430719999999996
1.257	-0.6460979999999998
1.258	-0.6491280000000001
1.259	-0.6521619999999997
1.26	-0.6552000000000002
1.261	-0.6582419999999995
1.262	-0.6612879999999999
1.263	-0.6643379999999999
1.264	-0.6673920000000004
1.265	-0.6704499999999998
1.266	-0.6735120000000001
1.267	-0.6765779999999997
1.268	-0.6796480000000003
1.269	-0.6827219999999996
1.27	-0.6858
1.271	-0.6888819999999996
1.272	-0.6919679999999997
1.273	-0.6950579999999995
1.274	-0.6981519999999999
1.275	-0.7012499999999999
1.276	-0.7043520000000001
1.277	-0.7074579999999999
1.278	-0.7105679999999999
1.279	-0.7136819999999999
1.28	-0.7168000000000001
1.281	-0.719922
1.282	-0.7230479999999999
1.283	-0.7261779999999995
1.284	-0.7293120000000002
1.285	-0.7324500000000005
1.286	-0.735592
1.287	-0.7387379999999997
1.288	-0.7418880000000003
1.289	-0.7450420000000002
1.29	-0.7482000000000002
1.291	-0.7513619999999999
1.292	-0.7545280000000001
1.293	-0.7576980000000004
1.294	-0.760872
1.295	-0.7640499999999997
1.296	-0.7672319999999999
1.297	-0.7704179999999994
1.298	-0.7736080000000003
1.299	-0.776802
1.3	-0.7799999999999994
1.301	-0.7832019999999997
1.302	-0.7864080000000002
1.303	-0.7896179999999999
1.304	-0.7928319999999998
1.305	-0.7960499999999997
1.306	-0.7992720000000002
1.307	-0.8024979999999999
1.308	-0.8057279999999998
1.309	-0.8089620000000002
1.31	-0.8122000000000003
1.311	-0.815442
1.312	-0.8186880000000003
1.313	-0.8219379999999998
1.314	-0.8251920000000004
1.315	-0.8284499999999997
1.316	-0.8317119999999996
1.317	-0.8349779999999991
1.318	-0.8382480000000001
1.319	-0.8415219999999999
1.32	-0.8448000000000002
1.321	-0.8480819999999998
1.322	-0.8513680000000003
1.323	-0.8546579999999997
1.324	-0.857952
1.325	-0.8612500000000001
1.326	-0.8645520000000002
1.327	-0.867858
1.328	-0.8711679999999995
1.329	-0.874482
1.33	-0.8778000000000001
1.331	-0.881122
1.332	-0.8844480000000003
1.333	-0.8877779999999991
1.334	-0.8911120000000001
1.335	-0.89445
1.336	-0.8977920000000004
1.337	-0.901138
1.338	-0.9044880000000002
1.339	-0.907842
1.34	-0.9112000000000005
1.341	-0.9145620000000001
1.342	-0.9179280000000003
1.343	-0.9212979999999997
1.344	-0.9246720000000002
1.345	-0.9280499999999994
1.346	-0.9314320000000005
1.347	-0.9348179999999999
1.348	-0.9382080000000004
1.349	-0.9416019999999992
1.35	-0.9450000000000003
1.351	-0.9484019999999997
1.352	-0.9518080000000002
1.353	-0.9552179999999999
1.354	-0.9586320000000002
1.355	-0.9620500000000001
1.356	-0.9654719999999997
1.357	-0.9688979999999998
1.358	-0.9723280000000005
1.359	-0.975762
1.36	-0.9791999999999996
1.361	-0.9826419999999998
1.362	-0.9860880000000005
1.363	-0.989538
1.364	-0.9929920000000005
1.365	-0.9964499999999998
1.366	-0.9999120000000006
1.367	-1.003378
1.368	-1.0068480000000002
1.369	-1.0103220000000004
1.37	-1.0138000000000003
1.371	-1.0172819999999998
1.372	-1.0207680000000003
1.373	-1.0242580000000006
1.374	-1.0277520000000004
1.375	-1.03125
1.376	-1.0347519999999997
1.377	-1.038258
1.378	-1.0417680000000002
1.379	-1.0452819999999998
1.38	-1.0487999999999995
1.381	-1.0523220000000002
1.382	-1.0558480000000001
1.383	-1.0593780000000002
1.384	-1.0629119999999999
1.385	-1.0664500000000001
1.386	-1.0699919999999996
1.387	-1.073538
1.388	-1.0770879999999998
1.389	-1.080642
1.39	-1.0841999999999992
1.391	-1.0877620000000001
1.392	-1.0913279999999999
1.393	-1.0948979999999993
1.394	-1.0984719999999997
1.395	-1.1020500000000002
1.396	-1.1056319999999995
1.397	-1.1092179999999994
1.398	-1.1128079999999998
1.399	-1.116402
1.4	-1.1199999999999997
1.401	-1.123602
1.402	-1.1272079999999995
1.403	-1.130818
1.404	-1.1344319999999999
1.405	-1.1380500000000002
1.406	-1.141671999999999
1.407	-1.145298
1.408	-1.1489279999999997
1.409	-1.152562
1.41	-1.1561999999999997
1.411	-1.1598420000000003
1.412	-1.1634879999999996
1.413	-1.167138
1.414	-1.1707919999999996
1.415	-1.1744500000000002
1.416	-1.1781119999999996
1.417	-1.181778
1.418	-1.1854479999999996
1.419	-1.1891220000000002
1.42	-1.1928
1.421	-1.196482
1.422	-1.2001679999999992
1.423	-1.2038580000000003
1.424	-1.2075519999999997
1.425	-1.2112499999999993
1.426	-1.2149519999999998
1.427	-1.2186580000000005
1.428	-1.2223679999999995
1.429	-1.2260820000000003
1.43	-1.2297999999999996
1.431	-1.2335219999999998
1.432	-1.2372480000000001
1.433	-1.2409780000000006
1.434	-1.2447120000000003
1.435	-1.24845
1.436	-1.252192
1.437	-1.255938
1.438	-1.2596879999999993
1.439	-1.2634420000000004
1.44	-1.2671999999999999
1.441	-1.2709620000000004
1.442	-1.274728
1.443	-1.278498
1.444	-1.2822719999999999
1.445	-1.28605
1.446	-1.289832
1.447	-1.2936180000000004
1.448	-1.297408
1.449	-1.3012020000000013
1.45	-1.3050000000000002
1.451	-1.308802
1.452	-1.312608
1.453	-1.316418000000001
1.454	-1.3202320000000003
1.455	-1.3240500000000006
1.456	-1.3278720000000002
1.457	-1.3316979999999998
1.458	-1.3355280000000005
1.459	-1.3393620000000004
1.46	-1.3431999999999995
1.461	-1.3470420000000005
1.462	-1.350887999999999
1.463	-1.3547380000000002
1.464	-1.3585919999999998
1.465	-1.3624500000000004
1.466	-1.3663119999999993
1.467	-1.3701780000000001
1.468	-1.3740480000000002
1.469	-1.3779219999999994
1.47	-1.3818000000000006
1.471	-1.385682
1.472	-1.3895679999999997
1.473	-1.3934579999999994
1.474	-1.3973520000000001
1.475	-1.40125
1.476	-1.4051520000000002
1.477	-1.4090579999999995
1.478	-1.4129679999999998
1.479	-1.4168820000000002
1.48	-1.4207999999999998
1.481	-1.4247220000000014
1.482	-1.4286480000000004
1.483	-1.4325780000000004
1.484	-1.4365119999999996
1.485	-1.4404499999999998
1.486	-1.4443919999999992
1.487	-1.4483380000000006
1.488	-1.4522880000000002
1.489	-1.456242
1.49	-1.4602000000000008
1.491	-1.4641620000000009
1.492	-1.468128
1.493	-1.4720980000000004
1.494	-1.4760719999999998
1.495	-1.4800500000000012
1.496	-1.484032
1.497	-1.4880179999999998
1.498	-1.4920079999999998
1.499	-1.4960020000000007
1.5	-1.5
1.501	-1.5040019999999998
1.502	-1.5080079999999998
1.503	-1.5120179999999999
1.504	-1.516032
1.505	-1.5200499999999995
1.506	-1.5240719999999999
1.507	-1.5280980000000004
1.508	-1.5321280000000002
1.509	-1.536162
1.51	-1.5402
1.511	-1.5442419999999992
1.512	-1.5482880000000003
1.513	-1.5523379999999998
1.514	-1.5563920000000002
1.515	-1.56045
1.516	-1.5645119999999997
1.517	-1.5685779999999996
1.518	-1.5726480000000005
1.519	-1.5767219999999997
1.52	-1.5808
1.521	-1.5848819999999995
1.522	-1.588968
1.523	-1.5930579999999996
1.524	-1.5971520000000003
1.525	-1.6012499999999994
1.526	-1.6053520000000003
1.527	-1.6094579999999996
1.528	-1.613568
1.529	-1.6176819999999994
1.53	-1.6218
1.531	-1.6259219999999996
1.532	-1.6300480000000004
1.533	-1.6341779999999995
1.534	-1.6383120000000004
1.535	-1.6424499999999997
1.536	-1.646592
1.537	-1.6507379999999996
1.538	-1.6548879999999992
1.539	-1.659042
1.54	-1.6631999999999998
1.541	-1.6673619999999998
1.542	-1.671528
1.543	-1.6756980000000001
1.544	-1.6798720000000005
1.545	-1.68405
1.546	-1.6882319999999997
1.547	-1.6924179999999986
1.548	-1.6966080000000003
1.549	-1.7008019999999995
1.55	-1.7050000000000005
1.551	-1.7092019999999999
1.552	-1.7134080000000003
1.553	-1.7176179999999999
1.554	-1.7218320000000005
1.555	-1.7260500000000003
1.556	-1.7302720000000003
1.557	-1.7344979999999994
1.558	-1.7387280000000005
1.559	-1.7429620000000008
1.56	-1.7472000000000003
1.561	-1.751442
1.562	-1.7556880000000006
1.563	-1.7599379999999996
1.564	-1.7641920000000004
1.565	-1.7684499999999996
1.566	-1.7727119999999998
1.567	-1.7769780000000002
1.568	-1.7812480000000006
1.569	-1.7855220000000003
1.57	-1.789800000000001
1.571	-1.794082
1.572	-1.798368
1.573	-1.802658
1.574	-1.8069519999999994
1.575	-1.8112499999999998
1.576	-1.8155520000000003
1.577	-1.819858
1.578	-1.8241680000000007
1.579	-1.8284819999999997
1.58	-1.8328000000000007
1.581	-1.837122
1.582	-1.8414480000000002
1.583	-1.8457779999999997
1.584	-1.850112000000001
1.585	-1.85445
1.586	-1.8587920000000007
1.587	-1.8631379999999997
1.588	-1.8674880000000007
1.589	-1.871842
1.59	-1.8762000000000003
1.591	-1.8805619999999998
1.592	-1.8849280000000013
1.593	-1.8892980000000001
1.594	-1.893672000000001
1.595	-1.89805
1.596	-1.9024320000000001
1.597	-1.9068179999999995
1.598	-1.9112080000000007
1.599	-1.9156020000000002
1.6	-1.9200000000000008
1.601	-1.9244019999999997
1.602	-1.9288079999999996
1.603	-1.9332179999999997
1.604	-1.9376320000000007
1.605	-1.94205
1.606	-1.9464720000000004
1.607	-1.9508979999999991
1.608	-1.9553280000000006
1.609	-1.9597619999999996
1.61	-1.9642000000000004
1.611	-1.9686420000000004
1.612	-1.9730880000000006
1.613	-1.9775379999999991
1.614	-1.9819920000000013
1.615	-1.98645
1.616	-1.9909120000000007
1.617	-1.9953779999999997
1.618	-1.9998480000000005
1.619	-2.0043220000000006
1.62	-2.008800000000001
1.621	-2.0132820000000002
1.622	-2.017768
1.623	-2.0222580000000003
1.624	-2.026752
1.625	-2.031250000000001
1.626	-2.0357519999999996
1.627	-2.0402579999999992
1.628	-2.044768
1.629	-2.049282
1.63	-2.0538
1.631	-2.058322
1.632	-2.0628479999999993
1.633	-2.0673779999999997
1.634	-2.0719119999999993
1.635	-2.076449999999999
1.636	-2.0809919999999997
1.637	-2.0855379999999997
1.638	-2.0900879999999997
1.639	-2.094641999999999
1.64	-2.0991999999999993
1.641	-2.1037619999999997
1.642	-2.1083279999999993
1.643	-2.112898
1.644	-2.1174720000000007
1.645	-2.1220499999999998
1.646	-2.126632
1.647	-2.131218
1.648	-2.1358079999999995
1.649	-2.140402
1.65	-2.1449999999999996
1.651	-2.1496020000000002
1.652	-2.1542079999999992
1.653	-2.158818
1.654	-2.1634319999999994
1.655	-2.1680500000000005
1.656	-2.172671999999999
1.657	-2.1772980000000004
1.658	-2.181927999999999
1.659	-2.186562
1.66	-2.1912
1.661	-2.1958420000000007
1.662	-2.200488
1.663	-2.2051379999999994
1.664	-2.2097919999999998
1.665	-2.2144500000000003
1.666	-2.219112
1.667	-2.2237780000000007
1.668	-2.228447999999999
1.669	-2.233122
1.67	-2.2378
1.671	-2.2424820000000003
1.672	-2.247168
1.673	-2.2518580000000004
1.674	-2.256552
1.675	-2.26125
1.676	-2.265951999999999
1.677	-2.270658
1.678	-2.2753679999999994
1.679	-2.2800820000000006
1.68	-2.2847999999999993
1.681	-2.2895220000000007
1.682	-2.2942479999999987
1.683	-2.2989780000000013
1.684	-2.3037119999999995
1.685	-2.3084500000000006
1.686	-2.313192
1.687	-2.3179379999999994
1.688	-2.322688
1.689	-2.3274420000000005
1.69	-2.3321999999999994
1.691	-2.336962
1.692	-2.3417279999999994
1.693	-2.3464980000000004
1.694	-2.351272
1.695	-2.356050000000001
1.696	-2.360832
1.697	-2.3656179999999996
1.698	-2.3704079999999994
1.699	-2.3752020000000003
1.7	-2.3799999999999994
1.701	-2.3848020000000005
1.702	-2.389608
1.703	-2.3944180000000013
1.704	-2.399232
1.705	-2.4040500000000007
1.706	-2.4088719999999997
1.707	-2.4136980000000006
1.708	-2.4185280000000007
1.709	-2.423362
1.71	-2.4281999999999995
1.711	-2.433042
1.712	-2.4378879999999996
1.713	-2.4427380000000003
1.714	-2.4475919999999993
1.715	-2.4524500000000002
1.716	-2.4573119999999995
1.717	-2.4621780000000006
1.718	-2.467048
1.719	-2.4719219999999997
1.72	-2.4767999999999994
1.721	-2.481682
1.722	-2.486568
1.723	-2.4914579999999993
1.724	-2.4963520000000003
1.725	-2.5012500000000006
1.726	-2.506152
1.727	-2.5110580000000007
1.728	-2.5159679999999995
1.729	-2.5208820000000003
1.73	-2.5258000000000003
1.731	-2.5307219999999995
1.732	-2.5356480000000006
1.733	-2.540578000000001
1.734	-2.5455119999999996
1.735	-2.55045
1.736	-2.555392
1.737	-2.5603380000000016
1.738	-2.565287999999999
1.739	-2.570242
1.74	-2.5752
1.741	-2.5801620000000005
1.742	-2.585128
1.743	-2.5900980000000016
1.744	-2.5950719999999996
1.745	-2.6000500000000004
1.746	-2.6050319999999996
1.747	-2.6100179999999997
1.748	-2.615008
1.749	-2.6200020000000004
1.75	-2.625000000000001
1.751	-2.6300019999999993
1.752	-2.6350079999999996
1.753	-2.640017999999999
1.754	-2.6450319999999996
1.755	-2.6500499999999994
1.756	-2.655072
1.757	-2.660097999999999
1.758	-2.665128
1.759	-2.6701619999999995
1.76	-2.675199999999999
1.761	-2.6802419999999993
1.762	-2.685288
1.763	-2.6903379999999997
1.764	-2.6953920000000005
1.765	-2.7004499999999987
1.766	-2.7055119999999997
1.767	-2.710578
1.768	-2.7156480000000003
1.769	-2.7207220000000008
1.77	-2.7258000000000004
1.771	-2.7308819999999994
1.772	-2.735968
1.773	-2.7410579999999984
1.774	-2.7461520000000004
1.775	-2.7512499999999998
1.776	-2.756352
1.777	-2.7614579999999997
1.778	-2.7665680000000012
1.779	-2.7716819999999993
1.78	-2.7768
1.781	-2.7819219999999993
1.782	-2.7870480000000004
1.783	-2.792178
1.784	-2.797312000000001
1.785	-2.80245
1.786	-2.8075920000000005
1.787	-2.8127379999999995
1.788	-2.8178880000000004
1.789	-2.8230419999999996
1.79	-2.8282
1.791	-2.8333619999999993
1.792	-2.8385280000000006
1.793	-2.8436979999999994
1.794	-2.848871999999999
1.795	-2.85405
1.796	-2.859232
1.797	-2.864418
1.798	-2.8696080000000004
1.799	-2.874802
1.8	-2.8800000000000003
1.801	-2.885201999999999
1.802	-2.890408
1.803	-2.895618
1.804	-2.9008320000000007
1.805	-2.90605
1.806	-2.9112720000000003
1.807	-2.916498
1.808	-2.9217279999999994
1.809	-2.926962
1.81	-2.9322
1.811	-2.937442
1.812	-2.942687999999999
1.813	-2.9479379999999993
1.814	-2.9531919999999996
1.815	-2.95845
1.816	-2.9637120000000006
1.817	-2.9689779999999995
1.818	-2.9742480000000002
1.819	-2.9795219999999993
1.82	-2.9847999999999995
1.821	-2.990081999999999
1.822	-2.995367999999999
1.823	-3.0006579999999996
1.824	-3.005952000000001
1.825	-3.01125
1.826	-3.016552000000001
1.827	-3.021858
1.828	-3.027168000000001
1.829	-3.0324819999999995
1.83	-3.0378000000000007
1.831	-3.0431219999999994
1.832	-3.048448
1.833	-3.053777999999999
1.834	-3.0591120000000007
1.835	-3.06445
1.836	-3.069792000000001
1.837	-3.0751379999999995
1.838	-3.080488000000001
1.839	-3.0858419999999995
1.84	-3.091200000000001
1.841	-3.096562000000001
1.842	-3.101928
1.843	-3.107298
1.844	-3.1126720000000003
1.845	-3.1180499999999998
1.846	-3.123432
1.847	-3.128818
1.848	-3.1342080000000005
1.849	-3.1396019999999987
1.85	-3.1450000000000005
1.851	-3.1504019999999997
1.852	-3.155808000000001
1.853	-3.1612180000000003
1.854	-3.1666320000000017
1.855	-3.1720499999999996
1.856	-3.1774720000000003
1.857	-3.1828980000000002
1.858	-3.188328000000001
1.859	-3.1937619999999995
1.86	-3.1992000000000007
1.861	-3.204642000000001
1.862	-3.2100880000000007
1.863	-3.2155379999999996
1.864	-3.220992000000001
1.865	-3.2264500000000003
1.866	-3.2319120000000003
1.867	-3.2373780000000005
1.868	-3.2428480000000017
1.869	-3.2483219999999995
1.87	-3.2538
1.871	-3.259282
1.872	-3.2647680000000006
1.873	-3.2702579999999997
1.874	-3.2757520000000007
1.875	-3.281249999999999
1.876	-3.286751999999999
1.877	-3.292257999999999
1.878	-3.297767999999999
1.879	-3.3032820000000003
1.88	-3.3088000000000006
1.881	-3.314322000000001
1.882	-3.319847999999999
1.883	-3.325377999999999
1.884	-3.3309119999999997
1.885	-3.3364499999999997
1.886	-3.341991999999999
1.887	-3.347538
1.888	-3.3530879999999996
1.889	-3.3586419999999992
1.89	-3.364199999999999
1.891	-3.3697619999999997
1.892	-3.3753279999999997
1.893	-3.3808979999999997
1.894	-3.386472
1.895	-3.3920500000000002
1.896	-3.3976319999999998
1.897	-3.4032179999999994
1.898	-3.408807999999999
1.899	-3.414402
1.9	-3.42
1.901	-3.425601999999999
1.902	-3.4312079999999994
1.903	-3.4368179999999997
1.904	-3.4424319999999993
1.905	-3.4480500000000007
1.906	-3.4536719999999996
1.907	-3.4592980000000004
1.908	-3.4649280000000005
1.909	-3.4705620000000006
1.91	-3.4762
1.911	-3.4818420000000003
1.912	-3.487488
1.913	-3.4931380000000005
1.914	-3.4987919999999995
1.915	-3.5044500000000003
1.916	-3.5101119999999995
1.917	-3.5157780000000005
1.918	-3.521448
1.919	-3.5271220000000003
1.92	-3.5328
1.921	-3.5384820000000006
1.922	-3.5441680000000004
1.923	-3.5498580000000004
1.924	-3.5555519999999996
1.925	-3.5612500000000007
1.926	-3.5669519999999992
1.927	-3.5726580000000006
1.928	-3.5783679999999993
1.929	-3.584082000000001
1.93	-3.5898
1.931	-3.595522
1.932	-3.601248
1.933	-3.6069779999999994
1.934	-3.6127119999999997
1.935	-3.61845
1.936	-3.624192
1.937	-3.6299380000000014
1.938	-3.6356880000000005
1.939	-3.6414420000000005
1.94	-3.6471999999999998
1.941	-3.652962
1.942	-3.6587279999999995
1.943	-3.664498
1.944	-3.6702719999999998
1.945	-3.6760500000000005
1.946	-3.6818319999999995
1.947	-3.6876180000000005
1.948	-3.693408
1.949	-3.699202
1.95	-3.7049999999999996
1.951	-3.710802000000001
1.952	-3.716608
1.953	-3.7224180000000007
1.954	-3.7282319999999998
1.955	-3.7340500000000008
1.956	-3.739872
1.957	-3.7456980000000004
1.958	-3.751527999999999
1.959	-3.7573620000000005
1.96	-3.7631999999999994
1.961	-3.7690420000000002
1.962	-3.7748880000000002
1.963	-3.7807380000000004
1.964	-3.7865919999999997
1.965	-3.79245
1.966	-3.798311999999999
1.967	-3.8041780000000003
1.968	-3.810048
1.969	-3.815922000000001
1.97	-3.821799999999999
1.971	-3.8276820000000003
1.972	-3.8335679999999996
1.973	-3.839458
1.974	-3.8453519999999997
1.975	-3.8512500000000003
1.976	-3.857152
1.977	-3.863058
1.978	-3.868968
1.979	-3.8748820000000004
1.98	-3.880799999999999
1.981	-3.8867219999999993
1.982	-3.892648
1.983	-3.8985780000000005
1.984	-3.9045120000000004
1.985	-3.9104500000000013
1.986	-3.9163919999999997
1.987	-3.922338
1.988	-3.9282880000000002
1.989	-3.934242
1.99	-3.9402000000000013
1.991	-3.946162000000001
1.992	-3.952128
1.993	-3.958098
1.994	-3.9640719999999994
1.995	-3.9700500000000005
1.996	-3.976032
1.997	-3.9820180000000005
1.998	-3.988008
1.999	-3.994002000000001
2.0	-4.0


==> figures/data/1D_example_nx_17_ddf_Yang3_alpha_1/exact_solution_plus.txt <==
0.0	-4.0
0.001	-3.994002
0.002	-3.9880079999999998
0.003	-3.982018
0.004	-3.976032
0.005	-3.9700500000000005
0.006	-3.964072
0.007	-3.9580979999999997
0.008	-3.952128
0.009	-3.946162
0.01	-3.9402
0.011	-3.9342420000000002
0.012	-3.9282880000000002
0.013	-3.922338
0.014	-3.9163919999999997
0.015	-3.91045
0.016	-3.904512
0.017	-3.8985779999999997
0.018	-3.892648
0.019	-3.886722
0.02	-3.8808
0.021	-3.8748819999999995
0.022	-3.8689679999999997
0.023	-3.8630579999999997
0.024	-3.8571519999999997
0.025	-3.85125
0.026	-3.845352
0.027	-3.8394579999999996
0.028	-3.8335679999999996
0.029	-3.827682
0.03	-3.8217999999999996
0.031	-3.8159219999999996
0.032	-3.810048
0.033	-3.804178
0.034	-3.798312
0.035	-3.7924499999999997
0.036	-3.7865919999999997
0.037	-3.7807379999999995
0.038	-3.774888
0.039	-3.769042
0.04	-3.7632
0.041	-3.7573619999999996
0.042	-3.7515279999999995
0.043	-3.745698
0.044	-3.739872
0.045	-3.73405
0.046	-3.728232
0.047	-3.722418
0.048	-3.716608
0.049	-3.710802
0.05	-3.705
0.051	-3.6992019999999997
0.052	-3.693408
0.053	-3.6876179999999996
0.054	-3.681832
0.055	-3.67605
0.056	-3.6702719999999998
0.057	-3.6644979999999996
0.058	-3.658728
0.059	-3.6529620000000005
0.06	-3.6471999999999998
0.061	-3.6414420000000005
0.062	-3.6356879999999996
0.063	-3.629938
0.064	-3.6241919999999994
0.065	-3.61845
0.066	-3.6127119999999993
0.067	-3.6069780000000002
0.068	-3.6012479999999996
0.069	-3.5955220000000003
0.07	-3.5897999999999994
0.071	-3.5840820000000004
0.072	-3.578368
0.073	-3.5726580000000006
0.074	-3.5669520000000006
0.075	-3.5612500000000002
0.076	-3.5555520000000005
0.077	-3.5498580000000004
0.078	-3.544168
0.079	-3.538482
0.08	-3.5328
0.081	-3.5271220000000003
0.082	-3.5214480000000004
0.083	-3.515778
0.084	-3.5101120000000003
0.085	-3.5044500000000003
0.086	-3.498792
0.087	-3.493138
0.088	-3.487488
0.089	-3.481842
0.09	-3.4762000000000004
0.091	-3.470562
0.092	-3.4649280000000005
0.093	-3.459298
0.094	-3.453672
0.095	-3.4480500000000003
0.096	-3.442432
0.097	-3.436818
0.098	-3.4312080000000003
0.099	-3.425602
0.1	-3.42
0.101	-3.4144020000000004
0.102	-3.408808
0.103	-3.403218
0.104	-3.397632
0.105	-3.3920500000000002
0.106	-3.3864720000000004
0.107	-3.380898
0.108	-3.3753280000000006
0.109	-3.369762
0.11	-3.3642000000000003
0.111	-3.3586420000000006
0.112	-3.353088
0.113	-3.347538
0.114	-3.3419920000000003
0.115	-3.33645
0.116	-3.330912
0.117	-3.3253779999999997
0.118	-3.3198480000000004
0.119	-3.3143219999999998
0.12	-3.3087999999999997
0.121	-3.3032820000000003
0.122	-3.297768
0.123	-3.292258
0.124	-3.286752
0.125	-3.28125
0.126	-3.2757519999999998
0.127	-3.270258
0.128	-3.264768
0.129	-3.259282
0.13	-3.2538
0.131	-3.248322
0.132	-3.2428479999999995
0.133	-3.2373779999999996
0.134	-3.2319120000000003
0.135	-3.22645
0.136	-3.220992
0.137	-3.215538
0.138	-3.210088
0.139	-3.2046419999999998
0.14	-3.1992
0.141	-3.193762
0.142	-3.188328
0.143	-3.182898
0.144	-3.177472
0.145	-3.1720499999999996
0.146	-3.166632
0.147	-3.161218
0.148	-3.155808
0.149	-3.1504019999999997
0.15	-3.1449999999999996
0.151	-3.139602
0.152	-3.134208
0.153	-3.128818
0.154	-3.1234319999999998
0.155	-3.1180499999999998
0.156	-3.112672
0.157	-3.107298
0.158	-3.101928
0.159	-3.0965619999999996
0.16	-3.0911999999999997
0.161	-3.0858419999999995
0.162	-3.080488
0.163	-3.075138
0.164	-3.0697919999999996
0.165	-3.06445
0.166	-3.059112
0.167	-3.053778
0.168	-3.0484479999999996
0.169	-3.043122
0.17	-3.0378
0.171	-3.032482
0.172	-3.0271680000000005
0.173	-3.021858
0.174	-3.0165520000000003
0.175	-3.0112499999999995
0.176	-3.0059520000000006
0.177	-3.0006579999999996
0.178	-2.995368
0.179	-2.9900819999999997
0.18	-2.984800000000001
0.181	-2.979522
0.182	-2.9742480000000002
0.183	-2.968978
0.184	-2.963712
0.185	-2.95845
0.186	-2.953192
0.187	-2.9479379999999997
0.188	-2.9426880000000004
0.189	-2.937442
0.19	-2.9322000000000004
0.191	-2.9269619999999996
0.192	-2.9217280000000003
0.193	-2.916498
0.194	-2.9112720000000003
0.195	-2.9060499999999996
0.196	-2.9008320000000003
0.197	-2.895618
0.198	-2.8904080000000003
0.199	-2.8852019999999996
0.2	-2.8800000000000003
0.201	-2.874802
0.202	-2.8696080000000004
0.203	-2.8644179999999997
0.204	-2.8592320000000004
0.205	-2.85405
0.206	-2.848872
0.207	-2.8436980000000003
0.208	-2.838528
0.209	-2.833362
0.21	-2.8282000000000003
0.211	-2.823042
0.212	-2.817888
0.213	-2.8127380000000004
0.214	-2.807592
0.215	-2.8024500000000003
0.216	-2.7973120000000002
0.217	-2.792178
0.218	-2.7870480000000004
0.219	-2.7819220000000002
0.22	-2.7768
0.221	-2.771682
0.222	-2.7665680000000004
0.223	-2.761458
0.224	-2.756352
0.225	-2.75125
0.226	-2.7461520000000004
0.227	-2.741058
0.228	-2.735968
0.229	-2.7308820000000003
0.23	-2.7258
0.231	-2.7207220000000003
0.232	-2.715648
0.233	-2.710578
0.234	-2.705512
0.235	-2.70045
0.236	-2.695392
0.237	-2.690338
0.238	-2.685288
0.239	-2.6802420000000002
0.24	-2.6752000000000002
0.241	-2.670162
0.242	-2.665128
0.243	-2.6600980000000005
0.244	-2.655072
0.245	-2.6500500000000002
0.246	-2.645032
0.247	-2.640018
0.248	-2.635008
0.249	-2.6300019999999997
0.25	-2.625
0.251	-2.620002
0.252	-2.615008
0.253	-2.610018
0.254	-2.605032
0.255	-2.60005
0.256	-2.595072
0.257	-2.590098
0.258	-2.585128
0.259	-2.580162
0.26	-2.5751999999999997
0.261	-2.570242
0.262	-2.565288
0.263	-2.560338
0.264	-2.555392
0.265	-2.5504499999999997
0.266	-2.545512
0.267	-2.540578
0.268	-2.535648
0.269	-2.530722
0.27	-2.5258
0.271	-2.5208820000000003
0.272	-2.515968
0.273	-2.5110580000000002
0.274	-2.506152
0.275	-2.5012499999999998
0.276	-2.496352
0.277	-2.4914579999999997
0.278	-2.486568
0.279	-2.481682
0.28	-2.4768
0.281	-2.4719219999999997
0.282	-2.467048
0.283	-2.4621780000000006
0.284	-2.457312
0.285	-2.4524500000000007
0.286	-2.4475919999999998
0.287	-2.4427380000000003
0.288	-2.437888
0.289	-2.4330420000000004
0.29	-2.4282
0.291	-2.4233620000000005
0.292	-2.418528
0.293	-2.413698
0.294	-2.4088719999999997
0.295	-2.4040500000000002
0.296	-2.3992319999999996
0.297	-2.3944180000000004
0.298	-2.389608
0.299	-2.3848020000000005
0.3	-2.38
0.301	-2.3752020000000003
0.302	-2.370408
0.303	-2.3656180000000004
0.304	-2.360832
0.305	-2.35605
0.306	-2.351272
0.307	-2.3464980000000004
0.308	-2.341728
0.309	-2.336962
0.31	-2.3322
0.311	-2.3274420000000005
0.312	-2.322688
0.313	-2.3179380000000003
0.314	-2.313192
0.315	-2.30845
0.316	-2.303712
0.317	-2.2989780000000004
0.318	-2.2942479999999996
0.319	-2.2895220000000003
0.32	-2.2847999999999997
0.321	-2.280082
0.322	-2.275368
0.323	-2.270658
0.324	-2.2659519999999995
0.325	-2.2612500000000004
0.326	-2.2565519999999997
0.327	-2.251858
0.328	-2.247168
0.329	-2.2424820000000003
0.33	-2.2377999999999996
0.331	-2.2331220000000003
0.332	-2.2284479999999998
0.333	-2.2237780000000003
0.334	-2.2191119999999995
0.335	-2.2144500000000003
0.336	-2.2097919999999998
0.337	-2.2051380000000003
0.338	-2.2004879999999996
0.339	-2.1958420000000003
0.34	-2.1911999999999994
0.341	-2.1865620000000003
0.342	-2.1819279999999996
0.343	-2.1772980000000004
0.344	-2.1726720000000004
0.345	-2.16805
0.346	-2.1634320000000002
0.347	-2.158818
0.348	-2.154208
0.349	-2.1496020000000002
0.35	-2.145
0.351	-2.140402
0.352	-2.135808
0.353	-2.131218
0.354	-2.126632
0.355	-2.12205
0.356	-2.1174720000000002
0.357	-2.112898
0.358	-2.108328
0.359	-2.103762
0.36	-2.0992
0.361	-2.094642
0.362	-2.090088
0.363	-2.085538
0.364	-2.080992
0.365	-2.07645
0.366	-2.071912
0.367	-2.067378
0.368	-2.0628480000000002
0.369	-2.058322
0.37	-2.0538
0.371	-2.049282
0.372	-2.044768
0.373	-2.040258
0.374	-2.035752
0.375	-2.03125
0.376	-2.026752
0.377	-2.022258
0.378	-2.0177680000000002
0.379	-2.0132820000000002
0.38	-2.0088
0.381	-2.004322
0.382	-1.999848
0.383	-1.995378
0.384	-1.9909119999999998
0.385	-1.9864499999999998
0.386	-1.981992
0.387	-1.977538
0.388	-1.9730880000000002
0.389	-1.968642
0.39	-1.9642
0.391	-1.959762
0.392	-1.9553280000000002
0.393	-1.950898
0.394	-1.946472
0.395	-1.94205
0.396	-1.9376319999999998
0.397	-1.9332179999999999
0.398	-1.9288079999999999
0.399	-1.924402
0.4	-1.92
0.401	-1.9156019999999998
0.402	-1.9112079999999998
0.403	-1.906818
0.404	-1.902432
0.405	-1.89805
0.406	-1.893672
0.407	-1.889298
0.408	-1.8849280000000004
0.409	-1.8805619999999998
0.41	-1.8762000000000003
0.411	-1.871842
0.412	-1.8674880000000003
0.413	-1.8631379999999997
0.414	-1.8587920000000002
0.415	-1.85445
0.416	-1.8501120000000002
0.417	-1.8457779999999997
0.418	-1.8414480000000002
0.419	-1.837122
0.42	-1.8328000000000002
0.421	-1.8284819999999997
0.422	-1.8241680000000002
0.423	-1.819858
0.424	-1.8155520000000003
0.425	-1.8112499999999998
0.426	-1.8069520000000003
0.427	-1.8026579999999996
0.428	-1.7983680000000004
0.429	-1.794082
0.43	-1.7898000000000003
0.431	-1.7855219999999998
0.432	-1.7812480000000002
0.433	-1.7769779999999997
0.434	-1.7727120000000003
0.435	-1.7684499999999996
0.436	-1.7641920000000002
0.437	-1.7599379999999998
0.438	-1.7556880000000001
0.439	-1.7514419999999997
0.44	-1.7472000000000003
0.441	-1.742962
0.442	-1.7387280000000003
0.443	-1.7344979999999999
0.444	-1.7302720000000003
0.445	-1.7260499999999999
0.446	-1.7218320000000003
0.447	-1.7176179999999999
0.448	-1.7134080000000003
0.449	-1.7092019999999999
0.45	-1.705
0.451	-1.7008019999999997
0.452	-1.6966080000000003
0.453	-1.6924179999999998
0.454	-1.6882320000000002
0.455	-1.6840499999999996
0.456	-1.679872
0.457	-1.6756979999999997
0.458	-1.6715280000000001
0.459	-1.6673619999999998
0.46	-1.6632000000000002
0.461	-1.6590419999999997
0.462	-1.6548880000000001
0.463	-1.6507379999999996
0.464	-1.646592
0.465	-1.6424499999999997
0.466	-1.638312
0.467	-1.6341779999999997
0.468	-1.6300480000000002
0.469	-1.625922
0.47	-1.6218000000000001
0.471	-1.6176819999999998
0.472	-1.6135680000000001
0.473	-1.609458
0.474	-1.6053520000000001
0.475	-1.60125
0.476	-1.5971520000000001
0.477	-1.593058
0.478	-1.588968
0.479	-1.5848820000000001
0.48	-1.5808
0.481	-1.5767220000000002
0.482	-1.572648
0.483	-1.568578
0.484	-1.5645120000000001
0.485	-1.56045
0.486	-1.556392
0.487	-1.552338
0.488	-1.5482879999999999
0.489	-1.5442420000000001
0.49	-1.5402
0.491	-1.536162
0.492	-1.5321280000000002
0.493	-1.528098
0.494	-1.5240719999999999
0.495	-1.52005
0.496	-1.516032
0.497	-1.512018
0.498	-1.508008
0.499	-1.5040019999999998
0.5	-1.5
0.501	-1.496002
0.502	-1.492008
0.503	-1.488018
0.504	-1.484032
0.505	-1.4800499999999999
0.506	-1.476072
0.507	-1.472098
0.508	-1.468128
0.509	-1.464162
0.51	-1.4602
0.511	-1.456242
0.512	-1.452288
0.513	-1.448338
0.514	-1.444392
0.515	-1.44045
0.516	-1.436512
0.517	-1.432578
0.518	-1.428648
0.519	-1.424722
0.52	-1.4207999999999998
0.521	-1.416882
0.522	-1.412968
0.523	-1.409058
0.524	-1.405152
0.525	-1.4012499999999999
0.526	-1.397352
0.527	-1.3934579999999999
0.528	-1.389568
0.529	-1.3856819999999999
0.53	-1.3818
0.531	-1.3779219999999999
0.532	-1.374048
0.533	-1.370178
0.534	-1.3663119999999997
0.535	-1.36245
0.536	-1.3585919999999998
0.537	-1.3547379999999998
0.538	-1.3508879999999999
0.539	-1.3470419999999999
0.54	-1.3432
0.541	-1.339362
0.542	-1.3355279999999998
0.543	-1.3316979999999998
0.544	-1.327872
0.545	-1.3240499999999997
0.546	-1.3202319999999999
0.547	-1.3164179999999999
0.548	-1.3126079999999998
0.549	-1.3088019999999998
0.55	-1.3049999999999997
0.551	-1.3012019999999997
0.552	-1.297408
0.553	-1.293618
0.554	-1.2898319999999999
0.555	-1.28605
0.556	-1.2822719999999999
0.557	-1.278498
0.558	-1.2747279999999999
0.559	-1.270962
0.56	-1.2671999999999999
0.561	-1.2634419999999997
0.562	-1.2596879999999997
0.563	-1.2559380000000002
0.564	-1.2521920000000002
0.565	-1.2484500000000003
0.566	-1.2447120000000003
0.567	-1.2409780000000001
0.568	-1.2372480000000001
0.569	-1.2335220000000002
0.57	-1.2298000000000002
0.571	-1.2260820000000001
0.572	-1.2223680000000001
0.573	-1.2186580000000002
0.574	-1.2149520000000003
0.575	-1.2112500000000002
0.576	-1.2075520000000002
0.577	-1.203858
0.578	-1.2001680000000001
0.579	-1.196482
0.58	-1.1928
0.581	-1.1891220000000002
0.582	-1.185448
0.583	-1.1817780000000002
0.584	-1.178112
0.585	-1.1744500000000002
0.586	-1.170792
0.587	-1.167138
0.588	-1.163488
0.589	-1.159842
0.59	-1.1562000000000001
0.591	-1.152562
0.592	-1.1489280000000002
0.593	-1.1452980000000001
0.594	-1.141672
0.595	-1.1380500000000002
0.596	-1.134432
0.597	-1.130818
0.598	-1.127208
0.599	-1.123602
0.6	-1.12
0.601	-1.1164020000000001
0.602	-1.1128080000000002
0.603	-1.109218
0.604	-1.105632
0.605	-1.1020500000000002
0.606	-1.0984720000000001
0.607	-1.0948980000000001
0.608	-1.091328
0.609	-1.0877620000000001
0.61	-1.0842
0.611	-1.080642
0.612	-1.077088
0.613	-1.073538
0.614	-1.069992
0.615	-1.0664500000000001
0.616	-1.062912
0.617	-1.0593780000000002
0.618	-1.0558480000000001
0.619	-1.052322
0.62	-1.0488
0.621	-1.045282
0.622	-1.041768
0.623	-1.038258
0.624	-1.0347520000000001
0.625	-1.03125
0.626	-1.027752
0.627	-1.0242580000000001
0.628	-1.020768
0.629	-1.017282
0.63	-1.0138
0.631	-1.010322
0.632	-1.006848
0.633	-1.003378
0.634	-0.9999119999999999
0.635	-0.99645
0.636	-0.992992
0.637	-0.989538
0.638	-0.986088
0.639	-0.982642
0.64	-0.9791999999999998
0.641	-0.975762
0.642	-0.972328
0.643	-0.9688979999999999
0.644	-0.9654719999999999
0.645	-0.96205
0.646	-0.9586319999999999
0.647	-0.9552179999999999
0.648	-0.9518079999999999
0.649	-0.948402
0.65	-0.945
0.651	-0.9416019999999998
0.652	-0.9382079999999999
0.653	-0.9348179999999999
0.654	-0.9314319999999999
0.655	-0.9280499999999999
0.656	-0.9246719999999999
0.657	-0.921298
0.658	-0.9179279999999999
0.659	-0.9145619999999999
0.66	-0.9111999999999999
0.661	-0.9078419999999999
0.662	-0.904488
0.663	-0.9011379999999999
0.664	-0.8977919999999999
0.665	-0.8944499999999999
0.666	-0.8911119999999999
0.667	-0.8877779999999998
0.668	-0.8844479999999998
0.669	-0.8811219999999998
0.67	-0.8777999999999999
0.671	-0.8744819999999999
0.672	-0.8711679999999998
0.673	-0.8678579999999998
0.674	-0.864552
0.675	-0.8612499999999998
0.676	-0.8579519999999998
0.677	-0.8546579999999998
0.678	-0.8513679999999998
0.679	-0.8480819999999998
0.68	-0.8447999999999998
0.681	-0.8415219999999999
0.682	-0.8382479999999999
0.683	-0.8349779999999998
0.684	-0.8317119999999998
0.685	-0.8284499999999998
0.686	-0.8251919999999998
0.687	-0.8219379999999998
0.688	-0.8186880000000002
0.689	-0.8154420000000002
0.69	-0.8122000000000001
0.691	-0.8089620000000002
0.692	-0.8057280000000002
0.693	-0.8024980000000002
0.694	-0.7992720000000002
0.695	-0.7960500000000001
0.696	-0.7928320000000002
0.697	-0.7896180000000002
0.698	-0.7864080000000001
0.699	-0.7832020000000002
0.7	-0.7800000000000001
0.701	-0.7768020000000001
0.702	-0.7736080000000001
0.703	-0.7704180000000002
0.704	-0.7672320000000001
0.705	-0.7640500000000001
0.706	-0.7608720000000001
0.707	-0.7576980000000001
0.708	-0.7545280000000001
0.709	-0.7513620000000001
0.71	-0.7482000000000001
0.711	-0.7450420000000001
0.712	-0.7418880000000001
0.713	-0.7387380000000001
0.714	-0.7355920000000001
0.715	-0.73245
0.716	-0.7293120000000001
0.717	-0.7261780000000001
0.718	-0.7230480000000001
0.719	-0.7199220000000001
0.72	-0.7168000000000001
0.721	-0.7136820000000001
0.722	-0.7105680000000001
0.723	-0.7074580000000001
0.724	-0.7043520000000001
0.725	-0.7012500000000002
0.726	-0.6981520000000001
0.727	-0.6950580000000001
0.728	-0.691968
0.729	-0.688882
0.73	-0.6858000000000001
0.731	-0.682722
0.732	-0.679648
0.733	-0.676578
0.734	-0.6735120000000001
0.735	-0.67045
0.736	-0.667392
0.737	-0.6643380000000001
0.738	-0.6612880000000001
0.739	-0.658242
0.74	-0.6552
0.741	-0.652162
0.742	-0.649128
0.743	-0.6460980000000001
0.744	-0.643072
0.745	-0.64005
0.746	-0.637032
0.747	-0.634018
0.748	-0.631008
0.749	-0.628002
0.75	-0.625
0.751	-0.6220019999999999
0.752	-0.619008
0.753	-0.616018
0.754	-0.613032
0.755	-0.61005
0.756	-0.607072
0.757	-0.604098
0.758	-0.601128
0.759	-0.598162
0.76	-0.5952
0.761	-0.5922419999999999
0.762	-0.5892879999999999
0.763	-0.586338
0.764	-0.5833919999999999
0.765	-0.5804499999999999
0.766	-0.5775119999999999
0.767	-0.5745779999999999
0.768	-0.5716479999999999
0.769	-0.568722
0.77	-0.5658
0.771	-0.562882
0.772	-0.5599679999999999
0.773	-0.5570579999999999
0.774	-0.554152
0.775	-0.55125
0.776	-0.548352
0.777	-0.545458
0.778	-0.5425679999999999
0.779	-0.5396819999999999
0.78	-0.5367999999999999
0.781	-0.5339219999999999
0.782	-0.531048
0.783	-0.5281779999999999
0.784	-0.5253119999999999
0.785	-0.52245
0.786	-0.5195919999999999
0.787	-0.5167379999999999
0.788	-0.5138879999999999
0.789	-0.5110419999999999
0.79	-0.5081999999999999
0.791	-0.5053619999999999
0.792	-0.5025279999999999
0.793	-0.49969799999999986
0.794	-0.49687199999999987
0.795	-0.4940499999999999
0.796	-0.4912319999999999
0.797	-0.48841799999999985
0.798	-0.4856079999999999
0.799	-0.4828019999999999
0.8	-0.47999999999999987
0.801	-0.4772019999999999
0.802	-0.4744079999999999
0.803	-0.47161799999999987
0.804	-0.46883199999999986
0.805	-0.46604999999999985
0.806	-0.46327199999999985
0.807	-0.46049799999999985
0.808	-0.45772799999999986
0.809	-0.45496199999999987
0.81	-0.4521999999999998
0.811	-0.44944199999999984
0.812	-0.44668799999999986
0.813	-0.44393800000000017
0.814	-0.44119200000000014
0.815	-0.4384500000000001
0.816	-0.43571200000000015
0.817	-0.43297800000000014
0.818	-0.43024800000000013
0.819	-0.4275220000000001
0.82	-0.4248000000000002
0.821	-0.4220820000000001
0.822	-0.41936800000000013
0.823	-0.41665800000000014
0.824	-0.4139520000000001
0.825	-0.4112500000000001
0.826	-0.40855200000000014
0.827	-0.4058580000000001
0.828	-0.40316800000000014
0.829	-0.4004820000000001
0.83	-0.3978000000000001
0.831	-0.3951220000000001
0.832	-0.39244800000000013
0.833	-0.38977800000000007
0.834	-0.3871120000000001
0.835	-0.38445000000000007
0.836	-0.38179200000000013
0.837	-0.3791380000000001
0.838	-0.3764880000000001
0.839	-0.37384200000000006
0.84	-0.3712000000000001
0.841	-0.36856200000000006
0.842	-0.3659280000000001
0.843	-0.36329800000000007
0.844	-0.36067200000000005
0.845	-0.3580500000000001
0.846	-0.3554320000000001
0.847	-0.3528180000000001
0.848	-0.3502080000000001
0.849	-0.3476020000000001
0.85	-0.3450000000000001
0.851	-0.34240200000000004
0.852	-0.33980800000000005
0.853	-0.3372180000000001
0.854	-0.33463200000000004
0.855	-0.33205000000000007
0.856	-0.32947200000000004
0.857	-0.326898
0.858	-0.32432800000000006
0.859	-0.32176200000000005
0.86	-0.31920000000000004
0.861	-0.31664200000000003
0.862	-0.31408800000000003
0.863	-0.31153800000000004
0.864	-0.30899200000000004
0.865	-0.30645
0.866	-0.303912
0.867	-0.30137800000000003
0.868	-0.298848
0.869	-0.29632200000000003
0.87	-0.2938
0.871	-0.291282
0.872	-0.288768
0.873	-0.286258
0.874	-0.283752
0.875	-0.28125
0.876	-0.278752
0.877	-0.276258
0.878	-0.273768
0.879	-0.27128199999999997
0.88	-0.2688
0.881	-0.266322
0.882	-0.26384799999999997
0.883	-0.261378
0.884	-0.258912
0.885	-0.25644999999999996
0.886	-0.253992
0.887	-0.251538
0.888	-0.24908799999999998
0.889	-0.24664199999999997
0.89	-0.24419999999999997
0.891	-0.24176199999999998
0.892	-0.23932799999999996
0.893	-0.23689799999999997
0.894	-0.23447199999999996
0.895	-0.23204999999999995
0.896	-0.22963199999999995
0.897	-0.22721799999999995
0.898	-0.22480799999999995
0.899	-0.22240199999999996
0.9	-0.21999999999999995
0.901	-0.21760199999999993
0.902	-0.21520799999999993
0.903	-0.21281799999999995
0.904	-0.21043199999999995
0.905	-0.20804999999999993
0.906	-0.20567199999999994
0.907	-0.20329799999999992
0.908	-0.20092799999999994
0.909	-0.19856199999999993
0.91	-0.19619999999999993
0.911	-0.19384199999999993
0.912	-0.19148799999999994
0.913	-0.18913799999999992
0.914	-0.1867919999999999
0.915	-0.18444999999999992
0.916	-0.1821119999999999
0.917	-0.1797779999999999
0.918	-0.1774479999999999
0.919	-0.17512199999999992
0.92	-0.1727999999999999
0.921	-0.1704819999999999
0.922	-0.1681679999999999
0.923	-0.1658579999999999
0.924	-0.1635519999999999
0.925	-0.1612499999999999
0.926	-0.1589519999999999
0.927	-0.1566579999999999
0.928	-0.1543679999999999
0.929	-0.15208199999999988
0.93	-0.14979999999999988
0.931	-0.14752199999999988
0.932	-0.14524799999999988
0.933	-0.14297799999999988
0.934	-0.1407119999999999
0.935	-0.13844999999999988
0.936	-0.13619199999999987
0.937	-0.1339379999999999
0.938	-0.1316880000000001
0.939	-0.1294420000000001
0.94	-0.12720000000000012
0.941	-0.12496200000000011
0.942	-0.12272800000000011
0.943	-0.1204980000000001
0.944	-0.11827200000000011
0.945	-0.11605000000000011
0.946	-0.1138320000000001
0.947	-0.1116180000000001
0.948	-0.1094080000000001
0.949	-0.1072020000000001
0.95	-0.1050000000000001
0.951	-0.10280200000000009
0.952	-0.10060800000000009
0.953	-0.09841800000000009
0.954	-0.0962320000000001
0.955	-0.09405000000000009
0.956	-0.09187200000000008
0.957	-0.08969800000000008
0.958	-0.08752800000000008
0.959	-0.08536200000000008
0.96	-0.08320000000000008
0.961	-0.08104200000000007
0.962	-0.07888800000000007
0.963	-0.07673800000000007
0.964	-0.07459200000000007
0.965	-0.07245000000000007
0.966	-0.07031200000000007
0.967	-0.06817800000000006
0.968	-0.06604800000000006
0.969	-0.06392200000000006
0.97	-0.061800000000000056
0.971	-0.059682000000000054
0.972	-0.05756800000000005
0.973	-0.05545800000000005
0.974	-0.05335200000000005
0.975	-0.051250000000000046
0.976	-0.04915200000000004
0.977	-0.047058000000000044
0.978	-0.04496800000000004
0.979	-0.04288200000000004
0.98	-0.04080000000000004
0.981	-0.038722000000000034
0.982	-0.036648000000000035
0.983	-0.03457800000000003
0.984	-0.03251200000000003
0.985	-0.03045000000000003
0.986	-0.028392000000000025
0.987	-0.026338000000000025
0.988	-0.02428800000000002
0.989	-0.02224200000000002
0.99	-0.020200000000000017
0.991	-0.018162000000000015
0.992	-0.016128000000000014
0.993	-0.014098000000000013
0.994	-0.012072000000000012
0.995	-0.010050000000000009
0.996	-0.008032000000000008
0.997	-0.006018000000000005
0.998	-0.004008000000000004
0.999	-0.0020020000000000016
1.0	0.0
1.001	0.0019979999999997803
1.002	0.003992000000000003
1.003	0.005981999999999784
1.004	0.007968000000000006
1.005	0.009949999999999789
1.006	0.01192800000000001
1.007	0.013901999999999793
1.008	0.015872000000000015
1.009	0.0178379999999998
1.01	0.01980000000000002
1.011	0.021757999999999802
1.012	0.02371200000000002
1.013	0.025661999999999806
1.014	0.027608000000000025
1.015	0.029549999999999813
1.016	0.03148800000000003
1.017	0.03342199999999981
1.018	0.03535200000000003
1.019	0.03727799999999982
1.02	0.03920000000000003
1.021	0.04111799999999982
1.022	0.043032000000000036
1.023	0.04494199999999983
1.024	0.04684800000000004
1.025	0.04874999999999983
1.026	0.05064800000000005
1.027	0.05254199999999983
1.028	0.05443200000000005
1.029	0.05631799999999984
1.03	0.05820000000000005
1.031	0.06007799999999985
1.032	0.061952000000000056
1.033	0.06382199999999985
1.034	0.06568800000000005
1.035	0.06754999999999985
1.036	0.06940800000000005
1.037	0.07126199999999985
1.038	0.07311200000000007
1.039	0.07495799999999986
1.04	0.07680000000000006
1.041	0.07863799999999986
1.042	0.08047200000000007
1.043	0.08230199999999986
1.044	0.08412800000000008
1.045	0.08594999999999987
1.046	0.08776800000000007
1.047	0.08958199999999988
1.048	0.09139200000000008
1.049	0.09319799999999988
1.05	0.09500000000000008
1.051	0.09679799999999988
1.052	0.09859200000000008
1.053	0.10038199999999989
1.054	0.10216800000000009
1.055	0.10394999999999989
1.056	0.10572800000000009
1.057	0.10750199999999989
1.058	0.10927200000000009
1.059	0.1110379999999999
1.06	0.1128000000000001
1.061	0.1145579999999999
1.062	0.1163120000000001
1.063	0.1180619999999999
1.064	0.1198080000000001
1.065	0.12154999999999991
1.066	0.1232880000000001
1.067	0.1250219999999999
1.068	0.12675200000000011
1.069	0.12847799999999993
1.07	0.1302000000000001
1.071	0.13191799999999992
1.072	0.1336320000000001
1.073	0.1353419999999999
1.074	0.13704800000000011
1.075	0.13874999999999993
1.076	0.14044800000000013
1.077	0.14214199999999994
1.078	0.14383200000000013
1.079	0.14551799999999995
1.08	0.1472000000000001
1.081	0.14887799999999993
1.082	0.15055200000000013
1.083	0.15222199999999994
1.084	0.15388800000000014
1.085	0.15554999999999994
1.086	0.15720800000000013
1.087	0.15886199999999995
1.088	0.16051200000000013
1.089	0.16215799999999994
1.09	0.16380000000000014
1.091	0.16543799999999995
1.092	0.16707200000000014
1.093	0.16870199999999996
1.094	0.17032800000000015
1.095	0.17194999999999996
1.096	0.17356800000000014
1.097	0.17518199999999995
1.098	0.17679200000000014
1.099	0.17839799999999995
1.1	0.18000000000000013
1.101	0.18159799999999995
1.102	0.18319200000000013
1.103	0.18478199999999997
1.104	0.18636800000000014
1.105	0.18794999999999998
1.106	0.18952800000000014
1.107	0.19110199999999997
1.108	0.19267200000000015
1.109	0.19423799999999997
1.11	0.19580000000000014
1.111	0.19735799999999998
1.112	0.19891200000000014
1.113	0.20046199999999997
1.114	0.20200800000000016
1.115	0.20354999999999998
1.116	0.20508800000000016
1.117	0.206622
1.118	0.20815200000000014
1.119	0.209678
1.12	0.21120000000000017
1.121	0.212718
1.122	0.21423200000000017
1.123	0.215742
1.124	0.21724800000000016
1.125	0.21875
1.126	0.22024799999999983
1.127	0.221742
1.128	0.22323199999999982
1.129	0.224718
1.13	0.22619999999999985
1.131	0.227678
1.132	0.22915199999999986
1.133	0.230622
1.134	0.23208799999999985
1.135	0.23355000000000004
1.136	0.23500799999999983
1.137	0.236462
1.138	0.23791199999999985
1.139	0.23935800000000002
1.14	0.24079999999999988
1.141	0.242238
1.142	0.24367199999999986
1.143	0.24510200000000004
1.144	0.24652799999999986
1.145	0.24795000000000003
1.146	0.24936799999999987
1.147	0.25078200000000006
1.148	0.25219199999999986
1.149	0.25359800000000005
1.15	0.2549999999999999
1.151	0.256398
1.152	0.25779199999999985
1.153	0.259182
1.154	0.2605679999999999
1.155	0.26195
1.156	0.2633279999999999
1.157	0.26470200000000005
1.158	0.26607199999999986
1.159	0.26743800000000006
1.16	0.2687999999999999
1.161	0.27015800000000006
1.162	0.27151199999999986
1.163	0.27286200000000005
1.164	0.2742079999999999
1.165	0.27555
1.166	0.2768879999999999
1.167	0.2782220000000001
1.168	0.2795519999999999
1.169	0.28087800000000007
1.17	0.2821999999999999
1.171	0.28351800000000005
1.172	0.2848319999999999
1.173	0.28614200000000006
1.174	0.2874479999999999
1.175	0.28875000000000006
1.176	0.2900479999999999
1.177	0.29134200000000005
1.178	0.2926319999999999
1.179	0.29391800000000007
1.18	0.2951999999999999
1.181	0.2964780000000001
1.182	0.2977519999999999
1.183	0.29902200000000007
1.184	0.3002879999999999
1.185	0.3015500000000001
1.186	0.3028079999999999
1.187	0.30406200000000005
1.188	0.3053119999999999
1.189	0.30655800000000005
1.19	0.30779999999999996
1.191	0.3090380000000001
1.192	0.31027199999999994
1.193	0.31150200000000006
1.194	0.31272799999999995
1.195	0.31395000000000006
1.196	0.31516799999999995
1.197	0.31638200000000005
1.198	0.31759199999999993
1.199	0.3187980000000001
1.2	0.31999999999999995
1.201	0.3211980000000001
1.202	0.32239199999999996
1.203	0.3235820000000001
1.204	0.32476799999999995
1.205	0.3259500000000001
1.206	0.3271279999999999
1.207	0.3283020000000001
1.208	0.32947199999999993
1.209	0.3306380000000001
1.21	0.3318
1.211	0.3329580000000001
1.212	0.33411199999999996
1.213	0.33526200000000006
1.214	0.33640799999999993
1.215	0.3375500000000001
1.216	0.33868799999999993
1.217	0.33982200000000007
1.218	0.340952
1.219	0.3420780000000001
1.22	0.3432
1.221	0.3443180000000001
1.222	0.34543199999999996
1.223	0.3465420000000001
1.224	0.34764799999999996
1.225	0.3487500000000001
1.226	0.34984799999999994
1.227	0.3509420000000001
1.228	0.352032
1.229	0.3531180000000001
1.23	0.35419999999999996
1.231	0.3552780000000001
1.232	0.356352
1.233	0.35742200000000013
1.234	0.358488
1.235	0.3595500000000001
1.236	0.360608
1.237	0.3616620000000001
1.238	0.362712
1.239	0.36375800000000014
1.24	0.36479999999999996
1.241	0.3658380000000001
1.242	0.366872
1.243	0.36790200000000006
1.244	0.368928
1.245	0.3699500000000001
1.246	0.37096799999999996
1.247	0.37198200000000015
1.248	0.372992
1.249	0.37399800000000016
1.25	0.375
1.251	0.3759979999999999
1.252	0.376992
1.253	0.37798199999999993
1.254	0.37896799999999997
1.255	0.3799499999999999
1.256	0.38092800000000004
1.257	0.3819019999999999
1.258	0.38287200000000005
1.259	0.3838379999999999
1.26	0.38480000000000003
1.261	0.38575799999999993
1.262	0.386712
1.263	0.3876619999999999
1.264	0.388608
1.265	0.3895499999999999
1.266	0.390488
1.267	0.39142199999999994
1.268	0.39235200000000003
1.269	0.3932779999999999
1.27	0.3942
1.271	0.3951179999999999
1.272	0.39603200000000005
1.273	0.3969419999999999
1.274	0.397848
1.275	0.39874999999999994
1.276	0.399648
1.277	0.4005419999999999
1.278	0.401432
1.279	0.40231799999999995
1.28	0.4032
1.281	0.40407799999999994
1.282	0.40495200000000003
1.283	0.40582199999999996
1.284	0.40668800000000005
1.285	0.40754999999999997
1.286	0.408408
1.287	0.4092619999999999
1.288	0.41011200000000003
1.289	0.41095799999999993
1.29	0.41180000000000005
1.291	0.41263799999999995
1.292	0.41347200000000006
1.293	0.41430199999999995
1.294	0.41512800000000005
1.295	0.41594999999999993
1.296	0.416768
1.297	0.41758199999999995
1.298	0.41839200000000004
1.299	0.41919799999999996
1.3	0.42000000000000004
1.301	0.42079799999999995
1.302	0.4215920000000001
1.303	0.4223819999999999
1.304	0.42316800000000004
1.305	0.42394999999999994
1.306	0.42472800000000005
1.307	0.42550199999999994
1.308	0.42627200000000004
1.309	0.4270379999999999
1.31	0.42780000000000007
1.311	0.428558
1.312	0.429312
1.313	0.43006199999999994
1.314	0.4308080000000001
1.315	0.43155
1.316	0.432288
1.317	0.4330219999999999
1.318	0.433752
1.319	0.434478
1.32	0.43520000000000003
1.321	0.435918
1.322	0.436632
1.323	0.437342
1.324	0.43804800000000005
1.325	0.43875
1.326	0.43944800000000006
1.327	0.440142
1.328	0.440832
1.329	0.44151799999999997
1.33	0.44220000000000004
1.331	0.442878
1.332	0.44355200000000006
1.333	0.444222
1.334	0.44488800000000006
1.335	0.44555
1.336	0.44620800000000005
1.337	0.446862
1.338	0.447512
1.339	0.44815799999999995
1.34	0.4488000000000001
1.341	0.449438
1.342	0.450072
1.343	0.450702
1.344	0.45132799999999995
1.345	0.45195
1.346	0.4525680000000001
1.347	0.453182
1.348	0.4537920000000001
1.349	0.45439799999999997
1.35	0.45500000000000007
1.351	0.45559800000000006
1.352	0.45619200000000004
1.353	0.456782
1.354	0.45736800000000005
1.355	0.45794999999999997
1.356	0.45852800000000005
1.357	0.459102
1.358	0.4596720000000001
1.359	0.460238
1.36	0.4608
1.361	0.461358
1.362	0.46191200000000004
1.363	0.462462
1.364	0.46300800000000003
1.365	0.46355
1.366	0.46408800000000006
1.367	0.464622
1.368	0.46515200000000007
1.369	0.465678
1.37	0.46620000000000006
1.371	0.466718
1.372	0.46723200000000004
1.373	0.467742
1.374	0.46824800000000005
1.375	0.46875
1.376	0.4692479999999999
1.377	0.469742
1.378	0.47023199999999993
1.379	0.470718
1.38	0.4712
1.381	0.471678
1.382	0.47215199999999996
1.383	0.472622
1.384	0.47308799999999995
1.385	0.47355
1.386	0.4740079999999999
1.387	0.474462
1.388	0.47491199999999995
1.389	0.475358
1.39	0.4757999999999999
1.391	0.47623800000000005
1.392	0.476672
1.393	0.477102
1.394	0.47752799999999995
1.395	0.47794999999999993
1.396	0.47836799999999996
1.397	0.478782
1.398	0.47919199999999995
1.399	0.479598
1.4	0.48
1.401	0.480398
1.402	0.48079199999999994
1.403	0.481182
1.404	0.48156799999999994
1.405	0.48195
1.406	0.48232800000000003
1.407	0.4827020000000001
1.408	0.48307199999999995
1.409	0.48343800000000003
1.41	0.4837999999999999
1.411	0.48415800000000003
1.412	0.484512
1.413	0.48486199999999996
1.414	0.4852080000000001
1.415	0.48555
1.416	0.485888
1.417	0.486222
1.418	0.48655199999999993
1.419	0.486878
1.42	0.48719999999999997
1.421	0.48751799999999995
1.422	0.487832
1.423	0.4881420000000001
1.424	0.488448
1.425	0.48875000000000013
1.426	0.489048
1.427	0.489342
1.428	0.48963199999999996
1.429	0.489918
1.43	0.4901999999999999
1.431	0.490478
1.432	0.49075199999999997
1.433	0.49102200000000007
1.434	0.491288
1.435	0.49155000000000004
1.436	0.49180799999999997
1.437	0.49206200000000005
1.438	0.49231199999999997
1.439	0.49255799999999994
1.44	0.4928
1.441	0.49303800000000003
1.442	0.493272
1.443	0.493502
1.444	0.49372799999999994
1.445	0.49394999999999994
1.446	0.49416799999999994
1.447	0.494382
1.448	0.494592
1.449	0.494798
1.45	0.4949999999999999
1.451	0.4951980000000001
1.452	0.495392
1.453	0.49558199999999997
1.454	0.49576800000000004
1.455	0.49594999999999995
1.456	0.49612799999999996
1.457	0.49630199999999997
1.458	0.49647199999999997
1.459	0.496638
1.46	0.4968000000000001
1.461	0.49695799999999996
1.462	0.49711200000000005
1.463	0.49726200000000004
1.464	0.497408
1.465	0.49755
1.466	0.497688
1.467	0.49782200000000004
1.468	0.497952
1.469	0.498078
1.47	0.4982
1.471	0.49831800000000004
1.472	0.498432
1.473	0.49854199999999993
1.474	0.49864799999999987
1.475	0.49874999999999997
1.476	0.498848
1.477	0.498942
1.478	0.4990319999999999
1.479	0.499118
1.48	0.4992
1.481	0.49927800000000006
1.482	0.499352
1.483	0.49942200000000003
1.484	0.499488
1.485	0.49955
1.486	0.49960800000000005
1.487	0.499662
1.488	0.499712
1.489	0.49975800000000004
1.49	0.4997999999999999
1.491	0.49983800000000006
1.492	0.4998720000000001
1.493	0.499902
1.494	0.499928
1.495	0.49994999999999995
1.496	0.49996799999999997
1.497	0.49998200000000004
1.498	0.499992
1.499	0.4999979999999999
1.5	0.5
1.501	0.49999800000000005
1.502	0.499992
1.503	0.49998200000000004
1.504	0.49996799999999997
1.505	0.4999500000000001
1.506	0.49992799999999993
1.507	0.49990199999999996
1.508	0.499872
1.509	0.499838
1.51	0.4998
1.511	0.49975800000000004
1.512	0.49971200000000005
1.513	0.49966200000000005
1.514	0.49960800000000005
1.515	0.49955000000000005
1.516	0.49948800000000004
1.517	0.49942200000000003
1.518	0.499352
1.519	0.4992779999999999
1.52	0.4992
1.521	0.49911800000000006
1.522	0.49903200000000003
1.523	0.498942
1.524	0.49884799999999996
1.525	0.49875
1.526	0.498648
1.527	0.49854200000000004
1.528	0.498432
1.529	0.49831800000000004
1.53	0.4982
1.531	0.498078
1.532	0.49795199999999995
1.533	0.497822
1.534	0.497688
1.535	0.49755000000000005
1.536	0.49740799999999996
1.537	0.497262
1.538	0.497112
1.539	0.496958
1.54	0.4968
1.541	0.496638
1.542	0.496472
1.543	0.496302
1.544	0.496128
1.545	0.49595
1.546	0.495768
1.547	0.49558199999999997
1.548	0.49539199999999994
1.549	0.495198
1.55	0.4949999999999999
1.551	0.49479799999999996
1.552	0.49459200000000003
1.553	0.4943819999999999
1.554	0.49416799999999994
1.555	0.49395
1.556	0.49372799999999994
1.557	0.493502
1.558	0.49327199999999993
1.559	0.493038
1.56	0.4928
1.561	0.49255800000000005
1.562	0.49231199999999997
1.563	0.492062
1.564	0.491808
1.565	0.49155000000000004
1.566	0.49128799999999995
1.567	0.49102199999999996
1.568	0.49075199999999997
1.569	0.49047799999999997
1.57	0.49019999999999997
1.571	0.48991799999999996
1.572	0.48963199999999996
1.573	0.48934200000000005
1.574	0.4890479999999999
1.575	0.48875
1.576	0.488448
1.577	0.48814199999999996
1.578	0.48783199999999993
1.579	0.487518
1.58	0.48719999999999997
1.581	0.48687800000000003
1.582	0.486552
1.583	0.48622200000000004
1.584	0.485888
1.585	0.48555000000000004
1.586	0.485208
1.587	0.4848620000000001
1.588	0.48451199999999994
1.589	0.484158
1.59	0.4838
1.591	0.48343800000000003
1.592	0.48307199999999995
1.593	0.48270199999999996
1.594	0.482328
1.595	0.48195
1.596	0.4815680000000001
1.597	0.481182
1.598	0.480792
1.599	0.48039799999999977
1.6	0.48
1.601	0.47959799999999997
1.602	0.47919199999999995
1.603	0.47878200000000004
1.604	0.478368
1.605	0.47795
1.606	0.47752799999999995
1.607	0.477102
1.608	0.476672
1.609	0.47623800000000005
1.61	0.4757999999999998
1.611	0.47535800000000017
1.612	0.474912
1.613	0.47446200000000005
1.614	0.474008
1.615	0.47355
1.616	0.47308799999999995
1.617	0.472622
1.618	0.4721519999999999
1.619	0.47167800000000004
1.62	0.47119999999999995
1.621	0.47071799999999997
1.622	0.470232
1.623	0.4697419999999999
1.624	0.469248
1.625	0.46875
1.626	0.4682480000000001
1.627	0.467742
1.628	0.4672320000000001
1.629	0.46671799999999997
1.63	0.46620000000000006
1.631	0.46567800000000004
1.632	0.465152
1.633	0.464622
1.634	0.46408800000000006
1.635	0.46355
1.636	0.4630080000000001
1.637	0.46246200000000004
1.638	0.4619120000000001
1.639	0.46135800000000005
1.64	0.4608000000000001
1.641	0.46023800000000004
1.642	0.4596720000000001
1.643	0.459102
1.644	0.45852800000000016
1.645	0.45794999999999997
1.646	0.4573680000000001
1.647	0.456782
1.648	0.45619200000000004
1.649	0.45559799999999995
1.65	0.45500000000000007
1.651	0.45439799999999997
1.652	0.45379199999999975
1.653	0.453182
1.654	0.4525680000000001
1.655	0.45194999999999996
1.656	0.45132800000000006
1.657	0.45070199999999994
1.658	0.450072
1.659	0.449438
1.66	0.4488000000000001
1.661	0.44815799999999995
1.662	0.447512
1.663	0.446862
1.664	0.4462080000000004
1.665	0.44555
1.666	0.44488800000000006
1.667	0.444222
1.668	0.44355200000000006
1.669	0.442878
1.67	0.44220000000000004
1.671	0.44151799999999997
1.672	0.440832
1.673	0.4401419999999999
1.674	0.43944800000000006
1.675	0.4387500000000001
1.676	0.438048
1.677	0.4373419999999998
1.678	0.436632
1.679	0.4359179999999998
1.68	0.43520000000000003
1.681	0.4344779999999999
1.682	0.433752
1.683	0.4330219999999999
1.684	0.432288
1.685	0.43155
1.686	0.4308080000000001
1.687	0.43006199999999994
1.688	0.4293119999999999
1.689	0.4285580000000001
1.69	0.42780000000000007
1.691	0.4270379999999999
1.692	0.426272
1.693	0.42550199999999994
1.694	0.424728
1.695	0.42394999999999994
1.696	0.423168
1.697	0.4223819999999999
1.698	0.4215920000000002
1.699	0.4207979999999998
1.7	0.42000000000000004
1.701	0.41919799999999996
1.702	0.418392
1.703	0.4175819999999999
1.704	0.41676800000000014
1.705	0.41594999999999993
1.706	0.41512800000000005
1.707	0.41430199999999995
1.708	0.41347200000000006
1.709	0.41263799999999984
1.71	0.41179999999999994
1.711	0.41095799999999993
1.712	0.41011200000000003
1.713	0.409262
1.714	0.4084080000000001
1.715	0.40754999999999986
1.716	0.40668799999999994
1.717	0.4058219999999999
1.718	0.404952
1.719	0.4040779999999997
1.72	0.4032000000000002
1.721	0.40231799999999995
1.722	0.401432
1.723	0.40054199999999995
1.724	0.399648
1.725	0.39874999999999994
1.726	0.397848
1.727	0.3969419999999999
1.728	0.39603199999999994
1.729	0.39511799999999986
1.73	0.3942000000000001
1.731	0.393278
1.732	0.39235200000000003
1.733	0.39142199999999994
1.734	0.39048799999999995
1.735	0.38954999999999984
1.736	0.38860800000000006
1.737	0.38766199999999995
1.738	0.38671199999999994
1.739	0.3857579999999998
1.74	0.38480000000000003
1.741	0.3838379999999999
1.742	0.3828720000000001
1.743	0.38190199999999974
1.744	0.38092799999999993
1.745	0.3799499999999998
1.746	0.37896799999999997
1.747	0.3779819999999998
1.748	0.376992
1.749	0.37599799999999983
1.75	0.375
1.751	0.37399800000000005
1.752	0.372992
1.753	0.37198200000000026
1.754	0.37096799999999996
1.755	0.36995
1.756	0.3689279999999999
1.757	0.3679020000000002
1.758	0.3668720000000001
1.759	0.3658380000000001
1.76	0.3648
1.761	0.363758
1.762	0.3627119999999999
1.763	0.36166200000000015
1.764	0.36060800000000004
1.765	0.35955000000000004
1.766	0.3584879999999999
1.767	0.35742200000000013
1.768	0.356352
1.769	0.3552780000000002
1.77	0.35420000000000007
1.771	0.35311800000000004
1.772	0.3520319999999999
1.773	0.3509420000000001
1.774	0.34984800000000016
1.775	0.3487500000000001
1.776	0.34764799999999996
1.777	0.3465420000000001
1.778	0.34543199999999996
1.779	0.3443180000000001
1.78	0.34319999999999995
1.781	0.34207800000000055
1.782	0.34095200000000014
1.783	0.33982200000000007
1.784	0.3386879999999999
1.785	0.33755
1.786	0.33640800000000004
1.787	0.33526200000000017
1.788	0.33411199999999996
1.789	0.3329580000000001
1.79	0.3317999999999999
1.791	0.330638
1.792	0.3294720000000002
1.793	0.3283020000000003
1.794	0.32712799999999986
1.795	0.32594999999999996
1.796	0.3247679999999997
1.797	0.32358200000000004
1.798	0.322392
1.799	0.3211980000000001
1.8	0.32000000000000006
1.801	0.3187979999999999
1.802	0.3175919999999999
1.803	0.31638200000000016
1.804	0.3151679999999999
1.805	0.3139500000000002
1.806	0.3127279999999999
1.807	0.31150200000000017
1.808	0.3102719999999999
1.809	0.30903800000000015
1.81	0.30779999999999985
1.811	0.3065580000000001
1.812	0.30531200000000003
1.813	0.30406200000000005
1.814	0.30280799999999997
1.815	0.30155
1.816	0.3002879999999999
1.817	0.2990220000000001
1.818	0.297752
1.819	0.29647800000000024
1.82	0.2951999999999999
1.821	0.2939180000000001
1.822	0.292632
1.823	0.291342
1.824	0.29004799999999986
1.825	0.28875000000000006
1.826	0.2874479999999999
1.827	0.2861420000000001
1.828	0.28483199999999975
1.829	0.28351800000000016
1.83	0.2822
1.831	0.28087799999999996
1.832	0.2795519999999998
1.833	0.27822199999999997
1.834	0.2768879999999998
1.835	0.27554999999999996
1.836	0.274208
1.837	0.27286199999999994
1.838	0.27151199999999975
1.839	0.2701580000000001
1.84	0.26879999999999993
1.841	0.26743800000000006
1.842	0.26607199999999986
1.843	0.2647020000000002
1.844	0.2633279999999998
1.845	0.2619500000000001
1.846	0.26056800000000013
1.847	0.2591819999999998
1.848	0.2577919999999998
1.849	0.2563980000000001
1.85	0.2549999999999999
1.851	0.253598
1.852	0.25219199999999997
1.853	0.25078200000000006
1.854	0.2493679999999998
1.855	0.24795000000000011
1.856	0.24652800000000008
1.857	0.24510199999999993
1.858	0.2436719999999999
1.859	0.24223800000000018
1.86	0.2407999999999999
1.861	0.23935799999999996
1.862	0.2379119999999999
1.863	0.23646199999999995
1.864	0.23500799999999988
1.865	0.23354999999999992
1.866	0.23208799999999963
1.867	0.2306220000000001
1.868	0.22915199999999958
1.869	0.22767800000000027
1.87	0.22619999999999973
1.871	0.22471799999999997
1.872	0.22323199999999987
1.873	0.2217420000000001
1.874	0.22024799999999978
1.875	0.21875
1.876	0.2172480000000001
1.877	0.2157420000000001
1.878	0.2142320000000002
1.879	0.21271799999999996
1.88	0.21120000000000005
1.881	0.20967800000000003
1.882	0.20815200000000011
1.883	0.20662200000000008
1.884	0.20508799999999994
1.885	0.2035499999999999
1.886	0.2020080000000002
1.887	0.20046199999999992
1.888	0.1989120000000002
1.889	0.1973579999999997
1.89	0.1958000000000002
1.891	0.19423800000000013
1.892	0.19267199999999995
1.893	0.1911020000000001
1.894	0.18952800000000014
1.895	0.18795000000000006
1.896	0.1863680000000001
1.897	0.184782
1.898	0.18319200000000024
1.899	0.18159799999999993
1.9	0.18000000000000016
1.901	0.17839800000000006
1.902	0.17679200000000006
1.903	0.17518199999999973
1.904	0.17356800000000017
1.905	0.17195000000000005
1.906	0.17032800000000026
1.907	0.16870200000000013
1.908	0.1670720000000001
1.909	0.1654380000000002
1.91	0.16380000000000017
1.911	0.16215800000000002
1.912	0.160512
1.913	0.15886200000000006
1.914	0.15720800000000024
1.915	0.15554999999999986
1.916	0.15388800000000002
1.917	0.15222199999999986
1.918	0.15055200000000002
1.919	0.14887799999999984
1.92	0.14720000000000022
1.921	0.14551800000000004
1.922	0.14383200000000018
1.923	0.142142
1.924	0.14044800000000013
1.925	0.13874999999999993
1.926	0.13704800000000006
1.927	0.13534199999999963
1.928	0.13363200000000042
1.929	0.13191799999999976
1.93	0.1302000000000001
1.931	0.12847799999999987
1.932	0.1267520000000002
1.933	0.12502199999999997
1.934	0.12328800000000029
1.935	0.12155000000000005
1.936	0.11980800000000014
1.937	0.11806200000000011
1.938	0.11631200000000019
1.939	0.11455800000000016
1.94	0.11279999999999979
1.941	0.11103800000000041
1.942	0.10927200000000004
1.943	0.10750199999999999
1.944	0.10572800000000004
1.945	0.10394999999999999
1.946	0.10216800000000004
1.947	0.10038199999999997
1.948	0.09859200000000024
1.949	0.09679799999999994
1.95	0.09499999999999997
1.951	0.09319799999999989
1.952	0.09139200000000014
1.953	0.08958200000000005
1.954	0.08776799999999985
1.955	0.08594999999999975
1.956	0.08412799999999998
1.957	0.08230199999999988
1.958	0.08047199999999988
1.959	0.07863799999999976
1.96	0.07679999999999998
1.961	0.07495799999999986
1.962	0.07311200000000007
1.963	0.07126199999999994
1.964	0.06940800000000014
1.965	0.06754999999999978
1.966	0.06568799999999997
1.967	0.06382200000000005
1.968	0.06195200000000001
1.969	0.060077999999999854
1.97	0.05820000000000003
1.971	0.05631799999999987
1.972	0.054432000000000036
1.973	0.05254200000000009
1.974	0.050648000000000026
1.975	0.04874999999999985
1.976	0.046848
1.977	0.04494199999999959
1.978	0.04303199999999996
1.979	0.041117999999999766
1.98	0.039200000000000124
1.981	0.03727799999999992
1.982	0.03535199999999983
1.983	0.03342200000000006
1.984	0.03148799999999996
1.985	0.02954999999999952
1.986	0.0276080000000003
1.987	0.02566199999999985
1.988	0.023711999999999955
1.989	0.021757999999999944
1.99	0.019800000000000262
1.991	0.0178379999999998
1.992	0.015871999999999886
1.993	0.013901999999999637
1.994	0.011927999999999939
1.995	0.009949999999999903
1.996	0.007967999999999975
1.997	0.005981999999999932
1.998	0.0039919999999999956
1.999	0.0019979999999997222
2.0	0.0


==> figures/data/1D_example_nx_17_ddf_Yang3_alpha_1/f_IBM_Rm.txt <==
0.0625	0.0
0.1875	0.0
0.3125	0.0
0.4375	0.0
0.5625	0.0
0.6875	0.0
0.8125	1.1556142768429079
0.9375	16.38025305958266
1.0625	16.38025305958266
1.1875	1.1556142768429079
1.3125	0.0
1.4375	0.0
1.5625	0.0
1.6875	0.0
1.8125	0.0
1.9375	0.0


==> figures/data/1D_example_nx_17_ddf_Yang3_alpha_1/f_ef_Rm.txt <==
0.0625	0.0
0.1875	0.0
0.3125	0.0
0.4375	0.0
0.5625	0.0
0.6875	0.0
0.8125	1.0544005651251354
0.9375	14.945599434874861
1.0625	14.945599434874861
1.1875	1.0544005651251354
1.3125	0.0
1.4375	0.0
1.5625	0.0
1.6875	0.0
1.8125	0.0
1.9375	0.0


==> figures/data/1D_example_nx_17_ddf_Yang3_alpha_1/f_mod_DR1.txt <==
0.0625	0.0
0.1875	0.0
0.3125	0.0
0.4375	0.0
0.5625	0.0
0.6875	0.0
0.8125	-6.072358306764982
0.9375	6.072358306764982
1.0625	6.072358306764982
1.1875	-6.072358306764982
1.3125	0.0
1.4375	0.0
1.5625	0.0
1.6875	0.0
1.8125	0.0
1.9375	0.0


==> figures/data/1D_example_nx_17_ddf_Yang3_alpha_1/f_mod_H_RTm1.txt <==
0.0625	0.0
0.1875	0.0
0.3125	0.0
0.4375	0.0
0.5625	0.0
0.6875	0.0
0.8125	3.160158752786396e-17
0.9375	-0.019191972232523016
1.0625	0.08134217486870625
1.1875	0.07116044890740213
1.3125	0.0
1.4375	0.0
1.5625	0.0
1.6875	0.0
1.8125	0.0
1.9375	0.0


==> figures/data/1D_example_nx_17_ddf_Yang3_alpha_1/f_mod_IR.txt <==
0.0625	0.0
0.1875	0.0
0.3125	0.0
0.4375	0.0
0.5625	0.0
0.6875	0.0
0.8125	3.3475976938961103
0.9375	14.188269642529463
1.0625	14.188269642529463
1.1875	3.3475976938961103
1.3125	0.0
1.4375	0.0
1.5625	0.0
1.6875	0.0
1.8125	0.0
1.9375	0.0


==> figures/data/1D_example_nx_17_ddf_Yang3_alpha_1/u_IBM.txt <==
0.0625	0.11300103643417525
0.1875	0.2765031093025258
0.3125	0.37750518217087636
0.4375	0.41600725503922675
0.5625	0.39200932790757714
0.6875	0.30551140077592764
0.8125	0.15651347364427814
0.9375	-0.036927980411700645
1.0625	-0.036927980411700645
1.1875	0.15651347364427792
1.3125	0.30551140077592764
1.4375	0.39200932790757714
1.5625	0.416007255039227
1.6875	0.3775051821708765
1.8125	0.27650310930252575
1.9375	0.11300103643417528


==> figures/data/1D_example_nx_17_ddf_Yang3_alpha_1/u_IBM_RTm.txt <==
0.0625	0.0
0.1875	0.0
0.3125	0.0
0.4375	0.0
0.5625	0.0
0.6875	0.0
0.8125	0.014939213823399437
0.9375	-0.014939213823399432
1.0625	-0.014939213823399432
1.1875	0.014939213823399416
1.3125	0.0
1.4375	0.0
1.5625	0.0
1.6875	0.0
1.8125	0.0
1.9375	0.0


==> figures/data/1D_example_nx_17_ddf_Yang3_alpha_1/u_ef.txt <==
0.0625	0.12500000000000006
0.1875	0.3125000000000003
0.3125	0.43750000000000044
0.4375	0.5000000000000006
0.5625	0.5000000000000007
0.6875	0.4375000000000008
0.8125	0.31250000000000056
0.9375	0.1414750088300808
1.0625	0.1414750088300808
1.1875	0.3125000000000005
1.3125	0.4375000000000004
1.4375	0.5000000000000002
1.5625	0.5000000000000002
1.6875	0.4375000000000001
1.8125	0.3125
1.9375	0.125


==> figures/data/1D_example_nx_17_ddf_Yang3_alpha_1/u_ef_RTm.txt <==
0.0625	0.0
0.1875	0.0
0.3125	0.0
0.4375	0.0
0.5625	0.0
0.6875	0.0
0.8125	0.029828130518800254
0.9375	0.05723371232373781
1.0625	0.05723371232373781
1.1875	0.02982813051880025
1.3125	0.0
1.4375	0.0
1.5625	0.0
1.6875	0.0
1.8125	0.0
1.9375	0.0


==> figures/data/1D_example_nx_17_ddf_Yang3_alpha_1/u_exact.txt <==
0.0625	0.1171875
0.1875	0.3046875
0.3125	0.4296875
0.4375	0.49218749999999994
0.5625	0.4921875
0.6875	0.4296875
0.8125	0.3046874999999998
0.9375	0.11718750000000022
1.0625	0.1171875
1.1875	0.3046875
1.3125	0.4296875
1.4375	0.49218749999999994
1.5625	0.4921875
1.6875	0.4296875
1.8125	0.3046875
1.9375	0.11718750000000044


==> figures/data/1D_example_nx_17_ddf_Yang3_alpha_1/u_masked.txt <==
0.0625	0.11718750000000416
0.1875	0.3046875000000032
0.3125	0.42968750000000244
0.4375	0.4921875000000018
0.5625	0.49218750000000117
0.6875	0.4296875000000006
0.8125	0.3046875000000001
0.9375	0.06946249116991993
1.0625	0.06946249116991965
1.1875	0.3046875
1.3125	0.4296875
1.4375	0.49218749999999994
1.5625	0.4921875
1.6875	0.4296875
1.8125	0.3046875
1.9375	0.11718750000000044


==> figures/data/1D_example_nx_17_ddf_Yang3_alpha_1/u_mod.txt <==
0.0625	0.12574570326297
0.1875	0.31473710978891
0.3125	0.44122851631484994
0.4375	0.5052199228407899
0.5625	0.5067113293667298
0.6875	0.44570273589266973
0.8125	0.3221941424186099
0.9375	0.08874524967294839
1.0625	0.08874524967294839
1.1875	0.32219414241860944
1.3125	0.44570273589266995
1.4375	0.50671132936673
1.5625	0.50521992284079
1.6875	0.44122851631485005
1.8125	0.3147371097889099
1.9375	0.12574570326297002


==> figures/data/1D_example_nx_17_ddf_Yang3_alpha_1/u_mod_RTm.txt <==
0.0625	0.0
0.1875	0.0
0.3125	0.0
0.4375	0.0
0.5625	0.0
0.6875	0.0
0.8125	0.03075343658385663
0.9375	0.03590188918793591
1.0625	0.03590188918793591
1.1875	0.030753436583856587
1.3125	0.0
1.4375	0.0
1.5625	0.0
1.6875	0.0
1.8125	0.0
1.9375	0.0


==> figures/data/1D_example_nx_33_ddf_Yang3_alpha_1/DR.txt <==
0.03125	0.0
0.09375	0.0
0.15625	0.0
0.21875	0.0
0.28125	0.0
0.34375	0.0
0.40625	0.0
0.46875	0.0
0.53125	0.0
0.59375	0.0
0.65625	0.0
0.71875	0.0
0.78125	0.0
0.84375	0.0
0.90625	48.87040904200225
0.96875	109.38877287399328
1.03125	-109.38877287399328
1.09375	-48.87040904200225
1.15625	0.0
1.21875	0.0
1.28125	0.0
1.34375	0.0
1.40625	0.0
1.46875	0.0
1.53125	0.0
1.59375	0.0
1.65625	0.0
1.71875	0.0
1.78125	0.0
1.84375	0.0
1.90625	0.0
1.96875	0.0


==> figures/data/1D_example_nx_33_ddf_Yang3_alpha_1/DR1.txt <==
0.03125	0.0
0.09375	0.0
0.15625	0.0
0.21875	0.0
0.28125	0.0
0.34375	0.0
0.40625	0.0
0.46875	0.0
0.53125	0.0
0.59375	0.0
0.65625	0.0
0.71875	0.0
0.78125	0.0
0.84375	0.0
0.90625	-3.0544005651251407
0.96875	3.0544005651251407
1.03125	3.0544005651251407
1.09375	-3.0544005651251407
1.15625	0.0
1.21875	0.0
1.28125	0.0
1.34375	0.0
1.40625	0.0
1.46875	0.0
1.53125	0.0
1.59375	0.0
1.65625	0.0
1.71875	0.0
1.78125	0.0
1.84375	0.0
1.90625	0.0
1.96875	0.0


==> figures/data/1D_example_nx_33_ddf_Yang3_alpha_1/HminusC.txt <==
0.03125	1.000000000000002
0.09375	1.0000000000000018
0.15625	1.0000000000000018
0.21875	1.0000000000000018
0.28125	1.0000000000000016
0.34375	1.0000000000000013
0.40625	1.0000000000000013
0.46875	1.0000000000000013
0.53125	1.000000000000001
0.59375	1.0000000000000009
0.65625	1.0000000000000009
0.71875	1.0000000000000009
0.78125	1.0000000000000007
0.84375	1.0000000000000004
0.90625	1.0000000000000004
0.96875	0.809099964679679
1.03125	0.1909000353203214
1.09375	0.0
1.15625	0.0
1.21875	0.0
1.28125	0.0
1.34375	0.0
1.40625	0.0
1.46875	0.0
1.53125	0.0
1.59375	0.0
1.65625	0.0
1.71875	0.0
1.78125	0.0
1.84375	0.0
1.90625	0.0
1.96875	0.0


==> figures/data/1D_example_nx_33_ddf_Yang3_alpha_1/HplusC.txt <==
0.03125	-1.9984014443252818e-15
0.09375	-1.887379141862766e-15
0.15625	-1.7763568394002505e-15
0.21875	-1.6653345369377348e-15
0.28125	-1.5543122344752192e-15
0.34375	-1.4432899320127035e-15
0.40625	-1.3322676295501878e-15
0.46875	-1.2212453270876722e-15
0.53125	-1.1102230246251565e-15
0.59375	-9.992007221626409e-16
0.65625	-8.881784197001252e-16
0.71875	-7.771561172376096e-16
0.78125	-6.661338147750939e-16
0.84375	-5.551115123125783e-16
0.90625	-4.440892098500626e-16
0.96875	0.19090003532032096
1.03125	0.8090999646796786
1.09375	1.0
1.15625	1.0
1.21875	1.0
1.28125	1.0
1.34375	1.0
1.40625	1.0
1.46875	1.0
1.53125	1.0
1.59375	1.0
1.65625	1.0
1.71875	1.0
1.78125	1.0
1.84375	1.0
1.90625	1.0
1.96875	1.0


==> figures/data/1D_example_nx_33_ddf_Yang3_alpha_1/R.txt <==
0.0	0.0
0.0625	0.0
0.125	0.0
0.1875	0.0
0.25	0.0
0.3125	0.0
0.375	0.0
0.4375	0.0
0.5	0.0
0.5625	0.0
0.625	0.0
0.6875	0.0
0.75	0.0
0.8125	0.0
0.875	0.0
0.9375	3.0544005651251407
1.0	9.89119886974972
1.0625	3.0544005651251407
1.125	0.0
1.1875	0.0
1.25	0.0
1.3125	0.0
1.375	0.0
1.4375	0.0
1.5	0.0
1.5625	0.0
1.625	0.0
1.6875	0.0
1.75	0.0
1.8125	0.0
1.875	0.0
1.9375	0.0
2.0	0.0


==> figures/data/1D_example_nx_33_ddf_Yang3_alpha_1/R1.txt <==
0.0	-0.0
0.0625	-0.0
0.125	-0.0
0.1875	-0.0
0.25	-0.0
0.3125	-0.0
0.375	-0.0
0.4375	-0.0
0.5	-0.0
0.5625	-0.0
0.625	-0.0
0.6875	-0.0
0.75	-0.0
0.8125	-0.0
0.875	-0.0
0.9375	-0.1909000353203213
1.0	0.0
1.0625	0.1909000353203213
1.125	0.0
1.1875	0.0
1.25	0.0
1.3125	0.0
1.375	0.0
1.4375	0.0
1.5	0.0
1.5625	0.0
1.625	0.0
1.6875	0.0
1.75	0.0
1.8125	0.0
1.875	0.0
1.9375	0.0
2.0	0.0


==> figures/data/1D_example_nx_33_ddf_Yang3_alpha_1/Rfine.txt <==
0.0	0.0
0.001	0.0
0.002	0.0
0.003	0.0
0.004	0.0
0.005	0.0
0.006	0.0
0.007	0.0
0.008	0.0
0.009	0.0
0.01	0.0
0.011	0.0
0.012	0.0
0.013	0.0
0.014	0.0
0.015	0.0
0.016	0.0
0.017	0.0
0.018	0.0
0.019	0.0
0.02	0.0
0.021	0.0
0.022	0.0
0.023	0.0
0.024	0.0
0.025	0.0
0.026	0.0
0.027	0.0
0.028	0.0
0.029	0.0
0.03	0.0
0.031	0.0
0.032	0.0
0.033	0.0
0.034	0.0
0.035	0.0
0.036	0.0
0.037	0.0
0.038	0.0
0.039	0.0
0.04	0.0
0.041	0.0
0.042	0.0
0.043	0.0
0.044	0.0
0.045	0.0
0.046	0.0
0.047	0.0
0.048	0.0
0.049	0.0
0.05	0.0
0.051	0.0
0.052	0.0
0.053	0.0
0.054	0.0
0.055	0.0
0.056	0.0
0.057	0.0
0.058	0.0
0.059	0.0
0.06	0.0
0.061	0.0
0.062	0.0
0.063	0.0
0.064	0.0
0.065	0.0
0.066	0.0
0.067	0.0
0.068	0.0
0.069	0.0
0.07	0.0
0.071	0.0
0.072	0.0
0.073	0.0
0.074	0.0
0.075	0.0
0.076	0.0
0.077	0.0
0.078	0.0
0.079	0.0
0.08	0.0
0.081	0.0
0.082	0.0
0.083	0.0
0.084	0.0
0.085	0.0
0.086	0.0
0.087	0.0
0.088	0.0
0.089	0.0
0.09	0.0
0.091	0.0
0.092	0.0
0.093	0.0
0.094	0.0
0.095	0.0
0.096	0.0
0.097	0.0
0.098	0.0
0.099	0.0
0.1	0.0
0.101	0.0
0.102	0.0
0.103	0.0
0.104	0.0
0.105	0.0
0.106	0.0
0.107	0.0
0.108	0.0
0.109	0.0
0.11	0.0
0.111	0.0
0.112	0.0
0.113	0.0
0.114	0.0
0.115	0.0
0.116	0.0
0.117	0.0
0.118	0.0
0.119	0.0
0.12	0.0
0.121	0.0
0.122	0.0
0.123	0.0
0.124	0.0
0.125	0.0
0.126	0.0
0.127	0.0
0.128	0.0
0.129	0.0
0.13	0.0
0.131	0.0
0.132	0.0
0.133	0.0
0.134	0.0
0.135	0.0
0.136	0.0
0.137	0.0
0.138	0.0
0.139	0.0
0.14	0.0
0.141	0.0
0.142	0.0
0.143	0.0
0.144	0.0
0.145	0.0
0.146	0.0
0.147	0.0
0.148	0.0
0.149	0.0
0.15	0.0
0.151	0.0
0.152	0.0
0.153	0.0
0.154	0.0
0.155	0.0
0.156	0.0
0.157	0.0
0.158	0.0
0.159	0.0
0.16	0.0
0.161	0.0
0.162	0.0
0.163	0.0
0.164	0.0
0.165	0.0
0.166	0.0
0.167	0.0
0.168	0.0
0.169	0.0
0.17	0.0
0.171	0.0
0.172	0.0
0.173	0.0
0.174	0.0
0.175	0.0
0.176	0.0
0.177	0.0
0.178	0.0
0.179	0.0
0.18	0.0
0.181	0.0
0.182	0.0
0.183	0.0
0.184	0.0
0.185	0.0
0.186	0.0
0.187	0.0
0.188	0.0
0.189	0.0
0.19	0.0
0.191	0.0
0.192	0.0
0.193	0.0
0.194	0.0
0.195	0.0
0.196	0.0
0.197	0.0
0.198	0.0
0.199	0.0
0.2	0.0
0.201	0.0
0.202	0.0
0.203	0.0
0.204	0.0
0.205	0.0
0.206	0.0
0.207	0.0
0.208	0.0
0.209	0.0
0.21	0.0
0.211	0.0
0.212	0.0
0.213	0.0
0.214	0.0
0.215	0.0
0.216	0.0
0.217	0.0
0.218	0.0
0.219	0.0
0.22	0.0
0.221	0.0
0.222	0.0
0.223	0.0
0.224	0.0
0.225	0.0
0.226	0.0
0.227	0.0
0.228	0.0
0.229	0.0
0.23	0.0
0.231	0.0
0.232	0.0
0.233	0.0
0.234	0.0
0.235	0.0
0.236	0.0
0.237	0.0
0.238	0.0
0.239	0.0
0.24	0.0
0.241	0.0
0.242	0.0
0.243	0.0
0.244	0.0
0.245	0.0
0.246	0.0
0.247	0.0
0.248	0.0
0.249	0.0
0.25	0.0
0.251	0.0
0.252	0.0
0.253	0.0
0.254	0.0
0.255	0.0
0.256	0.0
0.257	0.0
0.258	0.0
0.259	0.0
0.26	0.0
0.261	0.0
0.262	0.0
0.263	0.0
0.264	0.0
0.265	0.0
0.266	0.0
0.267	0.0
0.268	0.0
0.269	0.0
0.27	0.0
0.271	0.0
0.272	0.0
0.273	0.0
0.274	0.0
0.275	0.0
0.276	0.0
0.277	0.0
0.278	0.0
0.279	0.0
0.28	0.0
0.281	0.0
0.282	0.0
0.283	0.0
0.284	0.0
0.285	0.0
0.286	0.0
0.287	0.0
0.288	0.0
0.289	0.0
0.29	0.0
0.291	0.0
0.292	0.0
0.293	0.0
0.294	0.0
0.295	0.0
0.296	0.0
0.297	0.0
0.298	0.0
0.299	0.0
0.3	0.0
0.301	0.0
0.302	0.0
0.303	0.0
0.304	0.0
0.305	0.0
0.306	0.0
0.307	0.0
0.308	0.0
0.309	0.0
0.31	0.0
0.311	0.0
0.312	0.0
0.313	0.0
0.314	0.0
0.315	0.0
0.316	0.0
0.317	0.0
0.318	0.0
0.319	0.0
0.32	0.0
0.321	0.0
0.322	0.0
0.323	0.0
0.324	0.0
0.325	0.0
0.326	0.0
0.327	0.0
0.328	0.0
0.329	0.0
0.33	0.0
0.331	0.0
0.332	0.0
0.333	0.0
0.334	0.0
0.335	0.0
0.336	0.0
0.337	0.0
0.338	0.0
0.339	0.0
0.34	0.0
0.341	0.0
0.342	0.0
0.343	0.0
0.344	0.0
0.345	0.0
0.346	0.0
0.347	0.0
0.348	0.0
0.349	0.0
0.35	0.0
0.351	0.0
0.352	0.0
0.353	0.0
0.354	0.0
0.355	0.0
0.356	0.0
0.357	0.0
0.358	0.0
0.359	0.0
0.36	0.0
0.361	0.0
0.362	0.0
0.363	0.0
0.364	0.0
0.365	0.0
0.366	0.0
0.367	0.0
0.368	0.0
0.369	0.0
0.37	0.0
0.371	0.0
0.372	0.0
0.373	0.0
0.374	0.0
0.375	0.0
0.376	0.0
0.377	0.0
0.378	0.0
0.379	0.0
0.38	0.0
0.381	0.0
0.382	0.0
0.383	0.0
0.384	0.0
0.385	0.0
0.386	0.0
0.387	0.0
0.388	0.0
0.389	0.0
0.39	0.0
0.391	0.0
0.392	0.0
0.393	0.0
0.394	0.0
0.395	0.0
0.396	0.0
0.397	0.0
0.398	0.0
0.399	0.0
0.4	0.0
0.401	0.0
0.402	0.0
0.403	0.0
0.404	0.0
0.405	0.0
0.406	0.0
0.407	0.0
0.408	0.0
0.409	0.0
0.41	0.0
0.411	0.0
0.412	0.0
0.413	0.0
0.414	0.0
0.415	0.0
0.416	0.0
0.417	0.0
0.418	0.0
0.419	0.0
0.42	0.0
0.421	0.0
0.422	0.0
0.423	0.0
0.424	0.0
0.425	0.0
0.426	0.0
0.427	0.0
0.428	0.0
0.429	0.0
0.43	0.0
0.431	0.0
0.432	0.0
0.433	0.0
0.434	0.0
0.435	0.0
0.436	0.0
0.437	0.0
0.438	0.0
0.439	0.0
0.44	0.0
0.441	0.0
0.442	0.0
0.443	0.0
0.444	0.0
0.445	0.0
0.446	0.0
0.447	0.0
0.448	0.0
0.449	0.0
0.45	0.0
0.451	0.0
0.452	0.0
0.453	0.0
0.454	0.0
0.455	0.0
0.456	0.0
0.457	0.0
0.458	0.0
0.459	0.0
0.46	0.0
0.461	0.0
0.462	0.0
0.463	0.0
0.464	0.0
0.465	0.0
0.466	0.0
0.467	0.0
0.468	0.0
0.469	0.0
0.47	0.0
0.471	0.0
0.472	0.0
0.473	0.0
0.474	0.0
0.475	0.0
0.476	0.0
0.477	0.0
0.478	0.0
0.479	0.0
0.48	0.0
0.481	0.0
0.482	0.0
0.483	0.0
0.484	0.0
0.485	0.0
0.486	0.0
0.487	0.0
0.488	0.0
0.489	0.0
0.49	0.0
0.491	0.0
0.492	0.0
0.493	0.0
0.494	0.0
0.495	0.0
0.496	0.0
0.497	0.0
0.498	0.0
0.499	0.0
0.5	0.0
0.501	0.0
0.502	0.0
0.503	0.0
0.504	0.0
0.505	0.0
0.506	0.0
0.507	0.0
0.508	0.0
0.509	0.0
0.51	0.0
0.511	0.0
0.512	0.0
0.513	0.0
0.514	0.0
0.515	0.0
0.516	0.0
0.517	0.0
0.518	0.0
0.519	0.0
0.52	0.0
0.521	0.0
0.522	0.0
0.523	0.0
0.524	0.0
0.525	0.0
0.526	0.0
0.527	0.0
0.528	0.0
0.529	0.0
0.53	0.0
0.531	0.0
0.532	0.0
0.533	0.0
0.534	0.0
0.535	0.0
0.536	0.0
0.537	0.0
0.538	0.0
0.539	0.0
0.54	0.0
0.541	0.0
0.542	0.0
0.543	0.0
0.544	0.0
0.545	0.0
0.546	0.0
0.547	0.0
0.548	0.0
0.549	0.0
0.55	0.0
0.551	0.0
0.552	0.0
0.553	0.0
0.554	0.0
0.555	0.0
0.556	0.0
0.557	0.0
0.558	0.0
0.559	0.0
0.56	0.0
0.561	0.0
0.562	0.0
0.563	0.0
0.564	0.0
0.565	0.0
0.566	0.0
0.567	0.0
0.568	0.0
0.569	0.0
0.57	0.0
0.571	0.0
0.572	0.0
0.573	0.0
0.574	0.0
0.575	0.0
0.576	0.0
0.577	0.0
0.578	0.0
0.579	0.0
0.58	0.0
0.581	0.0
0.582	0.0
0.583	0.0
0.584	0.0
0.585	0.0
0.586	0.0
0.587	0.0
0.588	0.0
0.589	0.0
0.59	0.0
0.591	0.0
0.592	0.0
0.593	0.0
0.594	0.0
0.595	0.0
0.596	0.0
0.597	0.0
0.598	0.0
0.599	0.0
0.6	0.0
0.601	0.0
0.602	0.0
0.603	0.0
0.604	0.0
0.605	0.0
0.606	0.0
0.607	0.0
0.608	0.0
0.609	0.0
0.61	0.0
0.611	0.0
0.612	0.0
0.613	0.0
0.614	0.0
0.615	0.0
0.616	0.0
0.617	0.0
0.618	0.0
0.619	0.0
0.62	0.0
0.621	0.0
0.622	0.0
0.623	0.0
0.624	0.0
0.625	0.0
0.626	0.0
0.627	0.0
0.628	0.0
0.629	0.0
0.63	0.0
0.631	0.0
0.632	0.0
0.633	0.0
0.634	0.0
0.635	0.0
0.636	0.0
0.637	0.0
0.638	0.0
0.639	0.0
0.64	0.0
0.641	0.0
0.642	0.0
0.643	0.0
0.644	0.0
0.645	0.0
0.646	0.0
0.647	0.0
0.648	0.0
0.649	0.0
0.65	0.0
0.651	0.0
0.652	0.0
0.653	0.0
0.654	0.0
0.655	0.0
0.656	0.0
0.657	0.0
0.658	0.0
0.659	0.0
0.66	0.0
0.661	0.0
0.662	0.0
0.663	0.0
0.664	0.0
0.665	0.0
0.666	0.0
0.667	0.0
0.668	0.0
0.669	0.0
0.67	0.0
0.671	0.0
0.672	0.0
0.673	0.0
0.674	0.0
0.675	0.0
0.676	0.0
0.677	0.0
0.678	0.0
0.679	0.0
0.68	0.0
0.681	0.0
0.682	0.0
0.683	0.0
0.684	0.0
0.685	0.0
0.686	0.0
0.687	0.0
0.688	0.0
0.689	0.0
0.69	0.0
0.691	0.0
0.692	0.0
0.693	0.0
0.694	0.0
0.695	0.0
0.696	0.0
0.697	0.0
0.698	0.0
0.699	0.0
0.7	0.0
0.701	0.0
0.702	0.0
0.703	0.0
0.704	0.0
0.705	0.0
0.706	0.0
0.707	0.0
0.708	0.0
0.709	0.0
0.71	0.0
0.711	0.0
0.712	0.0
0.713	0.0
0.714	0.0
0.715	0.0
0.716	0.0
0.717	0.0
0.718	0.0
0.719	0.0
0.72	0.0
0.721	0.0
0.722	0.0
0.723	0.0
0.724	0.0
0.725	0.0
0.726	0.0
0.727	0.0
0.728	0.0
0.729	0.0
0.73	0.0
0.731	0.0
0.732	0.0
0.733	0.0
0.734	0.0
0.735	0.0
0.736	0.0
0.737	0.0
0.738	0.0
0.739	0.0
0.74	0.0
0.741	0.0
0.742	0.0
0.743	0.0
0.744	0.0
0.745	0.0
0.746	0.0
0.747	0.0
0.748	0.0
0.749	0.0
0.75	0.0
0.751	0.0
0.752	0.0
0.753	0.0
0.754	0.0
0.755	0.0
0.756	0.0
0.757	0.0
0.758	0.0
0.759	0.0
0.76	0.0
0.761	0.0
0.762	0.0
0.763	0.0
0.764	0.0
0.765	0.0
0.766	0.0
0.767	0.0
0.768	0.0
0.769	0.0
0.77	0.0
0.771	0.0
0.772	0.0
0.773	0.0
0.774	0.0
0.775	0.0
0.776	0.0
0.777	0.0
0.778	0.0
0.779	0.0
0.78	0.0
0.781	0.0
0.782	0.0
0.783	0.0
0.784	0.0
0.785	0.0
0.786	0.0
0.787	0.0
0.788	0.0
0.789	0.0
0.79	0.0
0.791	0.0
0.792	0.0
0.793	0.0
0.794	0.0
0.795	0.0
0.796	0.0
0.797	0.0
0.798	0.0
0.799	0.0
0.8	0.0
0.801	0.0
0.802	0.0
0.803	0.0
0.804	0.0
0.805	0.0
0.806	0.0
0.807	0.0
0.808	0.0
0.809	0.0
0.81	0.0
0.811	0.0
0.812	0.0
0.813	0.0
0.814	0.0
0.815	0.0
0.816	0.0
0.817	0.0
0.818	0.0
0.819	0.0
0.82	0.0
0.821	0.0
0.822	0.0
0.823	0.0
0.824	0.0
0.825	0.0
0.826	0.0
0.827	0.0
0.828	0.0
0.829	0.0
0.83	0.0
0.831	0.0
0.832	0.0
0.833	0.0
0.834	0.0
0.835	0.0
0.836	0.0
0.837	0.0
0.838	0.0
0.839	0.0
0.84	0.0
0.841	0.0
0.842	0.0
0.843	0.0
0.844	0.0
0.845	0.0
0.846	0.0
0.847	0.0
0.848	0.0
0.849	0.0
0.85	0.0
0.851	0.0
0.852	0.0
0.853	0.0
0.854	0.0
0.855	0.0
0.856	0.0
0.857	0.0
0.858	0.0
0.859	0.0
0.86	0.0
0.861	0.0
0.862	0.0
0.863	0.0
0.864	0.0
0.865	0.0
0.866	0.0
0.867	0.0
0.868	0.0
0.869	0.0
0.87	0.0
0.871	0.0
0.872	0.0
0.873	0.0
0.874	0.0
0.875	0.0
0.876	4.083289769030163e-5
0.877	0.0003075399326922801
0.878	0.000982838453484458
0.879	0.002216356475435277
0.88	0.004134294246678882
0.881	0.006845537030025661
0.882	0.010445743038517086
0.883	0.015020198493044479
0.884	0.020645882644689584
0.885	0.027393005175312513
0.886	0.03532617899232887
0.887	0.04450533374149618
0.888	0.05498644038451256
0.889	0.06682209518527416
0.89	0.08006199716093465
0.891	0.09475334351662307
0.892	0.11094116106131757
0.893	0.12866858704632134
0.894	0.14797710962499766
0.895	0.16890677578417623
0.896	0.19149637287238316
0.897	0.21578358856469076
0.898	0.2418051531360112
0.899	0.269596967177191
0.9	0.2991942173229335
0.901	0.3306314821232163
0.902	0.36394282985112764
0.903	0.39916190977662397
0.904	0.43632203823239124
0.905	0.4754562806417435
0.906	0.5165975305619539
0.907	0.5597785867118887
0.908	0.6050322288974715
0.909	0.6523912937181314
0.91	0.701888750931665
0.911	0.7535577813726604
0.912	0.8074318573624691
0.913	0.8635448266179239
0.914	0.9219310007661694
0.915	0.9826252497082005
0.916	1.0456631032524055
0.917	1.1110808616709626
0.918	1.1789157171306346
0.919	1.249205888334493
0.92	1.3219907712076728
0.921	1.3973111091057462
0.922	1.475209186867851
0.923	1.555729054150924
0.924	1.638916784967944
0.925	1.7248207823626371
0.926	1.813492139906779
0.927	1.9049850755417417
0.928	1.999357458722904
0.929	2.0966714596898566
0.93	2.19699436132096
0.931	2.3003995916964097
0.932	2.406968063117187
0.933	2.5167899480250564
0.934	2.629967097546858
0.935	2.746616441348615
0.936	2.8668749562514684
0.937	2.9909072909000667
0.938	3.1188967424499183
0.939	3.250607738504142
0.94	3.385448193795572
0.941	3.5229241623903063
0.942	3.66262471382489
0.943	3.80419905910129
0.944	3.947341644838951
0.945	4.091781953712617
0.946	4.237277248819293
0.947	4.383607245918441
0.948	4.530570096374947
0.949	4.677979289470065
0.95	4.8256612168376405
0.951	4.973453224653555
0.952	5.121202032202488
0.953	5.268762430353285
0.954	5.415996197066964
0.955	5.562771183372748
0.956	5.708960534753203
0.957	5.8544420211416295
0.958	5.999097454762605
0.959	6.14281217950695
0.96	6.285474618874327
0.961	6.426975872048236
0.962	6.5672093496035036
0.963	6.7060704418371335
0.964	6.84345621386771
0.965	6.9792651225447155
0.966	7.113396750904128
0.967	7.245751556442145
0.968	7.376230629885398
0.969	7.504735461435588
0.97	7.631167711674961
0.971	7.755428984446897
0.972	7.877420599079608
0.973	7.9970433593031105
0.974	8.114197316119384
0.975	8.228781521718524
0.976	8.3406937712813
0.977	8.449830329157757
0.978	8.556085635443798
0.979	8.659351988366867
0.98	8.759519197102264
0.981	8.85647419862472
0.982	8.950100630888695
0.983	9.040278352933678
0.984	9.126882900299599
0.985	9.209784861232524
0.986	9.288849155305556
0.987	9.363934190903263
0.988	9.434890870974217
0.989	9.501561406726712
0.99	9.563777885275663
0.991	9.621360517683799
0.992	9.674115465228857
0.993	9.721832098865281
0.994	9.7642794808398
0.995	9.801201752489769
0.996	9.832311939176032
0.997	9.857283385110176
0.998	9.87573748954781
0.999	9.887225368442795
1.0	9.89119886974972
1.001	9.887225368442795
1.002	9.87573748954781
1.003	9.857283385110176
1.004	9.832311939176032
1.005	9.801201752489769
1.006	9.7642794808398
1.007	9.721832098865281
1.008	9.674115465228857
1.009	9.621360517683799
1.01	9.563777885275663
1.011	9.501561406726712
1.012	9.434890870974217
1.013	9.363934190903263
1.014	9.288849155305556
1.015	9.209784861232524
1.016	9.126882900299599
1.017	9.040278352933678
1.018	8.950100630888695
1.019	8.85647419862472
1.02	8.759519197102264
1.021	8.659351988366867
1.022	8.556085635443798
1.023	8.449830329157757
1.024	8.3406937712813
1.025	8.228781521718524
1.026	8.114197316119384
1.027	7.9970433593031105
1.028	7.877420599079608
1.029	7.755428984446897
1.03	7.631167711674961
1.031	7.504735461435588
1.032	7.376230629885398
1.033	7.245751556442145
1.034	7.113396750904128
1.035	6.9792651225447155
1.036	6.84345621386771
1.037	6.7060704418371335
1.038	6.5672093496035036
1.039	6.426975872048236
1.04	6.285474618874327
1.041	6.14281217950695
1.042	5.999097454762605
1.043	5.8544420211416295
1.044	5.708960534753203
1.045	5.562771183372748
1.046	5.415996197066964
1.047	5.268762430353285
1.048	5.121202032202488
1.049	4.973453224653555
1.05	4.8256612168376405
1.051	4.677979289470065
1.052	4.530570096374947
1.053	4.383607245918441
1.054	4.237277248819293
1.055	4.091781953712617
1.056	3.947341644838951
1.057	3.80419905910129
1.058	3.66262471382489
1.059	3.5229241623903063
1.06	3.385448193795572
1.061	3.250607738504142
1.062	3.1188967424499183
1.063	2.9909072909000667
1.064	2.8668749562514684
1.065	2.746616441348615
1.066	2.629967097546858
1.067	2.5167899480250564
1.068	2.406968063117187
1.069	2.3003995916964097
1.07	2.19699436132096
1.071	2.0966714596898566
1.072	1.999357458722904
1.073	1.9049850755417417
1.074	1.813492139906779
1.075	1.7248207823626371
1.076	1.638916784967944
1.077	1.555729054150924
1.078	1.475209186867851
1.079	1.3973111091057462
1.08	1.3219907712076728
1.081	1.249205888334493
1.082	1.1789157171306346
1.083	1.1110808616709626
1.084	1.0456631032524055
1.085	0.9826252497082005
1.086	0.9219310007661694
1.087	0.8635448266179239
1.088	0.8074318573624691
1.089	0.7535577813726604
1.09	0.701888750931665
1.091	0.6523912937181314
1.092	0.6050322288974715
1.093	0.5597785867118887
1.094	0.5165975305619539
1.095	0.4754562806417435
1.096	0.43632203823239124
1.097	0.39916190977662397
1.098	0.36394282985112764
1.099	0.3306314821232163
1.1	0.2991942173229335
1.101	0.269596967177191
1.102	0.2418051531360112
1.103	0.21578358856469076
1.104	0.19149637287238316
1.105	0.16890677578417623
1.106	0.14797710962499766
1.107	0.12866858704632134
1.108	0.11094116106131757
1.109	0.09475334351662307
1.11	0.08006199716093465
1.111	0.06682209518527416
1.112	0.05498644038451256
1.113	0.04450533374149618
1.114	0.03532617899232887
1.115	0.027393005175312513
1.116	0.020645882644689584
1.117	0.015020198493044479
1.118	0.010445743038517086
1.119	0.006845537030025661
1.12	0.004134294246678882
1.121	0.002216356475435277
1.122	0.000982838453484458
1.123	0.0003075399326922801
1.124	4.083289769030163e-5
1.125	0.0
1.126	0.0
1.127	0.0
1.128	0.0
1.129	0.0
1.13	0.0
1.131	0.0
1.132	0.0
1.133	0.0
1.134	0.0
1.135	0.0
1.136	0.0
1.137	0.0
1.138	0.0
1.139	0.0
1.14	0.0
1.141	0.0
1.142	0.0
1.143	0.0
1.144	0.0
1.145	0.0
1.146	0.0
1.147	0.0
1.148	0.0
1.149	0.0
1.15	0.0
1.151	0.0
1.152	0.0
1.153	0.0
1.154	0.0
1.155	0.0
1.156	0.0
1.157	0.0
1.158	0.0
1.159	0.0
1.16	0.0
1.161	0.0
1.162	0.0
1.163	0.0
1.164	0.0
1.165	0.0
1.166	0.0
1.167	0.0
1.168	0.0
1.169	0.0
1.17	0.0
1.171	0.0
1.172	0.0
1.173	0.0
1.174	0.0
1.175	0.0
1.176	0.0
1.177	0.0
1.178	0.0
1.179	0.0
1.18	0.0
1.181	0.0
1.182	0.0
1.183	0.0
1.184	0.0
1.185	0.0
1.186	0.0
1.187	0.0
1.188	0.0
1.189	0.0
1.19	0.0
1.191	0.0
1.192	0.0
1.193	0.0
1.194	0.0
1.195	0.0
1.196	0.0
1.197	0.0
1.198	0.0
1.199	0.0
1.2	0.0
1.201	0.0
1.202	0.0
1.203	0.0
1.204	0.0
1.205	0.0
1.206	0.0
1.207	0.0
1.208	0.0
1.209	0.0
1.21	0.0
1.211	0.0
1.212	0.0
1.213	0.0
1.214	0.0
1.215	0.0
1.216	0.0
1.217	0.0
1.218	0.0
1.219	0.0
1.22	0.0
1.221	0.0
1.222	0.0
1.223	0.0
1.224	0.0
1.225	0.0
1.226	0.0
1.227	0.0
1.228	0.0
1.229	0.0
1.23	0.0
1.231	0.0
1.232	0.0
1.233	0.0
1.234	0.0
1.235	0.0
1.236	0.0
1.237	0.0
1.238	0.0
1.239	0.0
1.24	0.0
1.241	0.0
1.242	0.0
1.243	0.0
1.244	0.0
1.245	0.0
1.246	0.0
1.247	0.0
1.248	0.0
1.249	0.0
1.25	0.0
1.251	0.0
1.252	0.0
1.253	0.0
1.254	0.0
1.255	0.0
1.256	0.0
1.257	0.0
1.258	0.0
1.259	0.0
1.26	0.0
1.261	0.0
1.262	0.0
1.263	0.0
1.264	0.0
1.265	0.0
1.266	0.0
1.267	0.0
1.268	0.0
1.269	0.0
1.27	0.0
1.271	0.0
1.272	0.0
1.273	0.0
1.274	0.0
1.275	0.0
1.276	0.0
1.277	0.0
1.278	0.0
1.279	0.0
1.28	0.0
1.281	0.0
1.282	0.0
1.283	0.0
1.284	0.0
1.285	0.0
1.286	0.0
1.287	0.0
1.288	0.0
1.289	0.0
1.29	0.0
1.291	0.0
1.292	0.0
1.293	0.0
1.294	0.0
1.295	0.0
1.296	0.0
1.297	0.0
1.298	0.0
1.299	0.0
1.3	0.0
1.301	0.0
1.302	0.0
1.303	0.0
1.304	0.0
1.305	0.0
1.306	0.0
1.307	0.0
1.308	0.0
1.309	0.0
1.31	0.0
1.311	0.0
1.312	0.0
1.313	0.0
1.314	0.0
1.315	0.0
1.316	0.0
1.317	0.0
1.318	0.0
1.319	0.0
1.32	0.0
1.321	0.0
1.322	0.0
1.323	0.0
1.324	0.0
1.325	0.0
1.326	0.0
1.327	0.0
1.328	0.0
1.329	0.0
1.33	0.0
1.331	0.0
1.332	0.0
1.333	0.0
1.334	0.0
1.335	0.0
1.336	0.0
1.337	0.0
1.338	0.0
1.339	0.0
1.34	0.0
1.341	0.0
1.342	0.0
1.343	0.0
1.344	0.0
1.345	0.0
1.346	0.0
1.347	0.0
1.348	0.0
1.349	0.0
1.35	0.0
1.351	0.0
1.352	0.0
1.353	0.0
1.354	0.0
1.355	0.0
1.356	0.0
1.357	0.0
1.358	0.0
1.359	0.0
1.36	0.0
1.361	0.0
1.362	0.0
1.363	0.0
1.364	0.0
1.365	0.0
1.366	0.0
1.367	0.0
1.368	0.0
1.369	0.0
1.37	0.0
1.371	0.0
1.372	0.0
1.373	0.0
1.374	0.0
1.375	0.0
1.376	0.0
1.377	0.0
1.378	0.0
1.379	0.0
1.38	0.0
1.381	0.0
1.382	0.0
1.383	0.0
1.384	0.0
1.385	0.0
1.386	0.0
1.387	0.0
1.388	0.0
1.389	0.0
1.39	0.0
1.391	0.0
1.392	0.0
1.393	0.0
1.394	0.0
1.395	0.0
1.396	0.0
1.397	0.0
1.398	0.0
1.399	0.0
1.4	0.0
1.401	0.0
1.402	0.0
1.403	0.0
1.404	0.0
1.405	0.0
1.406	0.0
1.407	0.0
1.408	0.0
1.409	0.0
1.41	0.0
1.411	0.0
1.412	0.0
1.413	0.0
1.414	0.0
1.415	0.0
1.416	0.0
1.417	0.0
1.418	0.0
1.419	0.0
1.42	0.0
1.421	0.0
1.422	0.0
1.423	0.0
1.424	0.0
1.425	0.0
1.426	0.0
1.427	0.0
1.428	0.0
1.429	0.0
1.43	0.0
1.431	0.0
1.432	0.0
1.433	0.0
1.434	0.0
1.435	0.0
1.436	0.0
1.437	0.0
1.438	0.0
1.439	0.0
1.44	0.0
1.441	0.0
1.442	0.0
1.443	0.0
1.444	0.0
1.445	0.0
1.446	0.0
1.447	0.0
1.448	0.0
1.449	0.0
1.45	0.0
1.451	0.0
1.452	0.0
1.453	0.0
1.454	0.0
1.455	0.0
1.456	0.0
1.457	0.0
1.458	0.0
1.459	0.0
1.46	0.0
1.461	0.0
1.462	0.0
1.463	0.0
1.464	0.0
1.465	0.0
1.466	0.0
1.467	0.0
1.468	0.0
1.469	0.0
1.47	0.0
1.471	0.0
1.472	0.0
1.473	0.0
1.474	0.0
1.475	0.0
1.476	0.0
1.477	0.0
1.478	0.0
1.479	0.0
1.48	0.0
1.481	0.0
1.482	0.0
1.483	0.0
1.484	0.0
1.485	0.0
1.486	0.0
1.487	0.0
1.488	0.0
1.489	0.0
1.49	0.0
1.491	0.0
1.492	0.0
1.493	0.0
1.494	0.0
1.495	0.0
1.496	0.0
1.497	0.0
1.498	0.0
1.499	0.0
1.5	0.0
1.501	0.0
1.502	0.0
1.503	0.0
1.504	0.0
1.505	0.0
1.506	0.0
1.507	0.0
1.508	0.0
1.509	0.0
1.51	0.0
1.511	0.0
1.512	0.0
1.513	0.0
1.514	0.0
1.515	0.0
1.516	0.0
1.517	0.0
1.518	0.0
1.519	0.0
1.52	0.0
1.521	0.0
1.522	0.0
1.523	0.0
1.524	0.0
1.525	0.0
1.526	0.0
1.527	0.0
1.528	0.0
1.529	0.0
1.53	0.0
1.531	0.0
1.532	0.0
1.533	0.0
1.534	0.0
1.535	0.0
1.536	0.0
1.537	0.0
1.538	0.0
1.539	0.0
1.54	0.0
1.541	0.0
1.542	0.0
1.543	0.0
1.544	0.0
1.545	0.0
1.546	0.0
1.547	0.0
1.548	0.0
1.549	0.0
1.55	0.0
1.551	0.0
1.552	0.0
1.553	0.0
1.554	0.0
1.555	0.0
1.556	0.0
1.557	0.0
1.558	0.0
1.559	0.0
1.56	0.0
1.561	0.0
1.562	0.0
1.563	0.0
1.564	0.0
1.565	0.0
1.566	0.0
1.567	0.0
1.568	0.0
1.569	0.0
1.57	0.0
1.571	0.0
1.572	0.0
1.573	0.0
1.574	0.0
1.575	0.0
1.576	0.0
1.577	0.0
1.578	0.0
1.579	0.0
1.58	0.0
1.581	0.0
1.582	0.0
1.583	0.0
1.584	0.0
1.585	0.0
1.586	0.0
1.587	0.0
1.588	0.0
1.589	0.0
1.59	0.0
1.591	0.0
1.592	0.0
1.593	0.0
1.594	0.0
1.595	0.0
1.596	0.0
1.597	0.0
1.598	0.0
1.599	0.0
1.6	0.0
1.601	0.0
1.602	0.0
1.603	0.0
1.604	0.0
1.605	0.0
1.606	0.0
1.607	0.0
1.608	0.0
1.609	0.0
1.61	0.0
1.611	0.0
1.612	0.0
1.613	0.0
1.614	0.0
1.615	0.0
1.616	0.0
1.617	0.0
1.618	0.0
1.619	0.0
1.62	0.0
1.621	0.0
1.622	0.0
1.623	0.0
1.624	0.0
1.625	0.0
1.626	0.0
1.627	0.0
1.628	0.0
1.629	0.0
1.63	0.0
1.631	0.0
1.632	0.0
1.633	0.0
1.634	0.0
1.635	0.0
1.636	0.0
1.637	0.0
1.638	0.0
1.639	0.0
1.64	0.0
1.641	0.0
1.642	0.0
1.643	0.0
1.644	0.0
1.645	0.0
1.646	0.0
1.647	0.0
1.648	0.0
1.649	0.0
1.65	0.0
1.651	0.0
1.652	0.0
1.653	0.0
1.654	0.0
1.655	0.0
1.656	0.0
1.657	0.0
1.658	0.0
1.659	0.0
1.66	0.0
1.661	0.0
1.662	0.0
1.663	0.0
1.664	0.0
1.665	0.0
1.666	0.0
1.667	0.0
1.668	0.0
1.669	0.0
1.67	0.0
1.671	0.0
1.672	0.0
1.673	0.0
1.674	0.0
1.675	0.0
1.676	0.0
1.677	0.0
1.678	0.0
1.679	0.0
1.68	0.0
1.681	0.0
1.682	0.0
1.683	0.0
1.684	0.0
1.685	0.0
1.686	0.0
1.687	0.0
1.688	0.0
1.689	0.0
1.69	0.0
1.691	0.0
1.692	0.0
1.693	0.0
1.694	0.0
1.695	0.0
1.696	0.0
1.697	0.0
1.698	0.0
1.699	0.0
1.7	0.0
1.701	0.0
1.702	0.0
1.703	0.0
1.704	0.0
1.705	0.0
1.706	0.0
1.707	0.0
1.708	0.0
1.709	0.0
1.71	0.0
1.711	0.0
1.712	0.0
1.713	0.0
1.714	0.0
1.715	0.0
1.716	0.0
1.717	0.0
1.718	0.0
1.719	0.0
1.72	0.0
1.721	0.0
1.722	0.0
1.723	0.0
1.724	0.0
1.725	0.0
1.726	0.0
1.727	0.0
1.728	0.0
1.729	0.0
1.73	0.0
1.731	0.0
1.732	0.0
1.733	0.0
1.734	0.0
1.735	0.0
1.736	0.0
1.737	0.0
1.738	0.0
1.739	0.0
1.74	0.0
1.741	0.0
1.742	0.0
1.743	0.0
1.744	0.0
1.745	0.0
1.746	0.0
1.747	0.0
1.748	0.0
1.749	0.0
1.75	0.0
1.751	0.0
1.752	0.0
1.753	0.0
1.754	0.0
1.755	0.0
1.756	0.0
1.757	0.0
1.758	0.0
1.759	0.0
1.76	0.0
1.761	0.0
1.762	0.0
1.763	0.0
1.764	0.0
1.765	0.0
1.766	0.0
1.767	0.0
1.768	0.0
1.769	0.0
1.77	0.0
1.771	0.0
1.772	0.0
1.773	0.0
1.774	0.0
1.775	0.0
1.776	0.0
1.777	0.0
1.778	0.0
1.779	0.0
1.78	0.0
1.781	0.0
1.782	0.0
1.783	0.0
1.784	0.0
1.785	0.0
1.786	0.0
1.787	0.0
1.788	0.0
1.789	0.0
1.79	0.0
1.791	0.0
1.792	0.0
1.793	0.0
1.794	0.0
1.795	0.0
1.796	0.0
1.797	0.0
1.798	0.0
1.799	0.0
1.8	0.0
1.801	0.0
1.802	0.0
1.803	0.0
1.804	0.0
1.805	0.0
1.806	0.0
1.807	0.0
1.808	0.0
1.809	0.0
1.81	0.0
1.811	0.0
1.812	0.0
1.813	0.0
1.814	0.0
1.815	0.0
1.816	0.0
1.817	0.0
1.818	0.0
1.819	0.0
1.82	0.0
1.821	0.0
1.822	0.0
1.823	0.0
1.824	0.0
1.825	0.0
1.826	0.0
1.827	0.0
1.828	0.0
1.829	0.0
1.83	0.0
1.831	0.0
1.832	0.0
1.833	0.0
1.834	0.0
1.835	0.0
1.836	0.0
1.837	0.0
1.838	0.0
1.839	0.0
1.84	0.0
1.841	0.0
1.842	0.0
1.843	0.0
1.844	0.0
1.845	0.0
1.846	0.0
1.847	0.0
1.848	0.0
1.849	0.0
1.85	0.0
1.851	0.0
1.852	0.0
1.853	0.0
1.854	0.0
1.855	0.0
1.856	0.0
1.857	0.0
1.858	0.0
1.859	0.0
1.86	0.0
1.861	0.0
1.862	0.0
1.863	0.0
1.864	0.0
1.865	0.0
1.866	0.0
1.867	0.0
1.868	0.0
1.869	0.0
1.87	0.0
1.871	0.0
1.872	0.0
1.873	0.0
1.874	0.0
1.875	0.0
1.876	0.0
1.877	0.0
1.878	0.0
1.879	0.0
1.88	0.0
1.881	0.0
1.882	0.0
1.883	0.0
1.884	0.0
1.885	0.0
1.886	0.0
1.887	0.0
1.888	0.0
1.889	0.0
1.89	0.0
1.891	0.0
1.892	0.0
1.893	0.0
1.894	0.0
1.895	0.0
1.896	0.0
1.897	0.0
1.898	0.0
1.899	0.0
1.9	0.0
1.901	0.0
1.902	0.0
1.903	0.0
1.904	0.0
1.905	0.0
1.906	0.0
1.907	0.0
1.908	0.0
1.909	0.0
1.91	0.0
1.911	0.0
1.912	0.0
1.913	0.0
1.914	0.0
1.915	0.0
1.916	0.0
1.917	0.0
1.918	0.0
1.919	0.0
1.92	0.0
1.921	0.0
1.922	0.0
1.923	0.0
1.924	0.0
1.925	0.0
1.926	0.0
1.927	0.0
1.928	0.0
1.929	0.0
1.93	0.0
1.931	0.0
1.932	0.0
1.933	0.0
1.934	0.0
1.935	0.0
1.936	0.0
1.937	0.0
1.938	0.0
1.939	0.0
1.94	0.0
1.941	0.0
1.942	0.0
1.943	0.0
1.944	0.0
1.945	0.0
1.946	0.0
1.947	0.0
1.948	0.0
1.949	0.0
1.95	0.0
1.951	0.0
1.952	0.0
1.953	0.0
1.954	0.0
1.955	0.0
1.956	0.0
1.957	0.0
1.958	0.0
1.959	0.0
1.96	0.0
1.961	0.0
1.962	0.0
1.963	0.0
1.964	0.0
1.965	0.0
1.966	0.0
1.967	0.0
1.968	0.0
1.969	0.0
1.97	0.0
1.971	0.0
1.972	0.0
1.973	0.0
1.974	0.0
1.975	0.0
1.976	0.0
1.977	0.0
1.978	0.0
1.979	0.0
1.98	0.0
1.981	0.0
1.982	0.0
1.983	0.0
1.984	0.0
1.985	0.0
1.986	0.0
1.987	0.0
1.988	0.0
1.989	0.0
1.99	0.0
1.991	0.0
1.992	0.0
1.993	0.0
1.994	0.0
1.995	0.0
1.996	0.0
1.997	0.0
1.998	0.0
1.999	0.0
2.0	0.0


==> figures/data/1D_example_nx_33_ddf_Yang3_alpha_1/Rm.txt <==
0.03125	0.0
0.09375	0.0
0.15625	0.0
0.21875	0.0
0.28125	0.0
0.34375	0.0
0.40625	0.0
0.46875	0.0
0.53125	0.0
0.59375	0.0
0.65625	0.0
0.71875	0.0
0.78125	0.0
0.84375	0.0
0.90625	1.5272002825625703
0.96875	6.4727997174374305
1.03125	6.4727997174374305
1.09375	1.5272002825625703
1.15625	0.0
1.21875	0.0
1.28125	0.0
1.34375	0.0
1.40625	0.0
1.46875	0.0
1.53125	0.0
1.59375	0.0
1.65625	0.0
1.71875	0.0
1.78125	0.0
1.84375	0.0
1.90625	0.0
1.96875	0.0


==> figures/data/1D_example_nx_33_ddf_Yang3_alpha_1/exact_solution.txt <==
0.0	0.0
0.001	0.001998
0.002	0.003992
0.003	0.005982
0.004	0.007968
0.005	0.00995
0.006	0.011928000000000001
0.007	0.013902
0.008	0.015872
0.009	0.017838
0.01	0.0198
0.011	0.021758
0.012	0.023712
0.013	0.025661999999999997
0.014	0.027608
0.015	0.02955
0.016	0.031488
0.017	0.033422
0.018	0.035351999999999995
0.019	0.037278
0.02	0.0392
0.021	0.041118
0.022	0.043032
0.023	0.044941999999999996
0.024	0.046848
0.025	0.04875
0.026	0.050648
0.027	0.052542
0.028	0.054432
0.029	0.056318
0.03	0.058199999999999995
0.031	0.060078
0.032	0.061952
0.033	0.063822
0.034	0.06568800000000001
0.035	0.06755000000000001
0.036	0.069408
0.037	0.07126199999999999
0.038	0.073112
0.039	0.074958
0.04	0.07680000000000001
0.041	0.078638
0.042	0.080472
0.043	0.082302
0.044	0.084128
0.045	0.08595
0.046	0.087768
0.047	0.089582
0.048	0.091392
0.049	0.093198
0.05	0.095
0.051	0.096798
0.052	0.098592
0.053	0.100382
0.054	0.102168
0.055	0.10395
0.056	0.105728
0.057	0.107502
0.058	0.10927200000000001
0.059	0.111038
0.06	0.1128
0.061	0.114558
0.062	0.116312
0.063	0.118062
0.064	0.119808
0.065	0.12155
0.066	0.12328800000000001
0.067	0.125022
0.068	0.126752
0.069	0.128478
0.07	0.1302
0.071	0.13191799999999998
0.072	0.133632
0.073	0.135342
0.074	0.137048
0.075	0.13874999999999998
0.076	0.140448
0.077	0.142142
0.078	0.143832
0.079	0.145518
0.08	0.1472
0.081	0.148878
0.082	0.15055200000000002
0.083	0.15222200000000002
0.084	0.153888
0.085	0.15555000000000002
0.086	0.157208
0.087	0.158862
0.088	0.160512
0.089	0.162158
0.09	0.1638
0.091	0.165438
0.092	0.167072
0.093	0.168702
0.094	0.170328
0.095	0.17195
0.096	0.173568
0.097	0.175182
0.098	0.176792
0.099	0.178398
0.1	0.18
0.101	0.181598
0.102	0.183192
0.103	0.184782
0.104	0.18636799999999998
0.105	0.18795
0.106	0.189528
0.107	0.191102
0.108	0.192672
0.109	0.194238
0.11	0.1958
0.111	0.197358
0.112	0.198912
0.113	0.200462
0.114	0.202008
0.115	0.20355
0.116	0.20508800000000002
0.117	0.206622
0.118	0.208152
0.119	0.209678
0.12	0.2112
0.121	0.212718
0.122	0.214232
0.123	0.215742
0.124	0.217248
0.125	0.21875
0.126	0.220248
0.127	0.221742
0.128	0.223232
0.129	0.224718
0.13	0.2262
0.131	0.227678
0.132	0.22915200000000002
0.133	0.230622
0.134	0.23208800000000002
0.135	0.23355
0.136	0.23500800000000002
0.137	0.236462
0.138	0.237912
0.139	0.23935800000000002
0.14	0.24080000000000001
0.141	0.24223799999999998
0.142	0.24367199999999997
0.143	0.245102
0.144	0.24652799999999997
0.145	0.24794999999999998
0.146	0.24936799999999998
0.147	0.250782
0.148	0.25219199999999997
0.149	0.253598
0.15	0.255
0.151	0.256398
0.152	0.257792
0.153	0.259182
0.154	0.260568
0.155	0.26195
0.156	0.263328
0.157	0.264702
0.158	0.266072
0.159	0.267438
0.16	0.2688
0.161	0.270158
0.162	0.27151200000000003
0.163	0.272862
0.164	0.274208
0.165	0.27555
0.166	0.276888
0.167	0.278222
0.168	0.279552
0.169	0.280878
0.17	0.2822
0.171	0.28351800000000005
0.172	0.284832
0.173	0.286142
0.174	0.287448
0.175	0.28875
0.176	0.290048
0.177	0.291342
0.178	0.292632
0.179	0.293918
0.18	0.2952
0.181	0.296478
0.182	0.297752
0.183	0.299022
0.184	0.300288
0.185	0.30155
0.186	0.30280799999999997
0.187	0.304062
0.188	0.30531200000000003
0.189	0.306558
0.19	0.3078
0.191	0.30903800000000003
0.192	0.310272
0.193	0.311502
0.194	0.312728
0.195	0.31395
0.196	0.315168
0.197	0.316382
0.198	0.317592
0.199	0.318798
0.2	0.32
0.201	0.321198
0.202	0.322392
0.203	0.32358200000000004
0.204	0.324768
0.205	0.32594999999999996
0.206	0.327128
0.207	0.328302
0.208	0.329472
0.209	0.330638
0.21	0.3318
0.211	0.332958
0.212	0.33411199999999996
0.213	0.335262
0.214	0.336408
0.215	0.33755
0.216	0.338688
0.217	0.339822
0.218	0.34095200000000003
0.219	0.342078
0.22	0.3432
0.221	0.344318
0.222	0.345432
0.223	0.346542
0.224	0.347648
0.225	0.34875
0.226	0.34984800000000005
0.227	0.350942
0.228	0.352032
0.229	0.35311800000000004
0.23	0.3542
0.231	0.355278
0.232	0.356352
0.233	0.357422
0.234	0.35848800000000003
0.235	0.35955
0.236	0.360608
0.237	0.361662
0.238	0.362712
0.239	0.36375799999999997
0.24	0.3648
0.241	0.365838
0.242	0.366872
0.243	0.367902
0.244	0.368928
0.245	0.36995
0.246	0.37096799999999996
0.247	0.371982
0.248	0.372992
0.249	0.373998
0.25	0.375
0.251	0.375998
0.252	0.376992
0.253	0.37798200000000004
0.254	0.37896799999999997
0.255	0.37995
0.256	0.38092800000000004
0.257	0.381902
0.258	0.382872
0.259	0.383838
0.26	0.38480000000000003
0.261	0.38575800000000005
0.262	0.386712
0.263	0.387662
0.264	0.388608
0.265	0.38955
0.266	0.390488
0.267	0.39142200000000005
0.268	0.39235200000000003
0.269	0.393278
0.27	0.3942
0.271	0.395118
0.272	0.39603200000000005
0.273	0.396942
0.274	0.397848
0.275	0.39875000000000005
0.276	0.399648
0.277	0.400542
0.278	0.401432
0.279	0.402318
0.28	0.4032
0.281	0.40407800000000005
0.282	0.404952
0.283	0.405822
0.284	0.40668799999999994
0.285	0.40754999999999997
0.286	0.408408
0.287	0.40926199999999996
0.288	0.410112
0.289	0.410958
0.29	0.41179999999999994
0.291	0.41263799999999995
0.292	0.41347199999999995
0.293	0.41430199999999995
0.294	0.415128
0.295	0.41595
0.296	0.416768
0.297	0.417582
0.298	0.418392
0.299	0.41919799999999996
0.3	0.42
0.301	0.42079799999999995
0.302	0.42159199999999997
0.303	0.42238200000000004
0.304	0.423168
0.305	0.42394999999999994
0.306	0.424728
0.307	0.425502
0.308	0.426272
0.309	0.42703800000000003
0.31	0.42779999999999996
0.311	0.428558
0.312	0.429312
0.313	0.43006200000000006
0.314	0.430808
0.315	0.43155
0.316	0.432288
0.317	0.433022
0.318	0.433752
0.319	0.43447800000000003
0.32	0.43520000000000003
0.321	0.435918
0.322	0.436632
0.323	0.437342
0.324	0.438048
0.325	0.4387500000000001
0.326	0.43944800000000006
0.327	0.44014200000000003
0.328	0.440832
0.329	0.4415180000000001
0.33	0.44220000000000004
0.331	0.442878
0.332	0.44355200000000006
0.333	0.444222
0.334	0.444888
0.335	0.44555
0.336	0.44620800000000005
0.337	0.446862
0.338	0.447512
0.339	0.44815800000000006
0.34	0.4488000000000001
0.341	0.449438
0.342	0.450072
0.343	0.45070200000000005
0.344	0.45132799999999995
0.345	0.45194999999999996
0.346	0.45256799999999997
0.347	0.453182
0.348	0.453792
0.349	0.45439799999999997
0.35	0.45499999999999996
0.351	0.45559799999999995
0.352	0.456192
0.353	0.456782
0.354	0.457368
0.355	0.45794999999999997
0.356	0.458528
0.357	0.459102
0.358	0.45967199999999997
0.359	0.460238
0.36	0.4608
0.361	0.461358
0.362	0.461912
0.363	0.462462
0.364	0.463008
0.365	0.46355
0.366	0.464088
0.367	0.464622
0.368	0.465152
0.369	0.465678
0.37	0.4662
0.371	0.466718
0.372	0.467232
0.373	0.467742
0.374	0.468248
0.375	0.46875
0.376	0.469248
0.377	0.469742
0.378	0.470232
0.379	0.470718
0.38	0.4712
0.381	0.471678
0.382	0.472152
0.383	0.472622
0.384	0.473088
0.385	0.47355
0.386	0.474008
0.387	0.474462
0.388	0.474912
0.389	0.475358
0.39	0.4758
0.391	0.476238
0.392	0.476672
0.393	0.477102
0.394	0.477528
0.395	0.47795
0.396	0.47836799999999996
0.397	0.478782
0.398	0.47919199999999995
0.399	0.479598
0.4	0.48
0.401	0.480398
0.402	0.480792
0.403	0.481182
0.404	0.481568
0.405	0.48195
0.406	0.48232800000000003
0.407	0.48270199999999996
0.408	0.483072
0.409	0.483438
0.41	0.4838
0.411	0.4841579999999999
0.412	0.484512
0.413	0.484862
0.414	0.48520800000000003
0.415	0.48555
0.416	0.485888
0.417	0.48622200000000004
0.418	0.486552
0.419	0.48687800000000003
0.42	0.4872
0.421	0.487518
0.422	0.487832
0.423	0.488142
0.424	0.488448
0.425	0.48875
0.426	0.489048
0.427	0.48934199999999994
0.428	0.489632
0.429	0.489918
0.43	0.4902
0.431	0.49047799999999997
0.432	0.490752
0.433	0.49102199999999996
0.434	0.491288
0.435	0.49155
0.436	0.491808
0.437	0.492062
0.438	0.492312
0.439	0.492558
0.44	0.49280000000000007
0.441	0.493038
0.442	0.493272
0.443	0.493502
0.444	0.493728
0.445	0.49395
0.446	0.49416799999999994
0.447	0.494382
0.448	0.494592
0.449	0.494798
0.45	0.495
0.451	0.49519799999999997
0.452	0.49539200000000005
0.453	0.4955820000000001
0.454	0.495768
0.455	0.49595000000000006
0.456	0.49612799999999996
0.457	0.49630199999999997
0.458	0.496472
0.459	0.49663799999999997
0.46	0.49679999999999996
0.461	0.496958
0.462	0.497112
0.463	0.497262
0.464	0.497408
0.465	0.49755
0.466	0.49768799999999996
0.467	0.49782199999999993
0.468	0.497952
0.469	0.498078
0.47	0.4981999999999999
0.471	0.498318
0.472	0.498432
0.473	0.498542
0.474	0.498648
0.475	0.49874999999999997
0.476	0.498848
0.477	0.49894199999999994
0.478	0.499032
0.479	0.499118
0.48	0.4992
0.481	0.499278
0.482	0.499352
0.483	0.499422
0.484	0.499488
0.485	0.49955
0.486	0.499608
0.487	0.499662
0.488	0.499712
0.489	0.499758
0.49	0.4998
0.491	0.499838
0.492	0.499872
0.493	0.499902
0.494	0.499928
0.495	0.49995000000000006
0.496	0.49996799999999997
0.497	0.499982
0.498	0.499992
0.499	0.499998
0.5	0.5
0.501	0.49999800000000005
0.502	0.499992
0.503	0.49998200000000004
0.504	0.49996799999999997
0.505	0.49995
0.506	0.49992800000000004
0.507	0.49990199999999996
0.508	0.499872
0.509	0.499838
0.51	0.4998
0.511	0.49975800000000004
0.512	0.49971200000000005
0.513	0.49966200000000005
0.514	0.49960800000000005
0.515	0.49955000000000005
0.516	0.49948800000000004
0.517	0.4994219999999999
0.518	0.499352
0.519	0.499278
0.52	0.4992
0.521	0.49911799999999995
0.522	0.49903200000000003
0.523	0.498942
0.524	0.49884799999999996
0.525	0.49875
0.526	0.498648
0.527	0.49854200000000004
0.528	0.498432
0.529	0.49831800000000004
0.53	0.4982
0.531	0.498078
0.532	0.49795199999999995
0.533	0.4978220000000001
0.534	0.497688
0.535	0.49755000000000005
0.536	0.49740799999999996
0.537	0.4972620000000001
0.538	0.497112
0.539	0.496958
0.54	0.4968
0.541	0.496638
0.542	0.496472
0.543	0.4963019999999999
0.544	0.496128
0.545	0.49595
0.546	0.495768
0.547	0.49558199999999997
0.548	0.49539199999999994
0.549	0.49519800000000014
0.55	0.495
0.551	0.49479799999999996
0.552	0.49459200000000003
0.553	0.494382
0.554	0.49416799999999994
0.555	0.49395
0.556	0.49372799999999994
0.557	0.4935019999999999
0.558	0.49327199999999993
0.559	0.49303799999999987
0.56	0.4928
0.561	0.49255799999999994
0.562	0.49231199999999997
0.563	0.492062
0.564	0.491808
0.565	0.49155000000000004
0.566	0.49128800000000006
0.567	0.49102199999999996
0.568	0.49075199999999997
0.569	0.49047799999999997
0.57	0.49019999999999997
0.571	0.48991799999999996
0.572	0.48963200000000007
0.573	0.48934200000000005
0.574	0.4890479999999999
0.575	0.48875
0.576	0.488448
0.577	0.48814199999999996
0.578	0.48783200000000004
0.579	0.487518
0.58	0.48719999999999997
0.581	0.48687800000000003
0.582	0.486552
0.583	0.48622200000000004
0.584	0.485888
0.585	0.48555000000000004
0.586	0.485208
0.587	0.484862
0.588	0.48451200000000005
0.589	0.484158
0.59	0.4838
0.591	0.48343800000000003
0.592	0.48307200000000006
0.593	0.48270199999999996
0.594	0.482328
0.595	0.48195
0.596	0.481568
0.597	0.481182
0.598	0.480792
0.599	0.480398
0.6	0.48
0.601	0.47959799999999997
0.602	0.47919199999999984
0.603	0.47878200000000004
0.604	0.478368
0.605	0.47795
0.606	0.4775280000000002
0.607	0.477102
0.608	0.476672
0.609	0.47623800000000005
0.61	0.4757999999999999
0.611	0.47535800000000006
0.612	0.4749120000000001
0.613	0.47446200000000005
0.614	0.474008
0.615	0.47355
0.616	0.47308799999999995
0.617	0.472622
0.618	0.472152
0.619	0.47167800000000004
0.62	0.47119999999999995
0.621	0.47071799999999997
0.622	0.4702319999999999
0.623	0.469742
0.624	0.469248
0.625	0.46875
0.626	0.4682480000000001
0.627	0.467742
0.628	0.4672320000000001
0.629	0.46671799999999997
0.63	0.46619999999999995
0.631	0.46567800000000004
0.632	0.4651519999999999
0.633	0.464622
0.634	0.46408799999999995
0.635	0.46355
0.636	0.4630080000000001
0.637	0.46246200000000004
0.638	0.461912
0.639	0.46135800000000005
0.64	0.4608
0.641	0.46023800000000004
0.642	0.45967199999999997
0.643	0.459102
0.644	0.45852799999999994
0.645	0.45794999999999997
0.646	0.457368
0.647	0.456782
0.648	0.45619200000000004
0.649	0.45559799999999995
0.65	0.4550000000000002
0.651	0.45439799999999997
0.652	0.4537920000000001
0.653	0.453182
0.654	0.4525680000000001
0.655	0.45194999999999996
0.656	0.45132799999999995
0.657	0.45070199999999994
0.658	0.45007200000000014
0.659	0.449438
0.66	0.4488
0.661	0.44815799999999995
0.662	0.447512
0.663	0.446862
0.664	0.44620800000000016
0.665	0.44555
0.666	0.44488799999999995
0.667	0.444222
0.668	0.44355199999999995
0.669	0.442878
0.67	0.4421999999999999
0.671	0.44151799999999997
0.672	0.440832
0.673	0.4401419999999999
0.674	0.43944799999999995
0.675	0.43875
0.676	0.438048
0.677	0.437342
0.678	0.43663200000000013
0.679	0.4359179999999999
0.68	0.43520000000000014
0.681	0.4344779999999999
0.682	0.4337519999999999
0.683	0.4330219999999999
0.684	0.432288
0.685	0.43155
0.686	0.43080799999999997
0.687	0.43006199999999994
0.688	0.429312
0.689	0.4285579999999999
0.69	0.42780000000000007
0.691	0.4270379999999999
0.692	0.426272
0.693	0.42550200000000005
0.694	0.424728
0.695	0.42395000000000016
0.696	0.423168
0.697	0.42238200000000004
0.698	0.4215920000000001
0.699	0.420798
0.7	0.42000000000000004
0.701	0.41919800000000007
0.702	0.418392
0.703	0.41758200000000023
0.704	0.416768
0.705	0.41595000000000004
0.706	0.41512800000000005
0.707	0.41430200000000006
0.708	0.41347200000000006
0.709	0.41263800000000006
0.71	0.41179999999999994
0.711	0.41095800000000016
0.712	0.41011200000000003
0.713	0.409262
0.714	0.4084080000000001
0.715	0.4075500000000001
0.716	0.40668799999999994
0.717	0.4058219999999999
0.718	0.404952
0.719	0.40407800000000016
0.72	0.4032
0.721	0.40231799999999995
0.722	0.401432
0.723	0.40054199999999995
0.724	0.399648
0.725	0.39874999999999994
0.726	0.397848
0.727	0.3969419999999999
0.728	0.39603199999999994
0.729	0.39511799999999986
0.73	0.3942000000000001
0.731	0.39327800000000024
0.732	0.39235200000000003
0.733	0.39142200000000016
0.734	0.39048799999999995
0.735	0.38954999999999984
0.736	0.38860800000000006
0.737	0.38766199999999995
0.738	0.38671199999999994
0.739	0.38575800000000005
0.74	0.38480000000000003
0.741	0.3838379999999999
0.742	0.3828720000000001
0.743	0.3819020000000002
0.744	0.38092799999999993
0.745	0.3799499999999998
0.746	0.37896799999999997
0.747	0.37798200000000004
0.748	0.376992
0.749	0.37599800000000005
0.75	0.375
0.751	0.37399800000000005
0.752	0.372992
0.753	0.37198200000000003
0.754	0.37096799999999996
0.755	0.36995
0.756	0.3689279999999999
0.757	0.36790199999999995
0.758	0.3668720000000001
0.759	0.3658379999999999
0.76	0.3648
0.761	0.363758
0.762	0.3627119999999999
0.763	0.36166199999999993
0.764	0.36060800000000004
0.765	0.35955000000000004
0.766	0.3584879999999999
0.767	0.3574219999999999
0.768	0.356352
0.769	0.3552780000000002
0.77	0.35420000000000007
0.771	0.35311800000000004
0.772	0.3520319999999999
0.773	0.3509420000000001
0.774	0.34984799999999994
0.775	0.3487499999999999
0.776	0.34764799999999996
0.777	0.3465419999999999
0.778	0.34543199999999996
0.779	0.3443179999999999
0.78	0.34319999999999995
0.781	0.3420779999999999
0.782	0.3409519999999999
0.783	0.33982200000000007
0.784	0.3386879999999999
0.785	0.3375499999999998
0.786	0.33640800000000004
0.787	0.33526200000000017
0.788	0.33411199999999996
0.789	0.33295799999999987
0.79	0.3317999999999999
0.791	0.330638
0.792	0.32947199999999977
0.793	0.32830199999999987
0.794	0.32712799999999986
0.795	0.32594999999999996
0.796	0.3247679999999997
0.797	0.3235819999999998
0.798	0.322392
0.799	0.3211979999999999
0.8	0.31999999999999984
0.801	0.31879800000000014
0.802	0.3175919999999999
0.803	0.31638199999999994
0.804	0.3151679999999999
0.805	0.31394999999999995
0.806	0.3127279999999999
0.807	0.3115019999999997
0.808	0.3102719999999999
0.809	0.3090379999999999
0.81	0.30779999999999985
0.811	0.3065580000000001
0.812	0.30531200000000003
0.813	0.30406200000000005
0.814	0.30280799999999997
0.815	0.30155
0.816	0.3002880000000001
0.817	0.2990220000000001
0.818	0.297752
0.819	0.296478
0.82	0.29520000000000013
0.821	0.2939180000000001
0.822	0.2926319999999998
0.823	0.291342
0.824	0.2900480000000001
0.825	0.28875000000000006
0.826	0.28744800000000015
0.827	0.2861420000000001
0.828	0.2848320000000002
0.829	0.28351800000000016
0.83	0.2822
0.831	0.28087799999999996
0.832	0.279552
0.833	0.27822199999999997
0.834	0.27688800000000025
0.835	0.27554999999999996
0.836	0.274208
0.837	0.27286199999999994
0.838	0.2715120000000002
0.839	0.2701580000000001
0.84	0.26880000000000015
0.841	0.2674380000000003
0.842	0.2660720000000001
0.843	0.264702
0.844	0.263328
0.845	0.2619500000000001
0.846	0.26056800000000013
0.847	0.259182
0.848	0.257792
0.849	0.2563980000000001
0.85	0.2550000000000001
0.851	0.253598
0.852	0.25219199999999997
0.853	0.25078200000000006
0.854	0.2493679999999998
0.855	0.24795000000000011
0.856	0.24652800000000008
0.857	0.24510200000000015
0.858	0.2436720000000001
0.859	0.24223799999999995
0.86	0.24080000000000013
0.861	0.23935799999999996
0.862	0.2379119999999999
0.863	0.23646199999999995
0.864	0.2350080000000001
0.865	0.23354999999999992
0.866	0.23208799999999985
0.867	0.2306220000000001
0.868	0.22915200000000002
0.869	0.22767800000000027
0.87	0.22619999999999996
0.871	0.22471799999999997
0.872	0.2232320000000001
0.873	0.2217420000000001
0.874	0.220248
0.875	0.21874999999999978
0.876	0.2172480000000001
0.877	0.2157420000000001
0.878	0.21423199999999998
0.879	0.21271799999999996
0.88	0.21120000000000028
0.881	0.20967800000000003
0.882	0.2081519999999999
0.883	0.20662200000000008
0.884	0.20508799999999994
0.885	0.2035499999999999
0.886	0.20200799999999997
0.887	0.20046199999999992
0.888	0.19891199999999998
0.889	0.1973579999999997
0.89	0.19579999999999997
0.891	0.1942379999999999
0.892	0.19267199999999973
0.893	0.19110199999999988
0.894	0.18952799999999992
0.895	0.18795000000000006
0.896	0.18636799999999987
0.897	0.18478200000000022
0.898	0.18319200000000002
0.899	0.18159799999999993
0.9	0.17999999999999994
0.901	0.17839800000000006
0.902	0.17679199999999984
0.903	0.17518199999999995
0.904	0.17356800000000017
0.905	0.17195000000000005
0.906	0.17032800000000026
0.907	0.16870200000000013
0.908	0.1670719999999999
0.909	0.16543799999999997
0.91	0.16380000000000017
0.911	0.16215800000000025
0.912	0.16051199999999977
0.913	0.15886199999999984
0.914	0.1572079999999998
0.915	0.15554999999999986
0.916	0.15388800000000002
0.917	0.15222199999999986
0.918	0.1505519999999998
0.919	0.14887799999999984
0.92	0.14719999999999978
0.921	0.14551800000000004
0.922	0.14383199999999996
0.923	0.142142
0.924	0.1404479999999999
0.925	0.13874999999999993
0.926	0.13704799999999984
0.927	0.13534199999999963
0.928	0.13363199999999997
0.929	0.13191799999999976
0.93	0.13019999999999987
0.931	0.12847799999999987
0.932	0.12675199999999975
0.933	0.12502199999999997
0.934	0.12328799999999962
0.935	0.12155000000000005
0.936	0.11980799999999991
0.937	0.11806199999999989
0.938	0.11631200000000019
0.939	0.11455800000000016
0.94	0.11279999999999979
0.941	0.11103800000000019
0.942	0.10927200000000004
0.943	0.10750200000000021
0.944	0.10572800000000004
0.945	0.10395000000000021
0.946	0.10216800000000004
0.947	0.10038199999999997
0.948	0.09859200000000001
0.949	0.09679800000000016
0.95	0.09499999999999997
0.951	0.09319800000000011
0.952	0.09139200000000014
0.953	0.08958200000000005
0.954	0.08776799999999985
0.955	0.08594999999999997
0.956	0.08412799999999998
0.957	0.0823020000000001
0.958	0.0804720000000001
0.959	0.07863799999999999
0.96	0.07679999999999998
0.961	0.07495799999999986
0.962	0.07311200000000007
0.963	0.07126200000000016
0.964	0.06940800000000014
0.965	0.06755
0.966	0.06568799999999997
0.967	0.06382200000000005
0.968	0.06195200000000001
0.969	0.060077999999999854
0.97	0.05820000000000003
0.971	0.05631800000000009
0.972	0.054432000000000036
0.973	0.05254200000000009
0.974	0.050648000000000026
0.975	0.04875000000000007
0.976	0.046848
0.977	0.04494200000000004
0.978	0.04303199999999996
0.979	0.04111800000000021
0.98	0.039200000000000124
0.981	0.03727799999999992
0.982	0.03535200000000005
0.983	0.033422000000000285
0.984	0.03148799999999996
0.985	0.029550000000000187
0.986	0.027608000000000077
0.987	0.025662000000000074
0.988	0.023711999999999955
0.989	0.021757999999999944
0.99	0.019800000000000262
0.991	0.01783800000000002
0.992	0.015871999999999886
0.993	0.013902000000000081
0.994	0.011927999999999939
0.995	0.009949999999999681
0.996	0.007967999999999975
0.997	0.005982000000000154
0.998	0.0039919999999999956
0.999	0.0019979999999999443
1.0	0.0
1.001	0.0019979999999997803
1.002	0.003992000000000003
1.003	0.005981999999999784
1.004	0.007968000000000006
1.005	0.009949999999999789
1.006	0.01192800000000001
1.007	0.013901999999999793
1.008	0.015872000000000015
1.009	0.0178379999999998
1.01	0.01980000000000002
1.011	0.021757999999999802
1.012	0.02371200000000002
1.013	0.025661999999999806
1.014	0.027608000000000025
1.015	0.029549999999999813
1.016	0.03148800000000003
1.017	0.03342199999999981
1.018	0.03535200000000003
1.019	0.03727799999999982
1.02	0.03920000000000003
1.021	0.04111799999999982
1.022	0.043032000000000036
1.023	0.04494199999999983
1.024	0.04684800000000004
1.025	0.04874999999999983
1.026	0.05064800000000005
1.027	0.05254199999999983
1.028	0.05443200000000005
1.029	0.05631799999999984
1.03	0.05820000000000005
1.031	0.06007799999999985
1.032	0.061952000000000056
1.033	0.06382199999999985
1.034	0.06568800000000005
1.035	0.06754999999999985
1.036	0.06940800000000005
1.037	0.07126199999999985
1.038	0.07311200000000007
1.039	0.07495799999999986
1.04	0.07680000000000006
1.041	0.07863799999999986
1.042	0.08047200000000007
1.043	0.08230199999999986
1.044	0.08412800000000008
1.045	0.08594999999999987
1.046	0.08776800000000007
1.047	0.08958199999999988
1.048	0.09139200000000008
1.049	0.09319799999999988
1.05	0.09500000000000008
1.051	0.09679799999999988
1.052	0.09859200000000008
1.053	0.10038199999999989
1.054	0.10216800000000009
1.055	0.10394999999999989
1.056	0.10572800000000009
1.057	0.10750199999999989
1.058	0.10927200000000009
1.059	0.1110379999999999
1.06	0.1128000000000001
1.061	0.1145579999999999
1.062	0.1163120000000001
1.063	0.1180619999999999
1.064	0.1198080000000001
1.065	0.12154999999999991
1.066	0.1232880000000001
1.067	0.1250219999999999
1.068	0.12675200000000011
1.069	0.12847799999999993
1.07	0.1302000000000001
1.071	0.13191799999999992
1.072	0.1336320000000001
1.073	0.1353419999999999
1.074	0.13704800000000011
1.075	0.13874999999999993
1.076	0.14044800000000013
1.077	0.14214199999999994
1.078	0.14383200000000013
1.079	0.14551799999999995
1.08	0.1472000000000001
1.081	0.14887799999999993
1.082	0.15055200000000013
1.083	0.15222199999999994
1.084	0.15388800000000014
1.085	0.15554999999999994
1.086	0.15720800000000013
1.087	0.15886199999999995
1.088	0.16051200000000013
1.089	0.16215799999999994
1.09	0.16380000000000014
1.091	0.16543799999999995
1.092	0.16707200000000014
1.093	0.16870199999999996
1.094	0.17032800000000015
1.095	0.17194999999999996
1.096	0.17356800000000014
1.097	0.17518199999999995
1.098	0.17679200000000014
1.099	0.17839799999999995
1.1	0.18000000000000013
1.101	0.18159799999999995
1.102	0.18319200000000013
1.103	0.18478199999999997
1.104	0.18636800000000014
1.105	0.18794999999999998
1.106	0.18952800000000014
1.107	0.19110199999999997
1.108	0.19267200000000015
1.109	0.19423799999999997
1.11	0.19580000000000014
1.111	0.19735799999999998
1.112	0.19891200000000014
1.113	0.20046199999999997
1.114	0.20200800000000016
1.115	0.20354999999999998
1.116	0.20508800000000016
1.117	0.206622
1.118	0.20815200000000014
1.119	0.209678
1.12	0.21120000000000017
1.121	0.212718
1.122	0.21423200000000017
1.123	0.215742
1.124	0.21724800000000016
1.125	0.21875
1.126	0.22024799999999983
1.127	0.221742
1.128	0.22323199999999982
1.129	0.224718
1.13	0.22619999999999985
1.131	0.227678
1.132	0.22915199999999986
1.133	0.230622
1.134	0.23208799999999985
1.135	0.23355000000000004
1.136	0.23500799999999983
1.137	0.236462
1.138	0.23791199999999985
1.139	0.23935800000000002
1.14	0.24079999999999988
1.141	0.242238
1.142	0.24367199999999986
1.143	0.24510200000000004
1.144	0.24652799999999986
1.145	0.24795000000000003
1.146	0.24936799999999987
1.147	0.25078200000000006
1.148	0.25219199999999986
1.149	0.25359800000000005
1.15	0.2549999999999999
1.151	0.256398
1.152	0.25779199999999985
1.153	0.259182
1.154	0.2605679999999999
1.155	0.26195
1.156	0.2633279999999999
1.157	0.26470200000000005
1.158	0.26607199999999986
1.159	0.26743800000000006
1.16	0.2687999999999999
1.161	0.27015800000000006
1.162	0.27151199999999986
1.163	0.27286200000000005
1.164	0.2742079999999999
1.165	0.27555
1.166	0.2768879999999999
1.167	0.2782220000000001
1.168	0.2795519999999999
1.169	0.28087800000000007
1.17	0.2821999999999999
1.171	0.28351800000000005
1.172	0.2848319999999999
1.173	0.28614200000000006
1.174	0.2874479999999999
1.175	0.28875000000000006
1.176	0.2900479999999999
1.177	0.29134200000000005
1.178	0.2926319999999999
1.179	0.29391800000000007
1.18	0.2951999999999999
1.181	0.2964780000000001
1.182	0.2977519999999999
1.183	0.29902200000000007
1.184	0.3002879999999999
1.185	0.3015500000000001
1.186	0.3028079999999999
1.187	0.30406200000000005
1.188	0.3053119999999999
1.189	0.30655800000000005
1.19	0.30779999999999996
1.191	0.3090380000000001
1.192	0.31027199999999994
1.193	0.31150200000000006
1.194	0.31272799999999995
1.195	0.31395000000000006
1.196	0.31516799999999995
1.197	0.31638200000000005
1.198	0.31759199999999993
1.199	0.3187980000000001
1.2	0.31999999999999995
1.201	0.3211980000000001
1.202	0.32239199999999996
1.203	0.3235820000000001
1.204	0.32476799999999995
1.205	0.3259500000000001
1.206	0.3271279999999999
1.207	0.3283020000000001
1.208	0.32947199999999993
1.209	0.3306380000000001
1.21	0.3318
1.211	0.3329580000000001
1.212	0.33411199999999996
1.213	0.33526200000000006
1.214	0.33640799999999993
1.215	0.3375500000000001
1.216	0.33868799999999993
1.217	0.33982200000000007
1.218	0.340952
1.219	0.3420780000000001
1.22	0.3432
1.221	0.3443180000000001
1.222	0.34543199999999996
1.223	0.3465420000000001
1.224	0.34764799999999996
1.225	0.3487500000000001
1.226	0.34984799999999994
1.227	0.3509420000000001
1.228	0.352032
1.229	0.3531180000000001
1.23	0.35419999999999996
1.231	0.3552780000000001
1.232	0.356352
1.233	0.35742200000000013
1.234	0.358488
1.235	0.3595500000000001
1.236	0.360608
1.237	0.3616620000000001
1.238	0.362712
1.239	0.36375800000000014
1.24	0.36479999999999996
1.241	0.3658380000000001
1.242	0.366872
1.243	0.36790200000000006
1.244	0.368928
1.245	0.3699500000000001
1.246	0.37096799999999996
1.247	0.37198200000000015
1.248	0.372992
1.249	0.37399800000000016
1.25	0.375
1.251	0.3759979999999999
1.252	0.376992
1.253	0.37798199999999993
1.254	0.37896799999999997
1.255	0.3799499999999999
1.256	0.38092800000000004
1.257	0.3819019999999999
1.258	0.38287200000000005
1.259	0.3838379999999999
1.26	0.38480000000000003
1.261	0.38575799999999993
1.262	0.386712
1.263	0.3876619999999999
1.264	0.388608
1.265	0.3895499999999999
1.266	0.390488
1.267	0.39142199999999994
1.268	0.39235200000000003
1.269	0.3932779999999999
1.27	0.3942
1.271	0.3951179999999999
1.272	0.39603200000000005
1.273	0.3969419999999999
1.274	0.397848
1.275	0.39874999999999994
1.276	0.399648
1.277	0.4005419999999999
1.278	0.401432
1.279	0.40231799999999995
1.28	0.4032
1.281	0.40407799999999994
1.282	0.40495200000000003
1.283	0.40582199999999996
1.284	0.40668800000000005
1.285	0.40754999999999997
1.286	0.408408
1.287	0.4092619999999999
1.288	0.41011200000000003
1.289	0.41095799999999993
1.29	0.41180000000000005
1.291	0.41263799999999995
1.292	0.41347200000000006
1.293	0.41430199999999995
1.294	0.41512800000000005
1.295	0.41594999999999993
1.296	0.416768
1.297	0.41758199999999995
1.298	0.41839200000000004
1.299	0.41919799999999996
1.3	0.42000000000000004
1.301	0.42079799999999995
1.302	0.4215920000000001
1.303	0.4223819999999999
1.304	0.42316800000000004
1.305	0.42394999999999994
1.306	0.42472800000000005
1.307	0.42550199999999994
1.308	0.42627200000000004
1.309	0.4270379999999999
1.31	0.42780000000000007
1.311	0.428558
1.312	0.429312
1.313	0.43006199999999994
1.314	0.4308080000000001
1.315	0.43155
1.316	0.432288
1.317	0.4330219999999999
1.318	0.433752
1.319	0.434478
1.32	0.43520000000000003
1.321	0.435918
1.322	0.436632
1.323	0.437342
1.324	0.43804800000000005
1.325	0.43875
1.326	0.43944800000000006
1.327	0.440142
1.328	0.440832
1.329	0.44151799999999997
1.33	0.44220000000000004
1.331	0.442878
1.332	0.44355200000000006
1.333	0.444222
1.334	0.44488800000000006
1.335	0.44555
1.336	0.44620800000000005
1.337	0.446862
1.338	0.447512
1.339	0.44815799999999995
1.34	0.4488000000000001
1.341	0.449438
1.342	0.450072
1.343	0.450702
1.344	0.45132799999999995
1.345	0.45195
1.346	0.4525680000000001
1.347	0.453182
1.348	0.4537920000000001
1.349	0.45439799999999997
1.35	0.45500000000000007
1.351	0.45559800000000006
1.352	0.45619200000000004
1.353	0.456782
1.354	0.45736800000000005
1.355	0.45794999999999997
1.356	0.45852800000000005
1.357	0.459102
1.358	0.4596720000000001
1.359	0.460238
1.36	0.4608
1.361	0.461358
1.362	0.46191200000000004
1.363	0.462462
1.364	0.46300800000000003
1.365	0.46355
1.366	0.46408800000000006
1.367	0.464622
1.368	0.46515200000000007
1.369	0.465678
1.37	0.46620000000000006
1.371	0.466718
1.372	0.46723200000000004
1.373	0.467742
1.374	0.46824800000000005
1.375	0.46875
1.376	0.4692479999999999
1.377	0.469742
1.378	0.47023199999999993
1.379	0.470718
1.38	0.4712
1.381	0.471678
1.382	0.47215199999999996
1.383	0.472622
1.384	0.47308799999999995
1.385	0.47355
1.386	0.4740079999999999
1.387	0.474462
1.388	0.47491199999999995
1.389	0.475358
1.39	0.4757999999999999
1.391	0.47623800000000005
1.392	0.476672
1.393	0.477102
1.394	0.47752799999999995
1.395	0.47794999999999993
1.396	0.47836799999999996
1.397	0.478782
1.398	0.47919199999999995
1.399	0.479598
1.4	0.48
1.401	0.480398
1.402	0.48079199999999994
1.403	0.481182
1.404	0.48156799999999994
1.405	0.48195
1.406	0.48232800000000003
1.407	0.4827020000000001
1.408	0.48307199999999995
1.409	0.48343800000000003
1.41	0.4837999999999999
1.411	0.48415800000000003
1.412	0.484512
1.413	0.48486199999999996
1.414	0.4852080000000001
1.415	0.48555
1.416	0.485888
1.417	0.486222
1.418	0.48655199999999993
1.419	0.486878
1.42	0.48719999999999997
1.421	0.48751799999999995
1.422	0.487832
1.423	0.4881420000000001
1.424	0.488448
1.425	0.48875000000000013
1.426	0.489048
1.427	0.489342
1.428	0.48963199999999996
1.429	0.489918
1.43	0.4901999999999999
1.431	0.490478
1.432	0.49075199999999997
1.433	0.49102200000000007
1.434	0.491288
1.435	0.49155000000000004
1.436	0.49180799999999997
1.437	0.49206200000000005
1.438	0.49231199999999997
1.439	0.49255799999999994
1.44	0.4928
1.441	0.49303800000000003
1.442	0.493272
1.443	0.493502
1.444	0.49372799999999994
1.445	0.49394999999999994
1.446	0.49416799999999994
1.447	0.494382
1.448	0.494592
1.449	0.494798
1.45	0.4949999999999999
1.451	0.4951980000000001
1.452	0.495392
1.453	0.49558199999999997
1.454	0.49576800000000004
1.455	0.49594999999999995
1.456	0.49612799999999996
1.457	0.49630199999999997
1.458	0.49647199999999997
1.459	0.496638
1.46	0.4968000000000001
1.461	0.49695799999999996
1.462	0.49711200000000005
1.463	0.49726200000000004
1.464	0.497408
1.465	0.49755
1.466	0.497688
1.467	0.49782200000000004
1.468	0.497952
1.469	0.498078
1.47	0.4982
1.471	0.49831800000000004
1.472	0.498432
1.473	0.49854199999999993
1.474	0.49864799999999987
1.475	0.49874999999999997
1.476	0.498848
1.477	0.498942
1.478	0.4990319999999999
1.479	0.499118
1.48	0.4992
1.481	0.49927800000000006
1.482	0.499352
1.483	0.49942200000000003
1.484	0.499488
1.485	0.49955
1.486	0.49960800000000005
1.487	0.499662
1.488	0.499712
1.489	0.49975800000000004
1.49	0.4997999999999999
1.491	0.49983800000000006
1.492	0.4998720000000001
1.493	0.499902
1.494	0.499928
1.495	0.49994999999999995
1.496	0.49996799999999997
1.497	0.49998200000000004
1.498	0.499992
1.499	0.4999979999999999
1.5	0.5
1.501	0.49999800000000005
1.502	0.499992
1.503	0.49998200000000004
1.504	0.49996799999999997
1.505	0.4999500000000001
1.506	0.49992799999999993
1.507	0.49990199999999996
1.508	0.499872
1.509	0.499838
1.51	0.4998
1.511	0.49975800000000004
1.512	0.49971200000000005
1.513	0.49966200000000005
1.514	0.49960800000000005
1.515	0.49955000000000005
1.516	0.49948800000000004
1.517	0.49942200000000003
1.518	0.499352
1.519	0.4992779999999999
1.52	0.4992
1.521	0.49911800000000006
1.522	0.49903200000000003
1.523	0.498942
1.524	0.49884799999999996
1.525	0.49875
1.526	0.498648
1.527	0.49854200000000004
1.528	0.498432
1.529	0.49831800000000004
1.53	0.4982
1.531	0.498078
1.532	0.49795199999999995
1.533	0.497822
1.534	0.497688
1.535	0.49755000000000005
1.536	0.49740799999999996
1.537	0.497262
1.538	0.497112
1.539	0.496958
1.54	0.4968
1.541	0.496638
1.542	0.496472
1.543	0.496302
1.544	0.496128
1.545	0.49595
1.546	0.495768
1.547	0.49558199999999997
1.548	0.49539199999999994
1.549	0.495198
1.55	0.4949999999999999
1.551	0.49479799999999996
1.552	0.49459200000000003
1.553	0.4943819999999999
1.554	0.49416799999999994
1.555	0.49395
1.556	0.49372799999999994
1.557	0.493502
1.558	0.49327199999999993
1.559	0.493038
1.56	0.4928
1.561	0.49255800000000005
1.562	0.49231199999999997
1.563	0.492062
1.564	0.491808
1.565	0.49155000000000004
1.566	0.49128799999999995
1.567	0.49102199999999996
1.568	0.49075199999999997
1.569	0.49047799999999997
1.57	0.49019999999999997
1.571	0.48991799999999996
1.572	0.48963199999999996
1.573	0.48934200000000005
1.574	0.4890479999999999
1.575	0.48875
1.576	0.488448
1.577	0.48814199999999996
1.578	0.48783199999999993
1.579	0.487518
1.58	0.48719999999999997
1.581	0.48687800000000003
1.582	0.486552
1.583	0.48622200000000004
1.584	0.485888
1.585	0.48555000000000004
1.586	0.485208
1.587	0.4848620000000001
1.588	0.48451199999999994
1.589	0.484158
1.59	0.4838
1.591	0.48343800000000003
1.592	0.48307199999999995
1.593	0.48270199999999996
1.594	0.482328
1.595	0.48195
1.596	0.4815680000000001
1.597	0.481182
1.598	0.480792
1.599	0.48039799999999977
1.6	0.48
1.601	0.47959799999999997
1.602	0.47919199999999995
1.603	0.47878200000000004
1.604	0.478368
1.605	0.47795
1.606	0.47752799999999995
1.607	0.477102
1.608	0.476672
1.609	0.47623800000000005
1.61	0.4757999999999998
1.611	0.47535800000000017
1.612	0.474912
1.613	0.47446200000000005
1.614	0.474008
1.615	0.47355
1.616	0.47308799999999995
1.617	0.472622
1.618	0.4721519999999999
1.619	0.47167800000000004
1.62	0.47119999999999995
1.621	0.47071799999999997
1.622	0.470232
1.623	0.4697419999999999
1.624	0.469248
1.625	0.46875
1.626	0.4682480000000001
1.627	0.467742
1.628	0.4672320000000001
1.629	0.46671799999999997
1.63	0.46620000000000006
1.631	0.46567800000000004
1.632	0.465152
1.633	0.464622
1.634	0.46408800000000006
1.635	0.46355
1.636	0.4630080000000001
1.637	0.46246200000000004
1.638	0.4619120000000001
1.639	0.46135800000000005
1.64	0.4608000000000001
1.641	0.46023800000000004
1.642	0.4596720000000001
1.643	0.459102
1.644	0.45852800000000016
1.645	0.45794999999999997
1.646	0.4573680000000001
1.647	0.456782
1.648	0.45619200000000004
1.649	0.45559799999999995
1.65	0.45500000000000007
1.651	0.45439799999999997
1.652	0.45379199999999975
1.653	0.453182
1.654	0.4525680000000001
1.655	0.45194999999999996
1.656	0.45132800000000006
1.657	0.45070199999999994
1.658	0.450072
1.659	0.449438
1.66	0.4488000000000001
1.661	0.44815799999999995
1.662	0.447512
1.663	0.446862
1.664	0.4462080000000004
1.665	0.44555
1.666	0.44488800000000006
1.667	0.444222
1.668	0.44355200000000006
1.669	0.442878
1.67	0.44220000000000004
1.671	0.44151799999999997
1.672	0.440832
1.673	0.4401419999999999
1.674	0.43944800000000006
1.675	0.4387500000000001
1.676	0.438048
1.677	0.4373419999999998
1.678	0.436632
1.679	0.4359179999999998
1.68	0.43520000000000003
1.681	0.4344779999999999
1.682	0.433752
1.683	0.4330219999999999
1.684	0.432288
1.685	0.43155
1.686	0.4308080000000001
1.687	0.43006199999999994
1.688	0.4293119999999999
1.689	0.4285580000000001
1.69	0.42780000000000007
1.691	0.4270379999999999
1.692	0.426272
1.693	0.42550199999999994
1.694	0.424728
1.695	0.42394999999999994
1.696	0.423168
1.697	0.4223819999999999
1.698	0.4215920000000002
1.699	0.4207979999999998
1.7	0.42000000000000004
1.701	0.41919799999999996
1.702	0.418392
1.703	0.4175819999999999
1.704	0.41676800000000014
1.705	0.41594999999999993
1.706	0.41512800000000005
1.707	0.41430199999999995
1.708	0.41347200000000006
1.709	0.41263799999999984
1.71	0.41179999999999994
1.711	0.41095799999999993
1.712	0.41011200000000003
1.713	0.409262
1.714	0.4084080000000001
1.715	0.40754999999999986
1.716	0.40668799999999994
1.717	0.4058219999999999
1.718	0.404952
1.719	0.4040779999999997
1.72	0.4032000000000002
1.721	0.40231799999999995
1.722	0.401432
1.723	0.40054199999999995
1.724	0.399648
1.725	0.39874999999999994
1.726	0.397848
1.727	0.3969419999999999
1.728	0.39603199999999994
1.729	0.39511799999999986
1.73	0.3942000000000001
1.731	0.393278
1.732	0.39235200000000003
1.733	0.39142199999999994
1.734	0.39048799999999995
1.735	0.38954999999999984
1.736	0.38860800000000006
1.737	0.38766199999999995
1.738	0.38671199999999994
1.739	0.3857579999999998
1.74	0.38480000000000003
1.741	0.3838379999999999
1.742	0.3828720000000001
1.743	0.38190199999999974
1.744	0.38092799999999993
1.745	0.3799499999999998
1.746	0.37896799999999997
1.747	0.3779819999999998
1.748	0.376992
1.749	0.37599799999999983
1.75	0.375
1.751	0.37399800000000005
1.752	0.372992
1.753	0.37198200000000026
1.754	0.37096799999999996
1.755	0.36995
1.756	0.3689279999999999
1.757	0.3679020000000002
1.758	0.3668720000000001
1.759	0.3658380000000001
1.76	0.3648
1.761	0.363758
1.762	0.3627119999999999
1.763	0.36166200000000015
1.764	0.36060800000000004
1.765	0.35955000000000004
1.766	0.3584879999999999
1.767	0.35742200000000013
1.768	0.356352
1.769	0.3552780000000002
1.77	0.35420000000000007
1.771	0.35311800000000004
1.772	0.3520319999999999
1.773	0.3509420000000001
1.774	0.34984800000000016
1.775	0.3487500000000001
1.776	0.34764799999999996
1.777	0.3465420000000001
1.778	0.34543199999999996
1.779	0.3443180000000001
1.78	0.34319999999999995
1.781	0.34207800000000055
1.782	0.34095200000000014
1.783	0.33982200000000007
1.784	0.3386879999999999
1.785	0.33755
1.786	0.33640800000000004
1.787	0.33526200000000017
1.788	0.33411199999999996
1.789	0.3329580000000001
1.79	0.3317999999999999
1.791	0.330638
1.792	0.3294720000000002
1.793	0.3283020000000003
1.794	0.32712799999999986
1.795	0.32594999999999996
1.796	0.3247679999999997
1.797	0.32358200000000004
1.798	0.322392
1.799	0.3211980000000001
1.8	0.32000000000000006
1.801	0.3187979999999999
1.802	0.3175919999999999
1.803	0.31638200000000016
1.804	0.3151679999999999
1.805	0.3139500000000002
1.806	0.3127279999999999
1.807	0.31150200000000017
1.808	0.3102719999999999
1.809	0.30903800000000015
1.81	0.30779999999999985
1.811	0.3065580000000001
1.812	0.30531200000000003
1.813	0.30406200000000005
1.814	0.30280799999999997
1.815	0.30155
1.816	0.3002879999999999
1.817	0.2990220000000001
1.818	0.297752
1.819	0.29647800000000024
1.82	0.2951999999999999
1.821	0.2939180000000001
1.822	0.292632
1.823	0.291342
1.824	0.29004799999999986
1.825	0.28875000000000006
1.826	0.2874479999999999
1.827	0.2861420000000001
1.828	0.28483199999999975
1.829	0.28351800000000016
1.83	0.2822
1.831	0.28087799999999996
1.832	0.2795519999999998
1.833	0.27822199999999997
1.834	0.2768879999999998
1.835	0.27554999999999996
1.836	0.274208
1.837	0.27286199999999994
1.838	0.27151199999999975
1.839	0.2701580000000001
1.84	0.26879999999999993
1.841	0.26743800000000006
1.842	0.26607199999999986
1.843	0.2647020000000002
1.844	0.2633279999999998
1.845	0.2619500000000001
1.846	0.26056800000000013
1.847	0.2591819999999998
1.848	0.2577919999999998
1.849	0.2563980000000001
1.85	0.2549999999999999
1.851	0.253598
1.852	0.25219199999999997
1.853	0.25078200000000006
1.854	0.2493679999999998
1.855	0.24795000000000011
1.856	0.24652800000000008
1.857	0.24510199999999993
1.858	0.2436719999999999
1.859	0.24223800000000018
1.86	0.2407999999999999
1.861	0.23935799999999996
1.862	0.2379119999999999
1.863	0.23646199999999995
1.864	0.23500799999999988
1.865	0.23354999999999992
1.866	0.23208799999999963
1.867	0.2306220000000001
1.868	0.22915199999999958
1.869	0.22767800000000027
1.87	0.22619999999999973
1.871	0.22471799999999997
1.872	0.22323199999999987
1.873	0.2217420000000001
1.874	0.22024799999999978
1.875	0.21875
1.876	0.2172480000000001
1.877	0.2157420000000001
1.878	0.2142320000000002
1.879	0.21271799999999996
1.88	0.21120000000000005
1.881	0.20967800000000003
1.882	0.20815200000000011
1.883	0.20662200000000008
1.884	0.20508799999999994
1.885	0.2035499999999999
1.886	0.2020080000000002
1.887	0.20046199999999992
1.888	0.1989120000000002
1.889	0.1973579999999997
1.89	0.1958000000000002
1.891	0.19423800000000013
1.892	0.19267199999999995
1.893	0.1911020000000001
1.894	0.18952800000000014
1.895	0.18795000000000006
1.896	0.1863680000000001
1.897	0.184782
1.898	0.18319200000000024
1.899	0.18159799999999993
1.9	0.18000000000000016
1.901	0.17839800000000006
1.902	0.17679200000000006
1.903	0.17518199999999973
1.904	0.17356800000000017
1.905	0.17195000000000005
1.906	0.17032800000000026
1.907	0.16870200000000013
1.908	0.1670720000000001
1.909	0.1654380000000002
1.91	0.16380000000000017
1.911	0.16215800000000002
1.912	0.160512
1.913	0.15886200000000006
1.914	0.15720800000000024
1.915	0.15554999999999986
1.916	0.15388800000000002
1.917	0.15222199999999986
1.918	0.15055200000000002
1.919	0.14887799999999984
1.92	0.14720000000000022
1.921	0.14551800000000004
1.922	0.14383200000000018
1.923	0.142142
1.924	0.14044800000000013
1.925	0.13874999999999993
1.926	0.13704800000000006
1.927	0.13534199999999963
1.928	0.13363200000000042
1.929	0.13191799999999976
1.93	0.1302000000000001
1.931	0.12847799999999987
1.932	0.1267520000000002
1.933	0.12502199999999997
1.934	0.12328800000000029
1.935	0.12155000000000005
1.936	0.11980800000000014
1.937	0.11806200000000011
1.938	0.11631200000000019
1.939	0.11455800000000016
1.94	0.11279999999999979
1.941	0.11103800000000041
1.942	0.10927200000000004
1.943	0.10750199999999999
1.944	0.10572800000000004
1.945	0.10394999999999999
1.946	0.10216800000000004
1.947	0.10038199999999997
1.948	0.09859200000000024
1.949	0.09679799999999994
1.95	0.09499999999999997
1.951	0.09319799999999989
1.952	0.09139200000000014
1.953	0.08958200000000005
1.954	0.08776799999999985
1.955	0.08594999999999975
1.956	0.08412799999999998
1.957	0.08230199999999988
1.958	0.08047199999999988
1.959	0.07863799999999976
1.96	0.07679999999999998
1.961	0.07495799999999986
1.962	0.07311200000000007
1.963	0.07126199999999994
1.964	0.06940800000000014
1.965	0.06754999999999978
1.966	0.06568799999999997
1.967	0.06382200000000005
1.968	0.06195200000000001
1.969	0.060077999999999854
1.97	0.05820000000000003
1.971	0.05631799999999987
1.972	0.054432000000000036
1.973	0.05254200000000009
1.974	0.050648000000000026
1.975	0.04874999999999985
1.976	0.046848
1.977	0.04494199999999959
1.978	0.04303199999999996
1.979	0.041117999999999766
1.98	0.039200000000000124
1.981	0.03727799999999992
1.982	0.03535199999999983
1.983	0.03342200000000006
1.984	0.03148799999999996
1.985	0.02954999999999952
1.986	0.0276080000000003
1.987	0.02566199999999985
1.988	0.023711999999999955
1.989	0.021757999999999944
1.99	0.019800000000000262
1.991	0.0178379999999998
1.992	0.015871999999999886
1.993	0.013901999999999637
1.994	0.011927999999999939
1.995	0.009949999999999903
1.996	0.007967999999999975
1.997	0.005981999999999932
1.998	0.0039919999999999956
1.999	0.0019979999999997222
2.0	0.0


==> figures/data/1D_example_nx_33_ddf_Yang3_alpha_1/exact_solution_minus.txt <==
0.0	0.0
0.001	0.001998
0.002	0.003992
0.003	0.005982
0.004	0.007968
0.005	0.00995
0.006	0.011928000000000001
0.007	0.013902
0.008	0.015872
0.009	0.017838
0.01	0.0198
0.011	0.021758
0.012	0.023712
0.013	0.025661999999999997
0.014	0.027608
0.015	0.02955
0.016	0.031488
0.017	0.033422
0.018	0.035351999999999995
0.019	0.037278
0.02	0.0392
0.021	0.041118
0.022	0.043032
0.023	0.044941999999999996
0.024	0.046848
0.025	0.04875
0.026	0.050648
0.027	0.052542
0.028	0.054432
0.029	0.056318
0.03	0.058199999999999995
0.031	0.060078
0.032	0.061952
0.033	0.063822
0.034	0.06568800000000001
0.035	0.06755000000000001
0.036	0.069408
0.037	0.07126199999999999
0.038	0.073112
0.039	0.074958
0.04	0.07680000000000001
0.041	0.078638
0.042	0.080472
0.043	0.082302
0.044	0.084128
0.045	0.08595
0.046	0.087768
0.047	0.089582
0.048	0.091392
0.049	0.093198
0.05	0.095
0.051	0.096798
0.052	0.098592
0.053	0.100382
0.054	0.102168
0.055	0.10395
0.056	0.105728
0.057	0.107502
0.058	0.10927200000000001
0.059	0.111038
0.06	0.1128
0.061	0.114558
0.062	0.116312
0.063	0.118062
0.064	0.119808
0.065	0.12155
0.066	0.12328800000000001
0.067	0.125022
0.068	0.126752
0.069	0.128478
0.07	0.1302
0.071	0.13191799999999998
0.072	0.133632
0.073	0.135342
0.074	0.137048
0.075	0.13874999999999998
0.076	0.140448
0.077	0.142142
0.078	0.143832
0.079	0.145518
0.08	0.1472
0.081	0.148878
0.082	0.15055200000000002
0.083	0.15222200000000002
0.084	0.153888
0.085	0.15555000000000002
0.086	0.157208
0.087	0.158862
0.088	0.160512
0.089	0.162158
0.09	0.1638
0.091	0.165438
0.092	0.167072
0.093	0.168702
0.094	0.170328
0.095	0.17195
0.096	0.173568
0.097	0.175182
0.098	0.176792
0.099	0.178398
0.1	0.18
0.101	0.181598
0.102	0.183192
0.103	0.184782
0.104	0.18636799999999998
0.105	0.18795
0.106	0.189528
0.107	0.191102
0.108	0.192672
0.109	0.194238
0.11	0.1958
0.111	0.197358
0.112	0.198912
0.113	0.200462
0.114	0.202008
0.115	0.20355
0.116	0.20508800000000002
0.117	0.206622
0.118	0.208152
0.119	0.209678
0.12	0.2112
0.121	0.212718
0.122	0.214232
0.123	0.215742
0.124	0.217248
0.125	0.21875
0.126	0.220248
0.127	0.221742
0.128	0.223232
0.129	0.224718
0.13	0.2262
0.131	0.227678
0.132	0.22915200000000002
0.133	0.230622
0.134	0.23208800000000002
0.135	0.23355
0.136	0.23500800000000002
0.137	0.236462
0.138	0.237912
0.139	0.23935800000000002
0.14	0.24080000000000001
0.141	0.24223799999999998
0.142	0.24367199999999997
0.143	0.245102
0.144	0.24652799999999997
0.145	0.24794999999999998
0.146	0.24936799999999998
0.147	0.250782
0.148	0.25219199999999997
0.149	0.253598
0.15	0.255
0.151	0.256398
0.152	0.257792
0.153	0.259182
0.154	0.260568
0.155	0.26195
0.156	0.263328
0.157	0.264702
0.158	0.266072
0.159	0.267438
0.16	0.2688
0.161	0.270158
0.162	0.27151200000000003
0.163	0.272862
0.164	0.274208
0.165	0.27555
0.166	0.276888
0.167	0.278222
0.168	0.279552
0.169	0.280878
0.17	0.2822
0.171	0.28351800000000005
0.172	0.284832
0.173	0.286142
0.174	0.287448
0.175	0.28875
0.176	0.290048
0.177	0.291342
0.178	0.292632
0.179	0.293918
0.18	0.2952
0.181	0.296478
0.182	0.297752
0.183	0.299022
0.184	0.300288
0.185	0.30155
0.186	0.30280799999999997
0.187	0.304062
0.188	0.30531200000000003
0.189	0.306558
0.19	0.3078
0.191	0.30903800000000003
0.192	0.310272
0.193	0.311502
0.194	0.312728
0.195	0.31395
0.196	0.315168
0.197	0.316382
0.198	0.317592
0.199	0.318798
0.2	0.32
0.201	0.321198
0.202	0.322392
0.203	0.32358200000000004
0.204	0.324768
0.205	0.32594999999999996
0.206	0.327128
0.207	0.328302
0.208	0.329472
0.209	0.330638
0.21	0.3318
0.211	0.332958
0.212	0.33411199999999996
0.213	0.335262
0.214	0.336408
0.215	0.33755
0.216	0.338688
0.217	0.339822
0.218	0.34095200000000003
0.219	0.342078
0.22	0.3432
0.221	0.344318
0.222	0.345432
0.223	0.346542
0.224	0.347648
0.225	0.34875
0.226	0.34984800000000005
0.227	0.350942
0.228	0.352032
0.229	0.35311800000000004
0.23	0.3542
0.231	0.355278
0.232	0.356352
0.233	0.357422
0.234	0.35848800000000003
0.235	0.35955
0.236	0.360608
0.237	0.361662
0.238	0.362712
0.239	0.36375799999999997
0.24	0.3648
0.241	0.365838
0.242	0.366872
0.243	0.367902
0.244	0.368928
0.245	0.36995
0.246	0.37096799999999996
0.247	0.371982
0.248	0.372992
0.249	0.373998
0.25	0.375
0.251	0.375998
0.252	0.376992
0.253	0.37798200000000004
0.254	0.37896799999999997
0.255	0.37995
0.256	0.38092800000000004
0.257	0.381902
0.258	0.382872
0.259	0.383838
0.26	0.38480000000000003
0.261	0.38575800000000005
0.262	0.386712
0.263	0.387662
0.264	0.388608
0.265	0.38955
0.266	0.390488
0.267	0.39142200000000005
0.268	0.39235200000000003
0.269	0.393278
0.27	0.3942
0.271	0.395118
0.272	0.39603200000000005
0.273	0.396942
0.274	0.397848
0.275	0.39875000000000005
0.276	0.399648
0.277	0.400542
0.278	0.401432
0.279	0.402318
0.28	0.4032
0.281	0.40407800000000005
0.282	0.404952
0.283	0.405822
0.284	0.40668799999999994
0.285	0.40754999999999997
0.286	0.408408
0.287	0.40926199999999996
0.288	0.410112
0.289	0.410958
0.29	0.41179999999999994
0.291	0.41263799999999995
0.292	0.41347199999999995
0.293	0.41430199999999995
0.294	0.415128
0.295	0.41595
0.296	0.416768
0.297	0.417582
0.298	0.418392
0.299	0.41919799999999996
0.3	0.42
0.301	0.42079799999999995
0.302	0.42159199999999997
0.303	0.42238200000000004
0.304	0.423168
0.305	0.42394999999999994
0.306	0.424728
0.307	0.425502
0.308	0.426272
0.309	0.42703800000000003
0.31	0.42779999999999996
0.311	0.428558
0.312	0.429312
0.313	0.43006200000000006
0.314	0.430808
0.315	0.43155
0.316	0.432288
0.317	0.433022
0.318	0.433752
0.319	0.43447800000000003
0.32	0.43520000000000003
0.321	0.435918
0.322	0.436632
0.323	0.437342
0.324	0.438048
0.325	0.4387500000000001
0.326	0.43944800000000006
0.327	0.44014200000000003
0.328	0.440832
0.329	0.4415180000000001
0.33	0.44220000000000004
0.331	0.442878
0.332	0.44355200000000006
0.333	0.444222
0.334	0.444888
0.335	0.44555
0.336	0.44620800000000005
0.337	0.446862
0.338	0.447512
0.339	0.44815800000000006
0.34	0.4488000000000001
0.341	0.449438
0.342	0.450072
0.343	0.45070200000000005
0.344	0.45132799999999995
0.345	0.45194999999999996
0.346	0.45256799999999997
0.347	0.453182
0.348	0.453792
0.349	0.45439799999999997
0.35	0.45499999999999996
0.351	0.45559799999999995
0.352	0.456192
0.353	0.456782
0.354	0.457368
0.355	0.45794999999999997
0.356	0.458528
0.357	0.459102
0.358	0.45967199999999997
0.359	0.460238
0.36	0.4608
0.361	0.461358
0.362	0.461912
0.363	0.462462
0.364	0.463008
0.365	0.46355
0.366	0.464088
0.367	0.464622
0.368	0.465152
0.369	0.465678
0.37	0.4662
0.371	0.466718
0.372	0.467232
0.373	0.467742
0.374	0.468248
0.375	0.46875
0.376	0.469248
0.377	0.469742
0.378	0.470232
0.379	0.470718
0.38	0.4712
0.381	0.471678
0.382	0.472152
0.383	0.472622
0.384	0.473088
0.385	0.47355
0.386	0.474008
0.387	0.474462
0.388	0.474912
0.389	0.475358
0.39	0.4758
0.391	0.476238
0.392	0.476672
0.393	0.477102
0.394	0.477528
0.395	0.47795
0.396	0.47836799999999996
0.397	0.478782
0.398	0.47919199999999995
0.399	0.479598
0.4	0.48
0.401	0.480398
0.402	0.480792
0.403	0.481182
0.404	0.481568
0.405	0.48195
0.406	0.48232800000000003
0.407	0.48270199999999996
0.408	0.483072
0.409	0.483438
0.41	0.4838
0.411	0.4841579999999999
0.412	0.484512
0.413	0.484862
0.414	0.48520800000000003
0.415	0.48555
0.416	0.485888
0.417	0.48622200000000004
0.418	0.486552
0.419	0.48687800000000003
0.42	0.4872
0.421	0.487518
0.422	0.487832
0.423	0.488142
0.424	0.488448
0.425	0.48875
0.426	0.489048
0.427	0.48934199999999994
0.428	0.489632
0.429	0.489918
0.43	0.4902
0.431	0.49047799999999997
0.432	0.490752
0.433	0.49102199999999996
0.434	0.491288
0.435	0.49155
0.436	0.491808
0.437	0.492062
0.438	0.492312
0.439	0.492558
0.44	0.49280000000000007
0.441	0.493038
0.442	0.493272
0.443	0.493502
0.444	0.493728
0.445	0.49395
0.446	0.49416799999999994
0.447	0.494382
0.448	0.494592
0.449	0.494798
0.45	0.495
0.451	0.49519799999999997
0.452	0.49539200000000005
0.453	0.4955820000000001
0.454	0.495768
0.455	0.49595000000000006
0.456	0.49612799999999996
0.457	0.49630199999999997
0.458	0.496472
0.459	0.49663799999999997
0.46	0.49679999999999996
0.461	0.496958
0.462	0.497112
0.463	0.497262
0.464	0.497408
0.465	0.49755
0.466	0.49768799999999996
0.467	0.49782199999999993
0.468	0.497952
0.469	0.498078
0.47	0.4981999999999999
0.471	0.498318
0.472	0.498432
0.473	0.498542
0.474	0.498648
0.475	0.49874999999999997
0.476	0.498848
0.477	0.49894199999999994
0.478	0.499032
0.479	0.499118
0.48	0.4992
0.481	0.499278
0.482	0.499352
0.483	0.499422
0.484	0.499488
0.485	0.49955
0.486	0.499608
0.487	0.499662
0.488	0.499712
0.489	0.499758
0.49	0.4998
0.491	0.499838
0.492	0.499872
0.493	0.499902
0.494	0.499928
0.495	0.49995000000000006
0.496	0.49996799999999997
0.497	0.499982
0.498	0.499992
0.499	0.499998
0.5	0.5
0.501	0.49999800000000005
0.502	0.499992
0.503	0.49998200000000004
0.504	0.49996799999999997
0.505	0.49995
0.506	0.49992800000000004
0.507	0.49990199999999996
0.508	0.499872
0.509	0.499838
0.51	0.4998
0.511	0.49975800000000004
0.512	0.49971200000000005
0.513	0.49966200000000005
0.514	0.49960800000000005
0.515	0.49955000000000005
0.516	0.49948800000000004
0.517	0.4994219999999999
0.518	0.499352
0.519	0.499278
0.52	0.4992
0.521	0.49911799999999995
0.522	0.49903200000000003
0.523	0.498942
0.524	0.49884799999999996
0.525	0.49875
0.526	0.498648
0.527	0.49854200000000004
0.528	0.498432
0.529	0.49831800000000004
0.53	0.4982
0.531	0.498078
0.532	0.49795199999999995
0.533	0.4978220000000001
0.534	0.497688
0.535	0.49755000000000005
0.536	0.49740799999999996
0.537	0.4972620000000001
0.538	0.497112
0.539	0.496958
0.54	0.4968
0.541	0.496638
0.542	0.496472
0.543	0.4963019999999999
0.544	0.496128
0.545	0.49595
0.546	0.495768
0.547	0.49558199999999997
0.548	0.49539199999999994
0.549	0.49519800000000014
0.55	0.495
0.551	0.49479799999999996
0.552	0.49459200000000003
0.553	0.494382
0.554	0.49416799999999994
0.555	0.49395
0.556	0.49372799999999994
0.557	0.4935019999999999
0.558	0.49327199999999993
0.559	0.49303799999999987
0.56	0.4928
0.561	0.49255799999999994
0.562	0.49231199999999997
0.563	0.492062
0.564	0.491808
0.565	0.49155000000000004
0.566	0.49128800000000006
0.567	0.49102199999999996
0.568	0.49075199999999997
0.569	0.49047799999999997
0.57	0.49019999999999997
0.571	0.48991799999999996
0.572	0.48963200000000007
0.573	0.48934200000000005
0.574	0.4890479999999999
0.575	0.48875
0.576	0.488448
0.577	0.48814199999999996
0.578	0.48783200000000004
0.579	0.487518
0.58	0.48719999999999997
0.581	0.48687800000000003
0.582	0.486552
0.583	0.48622200000000004
0.584	0.485888
0.585	0.48555000000000004
0.586	0.485208
0.587	0.484862
0.588	0.48451200000000005
0.589	0.484158
0.59	0.4838
0.591	0.48343800000000003
0.592	0.48307200000000006
0.593	0.48270199999999996
0.594	0.482328
0.595	0.48195
0.596	0.481568
0.597	0.481182
0.598	0.480792
0.599	0.480398
0.6	0.48
0.601	0.47959799999999997
0.602	0.47919199999999984
0.603	0.47878200000000004
0.604	0.478368
0.605	0.47795
0.606	0.4775280000000002
0.607	0.477102
0.608	0.476672
0.609	0.47623800000000005
0.61	0.4757999999999999
0.611	0.47535800000000006
0.612	0.4749120000000001
0.613	0.47446200000000005
0.614	0.474008
0.615	0.47355
0.616	0.47308799999999995
0.617	0.472622
0.618	0.472152
0.619	0.47167800000000004
0.62	0.47119999999999995
0.621	0.47071799999999997
0.622	0.4702319999999999
0.623	0.469742
0.624	0.469248
0.625	0.46875
0.626	0.4682480000000001
0.627	0.467742
0.628	0.4672320000000001
0.629	0.46671799999999997
0.63	0.46619999999999995
0.631	0.46567800000000004
0.632	0.4651519999999999
0.633	0.464622
0.634	0.46408799999999995
0.635	0.46355
0.636	0.4630080000000001
0.637	0.46246200000000004
0.638	0.461912
0.639	0.46135800000000005
0.64	0.4608
0.641	0.46023800000000004
0.642	0.45967199999999997
0.643	0.459102
0.644	0.45852799999999994
0.645	0.45794999999999997
0.646	0.457368
0.647	0.456782
0.648	0.45619200000000004
0.649	0.45559799999999995
0.65	0.4550000000000002
0.651	0.45439799999999997
0.652	0.4537920000000001
0.653	0.453182
0.654	0.4525680000000001
0.655	0.45194999999999996
0.656	0.45132799999999995
0.657	0.45070199999999994
0.658	0.45007200000000014
0.659	0.449438
0.66	0.4488
0.661	0.44815799999999995
0.662	0.447512
0.663	0.446862
0.664	0.44620800000000016
0.665	0.44555
0.666	0.44488799999999995
0.667	0.444222
0.668	0.44355199999999995
0.669	0.442878
0.67	0.4421999999999999
0.671	0.44151799999999997
0.672	0.440832
0.673	0.4401419999999999
0.674	0.43944799999999995
0.675	0.43875
0.676	0.438048
0.677	0.437342
0.678	0.43663200000000013
0.679	0.4359179999999999
0.68	0.43520000000000014
0.681	0.4344779999999999
0.682	0.4337519999999999
0.683	0.4330219999999999
0.684	0.432288
0.685	0.43155
0.686	0.43080799999999997
0.687	0.43006199999999994
0.688	0.429312
0.689	0.4285579999999999
0.69	0.42780000000000007
0.691	0.4270379999999999
0.692	0.426272
0.693	0.42550200000000005
0.694	0.424728
0.695	0.42395000000000016
0.696	0.423168
0.697	0.42238200000000004
0.698	0.4215920000000001
0.699	0.420798
0.7	0.42000000000000004
0.701	0.41919800000000007
0.702	0.418392
0.703	0.41758200000000023
0.704	0.416768
0.705	0.41595000000000004
0.706	0.41512800000000005
0.707	0.41430200000000006
0.708	0.41347200000000006
0.709	0.41263800000000006
0.71	0.41179999999999994
0.711	0.41095800000000016
0.712	0.41011200000000003
0.713	0.409262
0.714	0.4084080000000001
0.715	0.4075500000000001
0.716	0.40668799999999994
0.717	0.4058219999999999
0.718	0.404952
0.719	0.40407800000000016
0.72	0.4032
0.721	0.40231799999999995
0.722	0.401432
0.723	0.40054199999999995
0.724	0.399648
0.725	0.39874999999999994
0.726	0.397848
0.727	0.3969419999999999
0.728	0.39603199999999994
0.729	0.39511799999999986
0.73	0.3942000000000001
0.731	0.39327800000000024
0.732	0.39235200000000003
0.733	0.39142200000000016
0.734	0.39048799999999995
0.735	0.38954999999999984
0.736	0.38860800000000006
0.737	0.38766199999999995
0.738	0.38671199999999994
0.739	0.38575800000000005
0.74	0.38480000000000003
0.741	0.3838379999999999
0.742	0.3828720000000001
0.743	0.3819020000000002
0.744	0.38092799999999993
0.745	0.3799499999999998
0.746	0.37896799999999997
0.747	0.37798200000000004
0.748	0.376992
0.749	0.37599800000000005
0.75	0.375
0.751	0.37399800000000005
0.752	0.372992
0.753	0.37198200000000003
0.754	0.37096799999999996
0.755	0.36995
0.756	0.3689279999999999
0.757	0.36790199999999995
0.758	0.3668720000000001
0.759	0.3658379999999999
0.76	0.3648
0.761	0.363758
0.762	0.3627119999999999
0.763	0.36166199999999993
0.764	0.36060800000000004
0.765	0.35955000000000004
0.766	0.3584879999999999
0.767	0.3574219999999999
0.768	0.356352
0.769	0.3552780000000002
0.77	0.35420000000000007
0.771	0.35311800000000004
0.772	0.3520319999999999
0.773	0.3509420000000001
0.774	0.34984799999999994
0.775	0.3487499999999999
0.776	0.34764799999999996
0.777	0.3465419999999999
0.778	0.34543199999999996
0.779	0.3443179999999999
0.78	0.34319999999999995
0.781	0.3420779999999999
0.782	0.3409519999999999
0.783	0.33982200000000007
0.784	0.3386879999999999
0.785	0.3375499999999998
0.786	0.33640800000000004
0.787	0.33526200000000017
0.788	0.33411199999999996
0.789	0.33295799999999987
0.79	0.3317999999999999
0.791	0.330638
0.792	0.32947199999999977
0.793	0.32830199999999987
0.794	0.32712799999999986
0.795	0.32594999999999996
0.796	0.3247679999999997
0.797	0.3235819999999998
0.798	0.322392
0.799	0.3211979999999999
0.8	0.31999999999999984
0.801	0.31879800000000014
0.802	0.3175919999999999
0.803	0.31638199999999994
0.804	0.3151679999999999
0.805	0.31394999999999995
0.806	0.3127279999999999
0.807	0.3115019999999997
0.808	0.3102719999999999
0.809	0.3090379999999999
0.81	0.30779999999999985
0.811	0.3065580000000001
0.812	0.30531200000000003
0.813	0.30406200000000005
0.814	0.30280799999999997
0.815	0.30155
0.816	0.3002880000000001
0.817	0.2990220000000001
0.818	0.297752
0.819	0.296478
0.82	0.29520000000000013
0.821	0.2939180000000001
0.822	0.2926319999999998
0.823	0.291342
0.824	0.2900480000000001
0.825	0.28875000000000006
0.826	0.28744800000000015
0.827	0.2861420000000001
0.828	0.2848320000000002
0.829	0.28351800000000016
0.83	0.2822
0.831	0.28087799999999996
0.832	0.279552
0.833	0.27822199999999997
0.834	0.27688800000000025
0.835	0.27554999999999996
0.836	0.274208
0.837	0.27286199999999994
0.838	0.2715120000000002
0.839	0.2701580000000001
0.84	0.26880000000000015
0.841	0.2674380000000003
0.842	0.2660720000000001
0.843	0.264702
0.844	0.263328
0.845	0.2619500000000001
0.846	0.26056800000000013
0.847	0.259182
0.848	0.257792
0.849	0.2563980000000001
0.85	0.2550000000000001
0.851	0.253598
0.852	0.25219199999999997
0.853	0.25078200000000006
0.854	0.2493679999999998
0.855	0.24795000000000011
0.856	0.24652800000000008
0.857	0.24510200000000015
0.858	0.2436720000000001
0.859	0.24223799999999995
0.86	0.24080000000000013
0.861	0.23935799999999996
0.862	0.2379119999999999
0.863	0.23646199999999995
0.864	0.2350080000000001
0.865	0.23354999999999992
0.866	0.23208799999999985
0.867	0.2306220000000001
0.868	0.22915200000000002
0.869	0.22767800000000027
0.87	0.22619999999999996
0.871	0.22471799999999997
0.872	0.2232320000000001
0.873	0.2217420000000001
0.874	0.220248
0.875	0.21874999999999978
0.876	0.2172480000000001
0.877	0.2157420000000001
0.878	0.21423199999999998
0.879	0.21271799999999996
0.88	0.21120000000000028
0.881	0.20967800000000003
0.882	0.2081519999999999
0.883	0.20662200000000008
0.884	0.20508799999999994
0.885	0.2035499999999999
0.886	0.20200799999999997
0.887	0.20046199999999992
0.888	0.19891199999999998
0.889	0.1973579999999997
0.89	0.19579999999999997
0.891	0.1942379999999999
0.892	0.19267199999999973
0.893	0.19110199999999988
0.894	0.18952799999999992
0.895	0.18795000000000006
0.896	0.18636799999999987
0.897	0.18478200000000022
0.898	0.18319200000000002
0.899	0.18159799999999993
0.9	0.17999999999999994
0.901	0.17839800000000006
0.902	0.17679199999999984
0.903	0.17518199999999995
0.904	0.17356800000000017
0.905	0.17195000000000005
0.906	0.17032800000000026
0.907	0.16870200000000013
0.908	0.1670719999999999
0.909	0.16543799999999997
0.91	0.16380000000000017
0.911	0.16215800000000025
0.912	0.16051199999999977
0.913	0.15886199999999984
0.914	0.1572079999999998
0.915	0.15554999999999986
0.916	0.15388800000000002
0.917	0.15222199999999986
0.918	0.1505519999999998
0.919	0.14887799999999984
0.92	0.14719999999999978
0.921	0.14551800000000004
0.922	0.14383199999999996
0.923	0.142142
0.924	0.1404479999999999
0.925	0.13874999999999993
0.926	0.13704799999999984
0.927	0.13534199999999963
0.928	0.13363199999999997
0.929	0.13191799999999976
0.93	0.13019999999999987
0.931	0.12847799999999987
0.932	0.12675199999999975
0.933	0.12502199999999997
0.934	0.12328799999999962
0.935	0.12155000000000005
0.936	0.11980799999999991
0.937	0.11806199999999989
0.938	0.11631200000000019
0.939	0.11455800000000016
0.94	0.11279999999999979
0.941	0.11103800000000019
0.942	0.10927200000000004
0.943	0.10750200000000021
0.944	0.10572800000000004
0.945	0.10395000000000021
0.946	0.10216800000000004
0.947	0.10038199999999997
0.948	0.09859200000000001
0.949	0.09679800000000016
0.95	0.09499999999999997
0.951	0.09319800000000011
0.952	0.09139200000000014
0.953	0.08958200000000005
0.954	0.08776799999999985
0.955	0.08594999999999997
0.956	0.08412799999999998
0.957	0.0823020000000001
0.958	0.0804720000000001
0.959	0.07863799999999999
0.96	0.07679999999999998
0.961	0.07495799999999986
0.962	0.07311200000000007
0.963	0.07126200000000016
0.964	0.06940800000000014
0.965	0.06755
0.966	0.06568799999999997
0.967	0.06382200000000005
0.968	0.06195200000000001
0.969	0.060077999999999854
0.97	0.05820000000000003
0.971	0.05631800000000009
0.972	0.054432000000000036
0.973	0.05254200000000009
0.974	0.050648000000000026
0.975	0.04875000000000007
0.976	0.046848
0.977	0.04494200000000004
0.978	0.04303199999999996
0.979	0.04111800000000021
0.98	0.039200000000000124
0.981	0.03727799999999992
0.982	0.03535200000000005
0.983	0.033422000000000285
0.984	0.03148799999999996
0.985	0.029550000000000187
0.986	0.027608000000000077
0.987	0.025662000000000074
0.988	0.023711999999999955
0.989	0.021757999999999944
0.99	0.019800000000000262
0.991	0.01783800000000002
0.992	0.015871999999999886
0.993	0.013902000000000081
0.994	0.011927999999999939
0.995	0.009949999999999681
0.996	0.007967999999999975
0.997	0.005982000000000154
0.998	0.0039919999999999956
0.999	0.0019979999999999443
1.0	0.0
1.001	-0.002001999999999615
1.002	-0.0040079999999997895
1.003	-0.006017999999999635
1.004	-0.008032000000000039
1.005	-0.01004999999999967
1.006	-0.01207199999999986
1.007	-0.014097999999999722
1.008	-0.016128000000000142
1.009	-0.01816199999999979
1.01	-0.020199999999999996
1.011	-0.022241999999999873
1.012	-0.024287999999999865
1.013	-0.026337999999999973
1.014	-0.028392000000000195
1.015	-0.030449999999999644
1.016	-0.032512000000000096
1.017	-0.034577999999999776
1.018	-0.036648000000000014
1.019	-0.03872199999999992
1.02	-0.04079999999999995
1.021	-0.04288199999999964
1.022	-0.0449679999999999
1.023	-0.04705799999999982
1.024	-0.04915199999999986
1.025	-0.05125000000000002
1.026	-0.053351999999999844
1.027	-0.055457999999999785
1.028	-0.05756799999999984
1.029	-0.05968200000000001
1.03	-0.061799999999999855
1.031	-0.06392199999999937
1.032	-0.06604799999999988
1.033	-0.06817799999999963
1.034	-0.07031200000000037
1.035	-0.0724499999999999
1.036	-0.07459199999999999
1.037	-0.07673799999999975
1.038	-0.07888800000000007
1.039	-0.08104199999999961
1.04	-0.08320000000000016
1.041	-0.08536199999999994
1.042	-0.08752800000000027
1.043	-0.08969799999999983
1.044	-0.09187199999999995
1.045	-0.09404999999999974
1.046	-0.0962320000000001
1.047	-0.09841799999999967
1.048	-0.10060800000000025
1.049	-0.10280200000000006
1.05	-0.10499999999999998
1.051	-0.10720200000000002
1.052	-0.10940800000000017
1.053	-0.111618
1.054	-0.11383199999999993
1.055	-0.11604999999999999
1.056	-0.11827200000000015
1.057	-0.120498
1.058	-0.12272799999999995
1.059	-0.12496200000000002
1.06	-0.1272000000000002
1.061	-0.12944200000000006
1.062	-0.13168800000000003
1.063	-0.13393799999999967
1.064	-0.1361920000000003
1.065	-0.13844999999999974
1.066	-0.14071199999999973
1.067	-0.14297799999999983
1.068	-0.14524800000000004
1.069	-0.14752199999999993
1.07	-0.14979999999999993
1.071	-0.15208200000000005
1.072	-0.15436800000000028
1.073	-0.15665799999999974
1.074	-0.15895199999999976
1.075	-0.1612499999999999
1.076	-0.16355200000000014
1.077	-0.16585800000000006
1.078	-0.1681680000000001
1.079	-0.17048200000000024
1.08	-0.17280000000000006
1.081	-0.175122
1.082	-0.17744800000000005
1.083	-0.17977799999999933
1.084	-0.18211200000000005
1.085	-0.18445
1.086	-0.1867920000000005
1.087	-0.1891379999999998
1.088	-0.1914880000000001
1.089	-0.19384200000000007
1.09	-0.19620000000000015
1.091	-0.1985619999999999
1.092	-0.20092800000000022
1.093	-0.20329799999999976
1.094	-0.2056720000000003
1.095	-0.20805000000000007
1.096	-0.2104320000000004
1.097	-0.21281799999999995
1.098	-0.21520799999999962
1.099	-0.21760199999999985
1.1	-0.2200000000000002
1.101	-0.22240199999999977
1.102	-0.22480800000000034
1.103	-0.22721800000000014
1.104	-0.22963200000000006
1.105	-0.2320500000000001
1.106	-0.23447200000000024
1.107	-0.2368979999999996
1.108	-0.23932800000000043
1.109	-0.24176200000000003
1.11	-0.2442000000000002
1.111	-0.24664200000000003
1.112	-0.24908800000000042
1.113	-0.25153800000000004
1.114	-0.25399200000000066
1.115	-0.25645000000000007
1.116	-0.2589120000000005
1.117	-0.2613780000000001
1.118	-0.26384800000000075
1.119	-0.26632200000000017
1.12	-0.26880000000000015
1.121	-0.2712819999999998
1.122	-0.27376800000000046
1.123	-0.2762579999999999
1.124	-0.27875200000000033
1.125	-0.28125
1.126	-0.2837519999999998
1.127	-0.2862580000000001
1.128	-0.2887679999999997
1.129	-0.2912819999999998
1.13	-0.2937999999999996
1.131	-0.296322
1.132	-0.29884799999999956
1.133	-0.30137800000000015
1.134	-0.30391199999999996
1.135	-0.30644999999999945
1.136	-0.30899199999999993
1.137	-0.3115380000000001
1.138	-0.3140879999999999
1.139	-0.31664199999999987
1.14	-0.31919999999999993
1.141	-0.3217620000000001
1.142	-0.32432799999999995
1.143	-0.3268979999999999
1.144	-0.32947199999999954
1.145	-0.3320500000000002
1.146	-0.3346319999999996
1.147	-0.337218
1.148	-0.3398080000000001
1.149	-0.3424019999999999
1.15	-0.34499999999999975
1.151	-0.3476020000000002
1.152	-0.35020799999999985
1.153	-0.3528180000000001
1.154	-0.35543199999999997
1.155	-0.3580500000000004
1.156	-0.36067199999999966
1.157	-0.3632979999999999
1.158	-0.3659279999999998
1.159	-0.3685620000000003
1.16	-0.3712
1.161	-0.37384200000000023
1.162	-0.3764879999999997
1.163	-0.37913799999999975
1.164	-0.3817919999999999
1.165	-0.3844500000000002
1.166	-0.3871119999999997
1.167	-0.3897780000000002
1.168	-0.3924479999999999
1.169	-0.3951220000000002
1.17	-0.3977999999999997
1.171	-0.4004820000000002
1.172	-0.40316799999999997
1.173	-0.4058580000000003
1.174	-0.4085519999999998
1.175	-0.41125000000000034
1.176	-0.41395199999999965
1.177	-0.416658
1.178	-0.41936799999999996
1.179	-0.42208200000000007
1.18	-0.42479999999999984
1.181	-0.4275220000000002
1.182	-0.43024799999999974
1.183	-0.4329780000000003
1.184	-0.43571199999999966
1.185	-0.43845
1.186	-0.44119200000000003
1.187	-0.4439379999999997
1.188	-0.446688
1.189	-0.44944200000000034
1.19	-0.45219999999999994
1.191	-0.4549620000000001
1.192	-0.4577279999999999
1.193	-0.4604980000000003
1.194	-0.4632719999999999
1.195	-0.4660500000000005
1.196	-0.4688319999999999
1.197	-0.4716180000000003
1.198	-0.47440799999999994
1.199	-0.4772020000000001
1.2	-0.48
1.201	-0.4828020000000004
1.202	-0.48560800000000004
1.203	-0.48841800000000024
1.204	-0.49123200000000056
1.205	-0.4940500000000001
1.206	-0.49687199999999976
1.207	-0.49969799999999953
1.208	-0.5025279999999999
1.209	-0.5053620000000003
1.21	-0.5082
1.211	-0.5110420000000002
1.212	-0.5138879999999992
1.213	-0.5167380000000001
1.214	-0.5195919999999998
1.215	-0.522450000000001
1.216	-0.525312
1.217	-0.528178
1.218	-0.5310479999999997
1.219	-0.5339220000000005
1.22	-0.5368000000000004
1.221	-0.5396820000000004
1.222	-0.5425679999999997
1.223	-0.5454580000000004
1.224	-0.5483519999999995
1.225	-0.5512500000000005
1.226	-0.5541519999999998
1.227	-0.557058
1.228	-0.559968
1.229	-0.5628820000000001
1.23	-0.5657999999999999
1.231	-0.5687220000000002
1.232	-0.5716480000000002
1.233	-0.5745780000000003
1.234	-0.577512
1.235	-0.5804500000000008
1.236	-0.5833919999999999
1.237	-0.5863380000000005
1.238	-0.5892879999999998
1.239	-0.5922420000000002
1.24	-0.5952000000000002
1.241	-0.5981620000000003
1.242	-0.6011280000000001
1.243	-0.6040980000000005
1.244	-0.6070720000000005
1.245	-0.6100500000000002
1.246	-0.613032
1.247	-0.6160180000000004
1.248	-0.619008
1.249	-0.6220020000000002
1.25	-0.625
1.251	-0.6280019999999995
1.252	-0.6310079999999996
1.253	-0.6340179999999997
1.254	-0.637032
1.255	-0.6400499999999996
1.256	-0.6430719999999996
1.257	-0.6460979999999998
1.258	-0.6491280000000001
1.259	-0.6521619999999997
1.26	-0.6552000000000002
1.261	-0.6582419999999995
1.262	-0.6612879999999999
1.263	-0.6643379999999999
1.264	-0.6673920000000004
1.265	-0.6704499999999998
1.266	-0.6735120000000001
1.267	-0.6765779999999997
1.268	-0.6796480000000003
1.269	-0.6827219999999996
1.27	-0.6858
1.271	-0.6888819999999996
1.272	-0.6919679999999997
1.273	-0.6950579999999995
1.274	-0.6981519999999999
1.275	-0.7012499999999999
1.276	-0.7043520000000001
1.277	-0.7074579999999999
1.278	-0.7105679999999999
1.279	-0.7136819999999999
1.28	-0.7168000000000001
1.281	-0.719922
1.282	-0.7230479999999999
1.283	-0.7261779999999995
1.284	-0.7293120000000002
1.285	-0.7324500000000005
1.286	-0.735592
1.287	-0.7387379999999997
1.288	-0.7418880000000003
1.289	-0.7450420000000002
1.29	-0.7482000000000002
1.291	-0.7513619999999999
1.292	-0.7545280000000001
1.293	-0.7576980000000004
1.294	-0.760872
1.295	-0.7640499999999997
1.296	-0.7672319999999999
1.297	-0.7704179999999994
1.298	-0.7736080000000003
1.299	-0.776802
1.3	-0.7799999999999994
1.301	-0.7832019999999997
1.302	-0.7864080000000002
1.303	-0.7896179999999999
1.304	-0.7928319999999998
1.305	-0.7960499999999997
1.306	-0.7992720000000002
1.307	-0.8024979999999999
1.308	-0.8057279999999998
1.309	-0.8089620000000002
1.31	-0.8122000000000003
1.311	-0.815442
1.312	-0.8186880000000003
1.313	-0.8219379999999998
1.314	-0.8251920000000004
1.315	-0.8284499999999997
1.316	-0.8317119999999996
1.317	-0.8349779999999991
1.318	-0.8382480000000001
1.319	-0.8415219999999999
1.32	-0.8448000000000002
1.321	-0.8480819999999998
1.322	-0.8513680000000003
1.323	-0.8546579999999997
1.324	-0.857952
1.325	-0.8612500000000001
1.326	-0.8645520000000002
1.327	-0.867858
1.328	-0.8711679999999995
1.329	-0.874482
1.33	-0.8778000000000001
1.331	-0.881122
1.332	-0.8844480000000003
1.333	-0.8877779999999991
1.334	-0.8911120000000001
1.335	-0.89445
1.336	-0.8977920000000004
1.337	-0.901138
1.338	-0.9044880000000002
1.339	-0.907842
1.34	-0.9112000000000005
1.341	-0.9145620000000001
1.342	-0.9179280000000003
1.343	-0.9212979999999997
1.344	-0.9246720000000002
1.345	-0.9280499999999994
1.346	-0.9314320000000005
1.347	-0.9348179999999999
1.348	-0.9382080000000004
1.349	-0.9416019999999992
1.35	-0.9450000000000003
1.351	-0.9484019999999997
1.352	-0.9518080000000002
1.353	-0.9552179999999999
1.354	-0.9586320000000002
1.355	-0.9620500000000001
1.356	-0.9654719999999997
1.357	-0.9688979999999998
1.358	-0.9723280000000005
1.359	-0.975762
1.36	-0.9791999999999996
1.361	-0.9826419999999998
1.362	-0.9860880000000005
1.363	-0.989538
1.364	-0.9929920000000005
1.365	-0.9964499999999998
1.366	-0.9999120000000006
1.367	-1.003378
1.368	-1.0068480000000002
1.369	-1.0103220000000004
1.37	-1.0138000000000003
1.371	-1.0172819999999998
1.372	-1.0207680000000003
1.373	-1.0242580000000006
1.374	-1.0277520000000004
1.375	-1.03125
1.376	-1.0347519999999997
1.377	-1.038258
1.378	-1.0417680000000002
1.379	-1.0452819999999998
1.38	-1.0487999999999995
1.381	-1.0523220000000002
1.382	-1.0558480000000001
1.383	-1.0593780000000002
1.384	-1.0629119999999999
1.385	-1.0664500000000001
1.386	-1.0699919999999996
1.387	-1.073538
1.388	-1.0770879999999998
1.389	-1.080642
1.39	-1.0841999999999992
1.391	-1.0877620000000001
1.392	-1.0913279999999999
1.393	-1.0948979999999993
1.394	-1.0984719999999997
1.395	-1.1020500000000002
1.396	-1.1056319999999995
1.397	-1.1092179999999994
1.398	-1.1128079999999998
1.399	-1.116402
1.4	-1.1199999999999997
1.401	-1.123602
1.402	-1.1272079999999995
1.403	-1.130818
1.404	-1.1344319999999999
1.405	-1.1380500000000002
1.406	-1.141671999999999
1.407	-1.145298
1.408	-1.1489279999999997
1.409	-1.152562
1.41	-1.1561999999999997
1.411	-1.1598420000000003
1.412	-1.1634879999999996
1.413	-1.167138
1.414	-1.1707919999999996
1.415	-1.1744500000000002
1.416	-1.1781119999999996
1.417	-1.181778
1.418	-1.1854479999999996
1.419	-1.1891220000000002
1.42	-1.1928
1.421	-1.196482
1.422	-1.2001679999999992
1.423	-1.2038580000000003
1.424	-1.2075519999999997
1.425	-1.2112499999999993
1.426	-1.2149519999999998
1.427	-1.2186580000000005
1.428	-1.2223679999999995
1.429	-1.2260820000000003
1.43	-1.2297999999999996
1.431	-1.2335219999999998
1.432	-1.2372480000000001
1.433	-1.2409780000000006
1.434	-1.2447120000000003
1.435	-1.24845
1.436	-1.252192
1.437	-1.255938
1.438	-1.2596879999999993
1.439	-1.2634420000000004
1.44	-1.2671999999999999
1.441	-1.2709620000000004
1.442	-1.274728
1.443	-1.278498
1.444	-1.2822719999999999
1.445	-1.28605
1.446	-1.289832
1.447	-1.2936180000000004
1.448	-1.297408
1.449	-1.3012020000000013
1.45	-1.3050000000000002
1.451	-1.308802
1.452	-1.312608
1.453	-1.316418000000001
1.454	-1.3202320000000003
1.455	-1.3240500000000006
1.456	-1.3278720000000002
1.457	-1.3316979999999998
1.458	-1.3355280000000005
1.459	-1.3393620000000004
1.46	-1.3431999999999995
1.461	-1.3470420000000005
1.462	-1.350887999999999
1.463	-1.3547380000000002
1.464	-1.3585919999999998
1.465	-1.3624500000000004
1.466	-1.3663119999999993
1.467	-1.3701780000000001
1.468	-1.3740480000000002
1.469	-1.3779219999999994
1.47	-1.3818000000000006
1.471	-1.385682
1.472	-1.3895679999999997
1.473	-1.3934579999999994
1.474	-1.3973520000000001
1.475	-1.40125
1.476	-1.4051520000000002
1.477	-1.4090579999999995
1.478	-1.4129679999999998
1.479	-1.4168820000000002
1.48	-1.4207999999999998
1.481	-1.4247220000000014
1.482	-1.4286480000000004
1.483	-1.4325780000000004
1.484	-1.4365119999999996
1.485	-1.4404499999999998
1.486	-1.4443919999999992
1.487	-1.4483380000000006
1.488	-1.4522880000000002
1.489	-1.456242
1.49	-1.4602000000000008
1.491	-1.4641620000000009
1.492	-1.468128
1.493	-1.4720980000000004
1.494	-1.4760719999999998
1.495	-1.4800500000000012
1.496	-1.484032
1.497	-1.4880179999999998
1.498	-1.4920079999999998
1.499	-1.4960020000000007
1.5	-1.5
1.501	-1.5040019999999998
1.502	-1.5080079999999998
1.503	-1.5120179999999999
1.504	-1.516032
1.505	-1.5200499999999995
1.506	-1.5240719999999999
1.507	-1.5280980000000004
1.508	-1.5321280000000002
1.509	-1.536162
1.51	-1.5402
1.511	-1.5442419999999992
1.512	-1.5482880000000003
1.513	-1.5523379999999998
1.514	-1.5563920000000002
1.515	-1.56045
1.516	-1.5645119999999997
1.517	-1.5685779999999996
1.518	-1.5726480000000005
1.519	-1.5767219999999997
1.52	-1.5808
1.521	-1.5848819999999995
1.522	-1.588968
1.523	-1.5930579999999996
1.524	-1.5971520000000003
1.525	-1.6012499999999994
1.526	-1.6053520000000003
1.527	-1.6094579999999996
1.528	-1.613568
1.529	-1.6176819999999994
1.53	-1.6218
1.531	-1.6259219999999996
1.532	-1.6300480000000004
1.533	-1.6341779999999995
1.534	-1.6383120000000004
1.535	-1.6424499999999997
1.536	-1.646592
1.537	-1.6507379999999996
1.538	-1.6548879999999992
1.539	-1.659042
1.54	-1.6631999999999998
1.541	-1.6673619999999998
1.542	-1.671528
1.543	-1.6756980000000001
1.544	-1.6798720000000005
1.545	-1.68405
1.546	-1.6882319999999997
1.547	-1.6924179999999986
1.548	-1.6966080000000003
1.549	-1.7008019999999995
1.55	-1.7050000000000005
1.551	-1.7092019999999999
1.552	-1.7134080000000003
1.553	-1.7176179999999999
1.554	-1.7218320000000005
1.555	-1.7260500000000003
1.556	-1.7302720000000003
1.557	-1.7344979999999994
1.558	-1.7387280000000005
1.559	-1.7429620000000008
1.56	-1.7472000000000003
1.561	-1.751442
1.562	-1.7556880000000006
1.563	-1.7599379999999996
1.564	-1.7641920000000004
1.565	-1.7684499999999996
1.566	-1.7727119999999998
1.567	-1.7769780000000002
1.568	-1.7812480000000006
1.569	-1.7855220000000003
1.57	-1.789800000000001
1.571	-1.794082
1.572	-1.798368
1.573	-1.802658
1.574	-1.8069519999999994
1.575	-1.8112499999999998
1.576	-1.8155520000000003
1.577	-1.819858
1.578	-1.8241680000000007
1.579	-1.8284819999999997
1.58	-1.8328000000000007
1.581	-1.837122
1.582	-1.8414480000000002
1.583	-1.8457779999999997
1.584	-1.850112000000001
1.585	-1.85445
1.586	-1.8587920000000007
1.587	-1.8631379999999997
1.588	-1.8674880000000007
1.589	-1.871842
1.59	-1.8762000000000003
1.591	-1.8805619999999998
1.592	-1.8849280000000013
1.593	-1.8892980000000001
1.594	-1.893672000000001
1.595	-1.89805
1.596	-1.9024320000000001
1.597	-1.9068179999999995
1.598	-1.9112080000000007
1.599	-1.9156020000000002
1.6	-1.9200000000000008
1.601	-1.9244019999999997
1.602	-1.9288079999999996
1.603	-1.9332179999999997
1.604	-1.9376320000000007
1.605	-1.94205
1.606	-1.9464720000000004
1.607	-1.9508979999999991
1.608	-1.9553280000000006
1.609	-1.9597619999999996
1.61	-1.9642000000000004
1.611	-1.9686420000000004
1.612	-1.9730880000000006
1.613	-1.9775379999999991
1.614	-1.9819920000000013
1.615	-1.98645
1.616	-1.9909120000000007
1.617	-1.9953779999999997
1.618	-1.9998480000000005
1.619	-2.0043220000000006
1.62	-2.008800000000001
1.621	-2.0132820000000002
1.622	-2.017768
1.623	-2.0222580000000003
1.624	-2.026752
1.625	-2.031250000000001
1.626	-2.0357519999999996
1.627	-2.0402579999999992
1.628	-2.044768
1.629	-2.049282
1.63	-2.0538
1.631	-2.058322
1.632	-2.0628479999999993
1.633	-2.0673779999999997
1.634	-2.0719119999999993
1.635	-2.076449999999999
1.636	-2.0809919999999997
1.637	-2.0855379999999997
1.638	-2.0900879999999997
1.639	-2.094641999999999
1.64	-2.0991999999999993
1.641	-2.1037619999999997
1.642	-2.1083279999999993
1.643	-2.112898
1.644	-2.1174720000000007
1.645	-2.1220499999999998
1.646	-2.126632
1.647	-2.131218
1.648	-2.1358079999999995
1.649	-2.140402
1.65	-2.1449999999999996
1.651	-2.1496020000000002
1.652	-2.1542079999999992
1.653	-2.158818
1.654	-2.1634319999999994
1.655	-2.1680500000000005
1.656	-2.172671999999999
1.657	-2.1772980000000004
1.658	-2.181927999999999
1.659	-2.186562
1.66	-2.1912
1.661	-2.1958420000000007
1.662	-2.200488
1.663	-2.2051379999999994
1.664	-2.2097919999999998
1.665	-2.2144500000000003
1.666	-2.219112
1.667	-2.2237780000000007
1.668	-2.228447999999999
1.669	-2.233122
1.67	-2.2378
1.671	-2.2424820000000003
1.672	-2.247168
1.673	-2.2518580000000004
1.674	-2.256552
1.675	-2.26125
1.676	-2.265951999999999
1.677	-2.270658
1.678	-2.2753679999999994
1.679	-2.2800820000000006
1.68	-2.2847999999999993
1.681	-2.2895220000000007
1.682	-2.2942479999999987
1.683	-2.2989780000000013
1.684	-2.3037119999999995
1.685	-2.3084500000000006
1.686	-2.313192
1.687	-2.3179379999999994
1.688	-2.322688
1.689	-2.3274420000000005
1.69	-2.3321999999999994
1.691	-2.336962
1.692	-2.3417279999999994
1.693	-2.3464980000000004
1.694	-2.351272
1.695	-2.356050000000001
1.696	-2.360832
1.697	-2.3656179999999996
1.698	-2.3704079999999994
1.699	-2.3752020000000003
1.7	-2.3799999999999994
1.701	-2.3848020000000005
1.702	-2.389608
1.703	-2.3944180000000013
1.704	-2.399232
1.705	-2.4040500000000007
1.706	-2.4088719999999997
1.707	-2.4136980000000006
1.708	-2.4185280000000007
1.709	-2.423362
1.71	-2.4281999999999995
1.711	-2.433042
1.712	-2.4378879999999996
1.713	-2.4427380000000003
1.714	-2.4475919999999993
1.715	-2.4524500000000002
1.716	-2.4573119999999995
1.717	-2.4621780000000006
1.718	-2.467048
1.719	-2.4719219999999997
1.72	-2.4767999999999994
1.721	-2.481682
1.722	-2.486568
1.723	-2.4914579999999993
1.724	-2.4963520000000003
1.725	-2.5012500000000006
1.726	-2.506152
1.727	-2.5110580000000007
1.728	-2.5159679999999995
1.729	-2.5208820000000003
1.73	-2.5258000000000003
1.731	-2.5307219999999995
1.732	-2.5356480000000006
1.733	-2.540578000000001
1.734	-2.5455119999999996
1.735	-2.55045
1.736	-2.555392
1.737	-2.5603380000000016
1.738	-2.565287999999999
1.739	-2.570242
1.74	-2.5752
1.741	-2.5801620000000005
1.742	-2.585128
1.743	-2.5900980000000016
1.744	-2.5950719999999996
1.745	-2.6000500000000004
1.746	-2.6050319999999996
1.747	-2.6100179999999997
1.748	-2.615008
1.749	-2.6200020000000004
1.75	-2.625000000000001
1.751	-2.6300019999999993
1.752	-2.6350079999999996
1.753	-2.640017999999999
1.754	-2.6450319999999996
1.755	-2.6500499999999994
1.756	-2.655072
1.757	-2.660097999999999
1.758	-2.665128
1.759	-2.6701619999999995
1.76	-2.675199999999999
1.761	-2.6802419999999993
1.762	-2.685288
1.763	-2.6903379999999997
1.764	-2.6953920000000005
1.765	-2.7004499999999987
1.766	-2.7055119999999997
1.767	-2.710578
1.768	-2.7156480000000003
1.769	-2.7207220000000008
1.77	-2.7258000000000004
1.771	-2.7308819999999994
1.772	-2.735968
1.773	-2.7410579999999984
1.774	-2.7461520000000004
1.775	-2.7512499999999998
1.776	-2.756352
1.777	-2.7614579999999997
1.778	-2.7665680000000012
1.779	-2.7716819999999993
1.78	-2.7768
1.781	-2.7819219999999993
1.782	-2.7870480000000004
1.783	-2.792178
1.784	-2.797312000000001
1.785	-2.80245
1.786	-2.8075920000000005
1.787	-2.8127379999999995
1.788	-2.8178880000000004
1.789	-2.8230419999999996
1.79	-2.8282
1.791	-2.8333619999999993
1.792	-2.8385280000000006
1.793	-2.8436979999999994
1.794	-2.848871999999999
1.795	-2.85405
1.796	-2.859232
1.797	-2.864418
1.798	-2.8696080000000004
1.799	-2.874802
1.8	-2.8800000000000003
1.801	-2.885201999999999
1.802	-2.890408
1.803	-2.895618
1.804	-2.9008320000000007
1.805	-2.90605
1.806	-2.9112720000000003
1.807	-2.916498
1.808	-2.9217279999999994
1.809	-2.926962
1.81	-2.9322
1.811	-2.937442
1.812	-2.942687999999999
1.813	-2.9479379999999993
1.814	-2.9531919999999996
1.815	-2.95845
1.816	-2.9637120000000006
1.817	-2.9689779999999995
1.818	-2.9742480000000002
1.819	-2.9795219999999993
1.82	-2.9847999999999995
1.821	-2.990081999999999
1.822	-2.995367999999999
1.823	-3.0006579999999996
1.824	-3.005952000000001
1.825	-3.01125
1.826	-3.016552000000001
1.827	-3.021858
1.828	-3.027168000000001
1.829	-3.0324819999999995
1.83	-3.0378000000000007
1.831	-3.0431219999999994
1.832	-3.048448
1.833	-3.053777999999999
1.834	-3.0591120000000007
1.835	-3.06445
1.836	-3.069792000000001
1.837	-3.0751379999999995
1.838	-3.080488000000001
1.839	-3.0858419999999995
1.84	-3.091200000000001
1.841	-3.096562000000001
1.842	-3.101928
1.843	-3.107298
1.844	-3.1126720000000003
1.845	-3.1180499999999998
1.846	-3.123432
1.847	-3.128818
1.848	-3.1342080000000005
1.849	-3.1396019999999987
1.85	-3.1450000000000005
1.851	-3.1504019999999997
1.852	-3.155808000000001
1.853	-3.1612180000000003
1.854	-3.1666320000000017
1.855	-3.1720499999999996
1.856	-3.1774720000000003
1.857	-3.1828980000000002
1.858	-3.188328000000001
1.859	-3.1937619999999995
1.86	-3.1992000000000007
1.861	-3.204642000000001
1.862	-3.2100880000000007
1.863	-3.2155379999999996
1.864	-3.220992000000001
1.865	-3.2264500000000003
1.866	-3.2319120000000003
1.867	-3.2373780000000005
1.868	-3.2428480000000017
1.869	-3.2483219999999995
1.87	-3.2538
1.871	-3.259282
1.872	-3.2647680000000006
1.873	-3.2702579999999997
1.874	-3.2757520000000007
1.875	-3.281249999999999
1.876	-3.286751999999999
1.877	-3.292257999999999
1.878	-3.297767999999999
1.879	-3.3032820000000003
1.88	-3.3088000000000006
1.881	-3.314322000000001
1.882	-3.319847999999999
1.883	-3.325377999999999
1.884	-3.3309119999999997
1.885	-3.3364499999999997
1.886	-3.341991999999999
1.887	-3.347538
1.888	-3.3530879999999996
1.889	-3.3586419999999992
1.89	-3.364199999999999
1.891	-3.3697619999999997
1.892	-3.3753279999999997
1.893	-3.3808979999999997
1.894	-3.386472
1.895	-3.3920500000000002
1.896	-3.3976319999999998
1.897	-3.4032179999999994
1.898	-3.408807999999999
1.899	-3.414402
1.9	-3.42
1.901	-3.425601999999999
1.902	-3.4312079999999994
1.903	-3.4368179999999997
1.904	-3.4424319999999993
1.905	-3.4480500000000007
1.906	-3.4536719999999996
1.907	-3.4592980000000004
1.908	-3.4649280000000005
1.909	-3.4705620000000006
1.91	-3.4762
1.911	-3.4818420000000003
1.912	-3.487488
1.913	-3.4931380000000005
1.914	-3.4987919999999995
1.915	-3.5044500000000003
1.916	-3.5101119999999995
1.917	-3.5157780000000005
1.918	-3.521448
1.919	-3.5271220000000003
1.92	-3.5328
1.921	-3.5384820000000006
1.922	-3.5441680000000004
1.923	-3.5498580000000004
1.924	-3.5555519999999996
1.925	-3.5612500000000007
1.926	-3.5669519999999992
1.927	-3.5726580000000006
1.928	-3.5783679999999993
1.929	-3.584082000000001
1.93	-3.5898
1.931	-3.595522
1.932	-3.601248
1.933	-3.6069779999999994
1.934	-3.6127119999999997
1.935	-3.61845
1.936	-3.624192
1.937	-3.6299380000000014
1.938	-3.6356880000000005
1.939	-3.6414420000000005
1.94	-3.6471999999999998
1.941	-3.652962
1.942	-3.6587279999999995
1.943	-3.664498
1.944	-3.6702719999999998
1.945	-3.6760500000000005
1.946	-3.6818319999999995
1.947	-3.6876180000000005
1.948	-3.693408
1.949	-3.699202
1.95	-3.7049999999999996
1.951	-3.710802000000001
1.952	-3.716608
1.953	-3.7224180000000007
1.954	-3.7282319999999998
1.955	-3.7340500000000008
1.956	-3.739872
1.957	-3.7456980000000004
1.958	-3.751527999999999
1.959	-3.7573620000000005
1.96	-3.7631999999999994
1.961	-3.7690420000000002
1.962	-3.7748880000000002
1.963	-3.7807380000000004
1.964	-3.7865919999999997
1.965	-3.79245
1.966	-3.798311999999999
1.967	-3.8041780000000003
1.968	-3.810048
1.969	-3.815922000000001
1.97	-3.821799999999999
1.971	-3.8276820000000003
1.972	-3.8335679999999996
1.973	-3.839458
1.974	-3.8453519999999997
1.975	-3.8512500000000003
1.976	-3.857152
1.977	-3.863058
1.978	-3.868968
1.979	-3.8748820000000004
1.98	-3.880799999999999
1.981	-3.8867219999999993
1.982	-3.892648
1.983	-3.8985780000000005
1.984	-3.9045120000000004
1.985	-3.9104500000000013
1.986	-3.9163919999999997
1.987	-3.922338
1.988	-3.9282880000000002
1.989	-3.934242
1.99	-3.9402000000000013
1.991	-3.946162000000001
1.992	-3.952128
1.993	-3.958098
1.994	-3.9640719999999994
1.995	-3.9700500000000005
1.996	-3.976032
1.997	-3.9820180000000005
1.998	-3.988008
1.999	-3.994002000000001
2.0	-4.0


==> figures/data/1D_example_nx_33_ddf_Yang3_alpha_1/exact_solution_plus.txt <==
0.0	-4.0
0.001	-3.994002
0.002	-3.9880079999999998
0.003	-3.982018
0.004	-3.976032
0.005	-3.9700500000000005
0.006	-3.964072
0.007	-3.9580979999999997
0.008	-3.952128
0.009	-3.946162
0.01	-3.9402
0.011	-3.9342420000000002
0.012	-3.9282880000000002
0.013	-3.922338
0.014	-3.9163919999999997
0.015	-3.91045
0.016	-3.904512
0.017	-3.8985779999999997
0.018	-3.892648
0.019	-3.886722
0.02	-3.8808
0.021	-3.8748819999999995
0.022	-3.8689679999999997
0.023	-3.8630579999999997
0.024	-3.8571519999999997
0.025	-3.85125
0.026	-3.845352
0.027	-3.8394579999999996
0.028	-3.8335679999999996
0.029	-3.827682
0.03	-3.8217999999999996
0.031	-3.8159219999999996
0.032	-3.810048
0.033	-3.804178
0.034	-3.798312
0.035	-3.7924499999999997
0.036	-3.7865919999999997
0.037	-3.7807379999999995
0.038	-3.774888
0.039	-3.769042
0.04	-3.7632
0.041	-3.7573619999999996
0.042	-3.7515279999999995
0.043	-3.745698
0.044	-3.739872
0.045	-3.73405
0.046	-3.728232
0.047	-3.722418
0.048	-3.716608
0.049	-3.710802
0.05	-3.705
0.051	-3.6992019999999997
0.052	-3.693408
0.053	-3.6876179999999996
0.054	-3.681832
0.055	-3.67605
0.056	-3.6702719999999998
0.057	-3.6644979999999996
0.058	-3.658728
0.059	-3.6529620000000005
0.06	-3.6471999999999998
0.061	-3.6414420000000005
0.062	-3.6356879999999996
0.063	-3.629938
0.064	-3.6241919999999994
0.065	-3.61845
0.066	-3.6127119999999993
0.067	-3.6069780000000002
0.068	-3.6012479999999996
0.069	-3.5955220000000003
0.07	-3.5897999999999994
0.071	-3.5840820000000004
0.072	-3.578368
0.073	-3.5726580000000006
0.074	-3.5669520000000006
0.075	-3.5612500000000002
0.076	-3.5555520000000005
0.077	-3.5498580000000004
0.078	-3.544168
0.079	-3.538482
0.08	-3.5328
0.081	-3.5271220000000003
0.082	-3.5214480000000004
0.083	-3.515778
0.084	-3.5101120000000003
0.085	-3.5044500000000003
0.086	-3.498792
0.087	-3.493138
0.088	-3.487488
0.089	-3.481842
0.09	-3.4762000000000004
0.091	-3.470562
0.092	-3.4649280000000005
0.093	-3.459298
0.094	-3.453672
0.095	-3.4480500000000003
0.096	-3.442432
0.097	-3.436818
0.098	-3.4312080000000003
0.099	-3.425602
0.1	-3.42
0.101	-3.4144020000000004
0.102	-3.408808
0.103	-3.403218
0.104	-3.397632
0.105	-3.3920500000000002
0.106	-3.3864720000000004
0.107	-3.380898
0.108	-3.3753280000000006
0.109	-3.369762
0.11	-3.3642000000000003
0.111	-3.3586420000000006
0.112	-3.353088
0.113	-3.347538
0.114	-3.3419920000000003
0.115	-3.33645
0.116	-3.330912
0.117	-3.3253779999999997
0.118	-3.3198480000000004
0.119	-3.3143219999999998
0.12	-3.3087999999999997
0.121	-3.3032820000000003
0.122	-3.297768
0.123	-3.292258
0.124	-3.286752
0.125	-3.28125
0.126	-3.2757519999999998
0.127	-3.270258
0.128	-3.264768
0.129	-3.259282
0.13	-3.2538
0.131	-3.248322
0.132	-3.2428479999999995
0.133	-3.2373779999999996
0.134	-3.2319120000000003
0.135	-3.22645
0.136	-3.220992
0.137	-3.215538
0.138	-3.210088
0.139	-3.2046419999999998
0.14	-3.1992
0.141	-3.193762
0.142	-3.188328
0.143	-3.182898
0.144	-3.177472
0.145	-3.1720499999999996
0.146	-3.166632
0.147	-3.161218
0.148	-3.155808
0.149	-3.1504019999999997
0.15	-3.1449999999999996
0.151	-3.139602
0.152	-3.134208
0.153	-3.128818
0.154	-3.1234319999999998
0.155	-3.1180499999999998
0.156	-3.112672
0.157	-3.107298
0.158	-3.101928
0.159	-3.0965619999999996
0.16	-3.0911999999999997
0.161	-3.0858419999999995
0.162	-3.080488
0.163	-3.075138
0.164	-3.0697919999999996
0.165	-3.06445
0.166	-3.059112
0.167	-3.053778
0.168	-3.0484479999999996
0.169	-3.043122
0.17	-3.0378
0.171	-3.032482
0.172	-3.0271680000000005
0.173	-3.021858
0.174	-3.0165520000000003
0.175	-3.0112499999999995
0.176	-3.0059520000000006
0.177	-3.0006579999999996
0.178	-2.995368
0.179	-2.9900819999999997
0.18	-2.984800000000001
0.181	-2.979522
0.182	-2.9742480000000002
0.183	-2.968978
0.184	-2.963712
0.185	-2.95845
0.186	-2.953192
0.187	-2.9479379999999997
0.188	-2.9426880000000004
0.189	-2.937442
0.19	-2.9322000000000004
0.191	-2.9269619999999996
0.192	-2.9217280000000003
0.193	-2.916498
0.194	-2.9112720000000003
0.195	-2.9060499999999996
0.196	-2.9008320000000003
0.197	-2.895618
0.198	-2.8904080000000003
0.199	-2.8852019999999996
0.2	-2.8800000000000003
0.201	-2.874802
0.202	-2.8696080000000004
0.203	-2.8644179999999997
0.204	-2.8592320000000004
0.205	-2.85405
0.206	-2.848872
0.207	-2.8436980000000003
0.208	-2.838528
0.209	-2.833362
0.21	-2.8282000000000003
0.211	-2.823042
0.212	-2.817888
0.213	-2.8127380000000004
0.214	-2.807592
0.215	-2.8024500000000003
0.216	-2.7973120000000002
0.217	-2.792178
0.218	-2.7870480000000004
0.219	-2.7819220000000002
0.22	-2.7768
0.221	-2.771682
0.222	-2.7665680000000004
0.223	-2.761458
0.224	-2.756352
0.225	-2.75125
0.226	-2.7461520000000004
0.227	-2.741058
0.228	-2.735968
0.229	-2.7308820000000003
0.23	-2.7258
0.231	-2.7207220000000003
0.232	-2.715648
0.233	-2.710578
0.234	-2.705512
0.235	-2.70045
0.236	-2.695392
0.237	-2.690338
0.238	-2.685288
0.239	-2.6802420000000002
0.24	-2.6752000000000002
0.241	-2.670162
0.242	-2.665128
0.243	-2.6600980000000005
0.244	-2.655072
0.245	-2.6500500000000002
0.246	-2.645032
0.247	-2.640018
0.248	-2.635008
0.249	-2.6300019999999997
0.25	-2.625
0.251	-2.620002
0.252	-2.615008
0.253	-2.610018
0.254	-2.605032
0.255	-2.60005
0.256	-2.595072
0.257	-2.590098
0.258	-2.585128
0.259	-2.580162
0.26	-2.5751999999999997
0.261	-2.570242
0.262	-2.565288
0.263	-2.560338
0.264	-2.555392
0.265	-2.5504499999999997
0.266	-2.545512
0.267	-2.540578
0.268	-2.535648
0.269	-2.530722
0.27	-2.5258
0.271	-2.5208820000000003
0.272	-2.515968
0.273	-2.5110580000000002
0.274	-2.506152
0.275	-2.5012499999999998
0.276	-2.496352
0.277	-2.4914579999999997
0.278	-2.486568
0.279	-2.481682
0.28	-2.4768
0.281	-2.4719219999999997
0.282	-2.467048
0.283	-2.4621780000000006
0.284	-2.457312
0.285	-2.4524500000000007
0.286	-2.4475919999999998
0.287	-2.4427380000000003
0.288	-2.437888
0.289	-2.4330420000000004
0.29	-2.4282
0.291	-2.4233620000000005
0.292	-2.418528
0.293	-2.413698
0.294	-2.4088719999999997
0.295	-2.4040500000000002
0.296	-2.3992319999999996
0.297	-2.3944180000000004
0.298	-2.389608
0.299	-2.3848020000000005
0.3	-2.38
0.301	-2.3752020000000003
0.302	-2.370408
0.303	-2.3656180000000004
0.304	-2.360832
0.305	-2.35605
0.306	-2.351272
0.307	-2.3464980000000004
0.308	-2.341728
0.309	-2.336962
0.31	-2.3322
0.311	-2.3274420000000005
0.312	-2.322688
0.313	-2.3179380000000003
0.314	-2.313192
0.315	-2.30845
0.316	-2.303712
0.317	-2.2989780000000004
0.318	-2.2942479999999996
0.319	-2.2895220000000003
0.32	-2.2847999999999997
0.321	-2.280082
0.322	-2.275368
0.323	-2.270658
0.324	-2.2659519999999995
0.325	-2.2612500000000004
0.326	-2.2565519999999997
0.327	-2.251858
0.328	-2.247168
0.329	-2.2424820000000003
0.33	-2.2377999999999996
0.331	-2.2331220000000003
0.332	-2.2284479999999998
0.333	-2.2237780000000003
0.334	-2.2191119999999995
0.335	-2.2144500000000003
0.336	-2.2097919999999998
0.337	-2.2051380000000003
0.338	-2.2004879999999996
0.339	-2.1958420000000003
0.34	-2.1911999999999994
0.341	-2.1865620000000003
0.342	-2.1819279999999996
0.343	-2.1772980000000004
0.344	-2.1726720000000004
0.345	-2.16805
0.346	-2.1634320000000002
0.347	-2.158818
0.348	-2.154208
0.349	-2.1496020000000002
0.35	-2.145
0.351	-2.140402
0.352	-2.135808
0.353	-2.131218
0.354	-2.126632
0.355	-2.12205
0.356	-2.1174720000000002
0.357	-2.112898
0.358	-2.108328
0.359	-2.103762
0.36	-2.0992
0.361	-2.094642
0.362	-2.090088
0.363	-2.085538
0.364	-2.080992
0.365	-2.07645
0.366	-2.071912
0.367	-2.067378
0.368	-2.0628480000000002
0.369	-2.058322
0.37	-2.0538
0.371	-2.049282
0.372	-2.044768
0.373	-2.040258
0.374	-2.035752
0.375	-2.03125
0.376	-2.026752
0.377	-2.022258
0.378	-2.0177680000000002
0.379	-2.0132820000000002
0.38	-2.0088
0.381	-2.004322
0.382	-1.999848
0.383	-1.995378
0.384	-1.9909119999999998
0.385	-1.9864499999999998
0.386	-1.981992
0.387	-1.977538
0.388	-1.9730880000000002
0.389	-1.968642
0.39	-1.9642
0.391	-1.959762
0.392	-1.9553280000000002
0.393	-1.950898
0.394	-1.946472
0.395	-1.94205
0.396	-1.9376319999999998
0.397	-1.9332179999999999
0.398	-1.9288079999999999
0.399	-1.924402
0.4	-1.92
0.401	-1.9156019999999998
0.402	-1.9112079999999998
0.403	-1.906818
0.404	-1.902432
0.405	-1.89805
0.406	-1.893672
0.407	-1.889298
0.408	-1.8849280000000004
0.409	-1.8805619999999998
0.41	-1.8762000000000003
0.411	-1.871842
0.412	-1.8674880000000003
0.413	-1.8631379999999997
0.414	-1.8587920000000002
0.415	-1.85445
0.416	-1.8501120000000002
0.417	-1.8457779999999997
0.418	-1.8414480000000002
0.419	-1.837122
0.42	-1.8328000000000002
0.421	-1.8284819999999997
0.422	-1.8241680000000002
0.423	-1.819858
0.424	-1.8155520000000003
0.425	-1.8112499999999998
0.426	-1.8069520000000003
0.427	-1.8026579999999996
0.428	-1.7983680000000004
0.429	-1.794082
0.43	-1.7898000000000003
0.431	-1.7855219999999998
0.432	-1.7812480000000002
0.433	-1.7769779999999997
0.434	-1.7727120000000003
0.435	-1.7684499999999996
0.436	-1.7641920000000002
0.437	-1.7599379999999998
0.438	-1.7556880000000001
0.439	-1.7514419999999997
0.44	-1.7472000000000003
0.441	-1.742962
0.442	-1.7387280000000003
0.443	-1.7344979999999999
0.444	-1.7302720000000003
0.445	-1.7260499999999999
0.446	-1.7218320000000003
0.447	-1.7176179999999999
0.448	-1.7134080000000003
0.449	-1.7092019999999999
0.45	-1.705
0.451	-1.7008019999999997
0.452	-1.6966080000000003
0.453	-1.6924179999999998
0.454	-1.6882320000000002
0.455	-1.6840499999999996
0.456	-1.679872
0.457	-1.6756979999999997
0.458	-1.6715280000000001
0.459	-1.6673619999999998
0.46	-1.6632000000000002
0.461	-1.6590419999999997
0.462	-1.6548880000000001
0.463	-1.6507379999999996
0.464	-1.646592
0.465	-1.6424499999999997
0.466	-1.638312
0.467	-1.6341779999999997
0.468	-1.6300480000000002
0.469	-1.625922
0.47	-1.6218000000000001
0.471	-1.6176819999999998
0.472	-1.6135680000000001
0.473	-1.609458
0.474	-1.6053520000000001
0.475	-1.60125
0.476	-1.5971520000000001
0.477	-1.593058
0.478	-1.588968
0.479	-1.5848820000000001
0.48	-1.5808
0.481	-1.5767220000000002
0.482	-1.572648
0.483	-1.568578
0.484	-1.5645120000000001
0.485	-1.56045
0.486	-1.556392
0.487	-1.552338
0.488	-1.5482879999999999
0.489	-1.5442420000000001
0.49	-1.5402
0.491	-1.536162
0.492	-1.5321280000000002
0.493	-1.528098
0.494	-1.5240719999999999
0.495	-1.52005
0.496	-1.516032
0.497	-1.512018
0.498	-1.508008
0.499	-1.5040019999999998
0.5	-1.5
0.501	-1.496002
0.502	-1.492008
0.503	-1.488018
0.504	-1.484032
0.505	-1.4800499999999999
0.506	-1.476072
0.507	-1.472098
0.508	-1.468128
0.509	-1.464162
0.51	-1.4602
0.511	-1.456242
0.512	-1.452288
0.513	-1.448338
0.514	-1.444392
0.515	-1.44045
0.516	-1.436512
0.517	-1.432578
0.518	-1.428648
0.519	-1.424722
0.52	-1.4207999999999998
0.521	-1.416882
0.522	-1.412968
0.523	-1.409058
0.524	-1.405152
0.525	-1.4012499999999999
0.526	-1.397352
0.527	-1.3934579999999999
0.528	-1.389568
0.529	-1.3856819999999999
0.53	-1.3818
0.531	-1.3779219999999999
0.532	-1.374048
0.533	-1.370178
0.534	-1.3663119999999997
0.535	-1.36245
0.536	-1.3585919999999998
0.537	-1.3547379999999998
0.538	-1.3508879999999999
0.539	-1.3470419999999999
0.54	-1.3432
0.541	-1.339362
0.542	-1.3355279999999998
0.543	-1.3316979999999998
0.544	-1.327872
0.545	-1.3240499999999997
0.546	-1.3202319999999999
0.547	-1.3164179999999999
0.548	-1.3126079999999998
0.549	-1.3088019999999998
0.55	-1.3049999999999997
0.551	-1.3012019999999997
0.552	-1.297408
0.553	-1.293618
0.554	-1.2898319999999999
0.555	-1.28605
0.556	-1.2822719999999999
0.557	-1.278498
0.558	-1.2747279999999999
0.559	-1.270962
0.56	-1.2671999999999999
0.561	-1.2634419999999997
0.562	-1.2596879999999997
0.563	-1.2559380000000002
0.564	-1.2521920000000002
0.565	-1.2484500000000003
0.566	-1.2447120000000003
0.567	-1.2409780000000001
0.568	-1.2372480000000001
0.569	-1.2335220000000002
0.57	-1.2298000000000002
0.571	-1.2260820000000001
0.572	-1.2223680000000001
0.573	-1.2186580000000002
0.574	-1.2149520000000003
0.575	-1.2112500000000002
0.576	-1.2075520000000002
0.577	-1.203858
0.578	-1.2001680000000001
0.579	-1.196482
0.58	-1.1928
0.581	-1.1891220000000002
0.582	-1.185448
0.583	-1.1817780000000002
0.584	-1.178112
0.585	-1.1744500000000002
0.586	-1.170792
0.587	-1.167138
0.588	-1.163488
0.589	-1.159842
0.59	-1.1562000000000001
0.591	-1.152562
0.592	-1.1489280000000002
0.593	-1.1452980000000001
0.594	-1.141672
0.595	-1.1380500000000002
0.596	-1.134432
0.597	-1.130818
0.598	-1.127208
0.599	-1.123602
0.6	-1.12
0.601	-1.1164020000000001
0.602	-1.1128080000000002
0.603	-1.109218
0.604	-1.105632
0.605	-1.1020500000000002
0.606	-1.0984720000000001
0.607	-1.0948980000000001
0.608	-1.091328
0.609	-1.0877620000000001
0.61	-1.0842
0.611	-1.080642
0.612	-1.077088
0.613	-1.073538
0.614	-1.069992
0.615	-1.0664500000000001
0.616	-1.062912
0.617	-1.0593780000000002
0.618	-1.0558480000000001
0.619	-1.052322
0.62	-1.0488
0.621	-1.045282
0.622	-1.041768
0.623	-1.038258
0.624	-1.0347520000000001
0.625	-1.03125
0.626	-1.027752
0.627	-1.0242580000000001
0.628	-1.020768
0.629	-1.017282
0.63	-1.0138
0.631	-1.010322
0.632	-1.006848
0.633	-1.003378
0.634	-0.9999119999999999
0.635	-0.99645
0.636	-0.992992
0.637	-0.989538
0.638	-0.986088
0.639	-0.982642
0.64	-0.9791999999999998
0.641	-0.975762
0.642	-0.972328
0.643	-0.9688979999999999
0.644	-0.9654719999999999
0.645	-0.96205
0.646	-0.9586319999999999
0.647	-0.9552179999999999
0.648	-0.9518079999999999
0.649	-0.948402
0.65	-0.945
0.651	-0.9416019999999998
0.652	-0.9382079999999999
0.653	-0.9348179999999999
0.654	-0.9314319999999999
0.655	-0.9280499999999999
0.656	-0.9246719999999999
0.657	-0.921298
0.658	-0.9179279999999999
0.659	-0.9145619999999999
0.66	-0.9111999999999999
0.661	-0.9078419999999999
0.662	-0.904488
0.663	-0.9011379999999999
0.664	-0.8977919999999999
0.665	-0.8944499999999999
0.666	-0.8911119999999999
0.667	-0.8877779999999998
0.668	-0.8844479999999998
0.669	-0.8811219999999998
0.67	-0.8777999999999999
0.671	-0.8744819999999999
0.672	-0.8711679999999998
0.673	-0.8678579999999998
0.674	-0.864552
0.675	-0.8612499999999998
0.676	-0.8579519999999998
0.677	-0.8546579999999998
0.678	-0.8513679999999998
0.679	-0.8480819999999998
0.68	-0.8447999999999998
0.681	-0.8415219999999999
0.682	-0.8382479999999999
0.683	-0.8349779999999998
0.684	-0.8317119999999998
0.685	-0.8284499999999998
0.686	-0.8251919999999998
0.687	-0.8219379999999998
0.688	-0.8186880000000002
0.689	-0.8154420000000002
0.69	-0.8122000000000001
0.691	-0.8089620000000002
0.692	-0.8057280000000002
0.693	-0.8024980000000002
0.694	-0.7992720000000002
0.695	-0.7960500000000001
0.696	-0.7928320000000002
0.697	-0.7896180000000002
0.698	-0.7864080000000001
0.699	-0.7832020000000002
0.7	-0.7800000000000001
0.701	-0.7768020000000001
0.702	-0.7736080000000001
0.703	-0.7704180000000002
0.704	-0.7672320000000001
0.705	-0.7640500000000001
0.706	-0.7608720000000001
0.707	-0.7576980000000001
0.708	-0.7545280000000001
0.709	-0.7513620000000001
0.71	-0.7482000000000001
0.711	-0.7450420000000001
0.712	-0.7418880000000001
0.713	-0.7387380000000001
0.714	-0.7355920000000001
0.715	-0.73245
0.716	-0.7293120000000001
0.717	-0.7261780000000001
0.718	-0.7230480000000001
0.719	-0.7199220000000001
0.72	-0.7168000000000001
0.721	-0.7136820000000001
0.722	-0.7105680000000001
0.723	-0.7074580000000001
0.724	-0.7043520000000001
0.725	-0.7012500000000002
0.726	-0.6981520000000001
0.727	-0.6950580000000001
0.728	-0.691968
0.729	-0.688882
0.73	-0.6858000000000001
0.731	-0.682722
0.732	-0.679648
0.733	-0.676578
0.734	-0.6735120000000001
0.735	-0.67045
0.736	-0.667392
0.737	-0.6643380000000001
0.738	-0.6612880000000001
0.739	-0.658242
0.74	-0.6552
0.741	-0.652162
0.742	-0.649128
0.743	-0.6460980000000001
0.744	-0.643072
0.745	-0.64005
0.746	-0.637032
0.747	-0.634018
0.748	-0.631008
0.749	-0.628002
0.75	-0.625
0.751	-0.6220019999999999
0.752	-0.619008
0.753	-0.616018
0.754	-0.613032
0.755	-0.61005
0.756	-0.607072
0.757	-0.604098
0.758	-0.601128
0.759	-0.598162
0.76	-0.5952
0.761	-0.5922419999999999
0.762	-0.5892879999999999
0.763	-0.586338
0.764	-0.5833919999999999
0.765	-0.5804499999999999
0.766	-0.5775119999999999
0.767	-0.5745779999999999
0.768	-0.5716479999999999
0.769	-0.568722
0.77	-0.5658
0.771	-0.562882
0.772	-0.5599679999999999
0.773	-0.5570579999999999
0.774	-0.554152
0.775	-0.55125
0.776	-0.548352
0.777	-0.545458
0.778	-0.5425679999999999
0.779	-0.5396819999999999
0.78	-0.5367999999999999
0.781	-0.5339219999999999
0.782	-0.531048
0.783	-0.5281779999999999
0.784	-0.5253119999999999
0.785	-0.52245
0.786	-0.5195919999999999
0.787	-0.5167379999999999
0.788	-0.5138879999999999
0.789	-0.5110419999999999
0.79	-0.5081999999999999
0.791	-0.5053619999999999
0.792	-0.5025279999999999
0.793	-0.49969799999999986
0.794	-0.49687199999999987
0.795	-0.4940499999999999
0.796	-0.4912319999999999
0.797	-0.48841799999999985
0.798	-0.4856079999999999
0.799	-0.4828019999999999
0.8	-0.47999999999999987
0.801	-0.4772019999999999
0.802	-0.4744079999999999
0.803	-0.47161799999999987
0.804	-0.46883199999999986
0.805	-0.46604999999999985
0.806	-0.46327199999999985
0.807	-0.46049799999999985
0.808	-0.45772799999999986
0.809	-0.45496199999999987
0.81	-0.4521999999999998
0.811	-0.44944199999999984
0.812	-0.44668799999999986
0.813	-0.44393800000000017
0.814	-0.44119200000000014
0.815	-0.4384500000000001
0.816	-0.43571200000000015
0.817	-0.43297800000000014
0.818	-0.43024800000000013
0.819	-0.4275220000000001
0.82	-0.4248000000000002
0.821	-0.4220820000000001
0.822	-0.41936800000000013
0.823	-0.41665800000000014
0.824	-0.4139520000000001
0.825	-0.4112500000000001
0.826	-0.40855200000000014
0.827	-0.4058580000000001
0.828	-0.40316800000000014
0.829	-0.4004820000000001
0.83	-0.3978000000000001
0.831	-0.3951220000000001
0.832	-0.39244800000000013
0.833	-0.38977800000000007
0.834	-0.3871120000000001
0.835	-0.38445000000000007
0.836	-0.38179200000000013
0.837	-0.3791380000000001
0.838	-0.3764880000000001
0.839	-0.37384200000000006
0.84	-0.3712000000000001
0.841	-0.36856200000000006
0.842	-0.3659280000000001
0.843	-0.36329800000000007
0.844	-0.36067200000000005
0.845	-0.3580500000000001
0.846	-0.3554320000000001
0.847	-0.3528180000000001
0.848	-0.3502080000000001
0.849	-0.3476020000000001
0.85	-0.3450000000000001
0.851	-0.34240200000000004
0.852	-0.33980800000000005
0.853	-0.3372180000000001
0.854	-0.33463200000000004
0.855	-0.33205000000000007
0.856	-0.32947200000000004
0.857	-0.326898
0.858	-0.32432800000000006
0.859	-0.32176200000000005
0.86	-0.31920000000000004
0.861	-0.31664200000000003
0.862	-0.31408800000000003
0.863	-0.31153800000000004
0.864	-0.30899200000000004
0.865	-0.30645
0.866	-0.303912
0.867	-0.30137800000000003
0.868	-0.298848
0.869	-0.29632200000000003
0.87	-0.2938
0.871	-0.291282
0.872	-0.288768
0.873	-0.286258
0.874	-0.283752
0.875	-0.28125
0.876	-0.278752
0.877	-0.276258
0.878	-0.273768
0.879	-0.27128199999999997
0.88	-0.2688
0.881	-0.266322
0.882	-0.26384799999999997
0.883	-0.261378
0.884	-0.258912
0.885	-0.25644999999999996
0.886	-0.253992
0.887	-0.251538
0.888	-0.24908799999999998
0.889	-0.24664199999999997
0.89	-0.24419999999999997
0.891	-0.24176199999999998
0.892	-0.23932799999999996
0.893	-0.23689799999999997
0.894	-0.23447199999999996
0.895	-0.23204999999999995
0.896	-0.22963199999999995
0.897	-0.22721799999999995
0.898	-0.22480799999999995
0.899	-0.22240199999999996
0.9	-0.21999999999999995
0.901	-0.21760199999999993
0.902	-0.21520799999999993
0.903	-0.21281799999999995
0.904	-0.21043199999999995
0.905	-0.20804999999999993
0.906	-0.20567199999999994
0.907	-0.20329799999999992
0.908	-0.20092799999999994
0.909	-0.19856199999999993
0.91	-0.19619999999999993
0.911	-0.19384199999999993
0.912	-0.19148799999999994
0.913	-0.18913799999999992
0.914	-0.1867919999999999
0.915	-0.18444999999999992
0.916	-0.1821119999999999
0.917	-0.1797779999999999
0.918	-0.1774479999999999
0.919	-0.17512199999999992
0.92	-0.1727999999999999
0.921	-0.1704819999999999
0.922	-0.1681679999999999
0.923	-0.1658579999999999
0.924	-0.1635519999999999
0.925	-0.1612499999999999
0.926	-0.1589519999999999
0.927	-0.1566579999999999
0.928	-0.1543679999999999
0.929	-0.15208199999999988
0.93	-0.14979999999999988
0.931	-0.14752199999999988
0.932	-0.14524799999999988
0.933	-0.14297799999999988
0.934	-0.1407119999999999
0.935	-0.13844999999999988
0.936	-0.13619199999999987
0.937	-0.1339379999999999
0.938	-0.1316880000000001
0.939	-0.1294420000000001
0.94	-0.12720000000000012
0.941	-0.12496200000000011
0.942	-0.12272800000000011
0.943	-0.1204980000000001
0.944	-0.11827200000000011
0.945	-0.11605000000000011
0.946	-0.1138320000000001
0.947	-0.1116180000000001
0.948	-0.1094080000000001
0.949	-0.1072020000000001
0.95	-0.1050000000000001
0.951	-0.10280200000000009
0.952	-0.10060800000000009
0.953	-0.09841800000000009
0.954	-0.0962320000000001
0.955	-0.09405000000000009
0.956	-0.09187200000000008
0.957	-0.08969800000000008
0.958	-0.08752800000000008
0.959	-0.08536200000000008
0.96	-0.08320000000000008
0.961	-0.08104200000000007
0.962	-0.07888800000000007
0.963	-0.07673800000000007
0.964	-0.07459200000000007
0.965	-0.07245000000000007
0.966	-0.07031200000000007
0.967	-0.06817800000000006
0.968	-0.06604800000000006
0.969	-0.06392200000000006
0.97	-0.061800000000000056
0.971	-0.059682000000000054
0.972	-0.05756800000000005
0.973	-0.05545800000000005
0.974	-0.05335200000000005
0.975	-0.051250000000000046
0.976	-0.04915200000000004
0.977	-0.047058000000000044
0.978	-0.04496800000000004
0.979	-0.04288200000000004
0.98	-0.04080000000000004
0.981	-0.038722000000000034
0.982	-0.036648000000000035
0.983	-0.03457800000000003
0.984	-0.03251200000000003
0.985	-0.03045000000000003
0.986	-0.028392000000000025
0.987	-0.026338000000000025
0.988	-0.02428800000000002
0.989	-0.02224200000000002
0.99	-0.020200000000000017
0.991	-0.018162000000000015
0.992	-0.016128000000000014
0.993	-0.014098000000000013
0.994	-0.012072000000000012
0.995	-0.010050000000000009
0.996	-0.008032000000000008
0.997	-0.006018000000000005
0.998	-0.004008000000000004
0.999	-0.0020020000000000016
1.0	0.0
1.001	0.0019979999999997803
1.002	0.003992000000000003
1.003	0.005981999999999784
1.004	0.007968000000000006
1.005	0.009949999999999789
1.006	0.01192800000000001
1.007	0.013901999999999793
1.008	0.015872000000000015
1.009	0.0178379999999998
1.01	0.01980000000000002
1.011	0.021757999999999802
1.012	0.02371200000000002
1.013	0.025661999999999806
1.014	0.027608000000000025
1.015	0.029549999999999813
1.016	0.03148800000000003
1.017	0.03342199999999981
1.018	0.03535200000000003
1.019	0.03727799999999982
1.02	0.03920000000000003
1.021	0.04111799999999982
1.022	0.043032000000000036
1.023	0.04494199999999983
1.024	0.04684800000000004
1.025	0.04874999999999983
1.026	0.05064800000000005
1.027	0.05254199999999983
1.028	0.05443200000000005
1.029	0.05631799999999984
1.03	0.05820000000000005
1.031	0.06007799999999985
1.032	0.061952000000000056
1.033	0.06382199999999985
1.034	0.06568800000000005
1.035	0.06754999999999985
1.036	0.06940800000000005
1.037	0.07126199999999985
1.038	0.07311200000000007
1.039	0.07495799999999986
1.04	0.07680000000000006
1.041	0.07863799999999986
1.042	0.08047200000000007
1.043	0.08230199999999986
1.044	0.08412800000000008
1.045	0.08594999999999987
1.046	0.08776800000000007
1.047	0.08958199999999988
1.048	0.09139200000000008
1.049	0.09319799999999988
1.05	0.09500000000000008
1.051	0.09679799999999988
1.052	0.09859200000000008
1.053	0.10038199999999989
1.054	0.10216800000000009
1.055	0.10394999999999989
1.056	0.10572800000000009
1.057	0.10750199999999989
1.058	0.10927200000000009
1.059	0.1110379999999999
1.06	0.1128000000000001
1.061	0.1145579999999999
1.062	0.1163120000000001
1.063	0.1180619999999999
1.064	0.1198080000000001
1.065	0.12154999999999991
1.066	0.1232880000000001
1.067	0.1250219999999999
1.068	0.12675200000000011
1.069	0.12847799999999993
1.07	0.1302000000000001
1.071	0.13191799999999992
1.072	0.1336320000000001
1.073	0.1353419999999999
1.074	0.13704800000000011
1.075	0.13874999999999993
1.076	0.14044800000000013
1.077	0.14214199999999994
1.078	0.14383200000000013
1.079	0.14551799999999995
1.08	0.1472000000000001
1.081	0.14887799999999993
1.082	0.15055200000000013
1.083	0.15222199999999994
1.084	0.15388800000000014
1.085	0.15554999999999994
1.086	0.15720800000000013
1.087	0.15886199999999995
1.088	0.16051200000000013
1.089	0.16215799999999994
1.09	0.16380000000000014
1.091	0.16543799999999995
1.092	0.16707200000000014
1.093	0.16870199999999996
1.094	0.17032800000000015
1.095	0.17194999999999996
1.096	0.17356800000000014
1.097	0.17518199999999995
1.098	0.17679200000000014
1.099	0.17839799999999995
1.1	0.18000000000000013
1.101	0.18159799999999995
1.102	0.18319200000000013
1.103	0.18478199999999997
1.104	0.18636800000000014
1.105	0.18794999999999998
1.106	0.18952800000000014
1.107	0.19110199999999997
1.108	0.19267200000000015
1.109	0.19423799999999997
1.11	0.19580000000000014
1.111	0.19735799999999998
1.112	0.19891200000000014
1.113	0.20046199999999997
1.114	0.20200800000000016
1.115	0.20354999999999998
1.116	0.20508800000000016
1.117	0.206622
1.118	0.20815200000000014
1.119	0.209678
1.12	0.21120000000000017
1.121	0.212718
1.122	0.21423200000000017
1.123	0.215742
1.124	0.21724800000000016
1.125	0.21875
1.126	0.22024799999999983
1.127	0.221742
1.128	0.22323199999999982
1.129	0.224718
1.13	0.22619999999999985
1.131	0.227678
1.132	0.22915199999999986
1.133	0.230622
1.134	0.23208799999999985
1.135	0.23355000000000004
1.136	0.23500799999999983
1.137	0.236462
1.138	0.23791199999999985
1.139	0.23935800000000002
1.14	0.24079999999999988
1.141	0.242238
1.142	0.24367199999999986
1.143	0.24510200000000004
1.144	0.24652799999999986
1.145	0.24795000000000003
1.146	0.24936799999999987
1.147	0.25078200000000006
1.148	0.25219199999999986
1.149	0.25359800000000005
1.15	0.2549999999999999
1.151	0.256398
1.152	0.25779199999999985
1.153	0.259182
1.154	0.2605679999999999
1.155	0.26195
1.156	0.2633279999999999
1.157	0.26470200000000005
1.158	0.26607199999999986
1.159	0.26743800000000006
1.16	0.2687999999999999
1.161	0.27015800000000006
1.162	0.27151199999999986
1.163	0.27286200000000005
1.164	0.2742079999999999
1.165	0.27555
1.166	0.2768879999999999
1.167	0.2782220000000001
1.168	0.2795519999999999
1.169	0.28087800000000007
1.17	0.2821999999999999
1.171	0.28351800000000005
1.172	0.2848319999999999
1.173	0.28614200000000006
1.174	0.2874479999999999
1.175	0.28875000000000006
1.176	0.2900479999999999
1.177	0.29134200000000005
1.178	0.2926319999999999
1.179	0.29391800000000007
1.18	0.2951999999999999
1.181	0.2964780000000001
1.182	0.2977519999999999
1.183	0.29902200000000007
1.184	0.3002879999999999
1.185	0.3015500000000001
1.186	0.3028079999999999
1.187	0.30406200000000005
1.188	0.3053119999999999
1.189	0.30655800000000005
1.19	0.30779999999999996
1.191	0.3090380000000001
1.192	0.31027199999999994
1.193	0.31150200000000006
1.194	0.31272799999999995
1.195	0.31395000000000006
1.196	0.31516799999999995
1.197	0.31638200000000005
1.198	0.31759199999999993
1.199	0.3187980000000001
1.2	0.31999999999999995
1.201	0.3211980000000001
1.202	0.32239199999999996
1.203	0.3235820000000001
1.204	0.32476799999999995
1.205	0.3259500000000001
1.206	0.3271279999999999
1.207	0.3283020000000001
1.208	0.32947199999999993
1.209	0.3306380000000001
1.21	0.3318
1.211	0.3329580000000001
1.212	0.33411199999999996
1.213	0.33526200000000006
1.214	0.33640799999999993
1.215	0.3375500000000001
1.216	0.33868799999999993
1.217	0.33982200000000007
1.218	0.340952
1.219	0.3420780000000001
1.22	0.3432
1.221	0.3443180000000001
1.222	0.34543199999999996
1.223	0.3465420000000001
1.224	0.34764799999999996
1.225	0.3487500000000001
1.226	0.34984799999999994
1.227	0.3509420000000001
1.228	0.352032
1.229	0.3531180000000001
1.23	0.35419999999999996
1.231	0.3552780000000001
1.232	0.356352
1.233	0.35742200000000013
1.234	0.358488
1.235	0.3595500000000001
1.236	0.360608
1.237	0.3616620000000001
1.238	0.362712
1.239	0.36375800000000014
1.24	0.36479999999999996
1.241	0.3658380000000001
1.242	0.366872
1.243	0.36790200000000006
1.244	0.368928
1.245	0.3699500000000001
1.246	0.37096799999999996
1.247	0.37198200000000015
1.248	0.372992
1.249	0.37399800000000016
1.25	0.375
1.251	0.3759979999999999
1.252	0.376992
1.253	0.37798199999999993
1.254	0.37896799999999997
1.255	0.3799499999999999
1.256	0.38092800000000004
1.257	0.3819019999999999
1.258	0.38287200000000005
1.259	0.3838379999999999
1.26	0.38480000000000003
1.261	0.38575799999999993
1.262	0.386712
1.263	0.3876619999999999
1.264	0.388608
1.265	0.3895499999999999
1.266	0.390488
1.267	0.39142199999999994
1.268	0.39235200000000003
1.269	0.3932779999999999
1.27	0.3942
1.271	0.3951179999999999
1.272	0.39603200000000005
1.273	0.3969419999999999
1.274	0.397848
1.275	0.39874999999999994
1.276	0.399648
1.277	0.4005419999999999
1.278	0.401432
1.279	0.40231799999999995
1.28	0.4032
1.281	0.40407799999999994
1.282	0.40495200000000003
1.283	0.40582199999999996
1.284	0.40668800000000005
1.285	0.40754999999999997
1.286	0.408408
1.287	0.4092619999999999
1.288	0.41011200000000003
1.289	0.41095799999999993
1.29	0.41180000000000005
1.291	0.41263799999999995
1.292	0.41347200000000006
1.293	0.41430199999999995
1.294	0.41512800000000005
1.295	0.41594999999999993
1.296	0.416768
1.297	0.41758199999999995
1.298	0.41839200000000004
1.299	0.41919799999999996
1.3	0.42000000000000004
1.301	0.42079799999999995
1.302	0.4215920000000001
1.303	0.4223819999999999
1.304	0.42316800000000004
1.305	0.42394999999999994
1.306	0.42472800000000005
1.307	0.42550199999999994
1.308	0.42627200000000004
1.309	0.4270379999999999
1.31	0.42780000000000007
1.311	0.428558
1.312	0.429312
1.313	0.43006199999999994
1.314	0.4308080000000001
1.315	0.43155
1.316	0.432288
1.317	0.4330219999999999
1.318	0.433752
1.319	0.434478
1.32	0.43520000000000003
1.321	0.435918
1.322	0.436632
1.323	0.437342
1.324	0.43804800000000005
1.325	0.43875
1.326	0.43944800000000006
1.327	0.440142
1.328	0.440832
1.329	0.44151799999999997
1.33	0.44220000000000004
1.331	0.442878
1.332	0.44355200000000006
1.333	0.444222
1.334	0.44488800000000006
1.335	0.44555
1.336	0.44620800000000005
1.337	0.446862
1.338	0.447512
1.339	0.44815799999999995
1.34	0.4488000000000001
1.341	0.449438
1.342	0.450072
1.343	0.450702
1.344	0.45132799999999995
1.345	0.45195
1.346	0.4525680000000001
1.347	0.453182
1.348	0.4537920000000001
1.349	0.45439799999999997
1.35	0.45500000000000007
1.351	0.45559800000000006
1.352	0.45619200000000004
1.353	0.456782
1.354	0.45736800000000005
1.355	0.45794999999999997
1.356	0.45852800000000005
1.357	0.459102
1.358	0.4596720000000001
1.359	0.460238
1.36	0.4608
1.361	0.461358
1.362	0.46191200000000004
1.363	0.462462
1.364	0.46300800000000003
1.365	0.46355
1.366	0.46408800000000006
1.367	0.464622
1.368	0.46515200000000007
1.369	0.465678
1.37	0.46620000000000006
1.371	0.466718
1.372	0.46723200000000004
1.373	0.467742
1.374	0.46824800000000005
1.375	0.46875
1.376	0.4692479999999999
1.377	0.469742
1.378	0.47023199999999993
1.379	0.470718
1.38	0.4712
1.381	0.471678
1.382	0.47215199999999996
1.383	0.472622
1.384	0.47308799999999995
1.385	0.47355
1.386	0.4740079999999999
1.387	0.474462
1.388	0.47491199999999995
1.389	0.475358
1.39	0.4757999999999999
1.391	0.47623800000000005
1.392	0.476672
1.393	0.477102
1.394	0.47752799999999995
1.395	0.47794999999999993
1.396	0.47836799999999996
1.397	0.478782
1.398	0.47919199999999995
1.399	0.479598
1.4	0.48
1.401	0.480398
1.402	0.48079199999999994
1.403	0.481182
1.404	0.48156799999999994
1.405	0.48195
1.406	0.48232800000000003
1.407	0.4827020000000001
1.408	0.48307199999999995
1.409	0.48343800000000003
1.41	0.4837999999999999
1.411	0.48415800000000003
1.412	0.484512
1.413	0.48486199999999996
1.414	0.4852080000000001
1.415	0.48555
1.416	0.485888
1.417	0.486222
1.418	0.48655199999999993
1.419	0.486878
1.42	0.48719999999999997
1.421	0.48751799999999995
1.422	0.487832
1.423	0.4881420000000001
1.424	0.488448
1.425	0.48875000000000013
1.426	0.489048
1.427	0.489342
1.428	0.48963199999999996
1.429	0.489918
1.43	0.4901999999999999
1.431	0.490478
1.432	0.49075199999999997
1.433	0.49102200000000007
1.434	0.491288
1.435	0.49155000000000004
1.436	0.49180799999999997
1.437	0.49206200000000005
1.438	0.49231199999999997
1.439	0.49255799999999994
1.44	0.4928
1.441	0.49303800000000003
1.442	0.493272
1.443	0.493502
1.444	0.49372799999999994
1.445	0.49394999999999994
1.446	0.49416799999999994
1.447	0.494382
1.448	0.494592
1.449	0.494798
1.45	0.4949999999999999
1.451	0.4951980000000001
1.452	0.495392
1.453	0.49558199999999997
1.454	0.49576800000000004
1.455	0.49594999999999995
1.456	0.49612799999999996
1.457	0.49630199999999997
1.458	0.49647199999999997
1.459	0.496638
1.46	0.4968000000000001
1.461	0.49695799999999996
1.462	0.49711200000000005
1.463	0.49726200000000004
1.464	0.497408
1.465	0.49755
1.466	0.497688
1.467	0.49782200000000004
1.468	0.497952
1.469	0.498078
1.47	0.4982
1.471	0.49831800000000004
1.472	0.498432
1.473	0.49854199999999993
1.474	0.49864799999999987
1.475	0.49874999999999997
1.476	0.498848
1.477	0.498942
1.478	0.4990319999999999
1.479	0.499118
1.48	0.4992
1.481	0.49927800000000006
1.482	0.499352
1.483	0.49942200000000003
1.484	0.499488
1.485	0.49955
1.486	0.49960800000000005
1.487	0.499662
1.488	0.499712
1.489	0.49975800000000004
1.49	0.4997999999999999
1.491	0.49983800000000006
1.492	0.4998720000000001
1.493	0.499902
1.494	0.499928
1.495	0.49994999999999995
1.496	0.49996799999999997
1.497	0.49998200000000004
1.498	0.499992
1.499	0.4999979999999999
1.5	0.5
1.501	0.49999800000000005
1.502	0.499992
1.503	0.49998200000000004
1.504	0.49996799999999997
1.505	0.4999500000000001
1.506	0.49992799999999993
1.507	0.49990199999999996
1.508	0.499872
1.509	0.499838
1.51	0.4998
1.511	0.49975800000000004
1.512	0.49971200000000005
1.513	0.49966200000000005
1.514	0.49960800000000005
1.515	0.49955000000000005
1.516	0.49948800000000004
1.517	0.49942200000000003
1.518	0.499352
1.519	0.4992779999999999
1.52	0.4992
1.521	0.49911800000000006
1.522	0.49903200000000003
1.523	0.498942
1.524	0.49884799999999996
1.525	0.49875
1.526	0.498648
1.527	0.49854200000000004
1.528	0.498432
1.529	0.49831800000000004
1.53	0.4982
1.531	0.498078
1.532	0.49795199999999995
1.533	0.497822
1.534	0.497688
1.535	0.49755000000000005
1.536	0.49740799999999996
1.537	0.497262
1.538	0.497112
1.539	0.496958
1.54	0.4968
1.541	0.496638
1.542	0.496472
1.543	0.496302
1.544	0.496128
1.545	0.49595
1.546	0.495768
1.547	0.49558199999999997
1.548	0.49539199999999994
1.549	0.495198
1.55	0.4949999999999999
1.551	0.49479799999999996
1.552	0.49459200000000003
1.553	0.4943819999999999
1.554	0.49416799999999994
1.555	0.49395
1.556	0.49372799999999994
1.557	0.493502
1.558	0.49327199999999993
1.559	0.493038
1.56	0.4928
1.561	0.49255800000000005
1.562	0.49231199999999997
1.563	0.492062
1.564	0.491808
1.565	0.49155000000000004
1.566	0.49128799999999995
1.567	0.49102199999999996
1.568	0.49075199999999997
1.569	0.49047799999999997
1.57	0.49019999999999997
1.571	0.48991799999999996
1.572	0.48963199999999996
1.573	0.48934200000000005
1.574	0.4890479999999999
1.575	0.48875
1.576	0.488448
1.577	0.48814199999999996
1.578	0.48783199999999993
1.579	0.487518
1.58	0.48719999999999997
1.581	0.48687800000000003
1.582	0.486552
1.583	0.48622200000000004
1.584	0.485888
1.585	0.48555000000000004
1.586	0.485208
1.587	0.4848620000000001
1.588	0.48451199999999994
1.589	0.484158
1.59	0.4838
1.591	0.48343800000000003
1.592	0.48307199999999995
1.593	0.48270199999999996
1.594	0.482328
1.595	0.48195
1.596	0.4815680000000001
1.597	0.481182
1.598	0.480792
1.599	0.48039799999999977
1.6	0.48
1.601	0.47959799999999997
1.602	0.47919199999999995
1.603	0.47878200000000004
1.604	0.478368
1.605	0.47795
1.606	0.47752799999999995
1.607	0.477102
1.608	0.476672
1.609	0.47623800000000005
1.61	0.4757999999999998
1.611	0.47535800000000017
1.612	0.474912
1.613	0.47446200000000005
1.614	0.474008
1.615	0.47355
1.616	0.47308799999999995
1.617	0.472622
1.618	0.4721519999999999
1.619	0.47167800000000004
1.62	0.47119999999999995
1.621	0.47071799999999997
1.622	0.470232
1.623	0.4697419999999999
1.624	0.469248
1.625	0.46875
1.626	0.4682480000000001
1.627	0.467742
1.628	0.4672320000000001
1.629	0.46671799999999997
1.63	0.46620000000000006
1.631	0.46567800000000004
1.632	0.465152
1.633	0.464622
1.634	0.46408800000000006
1.635	0.46355
1.636	0.4630080000000001
1.637	0.46246200000000004
1.638	0.4619120000000001
1.639	0.46135800000000005
1.64	0.4608000000000001
1.641	0.46023800000000004
1.642	0.4596720000000001
1.643	0.459102
1.644	0.45852800000000016
1.645	0.45794999999999997
1.646	0.4573680000000001
1.647	0.456782
1.648	0.45619200000000004
1.649	0.45559799999999995
1.65	0.45500000000000007
1.651	0.45439799999999997
1.652	0.45379199999999975
1.653	0.453182
1.654	0.4525680000000001
1.655	0.45194999999999996
1.656	0.45132800000000006
1.657	0.45070199999999994
1.658	0.450072
1.659	0.449438
1.66	0.4488000000000001
1.661	0.44815799999999995
1.662	0.447512
1.663	0.446862
1.664	0.4462080000000004
1.665	0.44555
1.666	0.44488800000000006
1.667	0.444222
1.668	0.44355200000000006
1.669	0.442878
1.67	0.44220000000000004
1.671	0.44151799999999997
1.672	0.440832
1.673	0.4401419999999999
1.674	0.43944800000000006
1.675	0.4387500000000001
1.676	0.438048
1.677	0.4373419999999998
1.678	0.436632
1.679	0.4359179999999998
1.68	0.43520000000000003
1.681	0.4344779999999999
1.682	0.433752
1.683	0.4330219999999999
1.684	0.432288
1.685	0.43155
1.686	0.4308080000000001
1.687	0.43006199999999994
1.688	0.4293119999999999
1.689	0.4285580000000001
1.69	0.42780000000000007
1.691	0.4270379999999999
1.692	0.426272
1.693	0.42550199999999994
1.694	0.424728
1.695	0.42394999999999994
1.696	0.423168
1.697	0.4223819999999999
1.698	0.4215920000000002
1.699	0.4207979999999998
1.7	0.42000000000000004
1.701	0.41919799999999996
1.702	0.418392
1.703	0.4175819999999999
1.704	0.41676800000000014
1.705	0.41594999999999993
1.706	0.41512800000000005
1.707	0.41430199999999995
1.708	0.41347200000000006
1.709	0.41263799999999984
1.71	0.41179999999999994
1.711	0.41095799999999993
1.712	0.41011200000000003
1.713	0.409262
1.714	0.4084080000000001
1.715	0.40754999999999986
1.716	0.40668799999999994
1.717	0.4058219999999999
1.718	0.404952
1.719	0.4040779999999997
1.72	0.4032000000000002
1.721	0.40231799999999995
1.722	0.401432
1.723	0.40054199999999995
1.724	0.399648
1.725	0.39874999999999994
1.726	0.397848
1.727	0.3969419999999999
1.728	0.39603199999999994
1.729	0.39511799999999986
1.73	0.3942000000000001
1.731	0.393278
1.732	0.39235200000000003
1.733	0.39142199999999994
1.734	0.39048799999999995
1.735	0.38954999999999984
1.736	0.38860800000000006
1.737	0.38766199999999995
1.738	0.38671199999999994
1.739	0.3857579999999998
1.74	0.38480000000000003
1.741	0.3838379999999999
1.742	0.3828720000000001
1.743	0.38190199999999974
1.744	0.38092799999999993
1.745	0.3799499999999998
1.746	0.37896799999999997
1.747	0.3779819999999998
1.748	0.376992
1.749	0.37599799999999983
1.75	0.375
1.751	0.37399800000000005
1.752	0.372992
1.753	0.37198200000000026
1.754	0.37096799999999996
1.755	0.36995
1.756	0.3689279999999999
1.757	0.3679020000000002
1.758	0.3668720000000001
1.759	0.3658380000000001
1.76	0.3648
1.761	0.363758
1.762	0.3627119999999999
1.763	0.36166200000000015
1.764	0.36060800000000004
1.765	0.35955000000000004
1.766	0.3584879999999999
1.767	0.35742200000000013
1.768	0.356352
1.769	0.3552780000000002
1.77	0.35420000000000007
1.771	0.35311800000000004
1.772	0.3520319999999999
1.773	0.3509420000000001
1.774	0.34984800000000016
1.775	0.3487500000000001
1.776	0.34764799999999996
1.777	0.3465420000000001
1.778	0.34543199999999996
1.779	0.3443180000000001
1.78	0.34319999999999995
1.781	0.34207800000000055
1.782	0.34095200000000014
1.783	0.33982200000000007
1.784	0.3386879999999999
1.785	0.33755
1.786	0.33640800000000004
1.787	0.33526200000000017
1.788	0.33411199999999996
1.789	0.3329580000000001
1.79	0.3317999999999999
1.791	0.330638
1.792	0.3294720000000002
1.793	0.3283020000000003
1.794	0.32712799999999986
1.795	0.32594999999999996
1.796	0.3247679999999997
1.797	0.32358200000000004
1.798	0.322392
1.799	0.3211980000000001
1.8	0.32000000000000006
1.801	0.3187979999999999
1.802	0.3175919999999999
1.803	0.31638200000000016
1.804	0.3151679999999999
1.805	0.3139500000000002
1.806	0.3127279999999999
1.807	0.31150200000000017
1.808	0.3102719999999999
1.809	0.30903800000000015
1.81	0.30779999999999985
1.811	0.3065580000000001
1.812	0.30531200000000003
1.813	0.30406200000000005
1.814	0.30280799999999997
1.815	0.30155
1.816	0.3002879999999999
1.817	0.2990220000000001
1.818	0.297752
1.819	0.29647800000000024
1.82	0.2951999999999999
1.821	0.2939180000000001
1.822	0.292632
1.823	0.291342
1.824	0.29004799999999986
1.825	0.28875000000000006
1.826	0.2874479999999999
1.827	0.2861420000000001
1.828	0.28483199999999975
1.829	0.28351800000000016
1.83	0.2822
1.831	0.28087799999999996
1.832	0.2795519999999998
1.833	0.27822199999999997
1.834	0.2768879999999998
1.835	0.27554999999999996
1.836	0.274208
1.837	0.27286199999999994
1.838	0.27151199999999975
1.839	0.2701580000000001
1.84	0.26879999999999993
1.841	0.26743800000000006
1.842	0.26607199999999986
1.843	0.2647020000000002
1.844	0.2633279999999998
1.845	0.2619500000000001
1.846	0.26056800000000013
1.847	0.2591819999999998
1.848	0.2577919999999998
1.849	0.2563980000000001
1.85	0.2549999999999999
1.851	0.253598
1.852	0.25219199999999997
1.853	0.25078200000000006
1.854	0.2493679999999998
1.855	0.24795000000000011
1.856	0.24652800000000008
1.857	0.24510199999999993
1.858	0.2436719999999999
1.859	0.24223800000000018
1.86	0.2407999999999999
1.861	0.23935799999999996
1.862	0.2379119999999999
1.863	0.23646199999999995
1.864	0.23500799999999988
1.865	0.23354999999999992
1.866	0.23208799999999963
1.867	0.2306220000000001
1.868	0.22915199999999958
1.869	0.22767800000000027
1.87	0.22619999999999973
1.871	0.22471799999999997
1.872	0.22323199999999987
1.873	0.2217420000000001
1.874	0.22024799999999978
1.875	0.21875
1.876	0.2172480000000001
1.877	0.2157420000000001
1.878	0.2142320000000002
1.879	0.21271799999999996
1.88	0.21120000000000005
1.881	0.20967800000000003
1.882	0.20815200000000011
1.883	0.20662200000000008
1.884	0.20508799999999994
1.885	0.2035499999999999
1.886	0.2020080000000002
1.887	0.20046199999999992
1.888	0.1989120000000002
1.889	0.1973579999999997
1.89	0.1958000000000002
1.891	0.19423800000000013
1.892	0.19267199999999995
1.893	0.1911020000000001
1.894	0.18952800000000014
1.895	0.18795000000000006
1.896	0.1863680000000001
1.897	0.184782
1.898	0.18319200000000024
1.899	0.18159799999999993
1.9	0.18000000000000016
1.901	0.17839800000000006
1.902	0.17679200000000006
1.903	0.17518199999999973
1.904	0.17356800000000017
1.905	0.17195000000000005
1.906	0.17032800000000026
1.907	0.16870200000000013
1.908	0.1670720000000001
1.909	0.1654380000000002
1.91	0.16380000000000017
1.911	0.16215800000000002
1.912	0.160512
1.913	0.15886200000000006
1.914	0.15720800000000024
1.915	0.15554999999999986
1.916	0.15388800000000002
1.917	0.15222199999999986
1.918	0.15055200000000002
1.919	0.14887799999999984
1.92	0.14720000000000022
1.921	0.14551800000000004
1.922	0.14383200000000018
1.923	0.142142
1.924	0.14044800000000013
1.925	0.13874999999999993
1.926	0.13704800000000006
1.927	0.13534199999999963
1.928	0.13363200000000042
1.929	0.13191799999999976
1.93	0.1302000000000001
1.931	0.12847799999999987
1.932	0.1267520000000002
1.933	0.12502199999999997
1.934	0.12328800000000029
1.935	0.12155000000000005
1.936	0.11980800000000014
1.937	0.11806200000000011
1.938	0.11631200000000019
1.939	0.11455800000000016
1.94	0.11279999999999979
1.941	0.11103800000000041
1.942	0.10927200000000004
1.943	0.10750199999999999
1.944	0.10572800000000004
1.945	0.10394999999999999
1.946	0.10216800000000004
1.947	0.10038199999999997
1.948	0.09859200000000024
1.949	0.09679799999999994
1.95	0.09499999999999997
1.951	0.09319799999999989
1.952	0.09139200000000014
1.953	0.08958200000000005
1.954	0.08776799999999985
1.955	0.08594999999999975
1.956	0.08412799999999998
1.957	0.08230199999999988
1.958	0.08047199999999988
1.959	0.07863799999999976
1.96	0.07679999999999998
1.961	0.07495799999999986
1.962	0.07311200000000007
1.963	0.07126199999999994
1.964	0.06940800000000014
1.965	0.06754999999999978
1.966	0.06568799999999997
1.967	0.06382200000000005
1.968	0.06195200000000001
1.969	0.060077999999999854
1.97	0.05820000000000003
1.971	0.05631799999999987
1.972	0.054432000000000036
1.973	0.05254200000000009
1.974	0.050648000000000026
1.975	0.04874999999999985
1.976	0.046848
1.977	0.04494199999999959
1.978	0.04303199999999996
1.979	0.041117999999999766
1.98	0.039200000000000124
1.981	0.03727799999999992
1.982	0.03535199999999983
1.983	0.03342200000000006
1.984	0.03148799999999996
1.985	0.02954999999999952
1.986	0.0276080000000003
1.987	0.02566199999999985
1.988	0.023711999999999955
1.989	0.021757999999999944
1.99	0.019800000000000262
1.991	0.0178379999999998
1.992	0.015871999999999886
1.993	0.013901999999999637
1.994	0.011927999999999939
1.995	0.009949999999999903
1.996	0.007967999999999975
1.997	0.005981999999999932
1.998	0.0039919999999999956
1.999	0.0019979999999997222
2.0	0.0


==> figures/data/1D_example_nx_33_ddf_Yang3_alpha_1/f_IBM_Rm.txt <==
0.03125	0.0
0.09375	0.0
0.15625	0.0
0.21875	0.0
0.28125	0.0
0.34375	0.0
0.40625	0.0
0.46875	0.0
0.53125	0.0
0.59375	0.0
0.65625	0.0
0.71875	0.0
0.78125	0.0
0.84375	0.0
0.90625	2.208375858795639
0.96875	31.302620729618372
1.03125	31.302620729618372
1.09375	2.208375858795639
1.15625	0.0
1.21875	0.0
1.28125	0.0
1.34375	0.0
1.40625	0.0
1.46875	0.0
1.53125	0.0
1.59375	0.0
1.65625	0.0
1.71875	0.0
1.78125	0.0
1.84375	0.0
1.90625	0.0
1.96875	0.0


==> figures/data/1D_example_nx_33_ddf_Yang3_alpha_1/f_ef_Rm.txt <==
0.03125	0.0
0.09375	0.0
0.15625	0.0
0.21875	0.0
0.28125	0.0
0.34375	0.0
0.40625	0.0
0.46875	0.0
0.53125	0.0
0.59375	0.0
0.65625	0.0
0.71875	0.0
0.78125	0.0
0.84375	0.0
0.90625	2.1088011302502707
0.96875	29.891198869749722
1.03125	29.891198869749722
1.09375	2.1088011302502707
1.15625	0.0
1.21875	0.0
1.28125	0.0
1.34375	0.0
1.40625	0.0
1.46875	0.0
1.53125	0.0
1.59375	0.0
1.65625	0.0
1.71875	0.0
1.78125	0.0
1.84375	0.0
1.90625	0.0
1.96875	0.0


==> figures/data/1D_example_nx_33_ddf_Yang3_alpha_1/f_mod_DR1.txt <==
0.03125	0.0
0.09375	0.0
0.15625	0.0
0.21875	0.0
0.28125	0.0
0.34375	0.0
0.40625	0.0
0.46875	0.0
0.53125	0.0
0.59375	0.0
0.65625	0.0
0.71875	0.0
0.78125	0.0
0.84375	0.0
0.90625	-12.199380848757912
0.96875	12.199380848757912
1.03125	12.199380848757912
1.09375	-12.199380848757912
1.15625	0.0
1.21875	0.0
1.28125	0.0
1.34375	0.0
1.40625	0.0
1.46875	0.0
1.53125	0.0
1.59375	0.0
1.65625	0.0
1.71875	0.0
1.78125	0.0
1.84375	0.0
1.90625	0.0
1.96875	0.0


==> figures/data/1D_example_nx_33_ddf_Yang3_alpha_1/f_mod_H_RTm1.txt <==
0.03125	0.0
0.09375	0.0
0.15625	0.0
0.21875	0.0
0.28125	0.0
0.34375	0.0
0.40625	0.0
0.46875	0.0
0.53125	0.0
0.59375	0.0
0.65625	0.0
0.71875	0.0
0.78125	0.0
0.84375	0.0
0.90625	1.5871914263041662e-17
0.96875	-0.009639178333831992
1.03125	0.04085415089818158
1.09375	0.035740373580345444
1.15625	0.0
1.21875	0.0
1.28125	0.0
1.34375	0.0
1.40625	0.0
1.46875	0.0
1.53125	0.0
1.59375	0.0
1.65625	0.0
1.71875	0.0
1.78125	0.0
1.84375	0.0
1.90625	0.0
1.96875	0.0


==> figures/data/1D_example_nx_33_ddf_Yang3_alpha_1/f_mod_IRm.txt <==
0.03125	0.0
0.09375	0.0
0.15625	0.0
0.21875	0.0
0.28125	0.0
0.34375	0.0
0.40625	0.0
0.46875	0.0
0.53125	0.0
0.59375	0.0
0.65625	0.0
0.71875	0.0
0.78125	0.0
0.84375	0.0
0.90625	6.099690424378956
0.96875	25.852584566790963
1.03125	25.852584566790963
1.09375	6.099690424378956
1.15625	0.0
1.21875	0.0
1.28125	0.0
1.34375	0.0
1.40625	0.0
1.46875	0.0
1.53125	0.0
1.59375	0.0
1.65625	0.0
1.71875	0.0
1.78125	0.0
1.84375	0.0
1.90625	0.0
1.96875	0.0


==> figures/data/1D_example_nx_33_ddf_Yang3_alpha_1/u_IBM.txt <==
0.03125	0.05954883478825396
0.09375	0.16302150436476182
0.15625	0.2508691739412696
0.21875	0.3230918435177776
0.28125	0.3796895130942851
0.34375	0.4206621826707927
0.40625	0.44600985224730083
0.46875	0.45573252182380863
0.53125	0.4498301914003162
0.59375	0.4283028609768238
0.65625	0.39115053055333115
0.71875	0.33837320012983874
0.78125	0.269970869706347
0.84375	0.185943539282855
0.90625	0.08629120885936281
0.96875	-0.020359653365708885
1.03125	-0.020359653365709107
1.09375	0.08629120885936281
1.15625	0.1859435392828548
1.21875	0.2699708697063472
1.28125	0.3383732001298394
1.34375	0.39115053055333204
1.40625	0.42830286097682424
1.46875	0.44983019140031644
1.53125	0.45573252182380863
1.59375	0.44600985224730083
1.65625	0.42066218267079303
1.71875	0.3796895130942852
1.78125	0.3230918435177774
1.84375	0.2508691739412696
1.90625	0.16302150436476176
1.96875	0.059548834788253915


==> figures/data/1D_example_nx_33_ddf_Yang3_alpha_1/u_IBM_RTm.txt <==
0.03125	0.0
0.09375	0.0
0.15625	0.0
0.21875	0.0
0.28125	0.0
0.34375	0.0
0.40625	0.0
0.46875	0.0
0.53125	0.0
0.59375	0.0
0.65625	0.0
0.71875	0.0
0.78125	0.0
0.84375	0.0
0.90625	0.008236497409542791
0.96875	-0.008236497409542782
1.03125	-0.00823649740954287
1.09375	0.008236497409542791
1.15625	0.0
1.21875	0.0
1.28125	0.0
1.34375	0.0
1.40625	0.0
1.46875	0.0
1.53125	0.0
1.59375	0.0
1.65625	0.0
1.71875	0.0
1.78125	0.0
1.84375	0.0
1.90625	0.0
1.96875	0.0


==> figures/data/1D_example_nx_33_ddf_Yang3_alpha_1/u_ef.txt <==
0.03125	0.06250000000000003
0.09375	0.1718750000000001
0.15625	0.2656250000000001
0.21875	0.3437500000000003
0.28125	0.40625
0.34375	0.4531249999999999
0.40625	0.484375
0.46875	0.4999999999999999
0.53125	0.4999999999999999
0.59375	0.48437499999999983
0.65625	0.45312499999999983
0.71875	0.40624999999999994
0.78125	0.34374999999999994
0.84375	0.26562499999999994
0.90625	0.17187499999999983
0.96875	0.07073750441503998
1.03125	0.07073750441504015
1.09375	0.17187500000000008
1.15625	0.26562500000000017
1.21875	0.3437500000000002
1.28125	0.4062500000000002
1.34375	0.4531250000000002
1.40625	0.4843750000000002
1.46875	0.5000000000000002
1.53125	0.5000000000000003
1.59375	0.4843750000000002
1.65625	0.4531250000000002
1.71875	0.40625000000000017
1.78125	0.3437500000000001
1.84375	0.2656250000000001
1.90625	0.17187500000000003
1.96875	0.06250000000000003


==> figures/data/1D_example_nx_33_ddf_Yang3_alpha_1/u_ef_RTm.txt <==
0.03125	0.0
0.09375	0.0
0.15625	0.0
0.21875	0.0
0.28125	0.0
0.34375	0.0
0.40625	0.0
0.46875	0.0
0.53125	0.0
0.59375	0.0
0.65625	0.0
0.71875	0.0
0.78125	0.0
0.84375	0.0
0.90625	0.016405471785340096
0.96875	0.028616856161868737
1.03125	0.028616856161868803
1.09375	0.01640547178534012
1.15625	0.0
1.21875	0.0
1.28125	0.0
1.34375	0.0
1.40625	0.0
1.46875	0.0
1.53125	0.0
1.59375	0.0
1.65625	0.0
1.71875	0.0
1.78125	0.0
1.84375	0.0
1.90625	0.0
1.96875	0.0


==> figures/data/1D_example_nx_33_ddf_Yang3_alpha_1/u_exact.txt <==
0.03125	0.060546875
0.09375	0.169921875
0.15625	0.263671875
0.21875	0.341796875
0.28125	0.404296875
0.34375	0.451171875
0.40625	0.48242187499999994
0.46875	0.49804687500000006
0.53125	0.498046875
0.59375	0.482421875
0.65625	0.451171875
0.71875	0.404296875
0.78125	0.341796875
0.84375	0.263671875
0.90625	0.169921875
0.96875	0.060546875
1.03125	0.060546875
1.09375	0.169921875
1.15625	0.263671875
1.21875	0.341796875
1.28125	0.404296875
1.34375	0.451171875
1.40625	0.48242187499999994
1.46875	0.4980468750000001
1.53125	0.498046875
1.59375	0.482421875
1.65625	0.451171875
1.71875	0.404296875
1.78125	0.341796875
1.84375	0.263671875
1.90625	0.16992187499999978
1.96875	0.060546875


==> figures/data/1D_example_nx_33_ddf_Yang3_alpha_1/u_masked.txt <==
0.03125	0.060546875000007744
0.09375	0.16992187500000683
0.15625	0.263671875000006
0.21875	0.3417968750000052
0.28125	0.40429687500000444
0.34375	0.4511718750000038
0.40625	0.4824218750000031
0.46875	0.4980468750000027
0.53125	0.4980468750000021
0.59375	0.4824218750000016
0.65625	0.4511718750000012
0.71875	0.4042968750000009
0.78125	0.34179687500000056
0.84375	0.26367187500000033
0.90625	0.16992187500000017
0.96875	0.03668437058495988
1.03125	0.036684370584959825
1.09375	0.169921875
1.15625	0.263671875
1.21875	0.341796875
1.28125	0.404296875
1.34375	0.451171875
1.40625	0.48242187499999994
1.46875	0.4980468750000001
1.53125	0.498046875
1.59375	0.482421875
1.65625	0.451171875
1.71875	0.404296875
1.78125	0.341796875
1.84375	0.263671875
1.90625	0.16992187499999978
1.96875	0.060546875


==> figures/data/1D_example_nx_33_ddf_Yang3_alpha_1/u_mod.txt <==
0.03125	0.06259321290787132
0.09375	0.1721546387236139
0.15625	0.2660910645393564
0.21875	0.34440249035509907
0.28125	0.4070889161708413
0.34375	0.45415034198658366
0.40625	0.48558676780232646
0.46875	0.5013981936180691
0.53125	0.5015846194338114
0.59375	0.4861460452495532
0.65625	0.45508247106529587
0.71875	0.40839389688103833
0.78125	0.3460803226967808
0.84375	0.2681417485125235
0.90625	0.17457817432826617
0.96875	0.041562684423778196
1.03125	0.04156268442377842
1.09375	0.1745781743282664
1.15625	0.2681417485125237
1.21875	0.34608032269678124
1.28125	0.4083938968810388
1.34375	0.455082471065297
1.40625	0.48614604524955385
1.46875	0.5015846194338114
1.53125	0.501398193618069
1.59375	0.48558676780232646
1.65625	0.454150341986584
1.71875	0.4070889161708414
1.78125	0.34440249035509896
1.84375	0.2660910645393564
1.90625	0.17215463872361383
1.96875	0.06259321290787129


==> figures/data/1D_example_nx_33_ddf_Yang3_alpha_1/u_mod_RTm.txt <==
0.03125	0.0
0.09375	0.0
0.15625	0.0
0.21875	0.0
0.28125	0.0
0.34375	0.0
0.40625	0.0
0.46875	0.0
0.53125	0.0
0.59375	0.0
0.65625	0.0
0.71875	0.0
0.78125	0.0
0.84375	0.0
0.90625	0.01666348982271161
0.96875	0.016814183249635788
1.03125	0.016814183249635878
1.09375	0.01666348982271163
1.15625	0.0
1.21875	0.0
1.28125	0.0
1.34375	0.0
1.40625	0.0
1.46875	0.0
1.53125	0.0
1.59375	0.0
1.65625	0.0
1.71875	0.0
1.78125	0.0
1.84375	0.0
1.90625	0.0
1.96875	0.0


==> figures/data/1D_example_nx_7_ddf_Witchhat_alpha_2/DR.txt <==
0.3333333333333333	0.0
1.0	0.0
1.6666666666666667	2.25
2.3333333333333335	-2.2499999999999996
3.0	-4.996003610813204e-16
3.6666666666666665	0.0


==> figures/data/1D_example_nx_7_ddf_Witchhat_alpha_2/DR1.txt <==
0.3333333333333333	0.0
1.0	0.0
1.6666666666666667	0.0
2.3333333333333335	3.3306690738754696e-16
3.0	-3.3306690738754696e-16
3.6666666666666665	0.0


==> figures/data/1D_example_nx_7_ddf_Witchhat_alpha_2/HminusC.txt <==
0.3333333333333333	1.0000000000000009
1.0	1.0000000000000009
1.6666666666666667	1.0000000000000007
2.3333333333333335	4.440892098500626e-16
3.0	0.0
3.6666666666666665	0.0


==> figures/data/1D_example_nx_7_ddf_Witchhat_alpha_2/HplusC.txt <==
0.3333333333333333	-9.86864910777917e-16
1.0	-7.894919286223335e-16
1.6666666666666667	-5.921189464667501e-16
2.3333333333333335	0.9999999999999996
3.0	1.0
3.6666666666666665	1.0


==> figures/data/1D_example_nx_7_ddf_Witchhat_alpha_2/R.txt <==
0.0	0.0
0.6666666666666666	0.0
1.3333333333333333	0.0
2.0	1.5
2.6666666666666665	3.3306690738754696e-16
3.3333333333333335	0.0
4.0	0.0


==> figures/data/1D_example_nx_7_ddf_Witchhat_alpha_2/R1.txt <==
0.0	-0.0
0.6666666666666666	-0.0
1.3333333333333333	-0.0
2.0	0.0
2.6666666666666665	2.220446049250313e-16
3.3333333333333335	0.0
4.0	0.0


==> figures/data/1D_example_nx_7_ddf_Witchhat_alpha_2/Rfine.txt <==
0.0	0.0
0.002	0.0
0.004	0.0
0.006	0.0
0.008	0.0
0.01	0.0
0.012	0.0
0.014	0.0
0.016	0.0
0.018	0.0
0.02	0.0
0.022	0.0
0.024	0.0
0.026	0.0
0.028	0.0
0.03	0.0
0.032	0.0
0.034	0.0
0.036	0.0
0.038	0.0
0.04	0.0
0.042	0.0
0.044	0.0
0.046	0.0
0.048	0.0
0.05	0.0
0.052	0.0
0.054	0.0
0.056	0.0
0.058	0.0
0.06	0.0
0.062	0.0
0.064	0.0
0.066	0.0
0.068	0.0
0.07	0.0
0.072	0.0
0.074	0.0
0.076	0.0
0.078	0.0
0.08	0.0
0.082	0.0
0.084	0.0
0.086	0.0
0.088	0.0
0.09	0.0
0.092	0.0
0.094	0.0
0.096	0.0
0.098	0.0
0.1	0.0
0.102	0.0
0.104	0.0
0.106	0.0
0.108	0.0
0.11	0.0
0.112	0.0
0.114	0.0
0.116	0.0
0.118	0.0
0.12	0.0
0.122	0.0
0.124	0.0
0.126	0.0
0.128	0.0
0.13	0.0
0.132	0.0
0.134	0.0
0.136	0.0
0.138	0.0
0.14	0.0
0.142	0.0
0.144	0.0
0.146	0.0
0.148	0.0
0.15	0.0
0.152	0.0
0.154	0.0
0.156	0.0
0.158	0.0
0.16	0.0
0.162	0.0
0.164	0.0
0.166	0.0
0.168	0.0
0.17	0.0
0.172	0.0
0.174	0.0
0.176	0.0
0.178	0.0
0.18	0.0
0.182	0.0
0.184	0.0
0.186	0.0
0.188	0.0
0.19	0.0
0.192	0.0
0.194	0.0
0.196	0.0
0.198	0.0
0.2	0.0
0.202	0.0
0.204	0.0
0.206	0.0
0.208	0.0
0.21	0.0
0.212	0.0
0.214	0.0
0.216	0.0
0.218	0.0
0.22	0.0
0.222	0.0
0.224	0.0
0.226	0.0
0.228	0.0
0.23	0.0
0.232	0.0
0.234	0.0
0.236	0.0
0.238	0.0
0.24	0.0
0.242	0.0
0.244	0.0
0.246	0.0
0.248	0.0
0.25	0.0
0.252	0.0
0.254	0.0
0.256	0.0
0.258	0.0
0.26	0.0
0.262	0.0
0.264	0.0
0.266	0.0
0.268	0.0
0.27	0.0
0.272	0.0
0.274	0.0
0.276	0.0
0.278	0.0
0.28	0.0
0.282	0.0
0.284	0.0
0.286	0.0
0.288	0.0
0.29	0.0
0.292	0.0
0.294	0.0
0.296	0.0
0.298	0.0
0.3	0.0
0.302	0.0
0.304	0.0
0.306	0.0
0.308	0.0
0.31	0.0
0.312	0.0
0.314	0.0
0.316	0.0
0.318	0.0
0.32	0.0
0.322	0.0
0.324	0.0
0.326	0.0
0.328	0.0
0.33	0.0
0.332	0.0
0.334	0.0
0.336	0.0
0.338	0.0
0.34	0.0
0.342	0.0
0.344	0.0
0.346	0.0
0.348	0.0
0.35	0.0
0.352	0.0
0.354	0.0
0.356	0.0
0.358	0.0
0.36	0.0
0.362	0.0
0.364	0.0
0.366	0.0
0.368	0.0
0.37	0.0
0.372	0.0
0.374	0.0
0.376	0.0
0.378	0.0
0.38	0.0
0.382	0.0
0.384	0.0
0.386	0.0
0.388	0.0
0.39	0.0
0.392	0.0
0.394	0.0
0.396	0.0
0.398	0.0
0.4	0.0
0.402	0.0
0.404	0.0
0.406	0.0
0.408	0.0
0.41	0.0
0.412	0.0
0.414	0.0
0.416	0.0
0.418	0.0
0.42	0.0
0.422	0.0
0.424	0.0
0.426	0.0
0.428	0.0
0.43	0.0
0.432	0.0
0.434	0.0
0.436	0.0
0.438	0.0
0.44	0.0
0.442	0.0
0.444	0.0
0.446	0.0
0.448	0.0
0.45	0.0
0.452	0.0
0.454	0.0
0.456	0.0
0.458	0.0
0.46	0.0
0.462	0.0
0.464	0.0
0.466	0.0
0.468	0.0
0.47	0.0
0.472	0.0
0.474	0.0
0.476	0.0
0.478	0.0
0.48	0.0
0.482	0.0
0.484	0.0
0.486	0.0
0.488	0.0
0.49	0.0
0.492	0.0
0.494	0.0
0.496	0.0
0.498	0.0
0.5	0.0
0.502	0.0
0.504	0.0
0.506	0.0
0.508	0.0
0.51	0.0
0.512	0.0
0.514	0.0
0.516	0.0
0.518	0.0
0.52	0.0
0.522	0.0
0.524	0.0
0.526	0.0
0.528	0.0
0.53	0.0
0.532	0.0
0.534	0.0
0.536	0.0
0.538	0.0
0.54	0.0
0.542	0.0
0.544	0.0
0.546	0.0
0.548	0.0
0.55	0.0
0.552	0.0
0.554	0.0
0.556	0.0
0.558	0.0
0.56	0.0
0.562	0.0
0.564	0.0
0.566	0.0
0.568	0.0
0.57	0.0
0.572	0.0
0.574	0.0
0.576	0.0
0.578	0.0
0.58	0.0
0.582	0.0
0.584	0.0
0.586	0.0
0.588	0.0
0.59	0.0
0.592	0.0
0.594	0.0
0.596	0.0
0.598	0.0
0.6	0.0
0.602	0.0
0.604	0.0
0.606	0.0
0.608	0.0
0.61	0.0
0.612	0.0
0.614	0.0
0.616	0.0
0.618	0.0
0.62	0.0
0.622	0.0
0.624	0.0
0.626	0.0
0.628	0.0
0.63	0.0
0.632	0.0
0.634	0.0
0.636	0.0
0.638	0.0
0.64	0.0
0.642	0.0
0.644	0.0
0.646	0.0
0.648	0.0
0.65	0.0
0.652	0.0
0.654	0.0
0.656	0.0
0.658	0.0
0.66	0.0
0.662	0.0
0.664	0.0
0.666	0.0
0.668	0.0
0.67	0.0
0.672	0.0
0.674	0.0
0.676	0.0
0.678	0.0
0.68	0.0
0.682	0.0
0.684	0.0
0.686	0.0
0.688	0.0
0.69	0.0
0.692	0.0
0.694	0.0
0.696	0.0
0.698	0.0
0.7	0.0
0.702	0.0
0.704	0.0
0.706	0.0
0.708	0.0
0.71	0.0
0.712	0.0
0.714	0.0
0.716	0.0
0.718	0.0
0.72	0.0
0.722	0.0
0.724	0.0
0.726	0.0
0.728	0.0
0.73	0.0
0.732	0.0
0.734	0.0
0.736	0.0
0.738	0.0
0.74	0.0
0.742	0.0
0.744	0.0
0.746	0.0
0.748	0.0
0.75	0.0
0.752	0.0
0.754	0.0
0.756	0.0
0.758	0.0
0.76	0.0
0.762	0.0
0.764	0.0
0.766	0.0
0.768	0.0
0.77	0.0
0.772	0.0
0.774	0.0
0.776	0.0
0.778	0.0
0.78	0.0
0.782	0.0
0.784	0.0
0.786	0.0
0.788	0.0
0.79	0.0
0.792	0.0
0.794	0.0
0.796	0.0
0.798	0.0
0.8	0.0
0.802	0.0
0.804	0.0
0.806	0.0
0.808	0.0
0.81	0.0
0.812	0.0
0.814	0.0
0.816	0.0
0.818	0.0
0.82	0.0
0.822	0.0
0.824	0.0
0.826	0.0
0.828	0.0
0.83	0.0
0.832	0.0
0.834	0.0
0.836	0.0
0.838	0.0
0.84	0.0
0.842	0.0
0.844	0.0
0.846	0.0
0.848	0.0
0.85	0.0
0.852	0.0
0.854	0.0
0.856	0.0
0.858	0.0
0.86	0.0
0.862	0.0
0.864	0.0
0.866	0.0
0.868	0.0
0.87	0.0
0.872	0.0
0.874	0.0
0.876	0.0
0.878	0.0
0.88	0.0
0.882	0.0
0.884	0.0
0.886	0.0
0.888	0.0
0.89	0.0
0.892	0.0
0.894	0.0
0.896	0.0
0.898	0.0
0.9	0.0
0.902	0.0
0.904	0.0
0.906	0.0
0.908	0.0
0.91	0.0
0.912	0.0
0.914	0.0
0.916	0.0
0.918	0.0
0.92	0.0
0.922	0.0
0.924	0.0
0.926	0.0
0.928	0.0
0.93	0.0
0.932	0.0
0.934	0.0
0.936	0.0
0.938	0.0
0.94	0.0
0.942	0.0
0.944	0.0
0.946	0.0
0.948	0.0
0.95	0.0
0.952	0.0
0.954	0.0
0.956	0.0
0.958	0.0
0.96	0.0
0.962	0.0
0.964	0.0
0.966	0.0
0.968	0.0
0.97	0.0
0.972	0.0
0.974	0.0
0.976	0.0
0.978	0.0
0.98	0.0
0.982	0.0
0.984	0.0
0.986	0.0
0.988	0.0
0.99	0.0
0.992	0.0
0.994	0.0
0.996	0.0
0.998	0.0
1.0	0.0
1.002	0.0
1.004	0.0
1.006	0.0
1.008	0.0
1.01	0.0
1.012	0.0
1.014	0.0
1.016	0.0
1.018	0.0
1.02	0.0
1.022	0.0
1.024	0.0
1.026	0.0
1.028	0.0
1.03	0.0
1.032	0.0
1.034	0.0
1.036	0.0
1.038	0.0
1.04	0.0
1.042	0.0
1.044	0.0
1.046	0.0
1.048	0.0
1.05	0.0
1.052	0.0
1.054	0.0
1.056	0.0
1.058	0.0
1.06	0.0
1.062	0.0
1.064	0.0
1.066	0.0
1.068	0.0
1.07	0.0
1.072	0.0
1.074	0.0
1.076	0.0
1.078	0.0
1.08	0.0
1.082	0.0
1.084	0.0
1.086	0.0
1.088	0.0
1.09	0.0
1.092	0.0
1.094	0.0
1.096	0.0
1.098	0.0
1.1	0.0
1.102	0.0
1.104	0.0
1.106	0.0
1.108	0.0
1.11	0.0
1.112	0.0
1.114	0.0
1.116	0.0
1.118	0.0
1.12	0.0
1.122	0.0
1.124	0.0
1.126	0.0
1.128	0.0
1.13	0.0
1.132	0.0
1.134	0.0
1.136	0.0
1.138	0.0
1.14	0.0
1.142	0.0
1.144	0.0
1.146	0.0
1.148	0.0
1.15	0.0
1.152	0.0
1.154	0.0
1.156	0.0
1.158	0.0
1.16	0.0
1.162	0.0
1.164	0.0
1.166	0.0
1.168	0.0
1.17	0.0
1.172	0.0
1.174	0.0
1.176	0.0
1.178	0.0
1.18	0.0
1.182	0.0
1.184	0.0
1.186	0.0
1.188	0.0
1.19	0.0
1.192	0.0
1.194	0.0
1.196	0.0
1.198	0.0
1.2	0.0
1.202	0.0
1.204	0.0
1.206	0.0
1.208	0.0
1.21	0.0
1.212	0.0
1.214	0.0
1.216	0.0
1.218	0.0
1.22	0.0
1.222	0.0
1.224	0.0
1.226	0.0
1.228	0.0
1.23	0.0
1.232	0.0
1.234	0.0
1.236	0.0
1.238	0.0
1.24	0.0
1.242	0.0
1.244	0.0
1.246	0.0
1.248	0.0
1.25	0.0
1.252	0.0
1.254	0.0
1.256	0.0
1.258	0.0
1.26	0.0
1.262	0.0
1.264	0.0
1.266	0.0
1.268	0.0
1.27	0.0
1.272	0.0
1.274	0.0
1.276	0.0
1.278	0.0
1.28	0.0
1.282	0.0
1.284	0.0
1.286	0.0
1.288	0.0
1.29	0.0
1.292	0.0
1.294	0.0
1.296	0.0
1.298	0.0
1.3	0.0
1.302	0.0
1.304	0.0
1.306	0.0
1.308	0.0
1.31	0.0
1.312	0.0
1.314	0.0
1.316	0.0
1.318	0.0
1.32	0.0
1.322	0.0
1.324	0.0
1.326	0.0
1.328	0.0
1.33	0.0
1.332	0.0
1.334	0.0014999999999998348
1.336	0.005999999999999839
1.338	0.010499999999999843
1.34	0.014999999999999847
1.342	0.01949999999999985
1.344	0.023999999999999855
1.346	0.02849999999999986
1.348	0.03299999999999986
1.35	0.03749999999999987
1.352	0.04199999999999987
1.354	0.046499999999999875
1.356	0.05099999999999988
1.358	0.05549999999999988
1.36	0.05999999999999989
1.362	0.06449999999999989
1.364	0.0689999999999999
1.366	0.0734999999999999
1.368	0.0779999999999999
1.37	0.0824999999999999
1.372	0.08699999999999991
1.374	0.09149999999999991
1.376	0.09599999999999992
1.378	0.10049999999999992
1.38	0.10499999999999993
1.382	0.10949999999999993
1.384	0.11399999999999993
1.386	0.11849999999999994
1.388	0.12299999999999994
1.39	0.12749999999999995
1.392	0.13199999999999995
1.394	0.13649999999999995
1.396	0.14099999999999996
1.398	0.14549999999999996
1.4	0.14999999999999997
1.402	0.15449999999999997
1.404	0.15899999999999997
1.406	0.16349999999999998
1.408	0.16799999999999998
1.41	0.1725
1.412	0.177
1.414	0.1815
1.416	0.186
1.418	0.1905
1.42	0.195
1.422	0.1995
1.424	0.20400000000000001
1.426	0.20850000000000002
1.428	0.21300000000000002
1.43	0.21750000000000003
1.432	0.22200000000000003
1.434	0.22650000000000003
1.436	0.23100000000000004
1.438	0.23549999999999988
1.44	0.23999999999999988
1.442	0.24449999999999988
1.444	0.2489999999999999
1.446	0.2534999999999999
1.448	0.2579999999999999
1.45	0.2624999999999999
1.452	0.2669999999999999
1.454	0.2714999999999999
1.456	0.2759999999999999
1.458	0.2804999999999999
1.46	0.2849999999999999
1.462	0.2894999999999999
1.464	0.29399999999999993
1.466	0.29849999999999993
1.468	0.30299999999999994
1.47	0.30749999999999994
1.472	0.31199999999999994
1.474	0.31649999999999995
1.476	0.32099999999999995
1.478	0.32549999999999996
1.48	0.32999999999999996
1.482	0.33449999999999996
1.484	0.33899999999999997
1.486	0.34349999999999997
1.488	0.348
1.49	0.3525
1.492	0.357
1.494	0.3615
1.496	0.366
1.498	0.3705
1.5	0.375
1.502	0.3795
1.504	0.384
1.506	0.3885
1.508	0.393
1.51	0.3975
1.512	0.402
1.514	0.40650000000000003
1.516	0.41100000000000003
1.518	0.41550000000000004
1.52	0.42000000000000004
1.522	0.42450000000000004
1.524	0.42900000000000005
1.526	0.43350000000000005
1.528	0.43800000000000006
1.53	0.44250000000000006
1.532	0.4469999999999999
1.534	0.4514999999999999
1.536	0.4559999999999999
1.538	0.4604999999999999
1.54	0.4649999999999999
1.542	0.4694999999999999
1.544	0.4739999999999999
1.546	0.4784999999999999
1.548	0.48299999999999993
1.55	0.48749999999999993
1.552	0.49199999999999994
1.554	0.49649999999999994
1.556	0.501
1.558	0.5055
1.56	0.51
1.562	0.5145
1.564	0.519
1.566	0.5235
1.568	0.528
1.57	0.5325
1.572	0.537
1.574	0.5415
1.576	0.546
1.578	0.5505
1.58	0.555
1.582	0.5595
1.584	0.5640000000000001
1.586	0.5685
1.588	0.5730000000000001
1.59	0.5775
1.592	0.5820000000000001
1.594	0.5864999999999999
1.596	0.5909999999999999
1.598	0.5954999999999999
1.6	0.5999999999999999
1.602	0.6044999999999999
1.604	0.6089999999999999
1.606	0.6134999999999999
1.608	0.6179999999999999
1.61	0.6224999999999999
1.612	0.6269999999999999
1.614	0.6315
1.616	0.6359999999999999
1.618	0.6405
1.62	0.6449999999999999
1.622	0.6495
1.624	0.6539999999999999
1.626	0.6585
1.628	0.6629999999999999
1.63	0.6675
1.632	0.6719999999999999
1.634	0.6765
1.636	0.6809999999999999
1.638	0.6855
1.64	0.69
1.642	0.6945
1.644	0.699
1.646	0.7035
1.648	0.708
1.65	0.7125
1.652	0.717
1.654	0.7215
1.656	0.726
1.658	0.7304999999999998
1.66	0.7349999999999999
1.662	0.7394999999999998
1.664	0.7439999999999999
1.666	0.7484999999999998
1.668	0.753
1.67	0.7574999999999998
1.672	0.762
1.674	0.7664999999999998
1.676	0.771
1.678	0.7754999999999999
1.68	0.78
1.682	0.7844999999999999
1.684	0.789
1.686	0.7934999999999999
1.688	0.798
1.69	0.8024999999999999
1.692	0.807
1.694	0.8114999999999999
1.696	0.8160000000000001
1.698	0.8204999999999999
1.7	0.8250000000000001
1.702	0.8294999999999999
1.704	0.8340000000000001
1.706	0.8384999999999999
1.708	0.8430000000000001
1.71	0.8474999999999999
1.712	0.8520000000000001
1.714	0.8564999999999999
1.716	0.8610000000000001
1.718	0.8654999999999999
1.72	0.87
1.722	0.8744999999999999
1.724	0.879
1.726	0.8835
1.728	0.888
1.73	0.8925
1.732	0.897
1.734	0.9015
1.736	0.906
1.738	0.9105
1.74	0.915
1.742	0.9195
1.744	0.924
1.746	0.9285
1.748	0.933
1.75	0.9375
1.752	0.9420000000000001
1.754	0.9465
1.756	0.9510000000000001
1.758	0.9555
1.76	0.9600000000000001
1.762	0.9645
1.764	0.9690000000000001
1.766	0.9735
1.768	0.9779999999999999
1.77	0.9825
1.772	0.9869999999999999
1.774	0.9915
1.776	0.9959999999999999
1.778	1.0005000000000002
1.78	1.005
1.782	1.0095
1.784	1.014
1.786	1.0185000000000002
1.788	1.023
1.79	1.0275
1.792	1.032
1.794	1.0365000000000002
1.796	1.041
1.798	1.0455
1.8	1.05
1.802	1.0545
1.804	1.059
1.806	1.0635000000000001
1.808	1.068
1.81	1.0725
1.812	1.077
1.814	1.0815000000000001
1.816	1.086
1.818	1.0905
1.82	1.095
1.822	1.0995000000000001
1.824	1.104
1.826	1.1085
1.828	1.113
1.83	1.1175
1.832	1.122
1.834	1.1265
1.836	1.131
1.838	1.1355000000000002
1.84	1.1400000000000001
1.842	1.1445
1.844	1.149
1.846	1.1535000000000002
1.848	1.1580000000000001
1.85	1.1625
1.852	1.167
1.854	1.1715000000000002
1.856	1.1760000000000002
1.858	1.1805
1.86	1.185
1.862	1.1895
1.864	1.1940000000000002
1.866	1.1985
1.868	1.203
1.87	1.2075
1.872	1.2120000000000002
1.874	1.2165
1.876	1.221
1.878	1.2255
1.88	1.2300000000000002
1.882	1.2345
1.884	1.239
1.886	1.2435
1.888	1.248
1.89	1.2525
1.892	1.2570000000000001
1.894	1.2615
1.896	1.266
1.898	1.2705
1.9	1.2750000000000001
1.902	1.2795
1.904	1.284
1.906	1.2885
1.908	1.2930000000000001
1.91	1.2975
1.912	1.302
1.914	1.3065
1.916	1.3110000000000002
1.918	1.3155000000000001
1.92	1.32
1.922	1.3245
1.924	1.3290000000000002
1.926	1.3335000000000001
1.928	1.338
1.93	1.3425
1.932	1.3470000000000002
1.934	1.3515000000000001
1.936	1.356
1.938	1.3605
1.94	1.3650000000000002
1.942	1.3695000000000002
1.944	1.374
1.946	1.3785
1.948	1.3830000000000002
1.95	1.3875000000000002
1.952	1.392
1.954	1.3965
1.956	1.401
1.958	1.4055
1.96	1.41
1.962	1.4145
1.964	1.419
1.966	1.4235
1.968	1.428
1.97	1.4325
1.972	1.437
1.974	1.4415
1.976	1.446
1.978	1.4505000000000001
1.98	1.455
1.982	1.4595
1.984	1.464
1.986	1.4685000000000001
1.988	1.473
1.99	1.4775
1.992	1.482
1.994	1.4865000000000002
1.996	1.491
1.998	1.4955
2.0	1.5
2.002	1.4955
2.004	1.491
2.006	1.4865000000000002
2.008	1.482
2.01	1.4775
2.012	1.473
2.014	1.4685000000000001
2.016	1.464
2.018	1.4595
2.02	1.455
2.022	1.4505000000000001
2.024	1.446
2.026	1.4415
2.028	1.437
2.03	1.4325
2.032	1.428
2.034	1.4235
2.036	1.419
2.038	1.4145
2.04	1.41
2.042	1.4055
2.044	1.401
2.046	1.3965
2.048	1.392
2.05	1.3875000000000002
2.052	1.3830000000000002
2.054	1.3785
2.056	1.374
2.058	1.3695000000000002
2.06	1.3650000000000002
2.062	1.3605
2.064	1.356
2.066	1.3515000000000001
2.068	1.3470000000000002
2.07	1.3425
2.072	1.338
2.074	1.3335000000000001
2.076	1.3290000000000002
2.078	1.3245
2.08	1.32
2.082	1.3155000000000001
2.084	1.3110000000000002
2.086	1.3065
2.088	1.302
2.09	1.2975
2.092	1.2930000000000001
2.094	1.2885
2.096	1.284
2.098	1.2795
2.1	1.2750000000000001
2.102	1.2705
2.104	1.266
2.106	1.2615
2.108	1.2570000000000001
2.11	1.2525
2.112	1.248
2.114	1.2435
2.116	1.239
2.118	1.2345
2.12	1.2300000000000002
2.122	1.2255
2.124	1.221
2.126	1.2165
2.128	1.2120000000000002
2.13	1.2075
2.132	1.203
2.134	1.1985
2.136	1.1940000000000002
2.138	1.1895
2.14	1.185
2.142	1.1805
2.144	1.1760000000000002
2.146	1.1715000000000002
2.148	1.167
2.15	1.1625
2.152	1.1580000000000001
2.154	1.1535000000000002
2.156	1.149
2.158	1.1445
2.16	1.1400000000000001
2.162	1.1355000000000002
2.164	1.131
2.166	1.1265
2.168	1.122
2.17	1.1175
2.172	1.113
2.174	1.1085
2.176	1.104
2.178	1.0995000000000001
2.18	1.095
2.182	1.0905
2.184	1.086
2.186	1.0815000000000001
2.188	1.077
2.19	1.0725
2.192	1.068
2.194	1.0635000000000001
2.196	1.059
2.198	1.0545
2.2	1.05
2.202	1.0455
2.204	1.041
2.206	1.0365000000000002
2.208	1.032
2.21	1.0275
2.212	1.023
2.214	1.0185000000000002
2.216	1.014
2.218	1.0095
2.22	1.005
2.222	1.0005000000000002
2.224	0.9959999999999999
2.226	0.9915
2.228	0.9869999999999999
2.23	0.9825
2.232	0.9779999999999999
2.234	0.9735
2.236	0.9690000000000001
2.238	0.9645
2.24	0.9600000000000001
2.242	0.9555
2.244	0.9510000000000001
2.246	0.9465
2.248	0.9420000000000001
2.25	0.9375
2.252	0.933
2.254	0.9285
2.256	0.924
2.258	0.9195
2.26	0.915
2.262	0.9105
2.264	0.906
2.266	0.9015
2.268	0.897
2.27	0.8925
2.272	0.888
2.274	0.8835
2.276	0.879
2.278	0.8744999999999999
2.28	0.87
2.282	0.8654999999999999
2.284	0.8610000000000001
2.286	0.8564999999999999
2.288	0.8520000000000001
2.29	0.8474999999999999
2.292	0.8430000000000001
2.294	0.8384999999999999
2.296	0.8340000000000001
2.298	0.8294999999999999
2.3	0.8250000000000001
2.302	0.8204999999999999
2.304	0.8160000000000001
2.306	0.8114999999999999
2.308	0.807
2.31	0.8024999999999999
2.312	0.798
2.314	0.7934999999999999
2.316	0.789
2.318	0.7844999999999999
2.32	0.78
2.322	0.7754999999999999
2.324	0.771
2.326	0.7664999999999998
2.328	0.762
2.33	0.7574999999999998
2.332	0.753
2.334	0.7484999999999998
2.336	0.7439999999999999
2.338	0.7394999999999998
2.34	0.7349999999999999
2.342	0.7304999999999998
2.344	0.726
2.346	0.7215
2.348	0.717
2.35	0.7125
2.352	0.708
2.354	0.7035
2.356	0.699
2.358	0.6945
2.36	0.69
2.362	0.6855
2.364	0.6809999999999999
2.366	0.6765
2.368	0.6719999999999999
2.37	0.6675
2.372	0.6629999999999999
2.374	0.6585
2.376	0.6539999999999999
2.378	0.6495
2.38	0.6449999999999999
2.382	0.6405
2.384	0.6359999999999999
2.386	0.6315
2.388	0.6269999999999999
2.39	0.6224999999999999
2.392	0.6179999999999999
2.394	0.6134999999999999
2.396	0.6089999999999999
2.398	0.6044999999999999
2.4	0.5999999999999999
2.402	0.5954999999999999
2.404	0.5909999999999999
2.406	0.5864999999999999
2.408	0.5820000000000001
2.41	0.5775
2.412	0.5730000000000001
2.414	0.5685
2.416	0.5640000000000001
2.418	0.5595
2.42	0.555
2.422	0.5505
2.424	0.546
2.426	0.5415
2.428	0.537
2.43	0.5325
2.432	0.528
2.434	0.5235
2.436	0.519
2.438	0.5145
2.44	0.51
2.442	0.5055
2.444	0.501
2.446	0.49649999999999994
2.448	0.49199999999999994
2.45	0.48749999999999993
2.452	0.48299999999999993
2.454	0.4784999999999999
2.456	0.4739999999999999
2.458	0.4694999999999999
2.46	0.4649999999999999
2.462	0.4604999999999999
2.464	0.4559999999999999
2.466	0.4514999999999999
2.468	0.4469999999999999
2.47	0.44250000000000006
2.472	0.43800000000000006
2.474	0.43350000000000005
2.476	0.42900000000000005
2.478	0.42450000000000004
2.48	0.42000000000000004
2.482	0.41550000000000004
2.484	0.41100000000000003
2.486	0.40650000000000003
2.488	0.402
2.49	0.3975
2.492	0.393
2.494	0.3885
2.496	0.384
2.498	0.3795
2.5	0.375
2.502	0.3705
2.504	0.366
2.506	0.3615
2.508	0.357
2.51	0.3525
2.512	0.348
2.514	0.34349999999999997
2.516	0.33899999999999997
2.518	0.33449999999999996
2.52	0.32999999999999996
2.522	0.32549999999999996
2.524	0.32099999999999995
2.526	0.31649999999999995
2.528	0.31199999999999994
2.53	0.30749999999999994
2.532	0.30299999999999994
2.534	0.29849999999999993
2.536	0.29399999999999993
2.538	0.2894999999999999
2.54	0.2849999999999999
2.542	0.2804999999999999
2.544	0.2759999999999999
2.546	0.2714999999999999
2.548	0.2669999999999999
2.55	0.2624999999999999
2.552	0.2579999999999999
2.554	0.2534999999999999
2.556	0.2489999999999999
2.558	0.24449999999999988
2.56	0.23999999999999988
2.562	0.23549999999999988
2.564	0.23100000000000004
2.566	0.22650000000000003
2.568	0.22200000000000003
2.57	0.21750000000000003
2.572	0.21300000000000002
2.574	0.20850000000000002
2.576	0.20400000000000001
2.578	0.1995
2.58	0.195
2.582	0.1905
2.584	0.186
2.586	0.1815
2.588	0.177
2.59	0.1725
2.592	0.16799999999999998
2.594	0.16349999999999998
2.596	0.15899999999999997
2.598	0.15449999999999997
2.6	0.14999999999999997
2.602	0.14549999999999996
2.604	0.14099999999999996
2.606	0.13649999999999995
2.608	0.13199999999999995
2.61	0.12749999999999995
2.612	0.12299999999999994
2.614	0.11849999999999994
2.616	0.11399999999999993
2.618	0.10949999999999993
2.62	0.10499999999999993
2.622	0.10049999999999992
2.624	0.09599999999999992
2.626	0.09149999999999991
2.628	0.08699999999999991
2.63	0.0824999999999999
2.632	0.0779999999999999
2.634	0.0734999999999999
2.636	0.0689999999999999
2.638	0.06449999999999989
2.64	0.05999999999999989
2.642	0.05549999999999988
2.644	0.05099999999999988
2.646	0.046499999999999875
2.648	0.04199999999999987
2.65	0.03749999999999987
2.652	0.03299999999999986
2.654	0.02849999999999986
2.656	0.023999999999999855
2.658	0.01949999999999985
2.66	0.014999999999999847
2.662	0.010499999999999843
2.664	0.005999999999999839
2.666	0.0014999999999998348
2.668	0.0
2.67	0.0
2.672	0.0
2.674	0.0
2.676	0.0
2.678	0.0
2.68	0.0
2.682	0.0
2.684	0.0
2.686	0.0
2.688	0.0
2.69	0.0
2.692	0.0
2.694	0.0
2.696	0.0
2.698	0.0
2.7	0.0
2.702	0.0
2.704	0.0
2.706	0.0
2.708	0.0
2.71	0.0
2.712	0.0
2.714	0.0
2.716	0.0
2.718	0.0
2.72	0.0
2.722	0.0
2.724	0.0
2.726	0.0
2.728	0.0
2.73	0.0
2.732	0.0
2.734	0.0
2.736	0.0
2.738	0.0
2.74	0.0
2.742	0.0
2.744	0.0
2.746	0.0
2.748	0.0
2.75	0.0
2.752	0.0
2.754	0.0
2.756	0.0
2.758	0.0
2.76	0.0
2.762	0.0
2.764	0.0
2.766	0.0
2.768	0.0
2.77	0.0
2.772	0.0
2.774	0.0
2.776	0.0
2.778	0.0
2.78	0.0
2.782	0.0
2.784	0.0
2.786	0.0
2.788	0.0
2.79	0.0
2.792	0.0
2.794	0.0
2.796	0.0
2.798	0.0
2.8	0.0
2.802	0.0
2.804	0.0
2.806	0.0
2.808	0.0
2.81	0.0
2.812	0.0
2.814	0.0
2.816	0.0
2.818	0.0
2.82	0.0
2.822	0.0
2.824	0.0
2.826	0.0
2.828	0.0
2.83	0.0
2.832	0.0
2.834	0.0
2.836	0.0
2.838	0.0
2.84	0.0
2.842	0.0
2.844	0.0
2.846	0.0
2.848	0.0
2.85	0.0
2.852	0.0
2.854	0.0
2.856	0.0
2.858	0.0
2.86	0.0
2.862	0.0
2.864	0.0
2.866	0.0
2.868	0.0
2.87	0.0
2.872	0.0
2.874	0.0
2.876	0.0
2.878	0.0
2.88	0.0
2.882	0.0
2.884	0.0
2.886	0.0
2.888	0.0
2.89	0.0
2.892	0.0
2.894	0.0
2.896	0.0
2.898	0.0
2.9	0.0
2.902	0.0
2.904	0.0
2.906	0.0
2.908	0.0
2.91	0.0
2.912	0.0
2.914	0.0
2.916	0.0
2.918	0.0
2.92	0.0
2.922	0.0
2.924	0.0
2.926	0.0
2.928	0.0
2.93	0.0
2.932	0.0
2.934	0.0
2.936	0.0
2.938	0.0
2.94	0.0
2.942	0.0
2.944	0.0
2.946	0.0
2.948	0.0
2.95	0.0
2.952	0.0
2.954	0.0
2.956	0.0
2.958	0.0
2.96	0.0
2.962	0.0
2.964	0.0
2.966	0.0
2.968	0.0
2.97	0.0
2.972	0.0
2.974	0.0
2.976	0.0
2.978	0.0
2.98	0.0
2.982	0.0
2.984	0.0
2.986	0.0
2.988	0.0
2.99	0.0
2.992	0.0
2.994	0.0
2.996	0.0
2.998	0.0
3.0	0.0
3.002	0.0
3.004	0.0
3.006	0.0
3.008	0.0
3.01	0.0
3.012	0.0
3.014	0.0
3.016	0.0
3.018	0.0
3.02	0.0
3.022	0.0
3.024	0.0
3.026	0.0
3.028	0.0
3.03	0.0
3.032	0.0
3.034	0.0
3.036	0.0
3.038	0.0
3.04	0.0
3.042	0.0
3.044	0.0
3.046	0.0
3.048	0.0
3.05	0.0
3.052	0.0
3.054	0.0
3.056	0.0
3.058	0.0
3.06	0.0
3.062	0.0
3.064	0.0
3.066	0.0
3.068	0.0
3.07	0.0
3.072	0.0
3.074	0.0
3.076	0.0
3.078	0.0
3.08	0.0
3.082	0.0
3.084	0.0
3.086	0.0
3.088	0.0
3.09	0.0
3.092	0.0
3.094	0.0
3.096	0.0
3.098	0.0
3.1	0.0
3.102	0.0
3.104	0.0
3.106	0.0
3.108	0.0
3.11	0.0
3.112	0.0
3.114	0.0
3.116	0.0
3.118	0.0
3.12	0.0
3.122	0.0
3.124	0.0
3.126	0.0
3.128	0.0
3.13	0.0
3.132	0.0
3.134	0.0
3.136	0.0
3.138	0.0
3.14	0.0
3.142	0.0
3.144	0.0
3.146	0.0
3.148	0.0
3.15	0.0
3.152	0.0
3.154	0.0
3.156	0.0
3.158	0.0
3.16	0.0
3.162	0.0
3.164	0.0
3.166	0.0
3.168	0.0
3.17	0.0
3.172	0.0
3.174	0.0
3.176	0.0
3.178	0.0
3.18	0.0
3.182	0.0
3.184	0.0
3.186	0.0
3.188	0.0
3.19	0.0
3.192	0.0
3.194	0.0
3.196	0.0
3.198	0.0
3.2	0.0
3.202	0.0
3.204	0.0
3.206	0.0
3.208	0.0
3.21	0.0
3.212	0.0
3.214	0.0
3.216	0.0
3.218	0.0
3.22	0.0
3.222	0.0
3.224	0.0
3.226	0.0
3.228	0.0
3.23	0.0
3.232	0.0
3.234	0.0
3.236	0.0
3.238	0.0
3.24	0.0
3.242	0.0
3.244	0.0
3.246	0.0
3.248	0.0
3.25	0.0
3.252	0.0
3.254	0.0
3.256	0.0
3.258	0.0
3.26	0.0
3.262	0.0
3.264	0.0
3.266	0.0
3.268	0.0
3.27	0.0
3.272	0.0
3.274	0.0
3.276	0.0
3.278	0.0
3.28	0.0
3.282	0.0
3.284	0.0
3.286	0.0
3.288	0.0
3.29	0.0
3.292	0.0
3.294	0.0
3.296	0.0
3.298	0.0
3.3	0.0
3.302	0.0
3.304	0.0
3.306	0.0
3.308	0.0
3.31	0.0
3.312	0.0
3.314	0.0
3.316	0.0
3.318	0.0
3.32	0.0
3.322	0.0
3.324	0.0
3.326	0.0
3.328	0.0
3.33	0.0
3.332	0.0
3.334	0.0
3.336	0.0
3.338	0.0
3.34	0.0
3.342	0.0
3.344	0.0
3.346	0.0
3.348	0.0
3.35	0.0
3.352	0.0
3.354	0.0
3.356	0.0
3.358	0.0
3.36	0.0
3.362	0.0
3.364	0.0
3.366	0.0
3.368	0.0
3.37	0.0
3.372	0.0
3.374	0.0
3.376	0.0
3.378	0.0
3.38	0.0
3.382	0.0
3.384	0.0
3.386	0.0
3.388	0.0
3.39	0.0
3.392	0.0
3.394	0.0
3.396	0.0
3.398	0.0
3.4	0.0
3.402	0.0
3.404	0.0
3.406	0.0
3.408	0.0
3.41	0.0
3.412	0.0
3.414	0.0
3.416	0.0
3.418	0.0
3.42	0.0
3.422	0.0
3.424	0.0
3.426	0.0
3.428	0.0
3.43	0.0
3.432	0.0
3.434	0.0
3.436	0.0
3.438	0.0
3.44	0.0
3.442	0.0
3.444	0.0
3.446	0.0
3.448	0.0
3.45	0.0
3.452	0.0
3.454	0.0
3.456	0.0
3.458	0.0
3.46	0.0
3.462	0.0
3.464	0.0
3.466	0.0
3.468	0.0
3.47	0.0
3.472	0.0
3.474	0.0
3.476	0.0
3.478	0.0
3.48	0.0
3.482	0.0
3.484	0.0
3.486	0.0
3.488	0.0
3.49	0.0
3.492	0.0
3.494	0.0
3.496	0.0
3.498	0.0
3.5	0.0
3.502	0.0
3.504	0.0
3.506	0.0
3.508	0.0
3.51	0.0
3.512	0.0
3.514	0.0
3.516	0.0
3.518	0.0
3.52	0.0
3.522	0.0
3.524	0.0
3.526	0.0
3.528	0.0
3.53	0.0
3.532	0.0
3.534	0.0
3.536	0.0
3.538	0.0
3.54	0.0
3.542	0.0
3.544	0.0
3.546	0.0
3.548	0.0
3.55	0.0
3.552	0.0
3.554	0.0
3.556	0.0
3.558	0.0
3.56	0.0
3.562	0.0
3.564	0.0
3.566	0.0
3.568	0.0
3.57	0.0
3.572	0.0
3.574	0.0
3.576	0.0
3.578	0.0
3.58	0.0
3.582	0.0
3.584	0.0
3.586	0.0
3.588	0.0
3.59	0.0
3.592	0.0
3.594	0.0
3.596	0.0
3.598	0.0
3.6	0.0
3.602	0.0
3.604	0.0
3.606	0.0
3.608	0.0
3.61	0.0
3.612	0.0
3.614	0.0
3.616	0.0
3.618	0.0
3.62	0.0
3.622	0.0
3.624	0.0
3.626	0.0
3.628	0.0
3.63	0.0
3.632	0.0
3.634	0.0
3.636	0.0
3.638	0.0
3.64	0.0
3.642	0.0
3.644	0.0
3.646	0.0
3.648	0.0
3.65	0.0
3.652	0.0
3.654	0.0
3.656	0.0
3.658	0.0
3.66	0.0
3.662	0.0
3.664	0.0
3.666	0.0
3.668	0.0
3.67	0.0
3.672	0.0
3.674	0.0
3.676	0.0
3.678	0.0
3.68	0.0
3.682	0.0
3.684	0.0
3.686	0.0
3.688	0.0
3.69	0.0
3.692	0.0
3.694	0.0
3.696	0.0
3.698	0.0
3.7	0.0
3.702	0.0
3.704	0.0
3.706	0.0
3.708	0.0
3.71	0.0
3.712	0.0
3.714	0.0
3.716	0.0
3.718	0.0
3.72	0.0
3.722	0.0
3.724	0.0
3.726	0.0
3.728	0.0
3.73	0.0
3.732	0.0
3.734	0.0
3.736	0.0
3.738	0.0
3.74	0.0
3.742	0.0
3.744	0.0
3.746	0.0
3.748	0.0
3.75	0.0
3.752	0.0
3.754	0.0
3.756	0.0
3.758	0.0
3.76	0.0
3.762	0.0
3.764	0.0
3.766	0.0
3.768	0.0
3.77	0.0
3.772	0.0
3.774	0.0
3.776	0.0
3.778	0.0
3.78	0.0
3.782	0.0
3.784	0.0
3.786	0.0
3.788	0.0
3.79	0.0
3.792	0.0
3.794	0.0
3.796	0.0
3.798	0.0
3.8	0.0
3.802	0.0
3.804	0.0
3.806	0.0
3.808	0.0
3.81	0.0
3.812	0.0
3.814	0.0
3.816	0.0
3.818	0.0
3.82	0.0
3.822	0.0
3.824	0.0
3.826	0.0
3.828	0.0
3.83	0.0
3.832	0.0
3.834	0.0
3.836	0.0
3.838	0.0
3.84	0.0
3.842	0.0
3.844	0.0
3.846	0.0
3.848	0.0
3.85	0.0
3.852	0.0
3.854	0.0
3.856	0.0
3.858	0.0
3.86	0.0
3.862	0.0
3.864	0.0
3.866	0.0
3.868	0.0
3.87	0.0
3.872	0.0
3.874	0.0
3.876	0.0
3.878	0.0
3.88	0.0
3.882	0.0
3.884	0.0
3.886	0.0
3.888	0.0
3.89	0.0
3.892	0.0
3.894	0.0
3.896	0.0
3.898	0.0
3.9	0.0
3.902	0.0
3.904	0.0
3.906	0.0
3.908	0.0
3.91	0.0
3.912	0.0
3.914	0.0
3.916	0.0
3.918	0.0
3.92	0.0
3.922	0.0
3.924	0.0
3.926	0.0
3.928	0.0
3.93	0.0
3.932	0.0
3.934	0.0
3.936	0.0
3.938	0.0
3.94	0.0
3.942	0.0
3.944	0.0
3.946	0.0
3.948	0.0
3.95	0.0
3.952	0.0
3.954	0.0
3.956	0.0
3.958	0.0
3.96	0.0
3.962	0.0
3.964	0.0
3.966	0.0
3.968	0.0
3.97	0.0
3.972	0.0
3.974	0.0
3.976	0.0
3.978	0.0
3.98	0.0
3.982	0.0
3.984	0.0
3.986	0.0
3.988	0.0
3.99	0.0
3.992	0.0
3.994	0.0
3.996	0.0
3.998	0.0
4.0	0.0


==> figures/data/1D_example_nx_7_ddf_Witchhat_alpha_2/Rm.txt <==
0.3333333333333333	0.0
1.0	0.0
1.6666666666666667	0.75
2.3333333333333335	0.7500000000000002
3.0	1.6653345369377348e-16
3.6666666666666665	0.0


==> figures/data/1D_example_nx_7_ddf_Witchhat_alpha_2/exact_solution.txt <==
0.0	1.0
0.002	0.999
0.004	0.998
0.006	0.997
0.008	0.996
0.01	0.995
0.012	0.994
0.014	0.993
0.016	0.992
0.018	0.991
0.02	0.99
0.022	0.989
0.024	0.988
0.026	0.987
0.028	0.986
0.03	0.985
0.032	0.984
0.034	0.983
0.036	0.982
0.038	0.981
0.04	0.98
0.042	0.979
0.044	0.978
0.046	0.977
0.048	0.976
0.05	0.975
0.052	0.974
0.054	0.973
0.056	0.972
0.058	0.971
0.06	0.97
0.062	0.969
0.064	0.968
0.066	0.967
0.068	0.966
0.07	0.965
0.072	0.964
0.074	0.963
0.076	0.962
0.078	0.961
0.08	0.96
0.082	0.959
0.084	0.958
0.086	0.957
0.088	0.956
0.09	0.955
0.092	0.954
0.094	0.953
0.096	0.952
0.098	0.951
0.1	0.95
0.102	0.949
0.104	0.948
0.106	0.947
0.108	0.946
0.11	0.945
0.112	0.944
0.114	0.943
0.116	0.942
0.118	0.9410000000000001
0.12	0.94
0.122	0.9390000000000001
0.124	0.938
0.126	0.937
0.128	0.9359999999999999
0.13	0.935
0.132	0.9339999999999999
0.134	0.933
0.136	0.9319999999999999
0.138	0.931
0.14	0.9299999999999999
0.142	0.929
0.144	0.928
0.146	0.927
0.148	0.926
0.15	0.925
0.152	0.924
0.154	0.923
0.156	0.922
0.158	0.921
0.16	0.92
0.162	0.919
0.164	0.918
0.166	0.917
0.168	0.916
0.17	0.915
0.172	0.914
0.174	0.913
0.176	0.912
0.178	0.911
0.18	0.91
0.182	0.909
0.184	0.908
0.186	0.907
0.188	0.906
0.19	0.905
0.192	0.904
0.194	0.903
0.196	0.902
0.198	0.901
0.2	0.9
0.202	0.899
0.204	0.898
0.206	0.897
0.208	0.896
0.21	0.895
0.212	0.894
0.214	0.893
0.216	0.892
0.218	0.891
0.22	0.89
0.222	0.889
0.224	0.888
0.226	0.887
0.228	0.886
0.23	0.885
0.232	0.884
0.234	0.883
0.236	0.882
0.238	0.881
0.24	0.88
0.242	0.879
0.244	0.878
0.246	0.877
0.248	0.876
0.25	0.875
0.252	0.874
0.254	0.873
0.256	0.872
0.258	0.871
0.26	0.87
0.262	0.869
0.264	0.868
0.266	0.867
0.268	0.866
0.27	0.865
0.272	0.864
0.274	0.863
0.276	0.862
0.278	0.861
0.28	0.86
0.282	0.859
0.284	0.858
0.286	0.857
0.288	0.856
0.29	0.855
0.292	0.854
0.294	0.853
0.296	0.852
0.298	0.851
0.3	0.85
0.302	0.849
0.304	0.848
0.306	0.847
0.308	0.846
0.31	0.845
0.312	0.844
0.314	0.843
0.316	0.842
0.318	0.841
0.32	0.84
0.322	0.839
0.324	0.838
0.326	0.837
0.328	0.836
0.33	0.835
0.332	0.834
0.334	0.833
0.336	0.832
0.338	0.831
0.34	0.83
0.342	0.829
0.344	0.8280000000000001
0.346	0.827
0.348	0.8260000000000001
0.35	0.825
0.352	0.8240000000000001
0.354	0.823
0.356	0.8220000000000001
0.358	0.821
0.36	0.8200000000000001
0.362	0.819
0.364	0.8180000000000001
0.366	0.817
0.368	0.8160000000000001
0.37	0.815
0.372	0.8140000000000001
0.374	0.813
0.376	0.812
0.378	0.8109999999999999
0.38	0.81
0.382	0.8089999999999999
0.384	0.808
0.386	0.8069999999999999
0.388	0.806
0.39	0.8049999999999999
0.392	0.804
0.394	0.8029999999999999
0.396	0.802
0.398	0.8009999999999999
0.4	0.8
0.402	0.7989999999999999
0.404	0.798
0.406	0.7969999999999999
0.408	0.796
0.41	0.795
0.412	0.794
0.414	0.793
0.416	0.792
0.418	0.791
0.42	0.79
0.422	0.789
0.424	0.788
0.426	0.787
0.428	0.786
0.43	0.785
0.432	0.784
0.434	0.783
0.436	0.782
0.438	0.781
0.44	0.78
0.442	0.779
0.444	0.778
0.446	0.777
0.448	0.776
0.45	0.775
0.452	0.774
0.454	0.773
0.456	0.772
0.458	0.771
0.46	0.77
0.462	0.769
0.464	0.768
0.466	0.767
0.468	0.766
0.47	0.765
0.472	0.764
0.474	0.763
0.476	0.762
0.478	0.761
0.48	0.76
0.482	0.759
0.484	0.758
0.486	0.757
0.488	0.756
0.49	0.755
0.492	0.754
0.494	0.753
0.496	0.752
0.498	0.751
0.5	0.75
0.502	0.749
0.504	0.748
0.506	0.747
0.508	0.746
0.51	0.745
0.512	0.744
0.514	0.743
0.516	0.742
0.518	0.741
0.52	0.74
0.522	0.739
0.524	0.738
0.526	0.737
0.528	0.736
0.53	0.735
0.532	0.734
0.534	0.733
0.536	0.732
0.538	0.731
0.54	0.73
0.542	0.729
0.544	0.728
0.546	0.727
0.548	0.726
0.55	0.725
0.552	0.724
0.554	0.723
0.556	0.722
0.558	0.721
0.56	0.72
0.562	0.719
0.564	0.718
0.566	0.7170000000000001
0.568	0.716
0.57	0.7150000000000001
0.572	0.714
0.574	0.7130000000000001
0.576	0.712
0.578	0.7110000000000001
0.58	0.71
0.582	0.7090000000000001
0.584	0.708
0.586	0.7070000000000001
0.588	0.706
0.59	0.7050000000000001
0.592	0.704
0.594	0.7030000000000001
0.596	0.702
0.598	0.7010000000000001
0.6	0.7
0.602	0.6990000000000001
0.604	0.698
0.606	0.6970000000000001
0.608	0.696
0.61	0.6950000000000001
0.612	0.694
0.614	0.6930000000000001
0.616	0.692
0.618	0.6910000000000001
0.62	0.69
0.622	0.6890000000000001
0.624	0.688
0.626	0.687
0.628	0.6859999999999999
0.63	0.685
0.632	0.6839999999999999
0.634	0.683
0.636	0.6819999999999999
0.638	0.681
0.64	0.6799999999999999
0.642	0.679
0.644	0.6779999999999999
0.646	0.677
0.648	0.6759999999999999
0.65	0.675
0.652	0.6739999999999999
0.654	0.673
0.656	0.6719999999999999
0.658	0.671
0.66	0.6699999999999999
0.662	0.669
0.664	0.6679999999999999
0.666	0.667
0.668	0.6659999999999999
0.67	0.665
0.672	0.6639999999999999
0.674	0.663
0.676	0.6619999999999999
0.678	0.661
0.68	0.6599999999999999
0.682	0.659
0.684	0.6579999999999999
0.686	0.657
0.688	0.656
0.69	0.655
0.692	0.654
0.694	0.653
0.696	0.652
0.698	0.651
0.7	0.65
0.702	0.649
0.704	0.648
0.706	0.647
0.708	0.646
0.71	0.645
0.712	0.644
0.714	0.643
0.716	0.642
0.718	0.641
0.72	0.64
0.722	0.639
0.724	0.638
0.726	0.637
0.728	0.636
0.73	0.635
0.732	0.634
0.734	0.633
0.736	0.632
0.738	0.631
0.74	0.63
0.742	0.629
0.744	0.628
0.746	0.627
0.748	0.626
0.75	0.625
0.752	0.624
0.754	0.623
0.756	0.622
0.758	0.621
0.76	0.62
0.762	0.619
0.764	0.618
0.766	0.617
0.768	0.616
0.77	0.615
0.772	0.614
0.774	0.613
0.776	0.612
0.778	0.611
0.78	0.61
0.782	0.609
0.784	0.608
0.786	0.607
0.788	0.606
0.79	0.605
0.792	0.604
0.794	0.603
0.796	0.602
0.798	0.601
0.8	0.6
0.802	0.599
0.804	0.598
0.806	0.597
0.808	0.596
0.81	0.595
0.812	0.594
0.814	0.593
0.816	0.5920000000000001
0.818	0.591
0.82	0.5900000000000001
0.822	0.589
0.824	0.5880000000000001
0.826	0.587
0.828	0.5860000000000001
0.83	0.585
0.832	0.5840000000000001
0.834	0.583
0.836	0.5820000000000001
0.838	0.581
0.84	0.5800000000000001
0.842	0.579
0.844	0.5780000000000001
0.846	0.577
0.848	0.5760000000000001
0.85	0.575
0.852	0.5740000000000001
0.854	0.573
0.856	0.5720000000000001
0.858	0.571
0.86	0.5700000000000001
0.862	0.569
0.864	0.5680000000000001
0.866	0.567
0.868	0.5660000000000001
0.87	0.565
0.872	0.5640000000000001
0.874	0.563
0.876	0.562
0.878	0.5609999999999999
0.88	0.56
0.882	0.5589999999999999
0.884	0.558
0.886	0.5569999999999999
0.888	0.556
0.89	0.5549999999999999
0.892	0.554
0.894	0.5529999999999999
0.896	0.552
0.898	0.5509999999999999
0.9	0.55
0.902	0.5489999999999999
0.904	0.548
0.906	0.5469999999999999
0.908	0.546
0.91	0.5449999999999999
0.912	0.544
0.914	0.5429999999999999
0.916	0.542
0.918	0.5409999999999999
0.92	0.54
0.922	0.5389999999999999
0.924	0.538
0.926	0.5369999999999999
0.928	0.536
0.93	0.5349999999999999
0.932	0.534
0.934	0.5329999999999999
0.936	0.532
0.938	0.531
0.94	0.53
0.942	0.529
0.944	0.528
0.946	0.527
0.948	0.526
0.95	0.525
0.952	0.524
0.954	0.523
0.956	0.522
0.958	0.521
0.96	0.52
0.962	0.519
0.964	0.518
0.966	0.517
0.968	0.516
0.97	0.515
0.972	0.514
0.974	0.513
0.976	0.512
0.978	0.511
0.98	0.51
0.982	0.509
0.984	0.508
0.986	0.507
0.988	0.506
0.99	0.505
0.992	0.504
0.994	0.503
0.996	0.502
0.998	0.501
1.0	0.5
1.002	0.499
1.004	0.498
1.006	0.497
1.008	0.496
1.01	0.495
1.012	0.494
1.014	0.493
1.016	0.492
1.018	0.491
1.02	0.49
1.022	0.489
1.024	0.488
1.026	0.487
1.028	0.486
1.03	0.485
1.032	0.484
1.034	0.483
1.036	0.482
1.038	0.481
1.04	0.48
1.042	0.479
1.044	0.478
1.046	0.477
1.048	0.476
1.05	0.475
1.052	0.474
1.054	0.473
1.056	0.472
1.058	0.471
1.06	0.47
1.062	0.469
1.064	0.46799999999999997
1.066	0.46699999999999997
1.068	0.46599999999999997
1.07	0.46499999999999997
1.072	0.46399999999999997
1.074	0.46299999999999997
1.076	0.46199999999999997
1.078	0.46099999999999997
1.08	0.45999999999999996
1.082	0.45899999999999996
1.084	0.45799999999999996
1.086	0.45699999999999996
1.088	0.45599999999999996
1.09	0.45499999999999996
1.092	0.45399999999999996
1.094	0.45299999999999996
1.096	0.45199999999999996
1.098	0.45099999999999996
1.1	0.44999999999999996
1.102	0.44899999999999995
1.104	0.44799999999999995
1.106	0.44699999999999995
1.108	0.44599999999999995
1.11	0.44499999999999995
1.112	0.44399999999999995
1.114	0.44299999999999995
1.116	0.44199999999999995
1.118	0.44099999999999995
1.12	0.43999999999999995
1.122	0.43899999999999995
1.124	0.43799999999999994
1.126	0.43700000000000006
1.128	0.43600000000000005
1.13	0.43500000000000005
1.132	0.43400000000000005
1.134	0.43300000000000005
1.136	0.43200000000000005
1.138	0.43100000000000005
1.14	0.43000000000000005
1.142	0.42900000000000005
1.144	0.42800000000000005
1.146	0.42700000000000005
1.148	0.42600000000000005
1.15	0.42500000000000004
1.152	0.42400000000000004
1.154	0.42300000000000004
1.156	0.42200000000000004
1.158	0.42100000000000004
1.16	0.42000000000000004
1.162	0.41900000000000004
1.164	0.41800000000000004
1.166	0.41700000000000004
1.168	0.41600000000000004
1.17	0.41500000000000004
1.172	0.41400000000000003
1.174	0.41300000000000003
1.176	0.41200000000000003
1.178	0.41100000000000003
1.18	0.41000000000000003
1.182	0.40900000000000003
1.184	0.40800000000000003
1.186	0.40700000000000003
1.188	0.406
1.19	0.405
1.192	0.404
1.194	0.403
1.196	0.402
1.198	0.401
1.2	0.4
1.202	0.399
1.204	0.398
1.206	0.397
1.208	0.396
1.21	0.395
1.212	0.394
1.214	0.393
1.216	0.392
1.218	0.391
1.22	0.39
1.222	0.389
1.224	0.388
1.226	0.387
1.228	0.386
1.23	0.385
1.232	0.384
1.234	0.383
1.236	0.382
1.238	0.381
1.24	0.38
1.242	0.379
1.244	0.378
1.246	0.377
1.248	0.376
1.25	0.375
1.252	0.374
1.254	0.373
1.256	0.372
1.258	0.371
1.26	0.37
1.262	0.369
1.264	0.368
1.266	0.367
1.268	0.366
1.27	0.365
1.272	0.364
1.274	0.363
1.276	0.362
1.278	0.361
1.28	0.36
1.282	0.359
1.284	0.358
1.286	0.357
1.288	0.356
1.29	0.355
1.292	0.354
1.294	0.353
1.296	0.352
1.298	0.351
1.3	0.35
1.302	0.349
1.304	0.348
1.306	0.347
1.308	0.346
1.31	0.345
1.312	0.344
1.314	0.34299999999999997
1.316	0.34199999999999997
1.318	0.34099999999999997
1.32	0.33999999999999997
1.322	0.33899999999999997
1.324	0.33799999999999997
1.326	0.33699999999999997
1.328	0.33599999999999997
1.33	0.33499999999999996
1.332	0.33399999999999996
1.334	0.33299999999999996
1.336	0.33199999999999996
1.338	0.33099999999999996
1.34	0.32999999999999996
1.342	0.32899999999999996
1.344	0.32799999999999996
1.346	0.32699999999999996
1.348	0.32599999999999996
1.35	0.32499999999999996
1.352	0.32399999999999995
1.354	0.32299999999999995
1.356	0.32199999999999995
1.358	0.32099999999999995
1.36	0.31999999999999995
1.362	0.31899999999999995
1.364	0.31799999999999995
1.366	0.31699999999999995
1.368	0.31599999999999995
1.37	0.31499999999999995
1.372	0.31399999999999995
1.374	0.31299999999999994
1.376	0.31200000000000006
1.378	0.31100000000000005
1.38	0.31000000000000005
1.382	0.30900000000000005
1.384	0.30800000000000005
1.386	0.30700000000000005
1.388	0.30600000000000005
1.39	0.30500000000000005
1.392	0.30400000000000005
1.394	0.30300000000000005
1.396	0.30200000000000005
1.398	0.30100000000000005
1.4	0.30000000000000004
1.402	0.29900000000000004
1.404	0.29800000000000004
1.406	0.29700000000000004
1.408	0.29600000000000004
1.41	0.29500000000000004
1.412	0.29400000000000004
1.414	0.29300000000000004
1.416	0.29200000000000004
1.418	0.29100000000000004
1.42	0.29000000000000004
1.422	0.28900000000000003
1.424	0.28800000000000003
1.426	0.28700000000000003
1.428	0.28600000000000003
1.43	0.28500000000000003
1.432	0.28400000000000003
1.434	0.28300000000000003
1.436	0.28200000000000003
1.438	0.281
1.44	0.28
1.442	0.279
1.444	0.278
1.446	0.277
1.448	0.276
1.45	0.275
1.452	0.274
1.454	0.273
1.456	0.272
1.458	0.271
1.46	0.27
1.462	0.269
1.464	0.268
1.466	0.267
1.468	0.266
1.47	0.265
1.472	0.264
1.474	0.263
1.476	0.262
1.478	0.261
1.48	0.26
1.482	0.259
1.484	0.258
1.486	0.257
1.488	0.256
1.49	0.255
1.492	0.254
1.494	0.253
1.496	0.252
1.498	0.251
1.5	0.25
1.502	0.249
1.504	0.248
1.506	0.247
1.508	0.246
1.51	0.245
1.512	0.244
1.514	0.243
1.516	0.242
1.518	0.241
1.52	0.24
1.522	0.239
1.524	0.238
1.526	0.237
1.528	0.236
1.53	0.235
1.532	0.23399999999999999
1.534	0.23299999999999998
1.536	0.23199999999999998
1.538	0.23099999999999998
1.54	0.22999999999999998
1.542	0.22899999999999998
1.544	0.22799999999999998
1.546	0.22699999999999998
1.548	0.22599999999999998
1.55	0.22499999999999998
1.552	0.22399999999999998
1.554	0.22299999999999998
1.556	0.22199999999999998
1.558	0.22099999999999997
1.56	0.21999999999999997
1.562	0.21899999999999997
1.564	0.21799999999999997
1.566	0.21699999999999997
1.568	0.21599999999999997
1.57	0.21499999999999997
1.572	0.21399999999999997
1.574	0.21299999999999997
1.576	0.21199999999999997
1.578	0.21099999999999997
1.58	0.20999999999999996
1.582	0.20899999999999996
1.584	0.20799999999999996
1.586	0.20699999999999996
1.588	0.20599999999999996
1.59	0.20499999999999996
1.592	0.20399999999999996
1.594	0.20299999999999996
1.596	0.20199999999999996
1.598	0.20099999999999996
1.6	0.19999999999999996
1.602	0.19899999999999995
1.604	0.19799999999999995
1.606	0.19699999999999995
1.608	0.19599999999999995
1.61	0.19499999999999995
1.612	0.19399999999999995
1.614	0.19299999999999995
1.616	0.19199999999999995
1.618	0.19099999999999995
1.62	0.18999999999999995
1.622	0.18899999999999995
1.624	0.18799999999999994
1.626	0.18700000000000006
1.628	0.18600000000000005
1.63	0.18500000000000005
1.632	0.18400000000000005
1.634	0.18300000000000005
1.636	0.18200000000000005
1.638	0.18100000000000005
1.64	0.18000000000000005
1.642	0.17900000000000005
1.644	0.17800000000000005
1.646	0.17700000000000005
1.648	0.17600000000000005
1.65	0.17500000000000004
1.652	0.17400000000000004
1.654	0.17300000000000004
1.656	0.17200000000000004
1.658	0.17100000000000004
1.66	0.17000000000000004
1.662	0.16900000000000004
1.664	0.16800000000000004
1.666	0.16700000000000004
1.668	0.16600000000000004
1.67	0.16500000000000004
1.672	0.16400000000000003
1.674	0.16300000000000003
1.676	0.16200000000000003
1.678	0.16100000000000003
1.68	0.16000000000000003
1.682	0.15900000000000003
1.684	0.15800000000000003
1.686	0.15700000000000003
1.688	0.15600000000000003
1.69	0.15500000000000003
1.692	0.15400000000000003
1.694	0.15300000000000002
1.696	0.15200000000000002
1.698	0.15100000000000002
1.7	0.15000000000000002
1.702	0.14900000000000002
1.704	0.14800000000000002
1.706	0.14700000000000002
1.708	0.14600000000000002
1.71	0.14500000000000002
1.712	0.14400000000000002
1.714	0.14300000000000002
1.716	0.14200000000000002
1.718	0.14100000000000001
1.72	0.14
1.722	0.139
1.724	0.138
1.726	0.137
1.728	0.136
1.73	0.135
1.732	0.134
1.734	0.133
1.736	0.132
1.738	0.131
1.74	0.13
1.742	0.129
1.744	0.128
1.746	0.127
1.748	0.126
1.75	0.125
1.752	0.124
1.754	0.123
1.756	0.122
1.758	0.121
1.76	0.12
1.762	0.119
1.764	0.118
1.766	0.11699999999999999
1.768	0.11599999999999999
1.77	0.11499999999999999
1.772	0.11399999999999999
1.774	0.11299999999999999
1.776	0.11199999999999999
1.778	0.11099999999999999
1.78	0.10999999999999999
1.782	0.10899999999999999
1.784	0.10799999999999998
1.786	0.10699999999999998
1.788	0.10599999999999998
1.79	0.10499999999999998
1.792	0.10399999999999998
1.794	0.10299999999999998
1.796	0.10199999999999998
1.798	0.10099999999999998
1.8	0.09999999999999998
1.802	0.09899999999999998
1.804	0.09799999999999998
1.806	0.09699999999999998
1.808	0.09599999999999997
1.81	0.09499999999999997
1.812	0.09399999999999997
1.814	0.09299999999999997
1.816	0.09199999999999997
1.818	0.09099999999999997
1.82	0.08999999999999997
1.822	0.08899999999999997
1.824	0.08799999999999997
1.826	0.08699999999999997
1.828	0.08599999999999997
1.83	0.08499999999999996
1.832	0.08399999999999996
1.834	0.08299999999999996
1.836	0.08199999999999996
1.838	0.08099999999999996
1.84	0.07999999999999996
1.842	0.07899999999999996
1.844	0.07799999999999996
1.846	0.07699999999999996
1.848	0.07599999999999996
1.85	0.07499999999999996
1.852	0.07399999999999995
1.854	0.07299999999999995
1.856	0.07199999999999995
1.858	0.07099999999999995
1.86	0.06999999999999995
1.862	0.06899999999999995
1.864	0.06799999999999995
1.866	0.06699999999999995
1.868	0.06599999999999995
1.87	0.06499999999999995
1.872	0.06399999999999995
1.874	0.06299999999999994
1.876	0.062000000000000055
1.878	0.061000000000000054
1.88	0.06000000000000005
1.882	0.05900000000000005
1.884	0.05800000000000005
1.886	0.05700000000000005
1.888	0.05600000000000005
1.89	0.05500000000000005
1.892	0.05400000000000005
1.894	0.05300000000000005
1.896	0.052000000000000046
1.898	0.051000000000000045
1.9	0.050000000000000044
1.902	0.049000000000000044
1.904	0.04800000000000004
1.906	0.04700000000000004
1.908	0.04600000000000004
1.91	0.04500000000000004
1.912	0.04400000000000004
1.914	0.04300000000000004
1.916	0.04200000000000004
1.918	0.041000000000000036
1.92	0.040000000000000036
1.922	0.039000000000000035
1.924	0.038000000000000034
1.926	0.03700000000000003
1.928	0.03600000000000003
1.93	0.03500000000000003
1.932	0.03400000000000003
1.934	0.03300000000000003
1.936	0.03200000000000003
1.938	0.031000000000000028
1.94	0.030000000000000027
1.942	0.029000000000000026
1.944	0.028000000000000025
1.946	0.027000000000000024
1.948	0.026000000000000023
1.95	0.025000000000000022
1.952	0.02400000000000002
1.954	0.02300000000000002
1.956	0.02200000000000002
1.958	0.02100000000000002
1.96	0.020000000000000018
1.962	0.019000000000000017
1.964	0.018000000000000016
1.966	0.017000000000000015
1.968	0.016000000000000014
1.97	0.015000000000000013
1.972	0.014000000000000012
1.974	0.013000000000000012
1.976	0.01200000000000001
1.978	0.01100000000000001
1.98	0.010000000000000009
1.982	0.009000000000000008
1.984	0.008000000000000007
1.986	0.007000000000000006
1.988	0.006000000000000005
1.99	0.0050000000000000044
1.992	0.0040000000000000036
1.994	0.0030000000000000027
1.996	0.0020000000000000018
1.998	0.0010000000000000009
2.0	0.0
2.002	0.0009999999999998899
2.004	0.0020000000000000018
2.006	0.0029999999999998916
2.008	0.0040000000000000036
2.01	0.004999999999999893
2.012	0.006000000000000005
2.014	0.006999999999999895
2.016	0.008000000000000007
2.018	0.008999999999999897
2.02	0.010000000000000009
2.022	0.010999999999999899
2.024	0.01200000000000001
2.026	0.0129999999999999
2.028	0.014000000000000012
2.03	0.014999999999999902
2.032	0.016000000000000014
2.034	0.016999999999999904
2.036	0.018000000000000016
2.038	0.018999999999999906
2.04	0.020000000000000018
2.042	0.020999999999999908
2.044	0.02200000000000002
2.046	0.02299999999999991
2.048	0.02400000000000002
2.05	0.02499999999999991
2.052	0.026000000000000023
2.054	0.026999999999999913
2.056	0.028000000000000025
2.058	0.028999999999999915
2.06	0.030000000000000027
2.062	0.030999999999999917
2.064	0.03200000000000003
2.066	0.03299999999999992
2.068	0.03400000000000003
2.07	0.03499999999999992
2.072	0.03600000000000003
2.074	0.03699999999999992
2.076	0.038000000000000034
2.078	0.038999999999999924
2.08	0.040000000000000036
2.082	0.040999999999999925
2.084	0.04200000000000004
2.086	0.04299999999999993
2.088	0.04400000000000004
2.09	0.04499999999999993
2.092	0.04600000000000004
2.094	0.04699999999999993
2.096	0.04800000000000004
2.098	0.04899999999999993
2.1	0.050000000000000044
2.102	0.050999999999999934
2.104	0.052000000000000046
2.106	0.052999999999999936
2.108	0.05400000000000005
2.11	0.05499999999999994
2.112	0.05600000000000005
2.114	0.05699999999999994
2.116	0.05800000000000005
2.118	0.05899999999999994
2.12	0.06000000000000005
2.122	0.06099999999999994
2.124	0.062000000000000055
2.126	0.06299999999999994
2.128	0.06400000000000006
2.13	0.06499999999999995
2.132	0.06600000000000006
2.134	0.06699999999999995
2.136	0.06800000000000006
2.138	0.06899999999999995
2.14	0.07000000000000006
2.142	0.07099999999999995
2.144	0.07200000000000006
2.146	0.07299999999999995
2.148	0.07400000000000007
2.15	0.07499999999999996
2.152	0.07600000000000007
2.154	0.07699999999999996
2.156	0.07800000000000007
2.158	0.07899999999999996
2.16	0.08000000000000007
2.162	0.08099999999999996
2.164	0.08200000000000007
2.166	0.08299999999999996
2.168	0.08400000000000007
2.17	0.08499999999999996
2.172	0.08600000000000008
2.174	0.08699999999999997
2.176	0.08800000000000008
2.178	0.08899999999999997
2.18	0.09000000000000008
2.182	0.09099999999999997
2.184	0.09200000000000008
2.186	0.09299999999999997
2.188	0.09400000000000008
2.19	0.09499999999999997
2.192	0.09600000000000009
2.194	0.09699999999999998
2.196	0.09800000000000009
2.198	0.09899999999999998
2.2	0.10000000000000009
2.202	0.10099999999999998
2.204	0.10200000000000009
2.206	0.10299999999999998
2.208	0.10400000000000009
2.21	0.10499999999999998
2.212	0.1060000000000001
2.214	0.10699999999999998
2.216	0.1080000000000001
2.218	0.10899999999999999
2.22	0.1100000000000001
2.222	0.11099999999999999
2.224	0.1120000000000001
2.226	0.11299999999999999
2.228	0.1140000000000001
2.23	0.11499999999999999
2.232	0.1160000000000001
2.234	0.11699999999999999
2.236	0.1180000000000001
2.238	0.119
2.24	0.1200000000000001
2.242	0.121
2.244	0.12200000000000011
2.246	0.123
2.248	0.12400000000000011
2.25	0.125
2.252	0.1259999999999999
2.254	0.127
2.256	0.1279999999999999
2.258	0.129
2.26	0.1299999999999999
2.262	0.131
2.264	0.1319999999999999
2.266	0.133
2.268	0.1339999999999999
2.27	0.135
2.272	0.1359999999999999
2.274	0.137
2.276	0.1379999999999999
2.278	0.139
2.28	0.1399999999999999
2.282	0.14100000000000001
2.284	0.1419999999999999
2.286	0.14300000000000002
2.288	0.1439999999999999
2.29	0.14500000000000002
2.292	0.1459999999999999
2.294	0.14700000000000002
2.296	0.1479999999999999
2.298	0.14900000000000002
2.3	0.1499999999999999
2.302	0.15100000000000002
2.304	0.1519999999999999
2.306	0.15300000000000002
2.308	0.15399999999999991
2.31	0.15500000000000003
2.312	0.15599999999999992
2.314	0.15700000000000003
2.316	0.15799999999999992
2.318	0.15900000000000003
2.32	0.15999999999999992
2.322	0.16100000000000003
2.324	0.16199999999999992
2.326	0.16300000000000003
2.328	0.16399999999999992
2.33	0.16500000000000004
2.332	0.16599999999999993
2.334	0.16700000000000004
2.336	0.16799999999999993
2.338	0.16900000000000004
2.34	0.16999999999999993
2.342	0.17100000000000004
2.344	0.17199999999999993
2.346	0.17300000000000004
2.348	0.17399999999999993
2.35	0.17500000000000004
2.352	0.17599999999999993
2.354	0.17700000000000005
2.356	0.17799999999999994
2.358	0.17900000000000005
2.36	0.17999999999999994
2.362	0.18100000000000005
2.364	0.18199999999999994
2.366	0.18300000000000005
2.368	0.18399999999999994
2.37	0.18500000000000005
2.372	0.18599999999999994
2.374	0.18700000000000006
2.376	0.18799999999999994
2.378	0.18900000000000006
2.38	0.18999999999999995
2.382	0.19100000000000006
2.384	0.19199999999999995
2.386	0.19300000000000006
2.388	0.19399999999999995
2.39	0.19500000000000006
2.392	0.19599999999999995
2.394	0.19700000000000006
2.396	0.19799999999999995
2.398	0.19900000000000007
2.4	0.19999999999999996
2.402	0.20100000000000007
2.404	0.20199999999999996
2.406	0.20300000000000007
2.408	0.20399999999999996
2.41	0.20500000000000007
2.412	0.20599999999999996
2.414	0.20700000000000007
2.416	0.20799999999999996
2.418	0.20900000000000007
2.42	0.20999999999999996
2.422	0.21100000000000008
2.424	0.21199999999999997
2.426	0.21300000000000008
2.428	0.21399999999999997
2.43	0.21500000000000008
2.432	0.21599999999999997
2.434	0.21700000000000008
2.436	0.21799999999999997
2.438	0.21900000000000008
2.44	0.21999999999999997
2.442	0.22100000000000009
2.444	0.22199999999999998
2.446	0.2230000000000001
2.448	0.22399999999999998
2.45	0.2250000000000001
2.452	0.22599999999999998
2.454	0.2270000000000001
2.456	0.22799999999999998
2.458	0.2290000000000001
2.46	0.22999999999999998
2.462	0.2310000000000001
2.464	0.23199999999999998
2.466	0.2330000000000001
2.468	0.23399999999999999
2.47	0.2350000000000001
2.472	0.236
2.474	0.2370000000000001
2.476	0.238
2.478	0.2390000000000001
2.48	0.24
2.482	0.2410000000000001
2.484	0.242
2.486	0.2430000000000001
2.488	0.244
2.49	0.2450000000000001
2.492	0.246
2.494	0.2470000000000001
2.496	0.248
2.498	0.2490000000000001
2.5	0.25
2.502	0.2509999999999999
2.504	0.252
2.506	0.2529999999999999
2.508	0.254
2.51	0.2549999999999999
2.512	0.256
2.514	0.2569999999999999
2.516	0.258
2.518	0.2589999999999999
2.52	0.26
2.522	0.2609999999999999
2.524	0.262
2.526	0.2629999999999999
2.528	0.264
2.53	0.2649999999999999
2.532	0.266
2.534	0.2669999999999999
2.536	0.268
2.538	0.2689999999999999
2.54	0.27
2.542	0.2709999999999999
2.544	0.272
2.546	0.2729999999999999
2.548	0.274
2.55	0.2749999999999999
2.552	0.276
2.554	0.2769999999999999
2.556	0.278
2.558	0.2789999999999999
2.56	0.28
2.562	0.2809999999999999
2.564	0.28200000000000003
2.566	0.2829999999999999
2.568	0.28400000000000003
2.57	0.2849999999999999
2.572	0.28600000000000003
2.574	0.2869999999999999
2.576	0.28800000000000003
2.578	0.2889999999999999
2.58	0.29000000000000004
2.582	0.2909999999999999
2.584	0.29200000000000004
2.586	0.2929999999999999
2.588	0.29400000000000004
2.59	0.29499999999999993
2.592	0.29600000000000004
2.594	0.29699999999999993
2.596	0.29800000000000004
2.598	0.29899999999999993
2.6	0.30000000000000004
2.602	0.30099999999999993
2.604	0.30200000000000005
2.606	0.30299999999999994
2.608	0.30400000000000005
2.61	0.30499999999999994
2.612	0.30600000000000005
2.614	0.30699999999999994
2.616	0.30800000000000005
2.618	0.30899999999999994
2.62	0.31000000000000005
2.622	0.31099999999999994
2.624	0.31200000000000006
2.626	0.31299999999999994
2.628	0.31400000000000006
2.63	0.31499999999999995
2.632	0.31600000000000006
2.634	0.31699999999999995
2.636	0.31800000000000006
2.638	0.31899999999999995
2.64	0.32000000000000006
2.642	0.32099999999999995
2.644	0.32200000000000006
2.646	0.32299999999999995
2.648	0.32400000000000007
2.65	0.32499999999999996
2.652	0.32600000000000007
2.654	0.32699999999999996
2.656	0.32800000000000007
2.658	0.32899999999999996
2.66	0.33000000000000007
2.662	0.33099999999999996
2.664	0.3320000000000001
2.666	0.33299999999999996
2.668	0.3340000000000001
2.67	0.33499999999999996
2.672	0.3360000000000001
2.674	0.33699999999999997
2.676	0.3380000000000001
2.678	0.33899999999999997
2.68	0.3400000000000001
2.682	0.34099999999999997
2.684	0.3420000000000001
2.686	0.34299999999999997
2.688	0.3440000000000001
2.69	0.345
2.692	0.3460000000000001
2.694	0.347
2.696	0.3480000000000001
2.698	0.349
2.7	0.3500000000000001
2.702	0.351
2.704	0.3520000000000001
2.706	0.353
2.708	0.3540000000000001
2.71	0.355
2.712	0.3560000000000001
2.714	0.357
2.716	0.3580000000000001
2.718	0.359
2.72	0.3600000000000001
2.722	0.361
2.724	0.3620000000000001
2.726	0.363
2.728	0.3640000000000001
2.73	0.365
2.732	0.3660000000000001
2.734	0.367
2.736	0.3680000000000001
2.738	0.369
2.74	0.3700000000000001
2.742	0.371
2.744	0.3720000000000001
2.746	0.373
2.748	0.3740000000000001
2.75	0.375
2.752	0.3759999999999999
2.754	0.377
2.756	0.3779999999999999
2.758	0.379
2.76	0.3799999999999999
2.762	0.381
2.764	0.3819999999999999
2.766	0.383
2.768	0.3839999999999999
2.77	0.385
2.772	0.3859999999999999
2.774	0.387
2.776	0.3879999999999999
2.778	0.389
2.78	0.3899999999999999
2.782	0.391
2.784	0.3919999999999999
2.786	0.393
2.788	0.3939999999999999
2.79	0.395
2.792	0.3959999999999999
2.794	0.397
2.796	0.3979999999999999
2.798	0.399
2.8	0.3999999999999999
2.802	0.401
2.804	0.4019999999999999
2.806	0.403
2.808	0.4039999999999999
2.81	0.405
2.812	0.4059999999999999
2.814	0.40700000000000003
2.816	0.4079999999999999
2.818	0.40900000000000003
2.82	0.4099999999999999
2.822	0.41100000000000003
2.824	0.4119999999999999
2.826	0.41300000000000003
2.828	0.4139999999999999
2.83	0.41500000000000004
2.832	0.4159999999999999
2.834	0.41700000000000004
2.836	0.4179999999999999
2.838	0.41900000000000004
2.84	0.41999999999999993
2.842	0.42100000000000004
2.844	0.42199999999999993
2.846	0.42300000000000004
2.848	0.42399999999999993
2.85	0.42500000000000004
2.852	0.42599999999999993
2.854	0.42700000000000005
2.856	0.42799999999999994
2.858	0.42900000000000005
2.86	0.42999999999999994
2.862	0.43100000000000005
2.864	0.43199999999999994
2.866	0.43300000000000005
2.868	0.43399999999999994
2.87	0.43500000000000005
2.872	0.43599999999999994
2.874	0.43700000000000006
2.876	0.43799999999999994
2.878	0.43900000000000006
2.88	0.43999999999999995
2.882	0.44100000000000006
2.884	0.44199999999999995
2.886	0.44300000000000006
2.888	0.44399999999999995
2.89	0.44500000000000006
2.892	0.44599999999999995
2.894	0.44700000000000006
2.896	0.44799999999999995
2.898	0.44900000000000007
2.9	0.44999999999999996
2.902	0.45100000000000007
2.904	0.45199999999999996
2.906	0.45300000000000007
2.908	0.45399999999999996
2.91	0.45500000000000007
2.912	0.45599999999999996
2.914	0.4570000000000001
2.916	0.45799999999999996
2.918	0.4590000000000001
2.92	0.45999999999999996
2.922	0.4610000000000001
2.924	0.46199999999999997
2.926	0.4630000000000001
2.928	0.46399999999999997
2.93	0.4650000000000001
2.932	0.46599999999999997
2.934	0.4670000000000001
2.936	0.46799999999999997
2.938	0.4690000000000001
2.94	0.47
2.942	0.4710000000000001
2.944	0.472
2.946	0.4730000000000001
2.948	0.474
2.95	0.4750000000000001
2.952	0.476
2.954	0.4770000000000001
2.956	0.478
2.958	0.4790000000000001
2.96	0.48
2.962	0.4810000000000001
2.964	0.482
2.966	0.4830000000000001
2.968	0.484
2.97	0.4850000000000001
2.972	0.486
2.974	0.4870000000000001
2.976	0.488
2.978	0.4890000000000001
2.98	0.49
2.982	0.4910000000000001
2.984	0.492
2.986	0.4930000000000001
2.988	0.494
2.99	0.4950000000000001
2.992	0.496
2.994	0.4970000000000001
2.996	0.498
2.998	0.4990000000000001
3.0	0.5
3.002	0.5009999999999999
3.004	0.502
3.006	0.5029999999999999
3.008	0.504
3.01	0.5049999999999999
3.012	0.506
3.014	0.5069999999999999
3.016	0.508
3.018	0.5089999999999999
3.02	0.51
3.022	0.5109999999999999
3.024	0.512
3.026	0.5129999999999999
3.028	0.514
3.03	0.5149999999999999
3.032	0.516
3.034	0.5169999999999999
3.036	0.518
3.038	0.5189999999999999
3.04	0.52
3.042	0.5209999999999999
3.044	0.522
3.046	0.5229999999999999
3.048	0.524
3.05	0.5249999999999999
3.052	0.526
3.054	0.5269999999999999
3.056	0.528
3.058	0.5289999999999999
3.06	0.53
3.062	0.5309999999999999
3.064	0.532
3.066	0.5329999999999999
3.068	0.534
3.07	0.5349999999999999
3.072	0.536
3.074	0.5369999999999999
3.076	0.538
3.078	0.5389999999999999
3.08	0.54
3.082	0.5409999999999999
3.084	0.542
3.086	0.5429999999999999
3.088	0.544
3.09	0.5449999999999999
3.092	0.546
3.094	0.5469999999999999
3.096	0.548
3.098	0.5489999999999999
3.1	0.55
3.102	0.5509999999999999
3.104	0.552
3.106	0.5529999999999999
3.108	0.554
3.11	0.5549999999999999
3.112	0.556
3.114	0.5569999999999999
3.116	0.558
3.118	0.5589999999999999
3.12	0.56
3.122	0.5609999999999999
3.124	0.562
3.126	0.563
3.128	0.5640000000000001
3.13	0.565
3.132	0.5660000000000001
3.134	0.567
3.136	0.5680000000000001
3.138	0.569
3.14	0.5700000000000001
3.142	0.571
3.144	0.5720000000000001
3.146	0.573
3.148	0.5740000000000001
3.15	0.575
3.152	0.5760000000000001
3.154	0.577
3.156	0.5780000000000001
3.158	0.579
3.16	0.5800000000000001
3.162	0.581
3.164	0.5820000000000001
3.166	0.583
3.168	0.5840000000000001
3.17	0.585
3.172	0.5860000000000001
3.174	0.587
3.176	0.5880000000000001
3.178	0.589
3.18	0.5900000000000001
3.182	0.591
3.184	0.5920000000000001
3.186	0.593
3.188	0.5940000000000001
3.19	0.595
3.192	0.5960000000000001
3.194	0.597
3.196	0.5980000000000001
3.198	0.599
3.2	0.6000000000000001
3.202	0.601
3.204	0.6020000000000001
3.206	0.603
3.208	0.6040000000000001
3.21	0.605
3.212	0.6060000000000001
3.214	0.607
3.216	0.6080000000000001
3.218	0.609
3.22	0.6100000000000001
3.222	0.611
3.224	0.6120000000000001
3.226	0.613
3.228	0.6140000000000001
3.23	0.615
3.232	0.6160000000000001
3.234	0.617
3.236	0.6180000000000001
3.238	0.619
3.24	0.6200000000000001
3.242	0.621
3.244	0.6220000000000001
3.246	0.623
3.248	0.6240000000000001
3.25	0.625
3.252	0.6259999999999999
3.254	0.627
3.256	0.6279999999999999
3.258	0.629
3.26	0.6299999999999999
3.262	0.631
3.264	0.6319999999999999
3.266	0.633
3.268	0.6339999999999999
3.27	0.635
3.272	0.6359999999999999
3.274	0.637
3.276	0.6379999999999999
3.278	0.639
3.28	0.6399999999999999
3.282	0.641
3.284	0.6419999999999999
3.286	0.643
3.288	0.6439999999999999
3.29	0.645
3.292	0.6459999999999999
3.294	0.647
3.296	0.6479999999999999
3.298	0.649
3.3	0.6499999999999999
3.302	0.651
3.304	0.6519999999999999
3.306	0.653
3.308	0.6539999999999999
3.31	0.655
3.312	0.6559999999999999
3.314	0.657
3.316	0.6579999999999999
3.318	0.659
3.32	0.6599999999999999
3.322	0.661
3.324	0.6619999999999999
3.326	0.663
3.328	0.6639999999999999
3.33	0.665
3.332	0.6659999999999999
3.334	0.667
3.336	0.6679999999999999
3.338	0.669
3.34	0.6699999999999999
3.342	0.671
3.344	0.6719999999999999
3.346	0.673
3.348	0.6739999999999999
3.35	0.675
3.352	0.6759999999999999
3.354	0.677
3.356	0.6779999999999999
3.358	0.679
3.36	0.6799999999999999
3.362	0.681
3.364	0.6819999999999999
3.366	0.683
3.368	0.6839999999999999
3.37	0.685
3.372	0.6859999999999999
3.374	0.687
3.376	0.688
3.378	0.6890000000000001
3.38	0.69
3.382	0.6910000000000001
3.384	0.692
3.386	0.6930000000000001
3.388	0.694
3.39	0.6950000000000001
3.392	0.696
3.394	0.6970000000000001
3.396	0.698
3.398	0.6990000000000001
3.4	0.7
3.402	0.7010000000000001
3.404	0.702
3.406	0.7030000000000001
3.408	0.704
3.41	0.7050000000000001
3.412	0.706
3.414	0.7070000000000001
3.416	0.708
3.418	0.7090000000000001
3.42	0.71
3.422	0.7110000000000001
3.424	0.712
3.426	0.7130000000000001
3.428	0.714
3.43	0.7150000000000001
3.432	0.716
3.434	0.7170000000000001
3.436	0.718
3.438	0.7190000000000001
3.44	0.72
3.442	0.7210000000000001
3.444	0.722
3.446	0.7230000000000001
3.448	0.724
3.45	0.7250000000000001
3.452	0.726
3.454	0.7270000000000001
3.456	0.728
3.458	0.7290000000000001
3.46	0.73
3.462	0.7310000000000001
3.464	0.732
3.466	0.7330000000000001
3.468	0.734
3.47	0.7350000000000001
3.472	0.736
3.474	0.7370000000000001
3.476	0.738
3.478	0.7390000000000001
3.48	0.74
3.482	0.7410000000000001
3.484	0.742
3.486	0.7430000000000001
3.488	0.744
3.49	0.7450000000000001
3.492	0.746
3.494	0.7470000000000001
3.496	0.748
3.498	0.7490000000000001
3.5	0.75
3.502	0.7509999999999999
3.504	0.752
3.506	0.7529999999999999
3.508	0.754
3.51	0.7549999999999999
3.512	0.756
3.514	0.7569999999999999
3.516	0.758
3.518	0.7589999999999999
3.52	0.76
3.522	0.7609999999999999
3.524	0.762
3.526	0.7629999999999999
3.528	0.764
3.53	0.7649999999999999
3.532	0.766
3.534	0.7669999999999999
3.536	0.768
3.538	0.7689999999999999
3.54	0.77
3.542	0.7709999999999999
3.544	0.772
3.546	0.7729999999999999
3.548	0.774
3.55	0.7749999999999999
3.552	0.776
3.554	0.7769999999999999
3.556	0.778
3.558	0.7789999999999999
3.56	0.78
3.562	0.7809999999999999
3.564	0.782
3.566	0.7829999999999999
3.568	0.784
3.57	0.7849999999999999
3.572	0.786
3.574	0.7869999999999999
3.576	0.788
3.578	0.7889999999999999
3.58	0.79
3.582	0.7909999999999999
3.584	0.792
3.586	0.7929999999999999
3.588	0.794
3.59	0.7949999999999999
3.592	0.796
3.594	0.7969999999999999
3.596	0.798
3.598	0.7989999999999999
3.6	0.8
3.602	0.8009999999999999
3.604	0.802
3.606	0.8029999999999999
3.608	0.804
3.61	0.8049999999999999
3.612	0.806
3.614	0.8069999999999999
3.616	0.808
3.618	0.8089999999999999
3.62	0.81
3.622	0.8109999999999999
3.624	0.812
3.626	0.813
3.628	0.8140000000000001
3.63	0.815
3.632	0.8160000000000001
3.634	0.817
3.636	0.8180000000000001
3.638	0.819
3.64	0.8200000000000001
3.642	0.821
3.644	0.8220000000000001
3.646	0.823
3.648	0.8240000000000001
3.65	0.825
3.652	0.8260000000000001
3.654	0.827
3.656	0.8280000000000001
3.658	0.829
3.66	0.8300000000000001
3.662	0.831
3.664	0.8320000000000001
3.666	0.833
3.668	0.8340000000000001
3.67	0.835
3.672	0.8360000000000001
3.674	0.837
3.676	0.8380000000000001
3.678	0.839
3.68	0.8400000000000001
3.682	0.841
3.684	0.8420000000000001
3.686	0.843
3.688	0.8440000000000001
3.69	0.845
3.692	0.8460000000000001
3.694	0.847
3.696	0.8480000000000001
3.698	0.849
3.7	0.8500000000000001
3.702	0.851
3.704	0.8520000000000001
3.706	0.853
3.708	0.8540000000000001
3.71	0.855
3.712	0.8560000000000001
3.714	0.857
3.716	0.8580000000000001
3.718	0.859
3.72	0.8600000000000001
3.722	0.861
3.724	0.8620000000000001
3.726	0.863
3.728	0.8640000000000001
3.73	0.865
3.732	0.8660000000000001
3.734	0.867
3.736	0.8680000000000001
3.738	0.869
3.74	0.8700000000000001
3.742	0.871
3.744	0.8720000000000001
3.746	0.873
3.748	0.8740000000000001
3.75	0.875
3.752	0.8759999999999999
3.754	0.877
3.756	0.8779999999999999
3.758	0.879
3.76	0.8799999999999999
3.762	0.881
3.764	0.8819999999999999
3.766	0.883
3.768	0.8839999999999999
3.77	0.885
3.772	0.8859999999999999
3.774	0.887
3.776	0.8879999999999999
3.778	0.889
3.78	0.8899999999999999
3.782	0.891
3.784	0.8919999999999999
3.786	0.893
3.788	0.8939999999999999
3.79	0.895
3.792	0.8959999999999999
3.794	0.897
3.796	0.8979999999999999
3.798	0.899
3.8	0.8999999999999999
3.802	0.901
3.804	0.9019999999999999
3.806	0.903
3.808	0.9039999999999999
3.81	0.905
3.812	0.9059999999999999
3.814	0.907
3.816	0.9079999999999999
3.818	0.909
3.82	0.9099999999999999
3.822	0.911
3.824	0.9119999999999999
3.826	0.913
3.828	0.9139999999999999
3.83	0.915
3.832	0.9159999999999999
3.834	0.917
3.836	0.9179999999999999
3.838	0.919
3.84	0.9199999999999999
3.842	0.921
3.844	0.9219999999999999
3.846	0.923
3.848	0.9239999999999999
3.85	0.925
3.852	0.9259999999999999
3.854	0.927
3.856	0.9279999999999999
3.858	0.929
3.86	0.9299999999999999
3.862	0.931
3.864	0.9319999999999999
3.866	0.933
3.868	0.9339999999999999
3.87	0.935
3.872	0.9359999999999999
3.874	0.937
3.876	0.938
3.878	0.9390000000000001
3.88	0.94
3.882	0.9410000000000001
3.884	0.942
3.886	0.9430000000000001
3.888	0.944
3.89	0.9450000000000001
3.892	0.946
3.894	0.9470000000000001
3.896	0.948
3.898	0.9490000000000001
3.9	0.95
3.902	0.9510000000000001
3.904	0.952
3.906	0.9530000000000001
3.908	0.954
3.91	0.9550000000000001
3.912	0.956
3.914	0.9570000000000001
3.916	0.958
3.918	0.9590000000000001
3.92	0.96
3.922	0.9610000000000001
3.924	0.962
3.926	0.9630000000000001
3.928	0.964
3.93	0.9650000000000001
3.932	0.966
3.934	0.9670000000000001
3.936	0.968
3.938	0.9690000000000001
3.94	0.97
3.942	0.9710000000000001
3.944	0.972
3.946	0.9730000000000001
3.948	0.974
3.95	0.9750000000000001
3.952	0.976
3.954	0.9770000000000001
3.956	0.978
3.958	0.9790000000000001
3.96	0.98
3.962	0.9810000000000001
3.964	0.982
3.966	0.9830000000000001
3.968	0.984
3.97	0.9850000000000001
3.972	0.986
3.974	0.9870000000000001
3.976	0.988
3.978	0.9890000000000001
3.98	0.99
3.982	0.9910000000000001
3.984	0.992
3.986	0.9930000000000001
3.988	0.994
3.99	0.9950000000000001
3.992	0.996
3.994	0.9970000000000001
3.996	0.998
3.998	0.9990000000000001
4.0	1.0


==> figures/data/1D_example_nx_7_ddf_Witchhat_alpha_2/exact_solution_minus.txt <==
0.0	1.0
0.002	0.999
0.004	0.998
0.006	0.997
0.008	0.996
0.01	0.995
0.012	0.994
0.014	0.993
0.016	0.992
0.018	0.991
0.02	0.99
0.022	0.989
0.024	0.988
0.026	0.987
0.028	0.986
0.03	0.985
0.032	0.984
0.034	0.983
0.036	0.982
0.038	0.981
0.04	0.98
0.042	0.979
0.044	0.978
0.046	0.977
0.048	0.976
0.05	0.975
0.052	0.974
0.054	0.973
0.056	0.972
0.058	0.971
0.06	0.97
0.062	0.969
0.064	0.968
0.066	0.967
0.068	0.966
0.07	0.965
0.072	0.964
0.074	0.963
0.076	0.962
0.078	0.961
0.08	0.96
0.082	0.959
0.084	0.958
0.086	0.957
0.088	0.956
0.09	0.955
0.092	0.954
0.094	0.953
0.096	0.952
0.098	0.951
0.1	0.95
0.102	0.949
0.104	0.948
0.106	0.947
0.108	0.946
0.11	0.945
0.112	0.944
0.114	0.943
0.116	0.942
0.118	0.9410000000000001
0.12	0.94
0.122	0.9390000000000001
0.124	0.938
0.126	0.937
0.128	0.9359999999999999
0.13	0.935
0.132	0.9339999999999999
0.134	0.933
0.136	0.9319999999999999
0.138	0.931
0.14	0.9299999999999999
0.142	0.929
0.144	0.928
0.146	0.927
0.148	0.926
0.15	0.925
0.152	0.924
0.154	0.923
0.156	0.922
0.158	0.921
0.16	0.92
0.162	0.919
0.164	0.918
0.166	0.917
0.168	0.916
0.17	0.915
0.172	0.914
0.174	0.913
0.176	0.912
0.178	0.911
0.18	0.91
0.182	0.909
0.184	0.908
0.186	0.907
0.188	0.906
0.19	0.905
0.192	0.904
0.194	0.903
0.196	0.902
0.198	0.901
0.2	0.9
0.202	0.899
0.204	0.898
0.206	0.897
0.208	0.896
0.21	0.895
0.212	0.894
0.214	0.893
0.216	0.892
0.218	0.891
0.22	0.89
0.222	0.889
0.224	0.888
0.226	0.887
0.228	0.886
0.23	0.885
0.232	0.884
0.234	0.883
0.236	0.882
0.238	0.881
0.24	0.88
0.242	0.879
0.244	0.878
0.246	0.877
0.248	0.876
0.25	0.875
0.252	0.874
0.254	0.873
0.256	0.872
0.258	0.871
0.26	0.87
0.262	0.869
0.264	0.868
0.266	0.867
0.268	0.866
0.27	0.865
0.272	0.864
0.274	0.863
0.276	0.862
0.278	0.861
0.28	0.86
0.282	0.859
0.284	0.858
0.286	0.857
0.288	0.856
0.29	0.855
0.292	0.854
0.294	0.853
0.296	0.852
0.298	0.851
0.3	0.85
0.302	0.849
0.304	0.848
0.306	0.847
0.308	0.846
0.31	0.845
0.312	0.844
0.314	0.843
0.316	0.842
0.318	0.841
0.32	0.84
0.322	0.839
0.324	0.838
0.326	0.837
0.328	0.836
0.33	0.835
0.332	0.834
0.334	0.833
0.336	0.832
0.338	0.831
0.34	0.83
0.342	0.829
0.344	0.8280000000000001
0.346	0.827
0.348	0.8260000000000001
0.35	0.825
0.352	0.8240000000000001
0.354	0.823
0.356	0.8220000000000001
0.358	0.821
0.36	0.8200000000000001
0.362	0.819
0.364	0.8180000000000001
0.366	0.817
0.368	0.8160000000000001
0.37	0.815
0.372	0.8140000000000001
0.374	0.813
0.376	0.812
0.378	0.8109999999999999
0.38	0.81
0.382	0.8089999999999999
0.384	0.808
0.386	0.8069999999999999
0.388	0.806
0.39	0.8049999999999999
0.392	0.804
0.394	0.8029999999999999
0.396	0.802
0.398	0.8009999999999999
0.4	0.8
0.402	0.7989999999999999
0.404	0.798
0.406	0.7969999999999999
0.408	0.796
0.41	0.795
0.412	0.794
0.414	0.793
0.416	0.792
0.418	0.791
0.42	0.79
0.422	0.789
0.424	0.788
0.426	0.787
0.428	0.786
0.43	0.785
0.432	0.784
0.434	0.783
0.436	0.782
0.438	0.781
0.44	0.78
0.442	0.779
0.444	0.778
0.446	0.777
0.448	0.776
0.45	0.775
0.452	0.774
0.454	0.773
0.456	0.772
0.458	0.771
0.46	0.77
0.462	0.769
0.464	0.768
0.466	0.767
0.468	0.766
0.47	0.765
0.472	0.764
0.474	0.763
0.476	0.762
0.478	0.761
0.48	0.76
0.482	0.759
0.484	0.758
0.486	0.757
0.488	0.756
0.49	0.755
0.492	0.754
0.494	0.753
0.496	0.752
0.498	0.751
0.5	0.75
0.502	0.749
0.504	0.748
0.506	0.747
0.508	0.746
0.51	0.745
0.512	0.744
0.514	0.743
0.516	0.742
0.518	0.741
0.52	0.74
0.522	0.739
0.524	0.738
0.526	0.737
0.528	0.736
0.53	0.735
0.532	0.734
0.534	0.733
0.536	0.732
0.538	0.731
0.54	0.73
0.542	0.729
0.544	0.728
0.546	0.727
0.548	0.726
0.55	0.725
0.552	0.724
0.554	0.723
0.556	0.722
0.558	0.721
0.56	0.72
0.562	0.719
0.564	0.718
0.566	0.7170000000000001
0.568	0.716
0.57	0.7150000000000001
0.572	0.714
0.574	0.7130000000000001
0.576	0.712
0.578	0.7110000000000001
0.58	0.71
0.582	0.7090000000000001
0.584	0.708
0.586	0.7070000000000001
0.588	0.706
0.59	0.7050000000000001
0.592	0.704
0.594	0.7030000000000001
0.596	0.702
0.598	0.7010000000000001
0.6	0.7
0.602	0.6990000000000001
0.604	0.698
0.606	0.6970000000000001
0.608	0.696
0.61	0.6950000000000001
0.612	0.694
0.614	0.6930000000000001
0.616	0.692
0.618	0.6910000000000001
0.62	0.69
0.622	0.6890000000000001
0.624	0.688
0.626	0.687
0.628	0.6859999999999999
0.63	0.685
0.632	0.6839999999999999
0.634	0.683
0.636	0.6819999999999999
0.638	0.681
0.64	0.6799999999999999
0.642	0.679
0.644	0.6779999999999999
0.646	0.677
0.648	0.6759999999999999
0.65	0.675
0.652	0.6739999999999999
0.654	0.673
0.656	0.6719999999999999
0.658	0.671
0.66	0.6699999999999999
0.662	0.669
0.664	0.6679999999999999
0.666	0.667
0.668	0.6659999999999999
0.67	0.665
0.672	0.6639999999999999
0.674	0.663
0.676	0.6619999999999999
0.678	0.661
0.68	0.6599999999999999
0.682	0.659
0.684	0.6579999999999999
0.686	0.657
0.688	0.656
0.69	0.655
0.692	0.654
0.694	0.653
0.696	0.652
0.698	0.651
0.7	0.65
0.702	0.649
0.704	0.648
0.706	0.647
0.708	0.646
0.71	0.645
0.712	0.644
0.714	0.643
0.716	0.642
0.718	0.641
0.72	0.64
0.722	0.639
0.724	0.638
0.726	0.637
0.728	0.636
0.73	0.635
0.732	0.634
0.734	0.633
0.736	0.632
0.738	0.631
0.74	0.63
0.742	0.629
0.744	0.628
0.746	0.627
0.748	0.626
0.75	0.625
0.752	0.624
0.754	0.623
0.756	0.622
0.758	0.621
0.76	0.62
0.762	0.619
0.764	0.618
0.766	0.617
0.768	0.616
0.77	0.615
0.772	0.614
0.774	0.613
0.776	0.612
0.778	0.611
0.78	0.61
0.782	0.609
0.784	0.608
0.786	0.607
0.788	0.606
0.79	0.605
0.792	0.604
0.794	0.603
0.796	0.602
0.798	0.601
0.8	0.6
0.802	0.599
0.804	0.598
0.806	0.597
0.808	0.596
0.81	0.595
0.812	0.594
0.814	0.593
0.816	0.5920000000000001
0.818	0.591
0.82	0.5900000000000001
0.822	0.589
0.824	0.5880000000000001
0.826	0.587
0.828	0.5860000000000001
0.83	0.585
0.832	0.5840000000000001
0.834	0.583
0.836	0.5820000000000001
0.838	0.581
0.84	0.5800000000000001
0.842	0.579
0.844	0.5780000000000001
0.846	0.577
0.848	0.5760000000000001
0.85	0.575
0.852	0.5740000000000001
0.854	0.573
0.856	0.5720000000000001
0.858	0.571
0.86	0.5700000000000001
0.862	0.569
0.864	0.5680000000000001
0.866	0.567
0.868	0.5660000000000001
0.87	0.565
0.872	0.5640000000000001
0.874	0.563
0.876	0.562
0.878	0.5609999999999999
0.88	0.56
0.882	0.5589999999999999
0.884	0.558
0.886	0.5569999999999999
0.888	0.556
0.89	0.5549999999999999
0.892	0.554
0.894	0.5529999999999999
0.896	0.552
0.898	0.5509999999999999
0.9	0.55
0.902	0.5489999999999999
0.904	0.548
0.906	0.5469999999999999
0.908	0.546
0.91	0.5449999999999999
0.912	0.544
0.914	0.5429999999999999
0.916	0.542
0.918	0.5409999999999999
0.92	0.54
0.922	0.5389999999999999
0.924	0.538
0.926	0.5369999999999999
0.928	0.536
0.93	0.5349999999999999
0.932	0.534
0.934	0.5329999999999999
0.936	0.532
0.938	0.531
0.94	0.53
0.942	0.529
0.944	0.528
0.946	0.527
0.948	0.526
0.95	0.525
0.952	0.524
0.954	0.523
0.956	0.522
0.958	0.521
0.96	0.52
0.962	0.519
0.964	0.518
0.966	0.517
0.968	0.516
0.97	0.515
0.972	0.514
0.974	0.513
0.976	0.512
0.978	0.511
0.98	0.51
0.982	0.509
0.984	0.508
0.986	0.507
0.988	0.506
0.99	0.505
0.992	0.504
0.994	0.503
0.996	0.502
0.998	0.501
1.0	0.5
1.002	0.499
1.004	0.498
1.006	0.497
1.008	0.496
1.01	0.495
1.012	0.494
1.014	0.493
1.016	0.492
1.018	0.491
1.02	0.49
1.022	0.489
1.024	0.488
1.026	0.487
1.028	0.486
1.03	0.485
1.032	0.484
1.034	0.483
1.036	0.482
1.038	0.481
1.04	0.48
1.042	0.479
1.044	0.478
1.046	0.477
1.048	0.476
1.05	0.475
1.052	0.474
1.054	0.473
1.056	0.472
1.058	0.471
1.06	0.47
1.062	0.469
1.064	0.46799999999999997
1.066	0.46699999999999997
1.068	0.46599999999999997
1.07	0.46499999999999997
1.072	0.46399999999999997
1.074	0.46299999999999997
1.076	0.46199999999999997
1.078	0.46099999999999997
1.08	0.45999999999999996
1.082	0.45899999999999996
1.084	0.45799999999999996
1.086	0.45699999999999996
1.088	0.45599999999999996
1.09	0.45499999999999996
1.092	0.45399999999999996
1.094	0.45299999999999996
1.096	0.45199999999999996
1.098	0.45099999999999996
1.1	0.44999999999999996
1.102	0.44899999999999995
1.104	0.44799999999999995
1.106	0.44699999999999995
1.108	0.44599999999999995
1.11	0.44499999999999995
1.112	0.44399999999999995
1.114	0.44299999999999995
1.116	0.44199999999999995
1.118	0.44099999999999995
1.12	0.43999999999999995
1.122	0.43899999999999995
1.124	0.43799999999999994
1.126	0.43700000000000006
1.128	0.43600000000000005
1.13	0.43500000000000005
1.132	0.43400000000000005
1.134	0.43300000000000005
1.136	0.43200000000000005
1.138	0.43100000000000005
1.14	0.43000000000000005
1.142	0.42900000000000005
1.144	0.42800000000000005
1.146	0.42700000000000005
1.148	0.42600000000000005
1.15	0.42500000000000004
1.152	0.42400000000000004
1.154	0.42300000000000004
1.156	0.42200000000000004
1.158	0.42100000000000004
1.16	0.42000000000000004
1.162	0.41900000000000004
1.164	0.41800000000000004
1.166	0.41700000000000004
1.168	0.41600000000000004
1.17	0.41500000000000004
1.172	0.41400000000000003
1.174	0.41300000000000003
1.176	0.41200000000000003
1.178	0.41100000000000003
1.18	0.41000000000000003
1.182	0.40900000000000003
1.184	0.40800000000000003
1.186	0.40700000000000003
1.188	0.406
1.19	0.405
1.192	0.404
1.194	0.403
1.196	0.402
1.198	0.401
1.2	0.4
1.202	0.399
1.204	0.398
1.206	0.397
1.208	0.396
1.21	0.395
1.212	0.394
1.214	0.393
1.216	0.392
1.218	0.391
1.22	0.39
1.222	0.389
1.224	0.388
1.226	0.387
1.228	0.386
1.23	0.385
1.232	0.384
1.234	0.383
1.236	0.382
1.238	0.381
1.24	0.38
1.242	0.379
1.244	0.378
1.246	0.377
1.248	0.376
1.25	0.375
1.252	0.374
1.254	0.373
1.256	0.372
1.258	0.371
1.26	0.37
1.262	0.369
1.264	0.368
1.266	0.367
1.268	0.366
1.27	0.365
1.272	0.364
1.274	0.363
1.276	0.362
1.278	0.361
1.28	0.36
1.282	0.359
1.284	0.358
1.286	0.357
1.288	0.356
1.29	0.355
1.292	0.354
1.294	0.353
1.296	0.352
1.298	0.351
1.3	0.35
1.302	0.349
1.304	0.348
1.306	0.347
1.308	0.346
1.31	0.345
1.312	0.344
1.314	0.34299999999999997
1.316	0.34199999999999997
1.318	0.34099999999999997
1.32	0.33999999999999997
1.322	0.33899999999999997
1.324	0.33799999999999997
1.326	0.33699999999999997
1.328	0.33599999999999997
1.33	0.33499999999999996
1.332	0.33399999999999996
1.334	0.33299999999999996
1.336	0.33199999999999996
1.338	0.33099999999999996
1.34	0.32999999999999996
1.342	0.32899999999999996
1.344	0.32799999999999996
1.346	0.32699999999999996
1.348	0.32599999999999996
1.35	0.32499999999999996
1.352	0.32399999999999995
1.354	0.32299999999999995
1.356	0.32199999999999995
1.358	0.32099999999999995
1.36	0.31999999999999995
1.362	0.31899999999999995
1.364	0.31799999999999995
1.366	0.31699999999999995
1.368	0.31599999999999995
1.37	0.31499999999999995
1.372	0.31399999999999995
1.374	0.31299999999999994
1.376	0.31200000000000006
1.378	0.31100000000000005
1.38	0.31000000000000005
1.382	0.30900000000000005
1.384	0.30800000000000005
1.386	0.30700000000000005
1.388	0.30600000000000005
1.39	0.30500000000000005
1.392	0.30400000000000005
1.394	0.30300000000000005
1.396	0.30200000000000005
1.398	0.30100000000000005
1.4	0.30000000000000004
1.402	0.29900000000000004
1.404	0.29800000000000004
1.406	0.29700000000000004
1.408	0.29600000000000004
1.41	0.29500000000000004
1.412	0.29400000000000004
1.414	0.29300000000000004
1.416	0.29200000000000004
1.418	0.29100000000000004
1.42	0.29000000000000004
1.422	0.28900000000000003
1.424	0.28800000000000003
1.426	0.28700000000000003
1.428	0.28600000000000003
1.43	0.28500000000000003
1.432	0.28400000000000003
1.434	0.28300000000000003
1.436	0.28200000000000003
1.438	0.281
1.44	0.28
1.442	0.279
1.444	0.278
1.446	0.277
1.448	0.276
1.45	0.275
1.452	0.274
1.454	0.273
1.456	0.272
1.458	0.271
1.46	0.27
1.462	0.269
1.464	0.268
1.466	0.267
1.468	0.266
1.47	0.265
1.472	0.264
1.474	0.263
1.476	0.262
1.478	0.261
1.48	0.26
1.482	0.259
1.484	0.258
1.486	0.257
1.488	0.256
1.49	0.255
1.492	0.254
1.494	0.253
1.496	0.252
1.498	0.251
1.5	0.25
1.502	0.249
1.504	0.248
1.506	0.247
1.508	0.246
1.51	0.245
1.512	0.244
1.514	0.243
1.516	0.242
1.518	0.241
1.52	0.24
1.522	0.239
1.524	0.238
1.526	0.237
1.528	0.236
1.53	0.235
1.532	0.23399999999999999
1.534	0.23299999999999998
1.536	0.23199999999999998
1.538	0.23099999999999998
1.54	0.22999999999999998
1.542	0.22899999999999998
1.544	0.22799999999999998
1.546	0.22699999999999998
1.548	0.22599999999999998
1.55	0.22499999999999998
1.552	0.22399999999999998
1.554	0.22299999999999998
1.556	0.22199999999999998
1.558	0.22099999999999997
1.56	0.21999999999999997
1.562	0.21899999999999997
1.564	0.21799999999999997
1.566	0.21699999999999997
1.568	0.21599999999999997
1.57	0.21499999999999997
1.572	0.21399999999999997
1.574	0.21299999999999997
1.576	0.21199999999999997
1.578	0.21099999999999997
1.58	0.20999999999999996
1.582	0.20899999999999996
1.584	0.20799999999999996
1.586	0.20699999999999996
1.588	0.20599999999999996
1.59	0.20499999999999996
1.592	0.20399999999999996
1.594	0.20299999999999996
1.596	0.20199999999999996
1.598	0.20099999999999996
1.6	0.19999999999999996
1.602	0.19899999999999995
1.604	0.19799999999999995
1.606	0.19699999999999995
1.608	0.19599999999999995
1.61	0.19499999999999995
1.612	0.19399999999999995
1.614	0.19299999999999995
1.616	0.19199999999999995
1.618	0.19099999999999995
1.62	0.18999999999999995
1.622	0.18899999999999995
1.624	0.18799999999999994
1.626	0.18700000000000006
1.628	0.18600000000000005
1.63	0.18500000000000005
1.632	0.18400000000000005
1.634	0.18300000000000005
1.636	0.18200000000000005
1.638	0.18100000000000005
1.64	0.18000000000000005
1.642	0.17900000000000005
1.644	0.17800000000000005
1.646	0.17700000000000005
1.648	0.17600000000000005
1.65	0.17500000000000004
1.652	0.17400000000000004
1.654	0.17300000000000004
1.656	0.17200000000000004
1.658	0.17100000000000004
1.66	0.17000000000000004
1.662	0.16900000000000004
1.664	0.16800000000000004
1.666	0.16700000000000004
1.668	0.16600000000000004
1.67	0.16500000000000004
1.672	0.16400000000000003
1.674	0.16300000000000003
1.676	0.16200000000000003
1.678	0.16100000000000003
1.68	0.16000000000000003
1.682	0.15900000000000003
1.684	0.15800000000000003
1.686	0.15700000000000003
1.688	0.15600000000000003
1.69	0.15500000000000003
1.692	0.15400000000000003
1.694	0.15300000000000002
1.696	0.15200000000000002
1.698	0.15100000000000002
1.7	0.15000000000000002
1.702	0.14900000000000002
1.704	0.14800000000000002
1.706	0.14700000000000002
1.708	0.14600000000000002
1.71	0.14500000000000002
1.712	0.14400000000000002
1.714	0.14300000000000002
1.716	0.14200000000000002
1.718	0.14100000000000001
1.72	0.14
1.722	0.139
1.724	0.138
1.726	0.137
1.728	0.136
1.73	0.135
1.732	0.134
1.734	0.133
1.736	0.132
1.738	0.131
1.74	0.13
1.742	0.129
1.744	0.128
1.746	0.127
1.748	0.126
1.75	0.125
1.752	0.124
1.754	0.123
1.756	0.122
1.758	0.121
1.76	0.12
1.762	0.119
1.764	0.118
1.766	0.11699999999999999
1.768	0.11599999999999999
1.77	0.11499999999999999
1.772	0.11399999999999999
1.774	0.11299999999999999
1.776	0.11199999999999999
1.778	0.11099999999999999
1.78	0.10999999999999999
1.782	0.10899999999999999
1.784	0.10799999999999998
1.786	0.10699999999999998
1.788	0.10599999999999998
1.79	0.10499999999999998
1.792	0.10399999999999998
1.794	0.10299999999999998
1.796	0.10199999999999998
1.798	0.10099999999999998
1.8	0.09999999999999998
1.802	0.09899999999999998
1.804	0.09799999999999998
1.806	0.09699999999999998
1.808	0.09599999999999997
1.81	0.09499999999999997
1.812	0.09399999999999997
1.814	0.09299999999999997
1.816	0.09199999999999997
1.818	0.09099999999999997
1.82	0.08999999999999997
1.822	0.08899999999999997
1.824	0.08799999999999997
1.826	0.08699999999999997
1.828	0.08599999999999997
1.83	0.08499999999999996
1.832	0.08399999999999996
1.834	0.08299999999999996
1.836	0.08199999999999996
1.838	0.08099999999999996
1.84	0.07999999999999996
1.842	0.07899999999999996
1.844	0.07799999999999996
1.846	0.07699999999999996
1.848	0.07599999999999996
1.85	0.07499999999999996
1.852	0.07399999999999995
1.854	0.07299999999999995
1.856	0.07199999999999995
1.858	0.07099999999999995
1.86	0.06999999999999995
1.862	0.06899999999999995
1.864	0.06799999999999995
1.866	0.06699999999999995
1.868	0.06599999999999995
1.87	0.06499999999999995
1.872	0.06399999999999995
1.874	0.06299999999999994
1.876	0.062000000000000055
1.878	0.061000000000000054
1.88	0.06000000000000005
1.882	0.05900000000000005
1.884	0.05800000000000005
1.886	0.05700000000000005
1.888	0.05600000000000005
1.89	0.05500000000000005
1.892	0.05400000000000005
1.894	0.05300000000000005
1.896	0.052000000000000046
1.898	0.051000000000000045
1.9	0.050000000000000044
1.902	0.049000000000000044
1.904	0.04800000000000004
1.906	0.04700000000000004
1.908	0.04600000000000004
1.91	0.04500000000000004
1.912	0.04400000000000004
1.914	0.04300000000000004
1.916	0.04200000000000004
1.918	0.041000000000000036
1.92	0.040000000000000036
1.922	0.039000000000000035
1.924	0.038000000000000034
1.926	0.03700000000000003
1.928	0.03600000000000003
1.93	0.03500000000000003
1.932	0.03400000000000003
1.934	0.03300000000000003
1.936	0.03200000000000003
1.938	0.031000000000000028
1.94	0.030000000000000027
1.942	0.029000000000000026
1.944	0.028000000000000025
1.946	0.027000000000000024
1.948	0.026000000000000023
1.95	0.025000000000000022
1.952	0.02400000000000002
1.954	0.02300000000000002
1.956	0.02200000000000002
1.958	0.02100000000000002
1.96	0.020000000000000018
1.962	0.019000000000000017
1.964	0.018000000000000016
1.966	0.017000000000000015
1.968	0.016000000000000014
1.97	0.015000000000000013
1.972	0.014000000000000012
1.974	0.013000000000000012
1.976	0.01200000000000001
1.978	0.01100000000000001
1.98	0.010000000000000009
1.982	0.009000000000000008
1.984	0.008000000000000007
1.986	0.007000000000000006
1.988	0.006000000000000005
1.99	0.0050000000000000044
1.992	0.0040000000000000036
1.994	0.0030000000000000027
1.996	0.0020000000000000018
1.998	0.0010000000000000009
2.0	0.0
2.002	-0.0009999999999998899
2.004	-0.0020000000000000018
2.006	-0.0029999999999998916
2.008	-0.0040000000000000036
2.01	-0.004999999999999893
2.012	-0.006000000000000005
2.014	-0.006999999999999895
2.016	-0.008000000000000007
2.018	-0.008999999999999897
2.02	-0.010000000000000009
2.022	-0.010999999999999899
2.024	-0.01200000000000001
2.026	-0.0129999999999999
2.028	-0.014000000000000012
2.03	-0.014999999999999902
2.032	-0.016000000000000014
2.034	-0.016999999999999904
2.036	-0.018000000000000016
2.038	-0.018999999999999906
2.04	-0.020000000000000018
2.042	-0.020999999999999908
2.044	-0.02200000000000002
2.046	-0.02299999999999991
2.048	-0.02400000000000002
2.05	-0.02499999999999991
2.052	-0.026000000000000023
2.054	-0.026999999999999913
2.056	-0.028000000000000025
2.058	-0.028999999999999915
2.06	-0.030000000000000027
2.062	-0.030999999999999917
2.064	-0.03200000000000003
2.066	-0.03299999999999992
2.068	-0.03400000000000003
2.07	-0.03499999999999992
2.072	-0.03600000000000003
2.074	-0.03699999999999992
2.076	-0.038000000000000034
2.078	-0.038999999999999924
2.08	-0.040000000000000036
2.082	-0.040999999999999925
2.084	-0.04200000000000004
2.086	-0.04299999999999993
2.088	-0.04400000000000004
2.09	-0.04499999999999993
2.092	-0.04600000000000004
2.094	-0.04699999999999993
2.096	-0.04800000000000004
2.098	-0.04899999999999993
2.1	-0.050000000000000044
2.102	-0.050999999999999934
2.104	-0.052000000000000046
2.106	-0.052999999999999936
2.108	-0.05400000000000005
2.11	-0.05499999999999994
2.112	-0.05600000000000005
2.114	-0.05699999999999994
2.116	-0.05800000000000005
2.118	-0.05899999999999994
2.12	-0.06000000000000005
2.122	-0.06099999999999994
2.124	-0.062000000000000055
2.126	-0.06299999999999994
2.128	-0.06400000000000006
2.13	-0.06499999999999995
2.132	-0.06600000000000006
2.134	-0.06699999999999995
2.136	-0.06800000000000006
2.138	-0.06899999999999995
2.14	-0.07000000000000006
2.142	-0.07099999999999995
2.144	-0.07200000000000006
2.146	-0.07299999999999995
2.148	-0.07400000000000007
2.15	-0.07499999999999996
2.152	-0.07600000000000007
2.154	-0.07699999999999996
2.156	-0.07800000000000007
2.158	-0.07899999999999996
2.16	-0.08000000000000007
2.162	-0.08099999999999996
2.164	-0.08200000000000007
2.166	-0.08299999999999996
2.168	-0.08400000000000007
2.17	-0.08499999999999996
2.172	-0.08600000000000008
2.174	-0.08699999999999997
2.176	-0.08800000000000008
2.178	-0.08899999999999997
2.18	-0.09000000000000008
2.182	-0.09099999999999997
2.184	-0.09200000000000008
2.186	-0.09299999999999997
2.188	-0.09400000000000008
2.19	-0.09499999999999997
2.192	-0.09600000000000009
2.194	-0.09699999999999998
2.196	-0.09800000000000009
2.198	-0.09899999999999998
2.2	-0.10000000000000009
2.202	-0.10099999999999998
2.204	-0.10200000000000009
2.206	-0.10299999999999998
2.208	-0.10400000000000009
2.21	-0.10499999999999998
2.212	-0.1060000000000001
2.214	-0.10699999999999998
2.216	-0.1080000000000001
2.218	-0.10899999999999999
2.22	-0.1100000000000001
2.222	-0.11099999999999999
2.224	-0.1120000000000001
2.226	-0.11299999999999999
2.228	-0.1140000000000001
2.23	-0.11499999999999999
2.232	-0.1160000000000001
2.234	-0.11699999999999999
2.236	-0.1180000000000001
2.238	-0.119
2.24	-0.1200000000000001
2.242	-0.121
2.244	-0.12200000000000011
2.246	-0.123
2.248	-0.12400000000000011
2.25	-0.125
2.252	-0.1259999999999999
2.254	-0.127
2.256	-0.1279999999999999
2.258	-0.129
2.26	-0.1299999999999999
2.262	-0.131
2.264	-0.1319999999999999
2.266	-0.133
2.268	-0.1339999999999999
2.27	-0.135
2.272	-0.1359999999999999
2.274	-0.137
2.276	-0.1379999999999999
2.278	-0.139
2.28	-0.1399999999999999
2.282	-0.14100000000000001
2.284	-0.1419999999999999
2.286	-0.14300000000000002
2.288	-0.1439999999999999
2.29	-0.14500000000000002
2.292	-0.1459999999999999
2.294	-0.14700000000000002
2.296	-0.1479999999999999
2.298	-0.14900000000000002
2.3	-0.1499999999999999
2.302	-0.15100000000000002
2.304	-0.1519999999999999
2.306	-0.15300000000000002
2.308	-0.15399999999999991
2.31	-0.15500000000000003
2.312	-0.15599999999999992
2.314	-0.15700000000000003
2.316	-0.15799999999999992
2.318	-0.15900000000000003
2.32	-0.15999999999999992
2.322	-0.16100000000000003
2.324	-0.16199999999999992
2.326	-0.16300000000000003
2.328	-0.16399999999999992
2.33	-0.16500000000000004
2.332	-0.16599999999999993
2.334	-0.16700000000000004
2.336	-0.16799999999999993
2.338	-0.16900000000000004
2.34	-0.16999999999999993
2.342	-0.17100000000000004
2.344	-0.17199999999999993
2.346	-0.17300000000000004
2.348	-0.17399999999999993
2.35	-0.17500000000000004
2.352	-0.17599999999999993
2.354	-0.17700000000000005
2.356	-0.17799999999999994
2.358	-0.17900000000000005
2.36	-0.17999999999999994
2.362	-0.18100000000000005
2.364	-0.18199999999999994
2.366	-0.18300000000000005
2.368	-0.18399999999999994
2.37	-0.18500000000000005
2.372	-0.18599999999999994
2.374	-0.18700000000000006
2.376	-0.18799999999999994
2.378	-0.18900000000000006
2.38	-0.18999999999999995
2.382	-0.19100000000000006
2.384	-0.19199999999999995
2.386	-0.19300000000000006
2.388	-0.19399999999999995
2.39	-0.19500000000000006
2.392	-0.19599999999999995
2.394	-0.19700000000000006
2.396	-0.19799999999999995
2.398	-0.19900000000000007
2.4	-0.19999999999999996
2.402	-0.20100000000000007
2.404	-0.20199999999999996
2.406	-0.20300000000000007
2.408	-0.20399999999999996
2.41	-0.20500000000000007
2.412	-0.20599999999999996
2.414	-0.20700000000000007
2.416	-0.20799999999999996
2.418	-0.20900000000000007
2.42	-0.20999999999999996
2.422	-0.21100000000000008
2.424	-0.21199999999999997
2.426	-0.21300000000000008
2.428	-0.21399999999999997
2.43	-0.21500000000000008
2.432	-0.21599999999999997
2.434	-0.21700000000000008
2.436	-0.21799999999999997
2.438	-0.21900000000000008
2.44	-0.21999999999999997
2.442	-0.22100000000000009
2.444	-0.22199999999999998
2.446	-0.2230000000000001
2.448	-0.22399999999999998
2.45	-0.2250000000000001
2.452	-0.22599999999999998
2.454	-0.2270000000000001
2.456	-0.22799999999999998
2.458	-0.2290000000000001
2.46	-0.22999999999999998
2.462	-0.2310000000000001
2.464	-0.23199999999999998
2.466	-0.2330000000000001
2.468	-0.23399999999999999
2.47	-0.2350000000000001
2.472	-0.236
2.474	-0.2370000000000001
2.476	-0.238
2.478	-0.2390000000000001
2.48	-0.24
2.482	-0.2410000000000001
2.484	-0.242
2.486	-0.2430000000000001
2.488	-0.244
2.49	-0.2450000000000001
2.492	-0.246
2.494	-0.2470000000000001
2.496	-0.248
2.498	-0.2490000000000001
2.5	-0.25
2.502	-0.2509999999999999
2.504	-0.252
2.506	-0.2529999999999999
2.508	-0.254
2.51	-0.2549999999999999
2.512	-0.256
2.514	-0.2569999999999999
2.516	-0.258
2.518	-0.2589999999999999
2.52	-0.26
2.522	-0.2609999999999999
2.524	-0.262
2.526	-0.2629999999999999
2.528	-0.264
2.53	-0.2649999999999999
2.532	-0.266
2.534	-0.2669999999999999
2.536	-0.268
2.538	-0.2689999999999999
2.54	-0.27
2.542	-0.2709999999999999
2.544	-0.272
2.546	-0.2729999999999999
2.548	-0.274
2.55	-0.2749999999999999
2.552	-0.276
2.554	-0.2769999999999999
2.556	-0.278
2.558	-0.2789999999999999
2.56	-0.28
2.562	-0.2809999999999999
2.564	-0.28200000000000003
2.566	-0.2829999999999999
2.568	-0.28400000000000003
2.57	-0.2849999999999999
2.572	-0.28600000000000003
2.574	-0.2869999999999999
2.576	-0.28800000000000003
2.578	-0.2889999999999999
2.58	-0.29000000000000004
2.582	-0.2909999999999999
2.584	-0.29200000000000004
2.586	-0.2929999999999999
2.588	-0.29400000000000004
2.59	-0.29499999999999993
2.592	-0.29600000000000004
2.594	-0.29699999999999993
2.596	-0.29800000000000004
2.598	-0.29899999999999993
2.6	-0.30000000000000004
2.602	-0.30099999999999993
2.604	-0.30200000000000005
2.606	-0.30299999999999994
2.608	-0.30400000000000005
2.61	-0.30499999999999994
2.612	-0.30600000000000005
2.614	-0.30699999999999994
2.616	-0.30800000000000005
2.618	-0.30899999999999994
2.62	-0.31000000000000005
2.622	-0.31099999999999994
2.624	-0.31200000000000006
2.626	-0.31299999999999994
2.628	-0.31400000000000006
2.63	-0.31499999999999995
2.632	-0.31600000000000006
2.634	-0.31699999999999995
2.636	-0.31800000000000006
2.638	-0.31899999999999995
2.64	-0.32000000000000006
2.642	-0.32099999999999995
2.644	-0.32200000000000006
2.646	-0.32299999999999995
2.648	-0.32400000000000007
2.65	-0.32499999999999996
2.652	-0.32600000000000007
2.654	-0.32699999999999996
2.656	-0.32800000000000007
2.658	-0.32899999999999996
2.66	-0.33000000000000007
2.662	-0.33099999999999996
2.664	-0.3320000000000001
2.666	-0.33299999999999996
2.668	-0.3340000000000001
2.67	-0.33499999999999996
2.672	-0.3360000000000001
2.674	-0.33699999999999997
2.676	-0.3380000000000001
2.678	-0.33899999999999997
2.68	-0.3400000000000001
2.682	-0.34099999999999997
2.684	-0.3420000000000001
2.686	-0.34299999999999997
2.688	-0.3440000000000001
2.69	-0.345
2.692	-0.3460000000000001
2.694	-0.347
2.696	-0.3480000000000001
2.698	-0.349
2.7	-0.3500000000000001
2.702	-0.351
2.704	-0.3520000000000001
2.706	-0.353
2.708	-0.3540000000000001
2.71	-0.355
2.712	-0.3560000000000001
2.714	-0.357
2.716	-0.3580000000000001
2.718	-0.359
2.72	-0.3600000000000001
2.722	-0.361
2.724	-0.3620000000000001
2.726	-0.363
2.728	-0.3640000000000001
2.73	-0.365
2.732	-0.3660000000000001
2.734	-0.367
2.736	-0.3680000000000001
2.738	-0.369
2.74	-0.3700000000000001
2.742	-0.371
2.744	-0.3720000000000001
2.746	-0.373
2.748	-0.3740000000000001
2.75	-0.375
2.752	-0.3759999999999999
2.754	-0.377
2.756	-0.3779999999999999
2.758	-0.379
2.76	-0.3799999999999999
2.762	-0.381
2.764	-0.3819999999999999
2.766	-0.383
2.768	-0.3839999999999999
2.77	-0.385
2.772	-0.3859999999999999
2.774	-0.387
2.776	-0.3879999999999999
2.778	-0.389
2.78	-0.3899999999999999
2.782	-0.391
2.784	-0.3919999999999999
2.786	-0.393
2.788	-0.3939999999999999
2.79	-0.395
2.792	-0.3959999999999999
2.794	-0.397
2.796	-0.3979999999999999
2.798	-0.399
2.8	-0.3999999999999999
2.802	-0.401
2.804	-0.4019999999999999
2.806	-0.403
2.808	-0.4039999999999999
2.81	-0.405
2.812	-0.4059999999999999
2.814	-0.40700000000000003
2.816	-0.4079999999999999
2.818	-0.40900000000000003
2.82	-0.4099999999999999
2.822	-0.41100000000000003
2.824	-0.4119999999999999
2.826	-0.41300000000000003
2.828	-0.4139999999999999
2.83	-0.41500000000000004
2.832	-0.4159999999999999
2.834	-0.41700000000000004
2.836	-0.4179999999999999
2.838	-0.41900000000000004
2.84	-0.41999999999999993
2.842	-0.42100000000000004
2.844	-0.42199999999999993
2.846	-0.42300000000000004
2.848	-0.42399999999999993
2.85	-0.42500000000000004
2.852	-0.42599999999999993
2.854	-0.42700000000000005
2.856	-0.42799999999999994
2.858	-0.42900000000000005
2.86	-0.42999999999999994
2.862	-0.43100000000000005
2.864	-0.43199999999999994
2.866	-0.43300000000000005
2.868	-0.43399999999999994
2.87	-0.43500000000000005
2.872	-0.43599999999999994
2.874	-0.43700000000000006
2.876	-0.43799999999999994
2.878	-0.43900000000000006
2.88	-0.43999999999999995
2.882	-0.44100000000000006
2.884	-0.44199999999999995
2.886	-0.44300000000000006
2.888	-0.44399999999999995
2.89	-0.44500000000000006
2.892	-0.44599999999999995
2.894	-0.44700000000000006
2.896	-0.44799999999999995
2.898	-0.44900000000000007
2.9	-0.44999999999999996
2.902	-0.45100000000000007
2.904	-0.45199999999999996
2.906	-0.45300000000000007
2.908	-0.45399999999999996
2.91	-0.45500000000000007
2.912	-0.45599999999999996
2.914	-0.4570000000000001
2.916	-0.45799999999999996
2.918	-0.4590000000000001
2.92	-0.45999999999999996
2.922	-0.4610000000000001
2.924	-0.46199999999999997
2.926	-0.4630000000000001
2.928	-0.46399999999999997
2.93	-0.4650000000000001
2.932	-0.46599999999999997
2.934	-0.4670000000000001
2.936	-0.46799999999999997
2.938	-0.4690000000000001
2.94	-0.47
2.942	-0.4710000000000001
2.944	-0.472
2.946	-0.4730000000000001
2.948	-0.474
2.95	-0.4750000000000001
2.952	-0.476
2.954	-0.4770000000000001
2.956	-0.478
2.958	-0.4790000000000001
2.96	-0.48
2.962	-0.4810000000000001
2.964	-0.482
2.966	-0.4830000000000001
2.968	-0.484
2.97	-0.4850000000000001
2.972	-0.486
2.974	-0.4870000000000001
2.976	-0.488
2.978	-0.4890000000000001
2.98	-0.49
2.982	-0.4910000000000001
2.984	-0.492
2.986	-0.4930000000000001
2.988	-0.494
2.99	-0.4950000000000001
2.992	-0.496
2.994	-0.4970000000000001
2.996	-0.498
2.998	-0.4990000000000001
3.0	-0.5
3.002	-0.5009999999999999
3.004	-0.502
3.006	-0.5029999999999999
3.008	-0.504
3.01	-0.5049999999999999
3.012	-0.506
3.014	-0.5069999999999999
3.016	-0.508
3.018	-0.5089999999999999
3.02	-0.51
3.022	-0.5109999999999999
3.024	-0.512
3.026	-0.5129999999999999
3.028	-0.514
3.03	-0.5149999999999999
3.032	-0.516
3.034	-0.5169999999999999
3.036	-0.518
3.038	-0.5189999999999999
3.04	-0.52
3.042	-0.5209999999999999
3.044	-0.522
3.046	-0.5229999999999999
3.048	-0.524
3.05	-0.5249999999999999
3.052	-0.526
3.054	-0.5269999999999999
3.056	-0.528
3.058	-0.5289999999999999
3.06	-0.53
3.062	-0.5309999999999999
3.064	-0.532
3.066	-0.5329999999999999
3.068	-0.534
3.07	-0.5349999999999999
3.072	-0.536
3.074	-0.5369999999999999
3.076	-0.538
3.078	-0.5389999999999999
3.08	-0.54
3.082	-0.5409999999999999
3.084	-0.542
3.086	-0.5429999999999999
3.088	-0.544
3.09	-0.5449999999999999
3.092	-0.546
3.094	-0.5469999999999999
3.096	-0.548
3.098	-0.5489999999999999
3.1	-0.55
3.102	-0.5509999999999999
3.104	-0.552
3.106	-0.5529999999999999
3.108	-0.554
3.11	-0.5549999999999999
3.112	-0.556
3.114	-0.5569999999999999
3.116	-0.558
3.118	-0.5589999999999999
3.12	-0.56
3.122	-0.5609999999999999
3.124	-0.562
3.126	-0.563
3.128	-0.5640000000000001
3.13	-0.565
3.132	-0.5660000000000001
3.134	-0.567
3.136	-0.5680000000000001
3.138	-0.569
3.14	-0.5700000000000001
3.142	-0.571
3.144	-0.5720000000000001
3.146	-0.573
3.148	-0.5740000000000001
3.15	-0.575
3.152	-0.5760000000000001
3.154	-0.577
3.156	-0.5780000000000001
3.158	-0.579
3.16	-0.5800000000000001
3.162	-0.581
3.164	-0.5820000000000001
3.166	-0.583
3.168	-0.5840000000000001
3.17	-0.585
3.172	-0.5860000000000001
3.174	-0.587
3.176	-0.5880000000000001
3.178	-0.589
3.18	-0.5900000000000001
3.182	-0.591
3.184	-0.5920000000000001
3.186	-0.593
3.188	-0.5940000000000001
3.19	-0.595
3.192	-0.5960000000000001
3.194	-0.597
3.196	-0.5980000000000001
3.198	-0.599
3.2	-0.6000000000000001
3.202	-0.601
3.204	-0.6020000000000001
3.206	-0.603
3.208	-0.6040000000000001
3.21	-0.605
3.212	-0.6060000000000001
3.214	-0.607
3.216	-0.6080000000000001
3.218	-0.609
3.22	-0.6100000000000001
3.222	-0.611
3.224	-0.6120000000000001
3.226	-0.613
3.228	-0.6140000000000001
3.23	-0.615
3.232	-0.6160000000000001
3.234	-0.617
3.236	-0.6180000000000001
3.238	-0.619
3.24	-0.6200000000000001
3.242	-0.621
3.244	-0.6220000000000001
3.246	-0.623
3.248	-0.6240000000000001
3.25	-0.625
3.252	-0.6259999999999999
3.254	-0.627
3.256	-0.6279999999999999
3.258	-0.629
3.26	-0.6299999999999999
3.262	-0.631
3.264	-0.6319999999999999
3.266	-0.633
3.268	-0.6339999999999999
3.27	-0.635
3.272	-0.6359999999999999
3.274	-0.637
3.276	-0.6379999999999999
3.278	-0.639
3.28	-0.6399999999999999
3.282	-0.641
3.284	-0.6419999999999999
3.286	-0.643
3.288	-0.6439999999999999
3.29	-0.645
3.292	-0.6459999999999999
3.294	-0.647
3.296	-0.6479999999999999
3.298	-0.649
3.3	-0.6499999999999999
3.302	-0.651
3.304	-0.6519999999999999
3.306	-0.653
3.308	-0.6539999999999999
3.31	-0.655
3.312	-0.6559999999999999
3.314	-0.657
3.316	-0.6579999999999999
3.318	-0.659
3.32	-0.6599999999999999
3.322	-0.661
3.324	-0.6619999999999999
3.326	-0.663
3.328	-0.6639999999999999
3.33	-0.665
3.332	-0.6659999999999999
3.334	-0.667
3.336	-0.6679999999999999
3.338	-0.669
3.34	-0.6699999999999999
3.342	-0.671
3.344	-0.6719999999999999
3.346	-0.673
3.348	-0.6739999999999999
3.35	-0.675
3.352	-0.6759999999999999
3.354	-0.677
3.356	-0.6779999999999999
3.358	-0.679
3.36	-0.6799999999999999
3.362	-0.681
3.364	-0.6819999999999999
3.366	-0.683
3.368	-0.6839999999999999
3.37	-0.685
3.372	-0.6859999999999999
3.374	-0.687
3.376	-0.688
3.378	-0.6890000000000001
3.38	-0.69
3.382	-0.6910000000000001
3.384	-0.692
3.386	-0.6930000000000001
3.388	-0.694
3.39	-0.6950000000000001
3.392	-0.696
3.394	-0.6970000000000001
3.396	-0.698
3.398	-0.6990000000000001
3.4	-0.7
3.402	-0.7010000000000001
3.404	-0.702
3.406	-0.7030000000000001
3.408	-0.704
3.41	-0.7050000000000001
3.412	-0.706
3.414	-0.7070000000000001
3.416	-0.708
3.418	-0.7090000000000001
3.42	-0.71
3.422	-0.7110000000000001
3.424	-0.712
3.426	-0.7130000000000001
3.428	-0.714
3.43	-0.7150000000000001
3.432	-0.716
3.434	-0.7170000000000001
3.436	-0.718
3.438	-0.7190000000000001
3.44	-0.72
3.442	-0.7210000000000001
3.444	-0.722
3.446	-0.7230000000000001
3.448	-0.724
3.45	-0.7250000000000001
3.452	-0.726
3.454	-0.7270000000000001
3.456	-0.728
3.458	-0.7290000000000001
3.46	-0.73
3.462	-0.7310000000000001
3.464	-0.732
3.466	-0.7330000000000001
3.468	-0.734
3.47	-0.7350000000000001
3.472	-0.736
3.474	-0.7370000000000001
3.476	-0.738
3.478	-0.7390000000000001
3.48	-0.74
3.482	-0.7410000000000001
3.484	-0.742
3.486	-0.7430000000000001
3.488	-0.744
3.49	-0.7450000000000001
3.492	-0.746
3.494	-0.7470000000000001
3.496	-0.748
3.498	-0.7490000000000001
3.5	-0.75
3.502	-0.7509999999999999
3.504	-0.752
3.506	-0.7529999999999999
3.508	-0.754
3.51	-0.7549999999999999
3.512	-0.756
3.514	-0.7569999999999999
3.516	-0.758
3.518	-0.7589999999999999
3.52	-0.76
3.522	-0.7609999999999999
3.524	-0.762
3.526	-0.7629999999999999
3.528	-0.764
3.53	-0.7649999999999999
3.532	-0.766
3.534	-0.7669999999999999
3.536	-0.768
3.538	-0.7689999999999999
3.54	-0.77
3.542	-0.7709999999999999
3.544	-0.772
3.546	-0.7729999999999999
3.548	-0.774
3.55	-0.7749999999999999
3.552	-0.776
3.554	-0.7769999999999999
3.556	-0.778
3.558	-0.7789999999999999
3.56	-0.78
3.562	-0.7809999999999999
3.564	-0.782
3.566	-0.7829999999999999
3.568	-0.784
3.57	-0.7849999999999999
3.572	-0.786
3.574	-0.7869999999999999
3.576	-0.788
3.578	-0.7889999999999999
3.58	-0.79
3.582	-0.7909999999999999
3.584	-0.792
3.586	-0.7929999999999999
3.588	-0.794
3.59	-0.7949999999999999
3.592	-0.796
3.594	-0.7969999999999999
3.596	-0.798
3.598	-0.7989999999999999
3.6	-0.8
3.602	-0.8009999999999999
3.604	-0.802
3.606	-0.8029999999999999
3.608	-0.804
3.61	-0.8049999999999999
3.612	-0.806
3.614	-0.8069999999999999
3.616	-0.808
3.618	-0.8089999999999999
3.62	-0.81
3.622	-0.8109999999999999
3.624	-0.812
3.626	-0.813
3.628	-0.8140000000000001
3.63	-0.815
3.632	-0.8160000000000001
3.634	-0.817
3.636	-0.8180000000000001
3.638	-0.819
3.64	-0.8200000000000001
3.642	-0.821
3.644	-0.8220000000000001
3.646	-0.823
3.648	-0.8240000000000001
3.65	-0.825
3.652	-0.8260000000000001
3.654	-0.827
3.656	-0.8280000000000001
3.658	-0.829
3.66	-0.8300000000000001
3.662	-0.831
3.664	-0.8320000000000001
3.666	-0.833
3.668	-0.8340000000000001
3.67	-0.835
3.672	-0.8360000000000001
3.674	-0.837
3.676	-0.8380000000000001
3.678	-0.839
3.68	-0.8400000000000001
3.682	-0.841
3.684	-0.8420000000000001
3.686	-0.843
3.688	-0.8440000000000001
3.69	-0.845
3.692	-0.8460000000000001
3.694	-0.847
3.696	-0.8480000000000001
3.698	-0.849
3.7	-0.8500000000000001
3.702	-0.851
3.704	-0.8520000000000001
3.706	-0.853
3.708	-0.8540000000000001
3.71	-0.855
3.712	-0.8560000000000001
3.714	-0.857
3.716	-0.8580000000000001
3.718	-0.859
3.72	-0.8600000000000001
3.722	-0.861
3.724	-0.8620000000000001
3.726	-0.863
3.728	-0.8640000000000001
3.73	-0.865
3.732	-0.8660000000000001
3.734	-0.867
3.736	-0.8680000000000001
3.738	-0.869
3.74	-0.8700000000000001
3.742	-0.871
3.744	-0.8720000000000001
3.746	-0.873
3.748	-0.8740000000000001
3.75	-0.875
3.752	-0.8759999999999999
3.754	-0.877
3.756	-0.8779999999999999
3.758	-0.879
3.76	-0.8799999999999999
3.762	-0.881
3.764	-0.8819999999999999
3.766	-0.883
3.768	-0.8839999999999999
3.77	-0.885
3.772	-0.8859999999999999
3.774	-0.887
3.776	-0.8879999999999999
3.778	-0.889
3.78	-0.8899999999999999
3.782	-0.891
3.784	-0.8919999999999999
3.786	-0.893
3.788	-0.8939999999999999
3.79	-0.895
3.792	-0.8959999999999999
3.794	-0.897
3.796	-0.8979999999999999
3.798	-0.899
3.8	-0.8999999999999999
3.802	-0.901
3.804	-0.9019999999999999
3.806	-0.903
3.808	-0.9039999999999999
3.81	-0.905
3.812	-0.9059999999999999
3.814	-0.907
3.816	-0.9079999999999999
3.818	-0.909
3.82	-0.9099999999999999
3.822	-0.911
3.824	-0.9119999999999999
3.826	-0.913
3.828	-0.9139999999999999
3.83	-0.915
3.832	-0.9159999999999999
3.834	-0.917
3.836	-0.9179999999999999
3.838	-0.919
3.84	-0.9199999999999999
3.842	-0.921
3.844	-0.9219999999999999
3.846	-0.923
3.848	-0.9239999999999999
3.85	-0.925
3.852	-0.9259999999999999
3.854	-0.927
3.856	-0.9279999999999999
3.858	-0.929
3.86	-0.9299999999999999
3.862	-0.931
3.864	-0.9319999999999999
3.866	-0.933
3.868	-0.9339999999999999
3.87	-0.935
3.872	-0.9359999999999999
3.874	-0.937
3.876	-0.938
3.878	-0.9390000000000001
3.88	-0.94
3.882	-0.9410000000000001
3.884	-0.942
3.886	-0.9430000000000001
3.888	-0.944
3.89	-0.9450000000000001
3.892	-0.946
3.894	-0.9470000000000001
3.896	-0.948
3.898	-0.9490000000000001
3.9	-0.95
3.902	-0.9510000000000001
3.904	-0.952
3.906	-0.9530000000000001
3.908	-0.954
3.91	-0.9550000000000001
3.912	-0.956
3.914	-0.9570000000000001
3.916	-0.958
3.918	-0.9590000000000001
3.92	-0.96
3.922	-0.9610000000000001
3.924	-0.962
3.926	-0.9630000000000001
3.928	-0.964
3.93	-0.9650000000000001
3.932	-0.966
3.934	-0.9670000000000001
3.936	-0.968
3.938	-0.9690000000000001
3.94	-0.97
3.942	-0.9710000000000001
3.944	-0.972
3.946	-0.9730000000000001
3.948	-0.974
3.95	-0.9750000000000001
3.952	-0.976
3.954	-0.9770000000000001
3.956	-0.978
3.958	-0.9790000000000001
3.96	-0.98
3.962	-0.9810000000000001
3.964	-0.982
3.966	-0.9830000000000001
3.968	-0.984
3.97	-0.9850000000000001
3.972	-0.986
3.974	-0.9870000000000001
3.976	-0.988
3.978	-0.9890000000000001
3.98	-0.99
3.982	-0.9910000000000001
3.984	-0.992
3.986	-0.9930000000000001
3.988	-0.994
3.99	-0.9950000000000001
3.992	-0.996
3.994	-0.9970000000000001
3.996	-0.998
3.998	-0.9990000000000001
4.0	-1.0


==> figures/data/1D_example_nx_7_ddf_Witchhat_alpha_2/exact_solution_plus.txt <==
0.0	-1.0
0.002	-0.999
0.004	-0.998
0.006	-0.997
0.008	-0.996
0.01	-0.995
0.012	-0.994
0.014	-0.993
0.016	-0.992
0.018	-0.991
0.02	-0.99
0.022	-0.989
0.024	-0.988
0.026	-0.987
0.028	-0.986
0.03	-0.985
0.032	-0.984
0.034	-0.983
0.036	-0.982
0.038	-0.981
0.04	-0.98
0.042	-0.979
0.044	-0.978
0.046	-0.977
0.048	-0.976
0.05	-0.975
0.052	-0.974
0.054	-0.973
0.056	-0.972
0.058	-0.971
0.06	-0.97
0.062	-0.969
0.064	-0.968
0.066	-0.967
0.068	-0.966
0.07	-0.965
0.072	-0.964
0.074	-0.963
0.076	-0.962
0.078	-0.961
0.08	-0.96
0.082	-0.959
0.084	-0.958
0.086	-0.957
0.088	-0.956
0.09	-0.955
0.092	-0.954
0.094	-0.953
0.096	-0.952
0.098	-0.951
0.1	-0.95
0.102	-0.949
0.104	-0.948
0.106	-0.947
0.108	-0.946
0.11	-0.945
0.112	-0.944
0.114	-0.943
0.116	-0.942
0.118	-0.9410000000000001
0.12	-0.94
0.122	-0.9390000000000001
0.124	-0.938
0.126	-0.937
0.128	-0.9359999999999999
0.13	-0.935
0.132	-0.9339999999999999
0.134	-0.933
0.136	-0.9319999999999999
0.138	-0.931
0.14	-0.9299999999999999
0.142	-0.929
0.144	-0.928
0.146	-0.927
0.148	-0.926
0.15	-0.925
0.152	-0.924
0.154	-0.923
0.156	-0.922
0.158	-0.921
0.16	-0.92
0.162	-0.919
0.164	-0.918
0.166	-0.917
0.168	-0.916
0.17	-0.915
0.172	-0.914
0.174	-0.913
0.176	-0.912
0.178	-0.911
0.18	-0.91
0.182	-0.909
0.184	-0.908
0.186	-0.907
0.188	-0.906
0.19	-0.905
0.192	-0.904
0.194	-0.903
0.196	-0.902
0.198	-0.901
0.2	-0.9
0.202	-0.899
0.204	-0.898
0.206	-0.897
0.208	-0.896
0.21	-0.895
0.212	-0.894
0.214	-0.893
0.216	-0.892
0.218	-0.891
0.22	-0.89
0.222	-0.889
0.224	-0.888
0.226	-0.887
0.228	-0.886
0.23	-0.885
0.232	-0.884
0.234	-0.883
0.236	-0.882
0.238	-0.881
0.24	-0.88
0.242	-0.879
0.244	-0.878
0.246	-0.877
0.248	-0.876
0.25	-0.875
0.252	-0.874
0.254	-0.873
0.256	-0.872
0.258	-0.871
0.26	-0.87
0.262	-0.869
0.264	-0.868
0.266	-0.867
0.268	-0.866
0.27	-0.865
0.272	-0.864
0.274	-0.863
0.276	-0.862
0.278	-0.861
0.28	-0.86
0.282	-0.859
0.284	-0.858
0.286	-0.857
0.288	-0.856
0.29	-0.855
0.292	-0.854
0.294	-0.853
0.296	-0.852
0.298	-0.851
0.3	-0.85
0.302	-0.849
0.304	-0.848
0.306	-0.847
0.308	-0.846
0.31	-0.845
0.312	-0.844
0.314	-0.843
0.316	-0.842
0.318	-0.841
0.32	-0.84
0.322	-0.839
0.324	-0.838
0.326	-0.837
0.328	-0.836
0.33	-0.835
0.332	-0.834
0.334	-0.833
0.336	-0.832
0.338	-0.831
0.34	-0.83
0.342	-0.829
0.344	-0.8280000000000001
0.346	-0.827
0.348	-0.8260000000000001
0.35	-0.825
0.352	-0.8240000000000001
0.354	-0.823
0.356	-0.8220000000000001
0.358	-0.821
0.36	-0.8200000000000001
0.362	-0.819
0.364	-0.8180000000000001
0.366	-0.817
0.368	-0.8160000000000001
0.37	-0.815
0.372	-0.8140000000000001
0.374	-0.813
0.376	-0.812
0.378	-0.8109999999999999
0.38	-0.81
0.382	-0.8089999999999999
0.384	-0.808
0.386	-0.8069999999999999
0.388	-0.806
0.39	-0.8049999999999999
0.392	-0.804
0.394	-0.8029999999999999
0.396	-0.802
0.398	-0.8009999999999999
0.4	-0.8
0.402	-0.7989999999999999
0.404	-0.798
0.406	-0.7969999999999999
0.408	-0.796
0.41	-0.795
0.412	-0.794
0.414	-0.793
0.416	-0.792
0.418	-0.791
0.42	-0.79
0.422	-0.789
0.424	-0.788
0.426	-0.787
0.428	-0.786
0.43	-0.785
0.432	-0.784
0.434	-0.783
0.436	-0.782
0.438	-0.781
0.44	-0.78
0.442	-0.779
0.444	-0.778
0.446	-0.777
0.448	-0.776
0.45	-0.775
0.452	-0.774
0.454	-0.773
0.456	-0.772
0.458	-0.771
0.46	-0.77
0.462	-0.769
0.464	-0.768
0.466	-0.767
0.468	-0.766
0.47	-0.765
0.472	-0.764
0.474	-0.763
0.476	-0.762
0.478	-0.761
0.48	-0.76
0.482	-0.759
0.484	-0.758
0.486	-0.757
0.488	-0.756
0.49	-0.755
0.492	-0.754
0.494	-0.753
0.496	-0.752
0.498	-0.751
0.5	-0.75
0.502	-0.749
0.504	-0.748
0.506	-0.747
0.508	-0.746
0.51	-0.745
0.512	-0.744
0.514	-0.743
0.516	-0.742
0.518	-0.741
0.52	-0.74
0.522	-0.739
0.524	-0.738
0.526	-0.737
0.528	-0.736
0.53	-0.735
0.532	-0.734
0.534	-0.733
0.536	-0.732
0.538	-0.731
0.54	-0.73
0.542	-0.729
0.544	-0.728
0.546	-0.727
0.548	-0.726
0.55	-0.725
0.552	-0.724
0.554	-0.723
0.556	-0.722
0.558	-0.721
0.56	-0.72
0.562	-0.719
0.564	-0.718
0.566	-0.7170000000000001
0.568	-0.716
0.57	-0.7150000000000001
0.572	-0.714
0.574	-0.7130000000000001
0.576	-0.712
0.578	-0.7110000000000001
0.58	-0.71
0.582	-0.7090000000000001
0.584	-0.708
0.586	-0.7070000000000001
0.588	-0.706
0.59	-0.7050000000000001
0.592	-0.704
0.594	-0.7030000000000001
0.596	-0.702
0.598	-0.7010000000000001
0.6	-0.7
0.602	-0.6990000000000001
0.604	-0.698
0.606	-0.6970000000000001
0.608	-0.696
0.61	-0.6950000000000001
0.612	-0.694
0.614	-0.6930000000000001
0.616	-0.692
0.618	-0.6910000000000001
0.62	-0.69
0.622	-0.6890000000000001
0.624	-0.688
0.626	-0.687
0.628	-0.6859999999999999
0.63	-0.685
0.632	-0.6839999999999999
0.634	-0.683
0.636	-0.6819999999999999
0.638	-0.681
0.64	-0.6799999999999999
0.642	-0.679
0.644	-0.6779999999999999
0.646	-0.677
0.648	-0.6759999999999999
0.65	-0.675
0.652	-0.6739999999999999
0.654	-0.673
0.656	-0.6719999999999999
0.658	-0.671
0.66	-0.6699999999999999
0.662	-0.669
0.664	-0.6679999999999999
0.666	-0.667
0.668	-0.6659999999999999
0.67	-0.665
0.672	-0.6639999999999999
0.674	-0.663
0.676	-0.6619999999999999
0.678	-0.661
0.68	-0.6599999999999999
0.682	-0.659
0.684	-0.6579999999999999
0.686	-0.657
0.688	-0.656
0.69	-0.655
0.692	-0.654
0.694	-0.653
0.696	-0.652
0.698	-0.651
0.7	-0.65
0.702	-0.649
0.704	-0.648
0.706	-0.647
0.708	-0.646
0.71	-0.645
0.712	-0.644
0.714	-0.643
0.716	-0.642
0.718	-0.641
0.72	-0.64
0.722	-0.639
0.724	-0.638
0.726	-0.637
0.728	-0.636
0.73	-0.635
0.732	-0.634
0.734	-0.633
0.736	-0.632
0.738	-0.631
0.74	-0.63
0.742	-0.629
0.744	-0.628
0.746	-0.627
0.748	-0.626
0.75	-0.625
0.752	-0.624
0.754	-0.623
0.756	-0.622
0.758	-0.621
0.76	-0.62
0.762	-0.619
0.764	-0.618
0.766	-0.617
0.768	-0.616
0.77	-0.615
0.772	-0.614
0.774	-0.613
0.776	-0.612
0.778	-0.611
0.78	-0.61
0.782	-0.609
0.784	-0.608
0.786	-0.607
0.788	-0.606
0.79	-0.605
0.792	-0.604
0.794	-0.603
0.796	-0.602
0.798	-0.601
0.8	-0.6
0.802	-0.599
0.804	-0.598
0.806	-0.597
0.808	-0.596
0.81	-0.595
0.812	-0.594
0.814	-0.593
0.816	-0.5920000000000001
0.818	-0.591
0.82	-0.5900000000000001
0.822	-0.589
0.824	-0.5880000000000001
0.826	-0.587
0.828	-0.5860000000000001
0.83	-0.585
0.832	-0.5840000000000001
0.834	-0.583
0.836	-0.5820000000000001
0.838	-0.581
0.84	-0.5800000000000001
0.842	-0.579
0.844	-0.5780000000000001
0.846	-0.577
0.848	-0.5760000000000001
0.85	-0.575
0.852	-0.5740000000000001
0.854	-0.573
0.856	-0.5720000000000001
0.858	-0.571
0.86	-0.5700000000000001
0.862	-0.569
0.864	-0.5680000000000001
0.866	-0.567
0.868	-0.5660000000000001
0.87	-0.565
0.872	-0.5640000000000001
0.874	-0.563
0.876	-0.562
0.878	-0.5609999999999999
0.88	-0.56
0.882	-0.5589999999999999
0.884	-0.558
0.886	-0.5569999999999999
0.888	-0.556
0.89	-0.5549999999999999
0.892	-0.554
0.894	-0.5529999999999999
0.896	-0.552
0.898	-0.5509999999999999
0.9	-0.55
0.902	-0.5489999999999999
0.904	-0.548
0.906	-0.5469999999999999
0.908	-0.546
0.91	-0.5449999999999999
0.912	-0.544
0.914	-0.5429999999999999
0.916	-0.542
0.918	-0.5409999999999999
0.92	-0.54
0.922	-0.5389999999999999
0.924	-0.538
0.926	-0.5369999999999999
0.928	-0.536
0.93	-0.5349999999999999
0.932	-0.534
0.934	-0.5329999999999999
0.936	-0.532
0.938	-0.531
0.94	-0.53
0.942	-0.529
0.944	-0.528
0.946	-0.527
0.948	-0.526
0.95	-0.525
0.952	-0.524
0.954	-0.523
0.956	-0.522
0.958	-0.521
0.96	-0.52
0.962	-0.519
0.964	-0.518
0.966	-0.517
0.968	-0.516
0.97	-0.515
0.972	-0.514
0.974	-0.513
0.976	-0.512
0.978	-0.511
0.98	-0.51
0.982	-0.509
0.984	-0.508
0.986	-0.507
0.988	-0.506
0.99	-0.505
0.992	-0.504
0.994	-0.503
0.996	-0.502
0.998	-0.501
1.0	-0.5
1.002	-0.499
1.004	-0.498
1.006	-0.497
1.008	-0.496
1.01	-0.495
1.012	-0.494
1.014	-0.493
1.016	-0.492
1.018	-0.491
1.02	-0.49
1.022	-0.489
1.024	-0.488
1.026	-0.487
1.028	-0.486
1.03	-0.485
1.032	-0.484
1.034	-0.483
1.036	-0.482
1.038	-0.481
1.04	-0.48
1.042	-0.479
1.044	-0.478
1.046	-0.477
1.048	-0.476
1.05	-0.475
1.052	-0.474
1.054	-0.473
1.056	-0.472
1.058	-0.471
1.06	-0.47
1.062	-0.469
1.064	-0.46799999999999997
1.066	-0.46699999999999997
1.068	-0.46599999999999997
1.07	-0.46499999999999997
1.072	-0.46399999999999997
1.074	-0.46299999999999997
1.076	-0.46199999999999997
1.078	-0.46099999999999997
1.08	-0.45999999999999996
1.082	-0.45899999999999996
1.084	-0.45799999999999996
1.086	-0.45699999999999996
1.088	-0.45599999999999996
1.09	-0.45499999999999996
1.092	-0.45399999999999996
1.094	-0.45299999999999996
1.096	-0.45199999999999996
1.098	-0.45099999999999996
1.1	-0.44999999999999996
1.102	-0.44899999999999995
1.104	-0.44799999999999995
1.106	-0.44699999999999995
1.108	-0.44599999999999995
1.11	-0.44499999999999995
1.112	-0.44399999999999995
1.114	-0.44299999999999995
1.116	-0.44199999999999995
1.118	-0.44099999999999995
1.12	-0.43999999999999995
1.122	-0.43899999999999995
1.124	-0.43799999999999994
1.126	-0.43700000000000006
1.128	-0.43600000000000005
1.13	-0.43500000000000005
1.132	-0.43400000000000005
1.134	-0.43300000000000005
1.136	-0.43200000000000005
1.138	-0.43100000000000005
1.14	-0.43000000000000005
1.142	-0.42900000000000005
1.144	-0.42800000000000005
1.146	-0.42700000000000005
1.148	-0.42600000000000005
1.15	-0.42500000000000004
1.152	-0.42400000000000004
1.154	-0.42300000000000004
1.156	-0.42200000000000004
1.158	-0.42100000000000004
1.16	-0.42000000000000004
1.162	-0.41900000000000004
1.164	-0.41800000000000004
1.166	-0.41700000000000004
1.168	-0.41600000000000004
1.17	-0.41500000000000004
1.172	-0.41400000000000003
1.174	-0.41300000000000003
1.176	-0.41200000000000003
1.178	-0.41100000000000003
1.18	-0.41000000000000003
1.182	-0.40900000000000003
1.184	-0.40800000000000003
1.186	-0.40700000000000003
1.188	-0.406
1.19	-0.405
1.192	-0.404
1.194	-0.403
1.196	-0.402
1.198	-0.401
1.2	-0.4
1.202	-0.399
1.204	-0.398
1.206	-0.397
1.208	-0.396
1.21	-0.395
1.212	-0.394
1.214	-0.393
1.216	-0.392
1.218	-0.391
1.22	-0.39
1.222	-0.389
1.224	-0.388
1.226	-0.387
1.228	-0.386
1.23	-0.385
1.232	-0.384
1.234	-0.383
1.236	-0.382
1.238	-0.381
1.24	-0.38
1.242	-0.379
1.244	-0.378
1.246	-0.377
1.248	-0.376
1.25	-0.375
1.252	-0.374
1.254	-0.373
1.256	-0.372
1.258	-0.371
1.26	-0.37
1.262	-0.369
1.264	-0.368
1.266	-0.367
1.268	-0.366
1.27	-0.365
1.272	-0.364
1.274	-0.363
1.276	-0.362
1.278	-0.361
1.28	-0.36
1.282	-0.359
1.284	-0.358
1.286	-0.357
1.288	-0.356
1.29	-0.355
1.292	-0.354
1.294	-0.353
1.296	-0.352
1.298	-0.351
1.3	-0.35
1.302	-0.349
1.304	-0.348
1.306	-0.347
1.308	-0.346
1.31	-0.345
1.312	-0.344
1.314	-0.34299999999999997
1.316	-0.34199999999999997
1.318	-0.34099999999999997
1.32	-0.33999999999999997
1.322	-0.33899999999999997
1.324	-0.33799999999999997
1.326	-0.33699999999999997
1.328	-0.33599999999999997
1.33	-0.33499999999999996
1.332	-0.33399999999999996
1.334	-0.33299999999999996
1.336	-0.33199999999999996
1.338	-0.33099999999999996
1.34	-0.32999999999999996
1.342	-0.32899999999999996
1.344	-0.32799999999999996
1.346	-0.32699999999999996
1.348	-0.32599999999999996
1.35	-0.32499999999999996
1.352	-0.32399999999999995
1.354	-0.32299999999999995
1.356	-0.32199999999999995
1.358	-0.32099999999999995
1.36	-0.31999999999999995
1.362	-0.31899999999999995
1.364	-0.31799999999999995
1.366	-0.31699999999999995
1.368	-0.31599999999999995
1.37	-0.31499999999999995
1.372	-0.31399999999999995
1.374	-0.31299999999999994
1.376	-0.31200000000000006
1.378	-0.31100000000000005
1.38	-0.31000000000000005
1.382	-0.30900000000000005
1.384	-0.30800000000000005
1.386	-0.30700000000000005
1.388	-0.30600000000000005
1.39	-0.30500000000000005
1.392	-0.30400000000000005
1.394	-0.30300000000000005
1.396	-0.30200000000000005
1.398	-0.30100000000000005
1.4	-0.30000000000000004
1.402	-0.29900000000000004
1.404	-0.29800000000000004
1.406	-0.29700000000000004
1.408	-0.29600000000000004
1.41	-0.29500000000000004
1.412	-0.29400000000000004
1.414	-0.29300000000000004
1.416	-0.29200000000000004
1.418	-0.29100000000000004
1.42	-0.29000000000000004
1.422	-0.28900000000000003
1.424	-0.28800000000000003
1.426	-0.28700000000000003
1.428	-0.28600000000000003
1.43	-0.28500000000000003
1.432	-0.28400000000000003
1.434	-0.28300000000000003
1.436	-0.28200000000000003
1.438	-0.281
1.44	-0.28
1.442	-0.279
1.444	-0.278
1.446	-0.277
1.448	-0.276
1.45	-0.275
1.452	-0.274
1.454	-0.273
1.456	-0.272
1.458	-0.271
1.46	-0.27
1.462	-0.269
1.464	-0.268
1.466	-0.267
1.468	-0.266
1.47	-0.265
1.472	-0.264
1.474	-0.263
1.476	-0.262
1.478	-0.261
1.48	-0.26
1.482	-0.259
1.484	-0.258
1.486	-0.257
1.488	-0.256
1.49	-0.255
1.492	-0.254
1.494	-0.253
1.496	-0.252
1.498	-0.251
1.5	-0.25
1.502	-0.249
1.504	-0.248
1.506	-0.247
1.508	-0.246
1.51	-0.245
1.512	-0.244
1.514	-0.243
1.516	-0.242
1.518	-0.241
1.52	-0.24
1.522	-0.239
1.524	-0.238
1.526	-0.237
1.528	-0.236
1.53	-0.235
1.532	-0.23399999999999999
1.534	-0.23299999999999998
1.536	-0.23199999999999998
1.538	-0.23099999999999998
1.54	-0.22999999999999998
1.542	-0.22899999999999998
1.544	-0.22799999999999998
1.546	-0.22699999999999998
1.548	-0.22599999999999998
1.55	-0.22499999999999998
1.552	-0.22399999999999998
1.554	-0.22299999999999998
1.556	-0.22199999999999998
1.558	-0.22099999999999997
1.56	-0.21999999999999997
1.562	-0.21899999999999997
1.564	-0.21799999999999997
1.566	-0.21699999999999997
1.568	-0.21599999999999997
1.57	-0.21499999999999997
1.572	-0.21399999999999997
1.574	-0.21299999999999997
1.576	-0.21199999999999997
1.578	-0.21099999999999997
1.58	-0.20999999999999996
1.582	-0.20899999999999996
1.584	-0.20799999999999996
1.586	-0.20699999999999996
1.588	-0.20599999999999996
1.59	-0.20499999999999996
1.592	-0.20399999999999996
1.594	-0.20299999999999996
1.596	-0.20199999999999996
1.598	-0.20099999999999996
1.6	-0.19999999999999996
1.602	-0.19899999999999995
1.604	-0.19799999999999995
1.606	-0.19699999999999995
1.608	-0.19599999999999995
1.61	-0.19499999999999995
1.612	-0.19399999999999995
1.614	-0.19299999999999995
1.616	-0.19199999999999995
1.618	-0.19099999999999995
1.62	-0.18999999999999995
1.622	-0.18899999999999995
1.624	-0.18799999999999994
1.626	-0.18700000000000006
1.628	-0.18600000000000005
1.63	-0.18500000000000005
1.632	-0.18400000000000005
1.634	-0.18300000000000005
1.636	-0.18200000000000005
1.638	-0.18100000000000005
1.64	-0.18000000000000005
1.642	-0.17900000000000005
1.644	-0.17800000000000005
1.646	-0.17700000000000005
1.648	-0.17600000000000005
1.65	-0.17500000000000004
1.652	-0.17400000000000004
1.654	-0.17300000000000004
1.656	-0.17200000000000004
1.658	-0.17100000000000004
1.66	-0.17000000000000004
1.662	-0.16900000000000004
1.664	-0.16800000000000004
1.666	-0.16700000000000004
1.668	-0.16600000000000004
1.67	-0.16500000000000004
1.672	-0.16400000000000003
1.674	-0.16300000000000003
1.676	-0.16200000000000003
1.678	-0.16100000000000003
1.68	-0.16000000000000003
1.682	-0.15900000000000003
1.684	-0.15800000000000003
1.686	-0.15700000000000003
1.688	-0.15600000000000003
1.69	-0.15500000000000003
1.692	-0.15400000000000003
1.694	-0.15300000000000002
1.696	-0.15200000000000002
1.698	-0.15100000000000002
1.7	-0.15000000000000002
1.702	-0.14900000000000002
1.704	-0.14800000000000002
1.706	-0.14700000000000002
1.708	-0.14600000000000002
1.71	-0.14500000000000002
1.712	-0.14400000000000002
1.714	-0.14300000000000002
1.716	-0.14200000000000002
1.718	-0.14100000000000001
1.72	-0.14
1.722	-0.139
1.724	-0.138
1.726	-0.137
1.728	-0.136
1.73	-0.135
1.732	-0.134
1.734	-0.133
1.736	-0.132
1.738	-0.131
1.74	-0.13
1.742	-0.129
1.744	-0.128
1.746	-0.127
1.748	-0.126
1.75	-0.125
1.752	-0.124
1.754	-0.123
1.756	-0.122
1.758	-0.121
1.76	-0.12
1.762	-0.119
1.764	-0.118
1.766	-0.11699999999999999
1.768	-0.11599999999999999
1.77	-0.11499999999999999
1.772	-0.11399999999999999
1.774	-0.11299999999999999
1.776	-0.11199999999999999
1.778	-0.11099999999999999
1.78	-0.10999999999999999
1.782	-0.10899999999999999
1.784	-0.10799999999999998
1.786	-0.10699999999999998
1.788	-0.10599999999999998
1.79	-0.10499999999999998
1.792	-0.10399999999999998
1.794	-0.10299999999999998
1.796	-0.10199999999999998
1.798	-0.10099999999999998
1.8	-0.09999999999999998
1.802	-0.09899999999999998
1.804	-0.09799999999999998
1.806	-0.09699999999999998
1.808	-0.09599999999999997
1.81	-0.09499999999999997
1.812	-0.09399999999999997
1.814	-0.09299999999999997
1.816	-0.09199999999999997
1.818	-0.09099999999999997
1.82	-0.08999999999999997
1.822	-0.08899999999999997
1.824	-0.08799999999999997
1.826	-0.08699999999999997
1.828	-0.08599999999999997
1.83	-0.08499999999999996
1.832	-0.08399999999999996
1.834	-0.08299999999999996
1.836	-0.08199999999999996
1.838	-0.08099999999999996
1.84	-0.07999999999999996
1.842	-0.07899999999999996
1.844	-0.07799999999999996
1.846	-0.07699999999999996
1.848	-0.07599999999999996
1.85	-0.07499999999999996
1.852	-0.07399999999999995
1.854	-0.07299999999999995
1.856	-0.07199999999999995
1.858	-0.07099999999999995
1.86	-0.06999999999999995
1.862	-0.06899999999999995
1.864	-0.06799999999999995
1.866	-0.06699999999999995
1.868	-0.06599999999999995
1.87	-0.06499999999999995
1.872	-0.06399999999999995
1.874	-0.06299999999999994
1.876	-0.062000000000000055
1.878	-0.061000000000000054
1.88	-0.06000000000000005
1.882	-0.05900000000000005
1.884	-0.05800000000000005
1.886	-0.05700000000000005
1.888	-0.05600000000000005
1.89	-0.05500000000000005
1.892	-0.05400000000000005
1.894	-0.05300000000000005
1.896	-0.052000000000000046
1.898	-0.051000000000000045
1.9	-0.050000000000000044
1.902	-0.049000000000000044
1.904	-0.04800000000000004
1.906	-0.04700000000000004
1.908	-0.04600000000000004
1.91	-0.04500000000000004
1.912	-0.04400000000000004
1.914	-0.04300000000000004
1.916	-0.04200000000000004
1.918	-0.041000000000000036
1.92	-0.040000000000000036
1.922	-0.039000000000000035
1.924	-0.038000000000000034
1.926	-0.03700000000000003
1.928	-0.03600000000000003
1.93	-0.03500000000000003
1.932	-0.03400000000000003
1.934	-0.03300000000000003
1.936	-0.03200000000000003
1.938	-0.031000000000000028
1.94	-0.030000000000000027
1.942	-0.029000000000000026
1.944	-0.028000000000000025
1.946	-0.027000000000000024
1.948	-0.026000000000000023
1.95	-0.025000000000000022
1.952	-0.02400000000000002
1.954	-0.02300000000000002
1.956	-0.02200000000000002
1.958	-0.02100000000000002
1.96	-0.020000000000000018
1.962	-0.019000000000000017
1.964	-0.018000000000000016
1.966	-0.017000000000000015
1.968	-0.016000000000000014
1.97	-0.015000000000000013
1.972	-0.014000000000000012
1.974	-0.013000000000000012
1.976	-0.01200000000000001
1.978	-0.01100000000000001
1.98	-0.010000000000000009
1.982	-0.009000000000000008
1.984	-0.008000000000000007
1.986	-0.007000000000000006
1.988	-0.006000000000000005
1.99	-0.0050000000000000044
1.992	-0.0040000000000000036
1.994	-0.0030000000000000027
1.996	-0.0020000000000000018
1.998	-0.0010000000000000009
2.0	0.0
2.002	0.0009999999999998899
2.004	0.0020000000000000018
2.006	0.0029999999999998916
2.008	0.0040000000000000036
2.01	0.004999999999999893
2.012	0.006000000000000005
2.014	0.006999999999999895
2.016	0.008000000000000007
2.018	0.008999999999999897
2.02	0.010000000000000009
2.022	0.010999999999999899
2.024	0.01200000000000001
2.026	0.0129999999999999
2.028	0.014000000000000012
2.03	0.014999999999999902
2.032	0.016000000000000014
2.034	0.016999999999999904
2.036	0.018000000000000016
2.038	0.018999999999999906
2.04	0.020000000000000018
2.042	0.020999999999999908
2.044	0.02200000000000002
2.046	0.02299999999999991
2.048	0.02400000000000002
2.05	0.02499999999999991
2.052	0.026000000000000023
2.054	0.026999999999999913
2.056	0.028000000000000025
2.058	0.028999999999999915
2.06	0.030000000000000027
2.062	0.030999999999999917
2.064	0.03200000000000003
2.066	0.03299999999999992
2.068	0.03400000000000003
2.07	0.03499999999999992
2.072	0.03600000000000003
2.074	0.03699999999999992
2.076	0.038000000000000034
2.078	0.038999999999999924
2.08	0.040000000000000036
2.082	0.040999999999999925
2.084	0.04200000000000004
2.086	0.04299999999999993
2.088	0.04400000000000004
2.09	0.04499999999999993
2.092	0.04600000000000004
2.094	0.04699999999999993
2.096	0.04800000000000004
2.098	0.04899999999999993
2.1	0.050000000000000044
2.102	0.050999999999999934
2.104	0.052000000000000046
2.106	0.052999999999999936
2.108	0.05400000000000005
2.11	0.05499999999999994
2.112	0.05600000000000005
2.114	0.05699999999999994
2.116	0.05800000000000005
2.118	0.05899999999999994
2.12	0.06000000000000005
2.122	0.06099999999999994
2.124	0.062000000000000055
2.126	0.06299999999999994
2.128	0.06400000000000006
2.13	0.06499999999999995
2.132	0.06600000000000006
2.134	0.06699999999999995
2.136	0.06800000000000006
2.138	0.06899999999999995
2.14	0.07000000000000006
2.142	0.07099999999999995
2.144	0.07200000000000006
2.146	0.07299999999999995
2.148	0.07400000000000007
2.15	0.07499999999999996
2.152	0.07600000000000007
2.154	0.07699999999999996
2.156	0.07800000000000007
2.158	0.07899999999999996
2.16	0.08000000000000007
2.162	0.08099999999999996
2.164	0.08200000000000007
2.166	0.08299999999999996
2.168	0.08400000000000007
2.17	0.08499999999999996
2.172	0.08600000000000008
2.174	0.08699999999999997
2.176	0.08800000000000008
2.178	0.08899999999999997
2.18	0.09000000000000008
2.182	0.09099999999999997
2.184	0.09200000000000008
2.186	0.09299999999999997
2.188	0.09400000000000008
2.19	0.09499999999999997
2.192	0.09600000000000009
2.194	0.09699999999999998
2.196	0.09800000000000009
2.198	0.09899999999999998
2.2	0.10000000000000009
2.202	0.10099999999999998
2.204	0.10200000000000009
2.206	0.10299999999999998
2.208	0.10400000000000009
2.21	0.10499999999999998
2.212	0.1060000000000001
2.214	0.10699999999999998
2.216	0.1080000000000001
2.218	0.10899999999999999
2.22	0.1100000000000001
2.222	0.11099999999999999
2.224	0.1120000000000001
2.226	0.11299999999999999
2.228	0.1140000000000001
2.23	0.11499999999999999
2.232	0.1160000000000001
2.234	0.11699999999999999
2.236	0.1180000000000001
2.238	0.119
2.24	0.1200000000000001
2.242	0.121
2.244	0.12200000000000011
2.246	0.123
2.248	0.12400000000000011
2.25	0.125
2.252	0.1259999999999999
2.254	0.127
2.256	0.1279999999999999
2.258	0.129
2.26	0.1299999999999999
2.262	0.131
2.264	0.1319999999999999
2.266	0.133
2.268	0.1339999999999999
2.27	0.135
2.272	0.1359999999999999
2.274	0.137
2.276	0.1379999999999999
2.278	0.139
2.28	0.1399999999999999
2.282	0.14100000000000001
2.284	0.1419999999999999
2.286	0.14300000000000002
2.288	0.1439999999999999
2.29	0.14500000000000002
2.292	0.1459999999999999
2.294	0.14700000000000002
2.296	0.1479999999999999
2.298	0.14900000000000002
2.3	0.1499999999999999
2.302	0.15100000000000002
2.304	0.1519999999999999
2.306	0.15300000000000002
2.308	0.15399999999999991
2.31	0.15500000000000003
2.312	0.15599999999999992
2.314	0.15700000000000003
2.316	0.15799999999999992
2.318	0.15900000000000003
2.32	0.15999999999999992
2.322	0.16100000000000003
2.324	0.16199999999999992
2.326	0.16300000000000003
2.328	0.16399999999999992
2.33	0.16500000000000004
2.332	0.16599999999999993
2.334	0.16700000000000004
2.336	0.16799999999999993
2.338	0.16900000000000004
2.34	0.16999999999999993
2.342	0.17100000000000004
2.344	0.17199999999999993
2.346	0.17300000000000004
2.348	0.17399999999999993
2.35	0.17500000000000004
2.352	0.17599999999999993
2.354	0.17700000000000005
2.356	0.17799999999999994
2.358	0.17900000000000005
2.36	0.17999999999999994
2.362	0.18100000000000005
2.364	0.18199999999999994
2.366	0.18300000000000005
2.368	0.18399999999999994
2.37	0.18500000000000005
2.372	0.18599999999999994
2.374	0.18700000000000006
2.376	0.18799999999999994
2.378	0.18900000000000006
2.38	0.18999999999999995
2.382	0.19100000000000006
2.384	0.19199999999999995
2.386	0.19300000000000006
2.388	0.19399999999999995
2.39	0.19500000000000006
2.392	0.19599999999999995
2.394	0.19700000000000006
2.396	0.19799999999999995
2.398	0.19900000000000007
2.4	0.19999999999999996
2.402	0.20100000000000007
2.404	0.20199999999999996
2.406	0.20300000000000007
2.408	0.20399999999999996
2.41	0.20500000000000007
2.412	0.20599999999999996
2.414	0.20700000000000007
2.416	0.20799999999999996
2.418	0.20900000000000007
2.42	0.20999999999999996
2.422	0.21100000000000008
2.424	0.21199999999999997
2.426	0.21300000000000008
2.428	0.21399999999999997
2.43	0.21500000000000008
2.432	0.21599999999999997
2.434	0.21700000000000008
2.436	0.21799999999999997
2.438	0.21900000000000008
2.44	0.21999999999999997
2.442	0.22100000000000009
2.444	0.22199999999999998
2.446	0.2230000000000001
2.448	0.22399999999999998
2.45	0.2250000000000001
2.452	0.22599999999999998
2.454	0.2270000000000001
2.456	0.22799999999999998
2.458	0.2290000000000001
2.46	0.22999999999999998
2.462	0.2310000000000001
2.464	0.23199999999999998
2.466	0.2330000000000001
2.468	0.23399999999999999
2.47	0.2350000000000001
2.472	0.236
2.474	0.2370000000000001
2.476	0.238
2.478	0.2390000000000001
2.48	0.24
2.482	0.2410000000000001
2.484	0.242
2.486	0.2430000000000001
2.488	0.244
2.49	0.2450000000000001
2.492	0.246
2.494	0.2470000000000001
2.496	0.248
2.498	0.2490000000000001
2.5	0.25
2.502	0.2509999999999999
2.504	0.252
2.506	0.2529999999999999
2.508	0.254
2.51	0.2549999999999999
2.512	0.256
2.514	0.2569999999999999
2.516	0.258
2.518	0.2589999999999999
2.52	0.26
2.522	0.2609999999999999
2.524	0.262
2.526	0.2629999999999999
2.528	0.264
2.53	0.2649999999999999
2.532	0.266
2.534	0.2669999999999999
2.536	0.268
2.538	0.2689999999999999
2.54	0.27
2.542	0.2709999999999999
2.544	0.272
2.546	0.2729999999999999
2.548	0.274
2.55	0.2749999999999999
2.552	0.276
2.554	0.2769999999999999
2.556	0.278
2.558	0.2789999999999999
2.56	0.28
2.562	0.2809999999999999
2.564	0.28200000000000003
2.566	0.2829999999999999
2.568	0.28400000000000003
2.57	0.2849999999999999
2.572	0.28600000000000003
2.574	0.2869999999999999
2.576	0.28800000000000003
2.578	0.2889999999999999
2.58	0.29000000000000004
2.582	0.2909999999999999
2.584	0.29200000000000004
2.586	0.2929999999999999
2.588	0.29400000000000004
2.59	0.29499999999999993
2.592	0.29600000000000004
2.594	0.29699999999999993
2.596	0.29800000000000004
2.598	0.29899999999999993
2.6	0.30000000000000004
2.602	0.30099999999999993
2.604	0.30200000000000005
2.606	0.30299999999999994
2.608	0.30400000000000005
2.61	0.30499999999999994
2.612	0.30600000000000005
2.614	0.30699999999999994
2.616	0.30800000000000005
2.618	0.30899999999999994
2.62	0.31000000000000005
2.622	0.31099999999999994
2.624	0.31200000000000006
2.626	0.31299999999999994
2.628	0.31400000000000006
2.63	0.31499999999999995
2.632	0.31600000000000006
2.634	0.31699999999999995
2.636	0.31800000000000006
2.638	0.31899999999999995
2.64	0.32000000000000006
2.642	0.32099999999999995
2.644	0.32200000000000006
2.646	0.32299999999999995
2.648	0.32400000000000007
2.65	0.32499999999999996
2.652	0.32600000000000007
2.654	0.32699999999999996
2.656	0.32800000000000007
2.658	0.32899999999999996
2.66	0.33000000000000007
2.662	0.33099999999999996
2.664	0.3320000000000001
2.666	0.33299999999999996
2.668	0.3340000000000001
2.67	0.33499999999999996
2.672	0.3360000000000001
2.674	0.33699999999999997
2.676	0.3380000000000001
2.678	0.33899999999999997
2.68	0.3400000000000001
2.682	0.34099999999999997
2.684	0.3420000000000001
2.686	0.34299999999999997
2.688	0.3440000000000001
2.69	0.345
2.692	0.3460000000000001
2.694	0.347
2.696	0.3480000000000001
2.698	0.349
2.7	0.3500000000000001
2.702	0.351
2.704	0.3520000000000001
2.706	0.353
2.708	0.3540000000000001
2.71	0.355
2.712	0.3560000000000001
2.714	0.357
2.716	0.3580000000000001
2.718	0.359
2.72	0.3600000000000001
2.722	0.361
2.724	0.3620000000000001
2.726	0.363
2.728	0.3640000000000001
2.73	0.365
2.732	0.3660000000000001
2.734	0.367
2.736	0.3680000000000001
2.738	0.369
2.74	0.3700000000000001
2.742	0.371
2.744	0.3720000000000001
2.746	0.373
2.748	0.3740000000000001
2.75	0.375
2.752	0.3759999999999999
2.754	0.377
2.756	0.3779999999999999
2.758	0.379
2.76	0.3799999999999999
2.762	0.381
2.764	0.3819999999999999
2.766	0.383
2.768	0.3839999999999999
2.77	0.385
2.772	0.3859999999999999
2.774	0.387
2.776	0.3879999999999999
2.778	0.389
2.78	0.3899999999999999
2.782	0.391
2.784	0.3919999999999999
2.786	0.393
2.788	0.3939999999999999
2.79	0.395
2.792	0.3959999999999999
2.794	0.397
2.796	0.3979999999999999
2.798	0.399
2.8	0.3999999999999999
2.802	0.401
2.804	0.4019999999999999
2.806	0.403
2.808	0.4039999999999999
2.81	0.405
2.812	0.4059999999999999
2.814	0.40700000000000003
2.816	0.4079999999999999
2.818	0.40900000000000003
2.82	0.4099999999999999
2.822	0.41100000000000003
2.824	0.4119999999999999
2.826	0.41300000000000003
2.828	0.4139999999999999
2.83	0.41500000000000004
2.832	0.4159999999999999
2.834	0.41700000000000004
2.836	0.4179999999999999
2.838	0.41900000000000004
2.84	0.41999999999999993
2.842	0.42100000000000004
2.844	0.42199999999999993
2.846	0.42300000000000004
2.848	0.42399999999999993
2.85	0.42500000000000004
2.852	0.42599999999999993
2.854	0.42700000000000005
2.856	0.42799999999999994
2.858	0.42900000000000005
2.86	0.42999999999999994
2.862	0.43100000000000005
2.864	0.43199999999999994
2.866	0.43300000000000005
2.868	0.43399999999999994
2.87	0.43500000000000005
2.872	0.43599999999999994
2.874	0.43700000000000006
2.876	0.43799999999999994
2.878	0.43900000000000006
2.88	0.43999999999999995
2.882	0.44100000000000006
2.884	0.44199999999999995
2.886	0.44300000000000006
2.888	0.44399999999999995
2.89	0.44500000000000006
2.892	0.44599999999999995
2.894	0.44700000000000006
2.896	0.44799999999999995
2.898	0.44900000000000007
2.9	0.44999999999999996
2.902	0.45100000000000007
2.904	0.45199999999999996
2.906	0.45300000000000007
2.908	0.45399999999999996
2.91	0.45500000000000007
2.912	0.45599999999999996
2.914	0.4570000000000001
2.916	0.45799999999999996
2.918	0.4590000000000001
2.92	0.45999999999999996
2.922	0.4610000000000001
2.924	0.46199999999999997
2.926	0.4630000000000001
2.928	0.46399999999999997
2.93	0.4650000000000001
2.932	0.46599999999999997
2.934	0.4670000000000001
2.936	0.46799999999999997
2.938	0.4690000000000001
2.94	0.47
2.942	0.4710000000000001
2.944	0.472
2.946	0.4730000000000001
2.948	0.474
2.95	0.4750000000000001
2.952	0.476
2.954	0.4770000000000001
2.956	0.478
2.958	0.4790000000000001
2.96	0.48
2.962	0.4810000000000001
2.964	0.482
2.966	0.4830000000000001
2.968	0.484
2.97	0.4850000000000001
2.972	0.486
2.974	0.4870000000000001
2.976	0.488
2.978	0.4890000000000001
2.98	0.49
2.982	0.4910000000000001
2.984	0.492
2.986	0.4930000000000001
2.988	0.494
2.99	0.4950000000000001
2.992	0.496
2.994	0.4970000000000001
2.996	0.498
2.998	0.4990000000000001
3.0	0.5
3.002	0.5009999999999999
3.004	0.502
3.006	0.5029999999999999
3.008	0.504
3.01	0.5049999999999999
3.012	0.506
3.014	0.5069999999999999
3.016	0.508
3.018	0.5089999999999999
3.02	0.51
3.022	0.5109999999999999
3.024	0.512
3.026	0.5129999999999999
3.028	0.514
3.03	0.5149999999999999
3.032	0.516
3.034	0.5169999999999999
3.036	0.518
3.038	0.5189999999999999
3.04	0.52
3.042	0.5209999999999999
3.044	0.522
3.046	0.5229999999999999
3.048	0.524
3.05	0.5249999999999999
3.052	0.526
3.054	0.5269999999999999
3.056	0.528
3.058	0.5289999999999999
3.06	0.53
3.062	0.5309999999999999
3.064	0.532
3.066	0.5329999999999999
3.068	0.534
3.07	0.5349999999999999
3.072	0.536
3.074	0.5369999999999999
3.076	0.538
3.078	0.5389999999999999
3.08	0.54
3.082	0.5409999999999999
3.084	0.542
3.086	0.5429999999999999
3.088	0.544
3.09	0.5449999999999999
3.092	0.546
3.094	0.5469999999999999
3.096	0.548
3.098	0.5489999999999999
3.1	0.55
3.102	0.5509999999999999
3.104	0.552
3.106	0.5529999999999999
3.108	0.554
3.11	0.5549999999999999
3.112	0.556
3.114	0.5569999999999999
3.116	0.558
3.118	0.5589999999999999
3.12	0.56
3.122	0.5609999999999999
3.124	0.562
3.126	0.563
3.128	0.5640000000000001
3.13	0.565
3.132	0.5660000000000001
3.134	0.567
3.136	0.5680000000000001
3.138	0.569
3.14	0.5700000000000001
3.142	0.571
3.144	0.5720000000000001
3.146	0.573
3.148	0.5740000000000001
3.15	0.575
3.152	0.5760000000000001
3.154	0.577
3.156	0.5780000000000001
3.158	0.579
3.16	0.5800000000000001
3.162	0.581
3.164	0.5820000000000001
3.166	0.583
3.168	0.5840000000000001
3.17	0.585
3.172	0.5860000000000001
3.174	0.587
3.176	0.5880000000000001
3.178	0.589
3.18	0.5900000000000001
3.182	0.591
3.184	0.5920000000000001
3.186	0.593
3.188	0.5940000000000001
3.19	0.595
3.192	0.5960000000000001
3.194	0.597
3.196	0.5980000000000001
3.198	0.599
3.2	0.6000000000000001
3.202	0.601
3.204	0.6020000000000001
3.206	0.603
3.208	0.6040000000000001
3.21	0.605
3.212	0.6060000000000001
3.214	0.607
3.216	0.6080000000000001
3.218	0.609
3.22	0.6100000000000001
3.222	0.611
3.224	0.6120000000000001
3.226	0.613
3.228	0.6140000000000001
3.23	0.615
3.232	0.6160000000000001
3.234	0.617
3.236	0.6180000000000001
3.238	0.619
3.24	0.6200000000000001
3.242	0.621
3.244	0.6220000000000001
3.246	0.623
3.248	0.6240000000000001
3.25	0.625
3.252	0.6259999999999999
3.254	0.627
3.256	0.6279999999999999
3.258	0.629
3.26	0.6299999999999999
3.262	0.631
3.264	0.6319999999999999
3.266	0.633
3.268	0.6339999999999999
3.27	0.635
3.272	0.6359999999999999
3.274	0.637
3.276	0.6379999999999999
3.278	0.639
3.28	0.6399999999999999
3.282	0.641
3.284	0.6419999999999999
3.286	0.643
3.288	0.6439999999999999
3.29	0.645
3.292	0.6459999999999999
3.294	0.647
3.296	0.6479999999999999
3.298	0.649
3.3	0.6499999999999999
3.302	0.651
3.304	0.6519999999999999
3.306	0.653
3.308	0.6539999999999999
3.31	0.655
3.312	0.6559999999999999
3.314	0.657
3.316	0.6579999999999999
3.318	0.659
3.32	0.6599999999999999
3.322	0.661
3.324	0.6619999999999999
3.326	0.663
3.328	0.6639999999999999
3.33	0.665
3.332	0.6659999999999999
3.334	0.667
3.336	0.6679999999999999
3.338	0.669
3.34	0.6699999999999999
3.342	0.671
3.344	0.6719999999999999
3.346	0.673
3.348	0.6739999999999999
3.35	0.675
3.352	0.6759999999999999
3.354	0.677
3.356	0.6779999999999999
3.358	0.679
3.36	0.6799999999999999
3.362	0.681
3.364	0.6819999999999999
3.366	0.683
3.368	0.6839999999999999
3.37	0.685
3.372	0.6859999999999999
3.374	0.687
3.376	0.688
3.378	0.6890000000000001
3.38	0.69
3.382	0.6910000000000001
3.384	0.692
3.386	0.6930000000000001
3.388	0.694
3.39	0.6950000000000001
3.392	0.696
3.394	0.6970000000000001
3.396	0.698
3.398	0.6990000000000001
3.4	0.7
3.402	0.7010000000000001
3.404	0.702
3.406	0.7030000000000001
3.408	0.704
3.41	0.7050000000000001
3.412	0.706
3.414	0.7070000000000001
3.416	0.708
3.418	0.7090000000000001
3.42	0.71
3.422	0.7110000000000001
3.424	0.712
3.426	0.7130000000000001
3.428	0.714
3.43	0.7150000000000001
3.432	0.716
3.434	0.7170000000000001
3.436	0.718
3.438	0.7190000000000001
3.44	0.72
3.442	0.7210000000000001
3.444	0.722
3.446	0.7230000000000001
3.448	0.724
3.45	0.7250000000000001
3.452	0.726
3.454	0.7270000000000001
3.456	0.728
3.458	0.7290000000000001
3.46	0.73
3.462	0.7310000000000001
3.464	0.732
3.466	0.7330000000000001
3.468	0.734
3.47	0.7350000000000001
3.472	0.736
3.474	0.7370000000000001
3.476	0.738
3.478	0.7390000000000001
3.48	0.74
3.482	0.7410000000000001
3.484	0.742
3.486	0.7430000000000001
3.488	0.744
3.49	0.7450000000000001
3.492	0.746
3.494	0.7470000000000001
3.496	0.748
3.498	0.7490000000000001
3.5	0.75
3.502	0.7509999999999999
3.504	0.752
3.506	0.7529999999999999
3.508	0.754
3.51	0.7549999999999999
3.512	0.756
3.514	0.7569999999999999
3.516	0.758
3.518	0.7589999999999999
3.52	0.76
3.522	0.7609999999999999
3.524	0.762
3.526	0.7629999999999999
3.528	0.764
3.53	0.7649999999999999
3.532	0.766
3.534	0.7669999999999999
3.536	0.768
3.538	0.7689999999999999
3.54	0.77
3.542	0.7709999999999999
3.544	0.772
3.546	0.7729999999999999
3.548	0.774
3.55	0.7749999999999999
3.552	0.776
3.554	0.7769999999999999
3.556	0.778
3.558	0.7789999999999999
3.56	0.78
3.562	0.7809999999999999
3.564	0.782
3.566	0.7829999999999999
3.568	0.784
3.57	0.7849999999999999
3.572	0.786
3.574	0.7869999999999999
3.576	0.788
3.578	0.7889999999999999
3.58	0.79
3.582	0.7909999999999999
3.584	0.792
3.586	0.7929999999999999
3.588	0.794
3.59	0.7949999999999999
3.592	0.796
3.594	0.7969999999999999
3.596	0.798
3.598	0.7989999999999999
3.6	0.8
3.602	0.8009999999999999
3.604	0.802
3.606	0.8029999999999999
3.608	0.804
3.61	0.8049999999999999
3.612	0.806
3.614	0.8069999999999999
3.616	0.808
3.618	0.8089999999999999
3.62	0.81
3.622	0.8109999999999999
3.624	0.812
3.626	0.813
3.628	0.8140000000000001
3.63	0.815
3.632	0.8160000000000001
3.634	0.817
3.636	0.8180000000000001
3.638	0.819
3.64	0.8200000000000001
3.642	0.821
3.644	0.8220000000000001
3.646	0.823
3.648	0.8240000000000001
3.65	0.825
3.652	0.8260000000000001
3.654	0.827
3.656	0.8280000000000001
3.658	0.829
3.66	0.8300000000000001
3.662	0.831
3.664	0.8320000000000001
3.666	0.833
3.668	0.8340000000000001
3.67	0.835
3.672	0.8360000000000001
3.674	0.837
3.676	0.8380000000000001
3.678	0.839
3.68	0.8400000000000001
3.682	0.841
3.684	0.8420000000000001
3.686	0.843
3.688	0.8440000000000001
3.69	0.845
3.692	0.8460000000000001
3.694	0.847
3.696	0.8480000000000001
3.698	0.849
3.7	0.8500000000000001
3.702	0.851
3.704	0.8520000000000001
3.706	0.853
3.708	0.8540000000000001
3.71	0.855
3.712	0.8560000000000001
3.714	0.857
3.716	0.8580000000000001
3.718	0.859
3.72	0.8600000000000001
3.722	0.861
3.724	0.8620000000000001
3.726	0.863
3.728	0.8640000000000001
3.73	0.865
3.732	0.8660000000000001
3.734	0.867
3.736	0.8680000000000001
3.738	0.869
3.74	0.8700000000000001
3.742	0.871
3.744	0.8720000000000001
3.746	0.873
3.748	0.8740000000000001
3.75	0.875
3.752	0.8759999999999999
3.754	0.877
3.756	0.8779999999999999
3.758	0.879
3.76	0.8799999999999999
3.762	0.881
3.764	0.8819999999999999
3.766	0.883
3.768	0.8839999999999999
3.77	0.885
3.772	0.8859999999999999
3.774	0.887
3.776	0.8879999999999999
3.778	0.889
3.78	0.8899999999999999
3.782	0.891
3.784	0.8919999999999999
3.786	0.893
3.788	0.8939999999999999
3.79	0.895
3.792	0.8959999999999999
3.794	0.897
3.796	0.8979999999999999
3.798	0.899
3.8	0.8999999999999999
3.802	0.901
3.804	0.9019999999999999
3.806	0.903
3.808	0.9039999999999999
3.81	0.905
3.812	0.9059999999999999
3.814	0.907
3.816	0.9079999999999999
3.818	0.909
3.82	0.9099999999999999
3.822	0.911
3.824	0.9119999999999999
3.826	0.913
3.828	0.9139999999999999
3.83	0.915
3.832	0.9159999999999999
3.834	0.917
3.836	0.9179999999999999
3.838	0.919
3.84	0.9199999999999999
3.842	0.921
3.844	0.9219999999999999
3.846	0.923
3.848	0.9239999999999999
3.85	0.925
3.852	0.9259999999999999
3.854	0.927
3.856	0.9279999999999999
3.858	0.929
3.86	0.9299999999999999
3.862	0.931
3.864	0.9319999999999999
3.866	0.933
3.868	0.9339999999999999
3.87	0.935
3.872	0.9359999999999999
3.874	0.937
3.876	0.938
3.878	0.9390000000000001
3.88	0.94
3.882	0.9410000000000001
3.884	0.942
3.886	0.9430000000000001
3.888	0.944
3.89	0.9450000000000001
3.892	0.946
3.894	0.9470000000000001
3.896	0.948
3.898	0.9490000000000001
3.9	0.95
3.902	0.9510000000000001
3.904	0.952
3.906	0.9530000000000001
3.908	0.954
3.91	0.9550000000000001
3.912	0.956
3.914	0.9570000000000001
3.916	0.958
3.918	0.9590000000000001
3.92	0.96
3.922	0.9610000000000001
3.924	0.962
3.926	0.9630000000000001
3.928	0.964
3.93	0.9650000000000001
3.932	0.966
3.934	0.9670000000000001
3.936	0.968
3.938	0.9690000000000001
3.94	0.97
3.942	0.9710000000000001
3.944	0.972
3.946	0.9730000000000001
3.948	0.974
3.95	0.9750000000000001
3.952	0.976
3.954	0.9770000000000001
3.956	0.978
3.958	0.9790000000000001
3.96	0.98
3.962	0.9810000000000001
3.964	0.982
3.966	0.9830000000000001
3.968	0.984
3.97	0.9850000000000001
3.972	0.986
3.974	0.9870000000000001
3.976	0.988
3.978	0.9890000000000001
3.98	0.99
3.982	0.9910000000000001
3.984	0.992
3.986	0.9930000000000001
3.988	0.994
3.99	0.9950000000000001
3.992	0.996
3.994	0.9970000000000001
3.996	0.998
3.998	0.9990000000000001
4.0	1.0


==> figures/data/1D_example_nx_7_ddf_Witchhat_alpha_2/f_IBM_error.txt <==
0.6666666666666666	0.19999999999999973


==> figures/data/1D_example_nx_7_ddf_Witchhat_alpha_2/f_mod_error.txt <==
0.6666666666666666	3.3306690738754696e-16


==> figures/data/1D_example_nx_7_ddf_Witchhat_alpha_2/first_order_error.txt <==
0.6666666666666666	6.666666666666666


==> figures/data/1D_example_nx_7_ddf_Witchhat_alpha_2/second_order_error.txt <==
0.6666666666666666	4.444444444444445


==> figures/data/1D_example_nx_7_ddf_Witchhat_alpha_2/u_IBM.txt <==
0.3333333333333333	0.7999999999999998
1.0	0.4
1.6666666666666667	1.1102230246251565e-16
2.3333333333333335	0.0
3.0	0.4
3.6666666666666665	0.7999999999999999


==> figures/data/1D_example_nx_7_ddf_Witchhat_alpha_2/u_IBM_L2_error.txt <==
0.6666666666666666	0.0863575539176755


==> figures/data/1D_example_nx_7_ddf_Witchhat_alpha_2/u_IBM_Linf_error.txt <==
0.6666666666666666	0.12000000000000081


==> figures/data/1D_example_nx_7_ddf_Witchhat_alpha_2/u_ef.txt <==
0.3333333333333333	0.8333333333333331
1.0	0.4999999999999998
1.6666666666666667	0.1666666666666664
2.3333333333333335	0.16666666666666652
3.0	0.49999999999999983
3.6666666666666665	0.8333333333333333


==> figures/data/1D_example_nx_7_ddf_Witchhat_alpha_2/u_masked.txt <==
0.3333333333333333	0.8333333333333349
1.0	0.5000000000000009
1.6666666666666667	0.16666666666666685
2.3333333333333335	0.16666666666666657
3.0	0.5
3.6666666666666665	0.8333333333333333


==> figures/data/1D_example_nx_7_ddf_Witchhat_alpha_2/u_mod.txt <==
0.3333333333333333	0.8333333333333331
1.0	0.4999999999999999
1.6666666666666667	0.16666666666666663
2.3333333333333335	0.16666666666666674
3.0	0.5
3.6666666666666665	0.8333333333333333


==> figures/data/1D_example_nx_7_ddf_Witchhat_alpha_2/u_mod_L2_error.txt <==
0.6666666666666666	1.5920269850470273e-15


==> figures/data/1D_example_nx_7_ddf_Witchhat_alpha_2/u_mod_Linf_error.txt <==
0.6666666666666666	2.1316282072802965e-15


==> figures/data/1D_example_nx_7_ddf_Yang3_alpha_2/DR.txt <==
0.3333333333333333	0.0
1.0	0.42952507947072205
1.6666666666666667	0.9614247615878324
2.3333333333333335	-0.9614247615878314
3.0	-0.42952507947072316
3.6666666666666665	0.0


==> figures/data/1D_example_nx_7_ddf_Yang3_alpha_2/DR1.txt <==
0.3333333333333333	0.0
1.0	-0.28635005298048133
1.6666666666666667	0.28635005298048133
2.3333333333333335	0.2863500529804821
3.0	-0.2863500529804821
3.6666666666666665	0.0


==> figures/data/1D_example_nx_7_ddf_Yang3_alpha_2/HminusC.txt <==
0.3333333333333333	1.0000000000000004
1.0	1.0000000000000002
1.6666666666666667	0.8090999646796792
2.3333333333333335	0.1909000353203214
3.0	0.0
3.6666666666666665	0.0


==> figures/data/1D_example_nx_7_ddf_Yang3_alpha_2/HplusC.txt <==
0.3333333333333333	-3.4540271877227093e-16
1.0	-1.9737298215558337e-16
1.6666666666666667	0.19090003532032085
2.3333333333333335	0.8090999646796786
3.0	1.0
3.6666666666666665	1.0


==> figures/data/1D_example_nx_7_ddf_Yang3_alpha_2/R.txt <==
0.0	0.0
0.6666666666666666	0.0
1.3333333333333333	0.2863500529804814
2.0	0.9272998940390363
2.6666666666666665	0.2863500529804821
3.3333333333333335	0.0
4.0	0.0


==> figures/data/1D_example_nx_7_ddf_Yang3_alpha_2/R1.txt <==
0.0	-0.0
0.6666666666666666	-0.0
1.3333333333333333	-0.1909000353203209
2.0	0.0
2.6666666666666665	0.1909000353203214
3.3333333333333335	0.0
4.0	0.0


==> figures/data/1D_example_nx_7_ddf_Yang3_alpha_2/Rfine.txt <==
0.0	0.0
0.002	0.0
0.004	0.0
0.006	0.0
0.008	0.0
0.01	0.0
0.012	0.0
0.014	0.0
0.016	0.0
0.018	0.0
0.02	0.0
0.022	0.0
0.024	0.0
0.026	0.0
0.028	0.0
0.03	0.0
0.032	0.0
0.034	0.0
0.036	0.0
0.038	0.0
0.04	0.0
0.042	0.0
0.044	0.0
0.046	0.0
0.048	0.0
0.05	0.0
0.052	0.0
0.054	0.0
0.056	0.0
0.058	0.0
0.06	0.0
0.062	0.0
0.064	0.0
0.066	0.0
0.068	0.0
0.07	0.0
0.072	0.0
0.074	0.0
0.076	0.0
0.078	0.0
0.08	0.0
0.082	0.0
0.084	0.0
0.086	0.0
0.088	0.0
0.09	0.0
0.092	0.0
0.094	0.0
0.096	0.0
0.098	0.0
0.1	0.0
0.102	0.0
0.104	0.0
0.106	0.0
0.108	0.0
0.11	0.0
0.112	0.0
0.114	0.0
0.116	0.0
0.118	0.0
0.12	0.0
0.122	0.0
0.124	0.0
0.126	0.0
0.128	0.0
0.13	0.0
0.132	0.0
0.134	0.0
0.136	0.0
0.138	0.0
0.14	0.0
0.142	0.0
0.144	0.0
0.146	0.0
0.148	0.0
0.15	0.0
0.152	0.0
0.154	0.0
0.156	0.0
0.158	0.0
0.16	0.0
0.162	0.0
0.164	0.0
0.166	0.0
0.168	0.0
0.17	0.0
0.172	0.0
0.174	0.0
0.176	0.0
0.178	0.0
0.18	0.0
0.182	0.0
0.184	0.0
0.186	0.0
0.188	0.0
0.19	0.0
0.192	0.0
0.194	0.0
0.196	0.0
0.198	0.0
0.2	0.0
0.202	0.0
0.204	0.0
0.206	0.0
0.208	0.0
0.21	0.0
0.212	0.0
0.214	0.0
0.216	0.0
0.218	0.0
0.22	0.0
0.222	0.0
0.224	0.0
0.226	0.0
0.228	0.0
0.23	0.0
0.232	0.0
0.234	0.0
0.236	0.0
0.238	0.0
0.24	0.0
0.242	0.0
0.244	0.0
0.246	0.0
0.248	0.0
0.25	0.0
0.252	0.0
0.254	0.0
0.256	0.0
0.258	0.0
0.26	0.0
0.262	0.0
0.264	0.0
0.266	0.0
0.268	0.0
0.27	0.0
0.272	0.0
0.274	0.0
0.276	0.0
0.278	0.0
0.28	0.0
0.282	0.0
0.284	0.0
0.286	0.0
0.288	0.0
0.29	0.0
0.292	0.0
0.294	0.0
0.296	0.0
0.298	0.0
0.3	0.0
0.302	0.0
0.304	0.0
0.306	0.0
0.308	0.0
0.31	0.0
0.312	0.0
0.314	0.0
0.316	0.0
0.318	0.0
0.32	0.0
0.322	0.0
0.324	0.0
0.326	0.0
0.328	0.0
0.33	0.0
0.332	0.0
0.334	0.0
0.336	0.0
0.338	0.0
0.34	0.0
0.342	0.0
0.344	0.0
0.346	0.0
0.348	0.0
0.35	0.0
0.352	0.0
0.354	0.0
0.356	0.0
0.358	0.0
0.36	0.0
0.362	0.0
0.364	0.0
0.366	0.0
0.368	0.0
0.37	0.0
0.372	0.0
0.374	0.0
0.376	0.0
0.378	0.0
0.38	0.0
0.382	0.0
0.384	0.0
0.386	0.0
0.388	0.0
0.39	0.0
0.392	0.0
0.394	0.0
0.396	0.0
0.398	0.0
0.4	0.0
0.402	0.0
0.404	0.0
0.406	0.0
0.408	0.0
0.41	0.0
0.412	0.0
0.414	0.0
0.416	0.0
0.418	0.0
0.42	0.0
0.422	0.0
0.424	0.0
0.426	0.0
0.428	0.0
0.43	0.0
0.432	0.0
0.434	0.0
0.436	0.0
0.438	0.0
0.44	0.0
0.442	0.0
0.444	0.0
0.446	0.0
0.448	0.0
0.45	0.0
0.452	0.0
0.454	0.0
0.456	0.0
0.458	0.0
0.46	0.0
0.462	0.0
0.464	0.0
0.466	0.0
0.468	0.0
0.47	0.0
0.472	0.0
0.474	0.0
0.476	0.0
0.478	0.0
0.48	0.0
0.482	0.0
0.484	0.0
0.486	0.0
0.488	0.0
0.49	0.0
0.492	0.0
0.494	0.0
0.496	0.0
0.498	0.0
0.5	0.0
0.502	0.0
0.504	0.0
0.506	0.0
0.508	0.0
0.51	0.0
0.512	0.0
0.514	0.0
0.516	0.0
0.518	0.0
0.52	0.0
0.522	0.0
0.524	0.0
0.526	0.0
0.528	0.0
0.53	0.0
0.532	0.0
0.534	0.0
0.536	0.0
0.538	0.0
0.54	0.0
0.542	0.0
0.544	0.0
0.546	0.0
0.548	0.0
0.55	0.0
0.552	0.0
0.554	0.0
0.556	0.0
0.558	0.0
0.56	0.0
0.562	0.0
0.564	0.0
0.566	0.0
0.568	0.0
0.57	0.0
0.572	0.0
0.574	0.0
0.576	0.0
0.578	0.0
0.58	0.0
0.582	0.0
0.584	0.0
0.586	0.0
0.588	0.0
0.59	0.0
0.592	0.0
0.594	0.0
0.596	0.0
0.598	0.0
0.6	0.0
0.602	0.0
0.604	0.0
0.606	0.0
0.608	0.0
0.61	0.0
0.612	0.0
0.614	0.0
0.616	0.0
0.618	0.0
0.62	0.0
0.622	0.0
0.624	0.0
0.626	0.0
0.628	0.0
0.63	0.0
0.632	0.0
0.634	0.0
0.636	0.0
0.638	0.0
0.64	0.0
0.642	0.0
0.644	0.0
0.646	0.0
0.648	0.0
0.65	0.0
0.652	0.0
0.654	0.0
0.656	0.0
0.658	0.0
0.66	0.0
0.662	0.0
0.664	0.0
0.666	0.0
0.668	7.928907780341277e-9
0.67	1.222742584371106e-7
0.672	4.944586002829376e-7
0.674	1.2694028997221884e-6
0.676	2.5851588765189726e-6
0.678	4.573472390707184e-6
0.68	7.360283953015273e-6
0.682	1.1066175101603903e-5
0.684	1.5806767987014414e-5
0.686	2.169308429279121e-5
0.688	2.8831868690275958e-5
0.69	3.7325881209089584e-5
0.692	4.7274162288279964e-5
0.694	5.877227370262167e-5
0.696	7.191251813538219e-5
0.698	8.678413977189492e-5
0.7	0.00010347350798451185
0.702	0.00012206428590892313
0.704	0.00014263758546324834
0.706	0.00016527211021120577
0.708	0.00019004428724620978
0.71	0.00021702838918869968
0.712	0.0002462966472075341
0.714	0.0002779193559289267
0.716	0.0003119649709431467
0.718	0.00034850019959585185
0.72	0.00038759008562645747
0.722	0.00042929808820446613
0.724	0.00047368615581950754
0.726	0.0005208147954541831
0.728	0.0005707431374285289
0.73	0.0006235289962502263
0.732	0.0006792289277946228
0.734	0.0007378982830850978
0.736	0.0007995912589430255
0.738	0.0008643609457278587
0.74	0.0009322593723929302
0.742	0.0010033375490331696
0.744	0.0010776455071258295
0.746	0.0011552323375993052
0.748	0.0012361462268997113
0.75	0.0013204344911763692
0.752	0.0014081436087229199
0.754	0.0014993192507773007
0.756	0.001594006310797421
0.758	0.0016922489323004664
0.76	0.0017940905353635173
0.762	0.0018995738418617208
0.764	0.0020087408995259886
0.766	0.0021216331048946324
0.768	0.002238291225208933
0.77	0.00235875541933913
0.772	0.0024830652577722927
0.774	0.002611259741734675
0.776	0.0027433773214872153
0.778	0.002879455913841693
0.78	0.003019532918946091
0.782	0.0031636452363685928
0.784	0.0033118292805308317
0.786	0.0034641209955144307
0.788	0.003620555869276759
0.79	0.003781168947311824
0.792	0.00394599484577474
0.794	0.004115067764109793
0.796	0.004288421497191955
0.798	0.004466089447022292
0.8	0.0046481046339839505
0.802	0.0048344997076933734
0.804	0.0050253069574550824
0.806	0.005220558322346523
0.808	0.005420285400947921
0.81	0.005624519460733512
0.812	0.005833291447137895
0.814	0.006046631992318502
0.816	0.006264571423619452
0.818	0.006487139771758835
0.82	0.006714366778743878
0.822	0.006946281905533414
0.824	0.007182914339451825
0.826	0.007424293001369214
0.828	0.007670446552661053
0.83	0.007921403401945004
0.832	0.00817719171162038
0.834	0.008437839404203042
0.836	0.00870337416847761
0.838	0.008973823465462721
0.84	0.00924921453420777
0.842	0.009529574397417749
0.844	0.009814929866923474
0.846	0.010105307548992578
0.848	0.010400733849498522
0.85	0.0107012349789419
0.852	0.011006836957341507
0.854	0.011317565618991573
0.856	0.011633446617091918
0.858	0.011954505428261023
0.86	0.012280767356927893
0.862	0.012612257539617495
0.864	0.012949000949122708
0.866	0.01329102239857835
0.868	0.013638346545430495
0.87	0.013990997895313021
0.872	0.014349000805829805
0.874	0.014712379490249948
0.876	0.015081158021113282
0.878	0.015455360333758333
0.88	0.015835010229766557
0.882	0.016220131380330828
0.884	0.016610747329549532
0.886	0.017006881497653416
0.888	0.017408557184155703
0.89	0.017815797570944102
0.892	0.018228625725302084
0.894	0.01864706460287462
0.896	0.019071137050568024
0.898	0.019500865809399297
0.9	0.019936273517283137
0.902	0.020377382711772907
0.904	0.020824215832742268
0.906	0.02127679522502484
0.908	0.021735143141001435
0.91	0.022199281743141185
0.912	0.022669233106501107
0.914	0.023145019221179043
0.916	0.023626661994729653
0.918	0.02411418325453516
0.92	0.024607604750144313
0.922	0.02510694815556681
0.924	0.02561223507154008
0.926	0.0261234870277546
0.928	0.026640725485051163
0.93	0.027163971837583463
0.932	0.027693247414953562
0.934	0.02822857348431193
0.936	0.028769971252437035
0.938	0.029317461867780135
0.94	0.02987106642249074
0.942	0.03043080595441094
0.944	0.03099670144905153
0.946	0.03156877384154059
0.948	0.03214704401855135
0.95	0.03273153282021176
0.952	0.03332226104198899
0.954	0.033919249436560064
0.956	0.03452251871565803
0.958	0.0351320895519078
0.96	0.03574798258063788
0.962	0.03637021840168362
0.964	0.03699881758116887
0.966	0.037633800653279065
0.968	0.0382751881220165
0.97	0.03892300046294678
0.972	0.039577258124929154
0.974	0.04023798153184049
0.976	0.04090519108428668
0.978	0.041578907161302234
0.98	0.04225915012204597
0.982	0.04294594030748355
0.984	0.04363929804206651
0.986	0.044339243635401246
0.988	0.0450457973839156
0.99	0.045758979572515575
0.992	0.04647881047624198
0.994	0.04720531036191887
0.996	0.04793849948980336
0.998	0.04867839811522688
1.0	0.04942502649024072
1.002	0.050178404865254225
1.004	0.05093855349067803
1.006	0.0517054926185623
1.008	0.05247924250423957
1.01	0.0532598234079662
1.012	0.05404725559656601
1.014	0.05484155934508018
1.016	0.05564275493841503
1.018	0.05645086267299794
1.02	0.0572659028584354
1.022	0.058087895819179176
1.024	0.05891686189619474
1.026	0.05975282144864092
1.028	0.0605957948555522
1.03	0.061445802517535016
1.032	0.06230286485846501
1.034	0.06316700232720235
1.036	0.06403823539931268
1.038	0.06491658457879776
1.04	0.0658020703998436
1.042	0.06669471342857361
1.044	0.06759453426482329
1.046	0.06850155354392129
1.048	0.06941579193849234
1.05	0.07033727016026972
1.052	0.07126600896193025
1.054	0.07220202913894111
1.056	0.07314535153142987
1.058	0.07409599702607017
1.06	0.0750539865579907
1.062	0.07601934111270087
1.064	0.07699208172804431
1.066	0.0779722294961691
1.068	0.07895980556552792
1.07	0.07995483114289781
1.072	0.08095732749543061
1.074	0.0819673159527268
1.076	0.08298481790894136
1.078	0.08400985482491422
1.08	0.08504244823033714
1.082	0.08608261972594586
1.084	0.08713039098575183
1.086	0.08818578375930201
1.088	0.0892488198739803
1.09	0.0903195212373399
1.092	0.09139790983947996
1.094	0.0924840077554569
1.096	0.09357783714773937
1.098	0.09467942026870887
1.1	0.09578877946319803
1.102	0.09690593717108217
1.104	0.09803091592991302
1.106	0.09916373837760674
1.108	0.10030442725517895
1.11	0.1014530054095373
1.112	0.10260949579632545
1.114	0.10377392148282831
1.116	0.10494630565093217
1.118	0.10612667160015092
1.12	0.10731504275071485
1.122	0.10851144264672263
1.124	0.10971589495936812
1.126	0.11092842349023141
1.128	0.11214905217465158
1.13	0.11337780508516834
1.132	0.1146147064350509
1.134	0.11585978058190305
1.136	0.11711305203135872
1.138	0.11837454544086391
1.14	0.11964428562355352
1.142	0.12092229755222032
1.144	0.12220860636338947
1.146	0.1235032373614898
1.148	0.12480621602313992
1.15	0.12611756800153948
1.152	0.12743731913098286
1.154	0.12876549543148882
1.156	0.13010212311355793
1.158	0.13144722858306362
1.16	0.13280083844627374
1.162	0.13416297951501865
1.164	0.1355336788120038
1.166	0.1369129635762783
1.168	0.13830086126886104
1.17	0.13969739957853633
1.172	0.14110260642782044
1.174	0.14251650997911214
1.176	0.14393913864102967
1.178	0.14537052107494805
1.18	0.14681068620173723
1.182	0.1482596632087225
1.184	0.149717481556862
1.186	0.1511841709881629
1.188	0.15265976153334318
1.19	0.1541442835197479
1.192	0.1556377675795335
1.194	0.1571402446581352
1.196	0.15865174602302634
1.198	0.16017230327278797
1.2	0.16170194834649745
1.202	0.16324071353345923
1.204	0.1647886314832894
1.206	0.16634573521637164
1.208	0.16791205813470655
1.21	0.16948763403316963
1.212	0.17107249711120467
1.214	0.1726666819849673
1.216	0.17427022369995057
1.218	0.17588315774411317
1.22	0.17750552006153536
1.222	0.17913734706663945
1.224	0.18077867565899414
1.226	0.18242954323874674
1.228	0.18408998772270896
1.23	0.1857600475611423
1.232	0.18743976175527213
1.234	0.18912916987558698
1.236	0.19082831208095546
1.238	0.19253722913862012
1.24	0.19425596244511795
1.242	0.19598455404818063
1.244	0.19772304666968396
1.246	0.19947148372970425
1.248	0.20122990937175844
1.25	0.20299836848930508
1.252	0.2047769067535817
1.254	0.2065655706428822
1.256	0.20836440747335597
1.258	0.21017346543144869
1.26	0.21199279360808881
1.262	0.2138224420347532
1.264	0.2156624617215384
1.266	0.21751290469739604
1.268	0.2193738240526867
1.27	0.22124527398423086
1.272	0.2231273098430529
1.274	0.225019988185027
1.276	0.2269233668246619
1.278	0.22883750489227703
1.28	0.23076246289485494
1.282	0.23269830278088577
1.284	0.23464508800953768
1.286	0.23660288362455256
1.288	0.23857175633327363
1.29	0.24055177459129304
1.292	0.2425430086932348
1.294	0.24454553087027064
1.296	0.24655941539501794
1.298	0.2485847386945728
1.3	0.2506215794724968
1.302	0.25267001884070994
1.304	0.2547301404623461
1.306	0.25680203070677854
1.308	0.25888577881819314
1.31	0.2609814770992725
1.312	0.2630892211117912
1.314	0.2652091098961886
1.316	0.2673412462124947
1.318	0.2694857368053796
1.32	0.2716426926965286
1.322	0.27381222950809075
1.324	0.27599446782160536
1.326	0.27818953357758136
1.328	0.28039755852188075
1.33	0.2826186807062226
1.332	0.2848530450515733
1.334	0.2871007999938961
1.336	0.2893618643505774
1.338	0.29163580501392955
1.34	0.29392217993914826
1.342	0.2962205682998003
1.344	0.298530568728006
1.346	0.3008517977532065
1.348	0.303183888411532
1.35	0.305526489002464
1.352	0.30787926197326376
1.354	0.3102418829147198
1.356	0.31261403965428575
1.358	0.3149954314347544
1.36	0.31738576816833464
1.362	0.3197847697574266
1.364	0.3221921654745915
1.366	0.3246076933952235
1.368	0.3270310998772739
1.37	0.3294621390831121
1.372	0.3319005725392123
1.374	0.3343461687298907
1.376	0.33679870272176515
1.378	0.33925795581599877
1.38	0.34172371522572753
1.382	0.34419577377636323
1.384	0.34667392962671695
1.386	0.34915798600910797
1.388	0.35164775098682105
1.39	0.3541430372274411
1.392	0.35664366179074597
1.394	0.359149445929969
1.396	0.3616602149053589
1.398	0.3641757978090726
1.4	0.3666960274005191
1.402	0.36922073995136373
1.404	0.37174977509946894
1.406	0.3742829757111142
1.408	0.37682018775089826
1.41	0.3793612601587739
1.412	0.38190604473371714
1.414	0.3844543960235743
1.416	0.38700617122066444
1.418	0.3895612300627549
1.42	0.39211943473905364
1.422	0.39468064980089346
1.424	0.3972447420768087
1.426	0.399811580591724
1.428	0.40238103649000184
1.43	0.4049529829621122
1.432	0.4075272951747014
1.434	0.4101038502038627
1.436	0.41268252697141333
1.438	0.415263206184008
1.44	0.41784577027492475
1.442	0.4204301033483675
1.444	0.42301609112615185
1.446	0.42560362089663445
1.448	0.4281925814657684
1.45	0.43078286311016745
1.452	0.4333743575320724
1.454	0.4359669578161199
1.456	0.43856055838781854
1.458	0.44115505497364355
1.46	0.4437503445626706
1.462	0.4463463253696678
1.464	0.4489428967995741
1.466	0.4515399594132976
1.468	0.4541374148947648
1.47	0.4567351660191666
1.472	0.4593331166223374
1.474	0.461931171571218
1.476	0.4645292367353507
1.478	0.4671272189593556
1.48	0.46972502603634897
1.482	0.472322566682254
1.484	0.47491975051096846
1.486	0.47751648801035057
1.488	0.48011269051898325
1.49	0.4827082702036872
1.492	0.485303140037747
1.494	0.4878972137798215
1.496	0.4904904059535077
1.498	0.49308263182753187
1.5	0.495673807396539
1.502	0.4982638493624606
1.504	0.5008526751164311
1.506	0.5034402027212334
1.508	0.5060263508942533
1.51	0.5086110389909183
1.512	0.5111941869886057
1.514	0.5137757154709975
1.516	0.5163555456128673
1.518	0.5189335991652813
1.52	0.5215097984411952
1.522	0.5240840663014357
1.524	0.5266563261410488
1.526	0.5292265018760012
1.528	0.5317945179302219
1.53	0.5343602992229719
1.532	0.5369237711565269
1.534	0.5394848596041665
1.536	0.5420434908984508
1.538	0.5445995918197818
1.54	0.5471530895852337
1.542	0.5497039118376439
1.544	0.552251986634956
1.546	0.5547972424398033
1.548	0.5573396081093287
1.55	0.5598790128852248
1.552	0.5624153863839942
1.554	0.5649486585874189
1.556	0.5674787598332282
1.558	0.5700056208059631
1.56	0.5725291725280278
1.562	0.5750493463509204
1.564	0.5775660739466403
1.566	0.58007928729926
1.568	0.5825889186966621
1.57	0.585094900722431
1.572	0.5875971662478948
1.574	0.5900956484243135
1.576	0.5925902806752069
1.578	0.5950809966888164
1.58	0.5975677304106993
1.582	0.6000504160364467
1.584	0.6025289880045221
1.586	0.6050033809892186
1.588	0.6074735298937266
1.59	0.6099393698433099
1.592	0.6124008361785872
1.594	0.6148578644489116
1.596	0.6173103904058499
1.598	0.6197583499967507
1.6	0.6222016793584064
1.602	0.6246403148107971
1.604	0.6270741928509188
1.606	0.629503250146692
1.608	0.6319274235309428
1.61	0.6343466499954618
1.612	0.6367608666851288
1.614	0.6391700108921062
1.616	0.6415740200500978
1.618	0.6439728317286658
1.62	0.6463663836276098
1.622	0.6487546135713987
1.624	0.651137459503658
1.626	0.6535148594817073
1.628	0.6558867516711451
1.63	0.6582530743404799
1.632	0.6606137658558049
1.634	0.6629687646755137
1.636	0.6653180093450527
1.638	0.6676614384917126
1.64	0.6699989908194514
1.642	0.6723306051037502
1.644	0.6746562201864995
1.646	0.6769757749709099
1.648	0.6792892084164511
1.65	0.6815964595338129
1.652	0.6838974673798858
1.654	0.6861921710527626
1.656	0.6884805096867549
1.658	0.6907624224474261
1.66	0.6930378485266361
1.662	0.6953067271375953
1.664	0.6975689975099318
1.666	0.6998245988847592
1.668	0.7020734705097538
1.67	0.7043155516342318
1.672	0.7065507815042291
1.674	0.7087790993575781
1.676	0.7110004444189822
1.678	0.713214755895084
1.68	0.7154219729695276
1.682	0.7176220347980101
1.684	0.7198148805033233
1.686	0.7220004491703801
1.688	0.724178679841227
1.69	0.7263495115100391
1.692	0.7285128831180941
1.694	0.7306687335487264
1.696	0.7328170016222562
1.698	0.7349576260908937
1.7	0.7370905456336142
1.702	0.7392156988510034
1.704	0.7413330242600712
1.706	0.7434424602890286
1.708	0.7455439452720303
1.71	0.7476374174438748
1.712	0.7497228149346666
1.714	0.7518000757644312
1.716	0.7538691378376848
1.718	0.755929938937955
1.72	0.75798241672225
1.722	0.7600265087154736
1.724	0.7620621523047831
1.726	0.764089284733888
1.728	0.7661078430972871
1.73	0.7681177643344383
1.732	0.7701189852238638
1.734	0.7721114423771809
1.736	0.7740950722330614
1.738	0.7760698110511124
1.74	0.7780355949056775
1.742	0.7799923596795537
1.744	0.7819400410576219
1.746	0.783878574520387
1.748	0.7858078953374226
1.75	0.7877279385607197
1.752	0.7896386390179331
1.754	0.7915399313055219
1.756	0.7934317497817802
1.758	0.7953140285597562
1.76	0.7971867015000501
1.762	0.7990497022034927
1.764	0.8009029640036938
1.766	0.8027464199594624
1.768	0.8045800028470874
1.77	0.806403645152477
1.772	0.8082172790631524
1.774	0.8100208364600883
1.776	0.8118142489093938
1.778	0.8135974476538332
1.78	0.8153703636041727
1.782	0.8171329273303526
1.784	0.8188850690524776
1.786	0.8206267186316163
1.788	0.822357805560404
1.79	0.8240782589534433
1.792	0.8257880075374906
1.794	0.8274869796414257
1.796	0.8291751031859924
1.798	0.8308523056733033
1.8	0.8325185141761001
1.802	0.8341736553267585
1.804	0.8358176553060297
1.806	0.8374504398315085
1.808	0.8390719341458152
1.81	0.840682063004484
1.812	0.8422807506635424
1.814	0.8438679208667731
1.816	0.8454434968326439
1.818	0.8470074012408925
1.82	0.8485595562187545
1.822	0.8500998833268179
1.824	0.8516283035444905
1.826	0.8531447372550637
1.828	0.8546491042303583
1.83	0.8561413236149326
1.832	0.8576213139098341
1.834	0.8590889929558825
1.836	0.8605442779164532
1.838	0.8619870852597521
1.84	0.8634173307405492
1.842	0.8648349293813583
1.844	0.866239795453028
1.846	0.8676318424547282
1.848	0.8690109830932986
1.85	0.870377129261935
1.852	0.8717301920181794
1.854	0.87307008156119
1.856	0.8743967072082476
1.858	0.8757099773704735
1.86	0.8770097995277158
1.862	0.8782960802025688
1.864	0.8795687249334788
1.866	0.8808276382469027
1.868	0.8820727236284609
1.87	0.8833038834930464
1.872	0.8845210191538329
1.874	0.8857240307901267
1.876	0.8869128174140074
1.878	0.8880872768356927
1.88	0.8892473056275628
1.882	0.8903927990867752
1.884	0.8915236511963921
1.886	0.8926397545849486
1.888	0.893741000484367
1.89	0.8948272786861362
1.892	0.8958984774956557
1.894	0.8969544836846427
1.896	0.8979951824414915
1.898	0.89902045731947
1.9	0.900030190182624
1.902	0.9010242611492605
1.904	0.9020025485328563
1.906	0.9029649287802475
1.908	0.9039112764069241
1.91	0.9048414639292534
1.912	0.9057553617934407
1.914	0.9066528383010165
1.916	0.907533759530624
1.918	0.9083979892558686
1.92	0.9092453888589603
1.922	0.9100758172398699
1.924	0.9108891307206862
1.926	0.9116851829448407
1.928	0.9124638247708372
1.93	0.9132249041600874
1.932	0.913968266058421
1.934	0.9146937522708019
1.936	0.9154012013287313
1.938	0.9160904483497783
1.94	0.9167613248886182
1.942	0.9174136587788988
1.944	0.9180472739651951
1.946	0.9186619903242229
1.948	0.9192576234744156
1.95	0.9198339845728515
1.952	0.9203908800984346
1.954	0.9209281116200888
1.956	0.9214454755486039
1.958	0.9219427628706083
1.96	0.922419758862965
1.962	0.92287624278569
1.964	0.9233119875512559
1.966	0.9237267593678783
1.968	0.924120317354079
1.97	0.9244924131214637
1.972	0.9248427903222446
1.974	0.9251711841575625
1.976	0.9254773208421075
1.978	0.925760917019888
1.98	0.9260216791252395
1.982	0.9262593026822536
1.984	0.926473471534755
1.986	0.9266638569976655
1.988	0.9268301169190918
1.99	0.9269718946406283
1.992	0.9270888178411639
1.994	0.9271804972467848
1.996	0.9272465251860769
1.998	0.9272864739660706
2.0	0.9272998940390363
2.002	0.9272864739660706
2.004	0.9272465251860769
2.006	0.9271804972467848
2.008	0.9270888178411639
2.01	0.9269718946406283
2.012	0.9268301169190918
2.014	0.9266638569976655
2.016	0.926473471534755
2.018	0.9262593026822536
2.02	0.9260216791252395
2.022	0.925760917019888
2.024	0.9254773208421075
2.026	0.9251711841575625
2.028	0.9248427903222446
2.03	0.9244924131214637
2.032	0.924120317354079
2.034	0.9237267593678783
2.036	0.9233119875512559
2.038	0.92287624278569
2.04	0.922419758862965
2.042	0.9219427628706083
2.044	0.9214454755486039
2.046	0.9209281116200888
2.048	0.9203908800984346
2.05	0.9198339845728515
2.052	0.9192576234744156
2.054	0.9186619903242229
2.056	0.9180472739651951
2.058	0.9174136587788988
2.06	0.9167613248886182
2.062	0.9160904483497783
2.064	0.9154012013287313
2.066	0.9146937522708019
2.068	0.913968266058421
2.07	0.9132249041600874
2.072	0.9124638247708372
2.074	0.9116851829448407
2.076	0.9108891307206862
2.078	0.9100758172398699
2.08	0.9092453888589603
2.082	0.9083979892558686
2.084	0.907533759530624
2.086	0.9066528383010165
2.088	0.9057553617934407
2.09	0.9048414639292534
2.092	0.9039112764069241
2.094	0.9029649287802475
2.096	0.9020025485328563
2.098	0.9010242611492605
2.1	0.900030190182624
2.102	0.89902045731947
2.104	0.8979951824414915
2.106	0.8969544836846427
2.108	0.8958984774956557
2.11	0.8948272786861362
2.112	0.893741000484367
2.114	0.8926397545849486
2.116	0.8915236511963921
2.118	0.8903927990867752
2.12	0.8892473056275628
2.122	0.8880872768356927
2.124	0.8869128174140074
2.126	0.8857240307901267
2.128	0.8845210191538329
2.13	0.8833038834930464
2.132	0.8820727236284609
2.134	0.8808276382469027
2.136	0.8795687249334788
2.138	0.8782960802025688
2.14	0.8770097995277158
2.142	0.8757099773704735
2.144	0.8743967072082476
2.146	0.87307008156119
2.148	0.8717301920181794
2.15	0.870377129261935
2.152	0.8690109830932986
2.154	0.8676318424547282
2.156	0.866239795453028
2.158	0.8648349293813583
2.16	0.8634173307405492
2.162	0.8619870852597521
2.164	0.8605442779164532
2.166	0.8590889929558825
2.168	0.8576213139098341
2.17	0.8561413236149326
2.172	0.8546491042303583
2.174	0.8531447372550637
2.176	0.8516283035444905
2.178	0.8500998833268179
2.18	0.8485595562187545
2.182	0.8470074012408925
2.184	0.8454434968326439
2.186	0.8438679208667731
2.188	0.8422807506635424
2.19	0.840682063004484
2.192	0.8390719341458152
2.194	0.8374504398315085
2.196	0.8358176553060297
2.198	0.8341736553267585
2.2	0.8325185141761001
2.202	0.8308523056733033
2.204	0.8291751031859924
2.206	0.8274869796414257
2.208	0.8257880075374906
2.21	0.8240782589534433
2.212	0.822357805560404
2.214	0.8206267186316163
2.216	0.8188850690524776
2.218	0.8171329273303526
2.22	0.8153703636041727
2.222	0.8135974476538332
2.224	0.8118142489093938
2.226	0.8100208364600883
2.228	0.8082172790631524
2.23	0.806403645152477
2.232	0.8045800028470874
2.234	0.8027464199594624
2.236	0.8009029640036938
2.238	0.7990497022034927
2.24	0.7971867015000501
2.242	0.7953140285597562
2.244	0.7934317497817802
2.246	0.7915399313055219
2.248	0.7896386390179331
2.25	0.7877279385607197
2.252	0.7858078953374226
2.254	0.783878574520387
2.256	0.7819400410576219
2.258	0.7799923596795537
2.26	0.7780355949056775
2.262	0.7760698110511124
2.264	0.7740950722330614
2.266	0.7721114423771809
2.268	0.7701189852238638
2.27	0.7681177643344383
2.272	0.7661078430972871
2.274	0.764089284733888
2.276	0.7620621523047831
2.278	0.7600265087154736
2.28	0.75798241672225
2.282	0.755929938937955
2.284	0.7538691378376848
2.286	0.7518000757644312
2.288	0.7497228149346666
2.29	0.7476374174438748
2.292	0.7455439452720303
2.294	0.7434424602890286
2.296	0.7413330242600712
2.298	0.7392156988510034
2.3	0.7370905456336142
2.302	0.7349576260908937
2.304	0.7328170016222562
2.306	0.7306687335487264
2.308	0.7285128831180941
2.31	0.7263495115100391
2.312	0.724178679841227
2.314	0.7220004491703801
2.316	0.7198148805033233
2.318	0.7176220347980101
2.32	0.7154219729695276
2.322	0.713214755895084
2.324	0.7110004444189822
2.326	0.7087790993575781
2.328	0.7065507815042291
2.33	0.7043155516342318
2.332	0.7020734705097538
2.334	0.6998245988847592
2.336	0.6975689975099318
2.338	0.6953067271375953
2.34	0.6930378485266361
2.342	0.6907624224474261
2.344	0.6884805096867549
2.346	0.6861921710527626
2.348	0.6838974673798858
2.35	0.6815964595338129
2.352	0.6792892084164511
2.354	0.6769757749709099
2.356	0.6746562201864995
2.358	0.6723306051037502
2.36	0.6699989908194514
2.362	0.6676614384917126
2.364	0.6653180093450527
2.366	0.6629687646755137
2.368	0.6606137658558049
2.37	0.6582530743404799
2.372	0.6558867516711451
2.374	0.6535148594817073
2.376	0.651137459503658
2.378	0.6487546135713987
2.38	0.6463663836276098
2.382	0.6439728317286658
2.384	0.6415740200500978
2.386	0.6391700108921062
2.388	0.6367608666851288
2.39	0.6343466499954618
2.392	0.6319274235309428
2.394	0.629503250146692
2.396	0.6270741928509188
2.398	0.6246403148107971
2.4	0.6222016793584064
2.402	0.6197583499967507
2.404	0.6173103904058499
2.406	0.6148578644489116
2.408	0.6124008361785872
2.41	0.6099393698433099
2.412	0.6074735298937266
2.414	0.6050033809892186
2.416	0.6025289880045221
2.418	0.6000504160364467
2.42	0.5975677304106993
2.422	0.5950809966888164
2.424	0.5925902806752069
2.426	0.5900956484243135
2.428	0.5875971662478948
2.43	0.585094900722431
2.432	0.5825889186966621
2.434	0.58007928729926
2.436	0.5775660739466403
2.438	0.5750493463509204
2.44	0.5725291725280278
2.442	0.5700056208059631
2.444	0.5674787598332282
2.446	0.5649486585874189
2.448	0.5624153863839942
2.45	0.5598790128852248
2.452	0.5573396081093287
2.454	0.5547972424398033
2.456	0.552251986634956
2.458	0.5497039118376439
2.46	0.5471530895852337
2.462	0.5445995918197818
2.464	0.5420434908984508
2.466	0.5394848596041665
2.468	0.5369237711565269
2.47	0.5343602992229719
2.472	0.5317945179302219
2.474	0.5292265018760012
2.476	0.5266563261410488
2.478	0.5240840663014357
2.48	0.5215097984411952
2.482	0.5189335991652813
2.484	0.5163555456128673
2.486	0.5137757154709975
2.488	0.5111941869886057
2.49	0.5086110389909183
2.492	0.5060263508942533
2.494	0.5034402027212334
2.496	0.5008526751164311
2.498	0.4982638493624606
2.5	0.495673807396539
2.502	0.49308263182753187
2.504	0.4904904059535077
2.506	0.4878972137798215
2.508	0.485303140037747
2.51	0.4827082702036872
2.512	0.48011269051898325
2.514	0.47751648801035057
2.516	0.47491975051096846
2.518	0.472322566682254
2.52	0.46972502603634897
2.522	0.4671272189593556
2.524	0.4645292367353507
2.526	0.461931171571218
2.528	0.4593331166223374
2.53	0.4567351660191666
2.532	0.4541374148947648
2.534	0.4515399594132976
2.536	0.4489428967995741
2.538	0.4463463253696678
2.54	0.4437503445626706
2.542	0.44115505497364355
2.544	0.43856055838781854
2.546	0.4359669578161199
2.548	0.4333743575320724
2.55	0.43078286311016745
2.552	0.4281925814657684
2.554	0.42560362089663445
2.556	0.42301609112615185
2.558	0.4204301033483675
2.56	0.41784577027492475
2.562	0.415263206184008
2.564	0.41268252697141333
2.566	0.4101038502038627
2.568	0.4075272951747014
2.57	0.4049529829621122
2.572	0.40238103649000184
2.574	0.399811580591724
2.576	0.3972447420768087
2.578	0.39468064980089346
2.58	0.39211943473905364
2.582	0.3895612300627549
2.584	0.38700617122066444
2.586	0.3844543960235743
2.588	0.38190604473371714
2.59	0.3793612601587739
2.592	0.37682018775089826
2.594	0.3742829757111142
2.596	0.37174977509946894
2.598	0.36922073995136373
2.6	0.3666960274005191
2.602	0.3641757978090726
2.604	0.3616602149053589
2.606	0.359149445929969
2.608	0.35664366179074597
2.61	0.3541430372274411
2.612	0.35164775098682105
2.614	0.34915798600910797
2.616	0.34667392962671695
2.618	0.34419577377636323
2.62	0.34172371522572753
2.622	0.33925795581599877
2.624	0.33679870272176515
2.626	0.3343461687298907
2.628	0.3319005725392123
2.63	0.3294621390831121
2.632	0.3270310998772739
2.634	0.3246076933952235
2.636	0.3221921654745915
2.638	0.3197847697574266
2.64	0.31738576816833464
2.642	0.3149954314347544
2.644	0.31261403965428575
2.646	0.3102418829147198
2.648	0.30787926197326376
2.65	0.305526489002464
2.652	0.303183888411532
2.654	0.3008517977532065
2.656	0.298530568728006
2.658	0.2962205682998003
2.66	0.29392217993914826
2.662	0.29163580501392955
2.664	0.2893618643505774
2.666	0.2871007999938961
2.668	0.2848530450515733
2.67	0.2826186807062226
2.672	0.28039755852188075
2.674	0.27818953357758136
2.676	0.27599446782160536
2.678	0.27381222950809075
2.68	0.2716426926965286
2.682	0.2694857368053796
2.684	0.2673412462124947
2.686	0.2652091098961886
2.688	0.2630892211117912
2.69	0.2609814770992725
2.692	0.25888577881819314
2.694	0.25680203070677854
2.696	0.2547301404623461
2.698	0.25267001884070994
2.7	0.2506215794724968
2.702	0.2485847386945728
2.704	0.24655941539501794
2.706	0.24454553087027064
2.708	0.2425430086932348
2.71	0.24055177459129304
2.712	0.23857175633327363
2.714	0.23660288362455256
2.716	0.23464508800953768
2.718	0.23269830278088577
2.72	0.23076246289485494
2.722	0.22883750489227703
2.724	0.2269233668246619
2.726	0.225019988185027
2.728	0.2231273098430529
2.73	0.22124527398423086
2.732	0.2193738240526867
2.734	0.21751290469739604
2.736	0.2156624617215384
2.738	0.2138224420347532
2.74	0.21199279360808881
2.742	0.21017346543144869
2.744	0.20836440747335597
2.746	0.2065655706428822
2.748	0.2047769067535817
2.75	0.20299836848930508
2.752	0.20122990937175844
2.754	0.19947148372970425
2.756	0.19772304666968396
2.758	0.19598455404818063
2.76	0.19425596244511795
2.762	0.19253722913862012
2.764	0.19082831208095546
2.766	0.18912916987558698
2.768	0.18743976175527213
2.77	0.1857600475611423
2.772	0.18408998772270896
2.774	0.18242954323874674
2.776	0.18077867565899414
2.778	0.17913734706663945
2.78	0.17750552006153536
2.782	0.17588315774411317
2.784	0.17427022369995057
2.786	0.1726666819849673
2.788	0.17107249711120467
2.79	0.16948763403316963
2.792	0.16791205813470655
2.794	0.16634573521637164
2.796	0.1647886314832894
2.798	0.16324071353345923
2.8	0.16170194834649745
2.802	0.16017230327278797
2.804	0.15865174602302634
2.806	0.1571402446581352
2.808	0.1556377675795335
2.81	0.1541442835197479
2.812	0.15265976153334318
2.814	0.1511841709881629
2.816	0.149717481556862
2.818	0.1482596632087225
2.82	0.14681068620173723
2.822	0.14537052107494805
2.824	0.14393913864102967
2.826	0.14251650997911214
2.828	0.14110260642782044
2.83	0.13969739957853633
2.832	0.13830086126886104
2.834	0.1369129635762783
2.836	0.1355336788120038
2.838	0.13416297951501865
2.84	0.13280083844627374
2.842	0.13144722858306362
2.844	0.13010212311355793
2.846	0.12876549543148882
2.848	0.12743731913098286
2.85	0.12611756800153948
2.852	0.12480621602313992
2.854	0.1235032373614898
2.856	0.12220860636338947
2.858	0.12092229755222032
2.86	0.11964428562355352
2.862	0.11837454544086391
2.864	0.11711305203135872
2.866	0.11585978058190305
2.868	0.1146147064350509
2.87	0.11337780508516834
2.872	0.11214905217465158
2.874	0.11092842349023141
2.876	0.10971589495936812
2.878	0.10851144264672263
2.88	0.10731504275071485
2.882	0.10612667160015092
2.884	0.10494630565093217
2.886	0.10377392148282831
2.888	0.10260949579632545
2.89	0.1014530054095373
2.892	0.10030442725517895
2.894	0.09916373837760674
2.896	0.09803091592991302
2.898	0.09690593717108217
2.9	0.09578877946319803
2.902	0.09467942026870887
2.904	0.09357783714773937
2.906	0.0924840077554569
2.908	0.09139790983947996
2.91	0.0903195212373399
2.912	0.0892488198739803
2.914	0.08818578375930201
2.916	0.08713039098575183
2.918	0.08608261972594586
2.92	0.08504244823033714
2.922	0.08400985482491422
2.924	0.08298481790894136
2.926	0.0819673159527268
2.928	0.08095732749543061
2.93	0.07995483114289781
2.932	0.07895980556552792
2.934	0.0779722294961691
2.936	0.07699208172804431
2.938	0.07601934111270087
2.94	0.0750539865579907
2.942	0.07409599702607017
2.944	0.07314535153142987
2.946	0.07220202913894111
2.948	0.07126600896193025
2.95	0.07033727016026972
2.952	0.06941579193849234
2.954	0.06850155354392129
2.956	0.06759453426482329
2.958	0.06669471342857361
2.96	0.0658020703998436
2.962	0.06491658457879776
2.964	0.06403823539931268
2.966	0.06316700232720235
2.968	0.06230286485846501
2.97	0.061445802517535016
2.972	0.0605957948555522
2.974	0.05975282144864092
2.976	0.05891686189619474
2.978	0.058087895819179176
2.98	0.0572659028584354
2.982	0.05645086267299794
2.984	0.05564275493841503
2.986	0.05484155934508018
2.988	0.05404725559656601
2.99	0.0532598234079662
2.992	0.05247924250423957
2.994	0.0517054926185623
2.996	0.05093855349067803
2.998	0.050178404865254225
3.0	0.04942502649024072
3.002	0.04867839811522688
3.004	0.04793849948980336
3.006	0.04720531036191887
3.008	0.04647881047624198
3.01	0.045758979572515575
3.012	0.0450457973839156
3.014	0.044339243635401246
3.016	0.04363929804206651
3.018	0.04294594030748355
3.02	0.04225915012204597
3.022	0.041578907161302234
3.024	0.04090519108428668
3.026	0.04023798153184049
3.028	0.039577258124929154
3.03	0.03892300046294678
3.032	0.0382751881220165
3.034	0.037633800653279065
3.036	0.03699881758116887
3.038	0.03637021840168362
3.04	0.03574798258063788
3.042	0.0351320895519078
3.044	0.03452251871565803
3.046	0.033919249436560064
3.048	0.03332226104198899
3.05	0.03273153282021176
3.052	0.03214704401855135
3.054	0.03156877384154059
3.056	0.03099670144905153
3.058	0.03043080595441094
3.06	0.02987106642249074
3.062	0.029317461867780135
3.064	0.028769971252437035
3.066	0.02822857348431193
3.068	0.027693247414953562
3.07	0.027163971837583463
3.072	0.026640725485051163
3.074	0.0261234870277546
3.076	0.02561223507154008
3.078	0.02510694815556681
3.08	0.024607604750144313
3.082	0.02411418325453516
3.084	0.023626661994729653
3.086	0.023145019221179043
3.088	0.022669233106501107
3.09	0.022199281743141185
3.092	0.021735143141001435
3.094	0.02127679522502484
3.096	0.020824215832742268
3.098	0.020377382711772907
3.1	0.019936273517283137
3.102	0.019500865809399297
3.104	0.019071137050568024
3.106	0.01864706460287462
3.108	0.018228625725302084
3.11	0.017815797570944102
3.112	0.017408557184155703
3.114	0.017006881497653416
3.116	0.016610747329549532
3.118	0.016220131380330828
3.12	0.015835010229766557
3.122	0.015455360333758333
3.124	0.015081158021113282
3.126	0.014712379490249948
3.128	0.014349000805829805
3.13	0.013990997895313021
3.132	0.013638346545430495
3.134	0.01329102239857835
3.136	0.012949000949122708
3.138	0.012612257539617495
3.14	0.012280767356927893
3.142	0.011954505428261023
3.144	0.011633446617091918
3.146	0.011317565618991573
3.148	0.011006836957341507
3.15	0.0107012349789419
3.152	0.010400733849498522
3.154	0.010105307548992578
3.156	0.009814929866923474
3.158	0.009529574397417749
3.16	0.00924921453420777
3.162	0.008973823465462721
3.164	0.00870337416847761
3.166	0.008437839404203042
3.168	0.00817719171162038
3.17	0.007921403401945004
3.172	0.007670446552661053
3.174	0.007424293001369214
3.176	0.007182914339451825
3.178	0.006946281905533414
3.18	0.006714366778743878
3.182	0.006487139771758835
3.184	0.006264571423619452
3.186	0.006046631992318502
3.188	0.005833291447137895
3.19	0.005624519460733512
3.192	0.005420285400947921
3.194	0.005220558322346523
3.196	0.0050253069574550824
3.198	0.0048344997076933734
3.2	0.0046481046339839505
3.202	0.004466089447022292
3.204	0.004288421497191955
3.206	0.004115067764109793
3.208	0.00394599484577474
3.21	0.003781168947311824
3.212	0.003620555869276759
3.214	0.0034641209955144307
3.216	0.0033118292805308317
3.218	0.0031636452363685928
3.22	0.003019532918946091
3.222	0.002879455913841693
3.224	0.0027433773214872153
3.226	0.002611259741734675
3.228	0.0024830652577722927
3.23	0.00235875541933913
3.232	0.002238291225208933
3.234	0.0021216331048946324
3.236	0.0020087408995259886
3.238	0.0018995738418617208
3.24	0.0017940905353635173
3.242	0.0016922489323004664
3.244	0.001594006310797421
3.246	0.0014993192507773007
3.248	0.0014081436087229199
3.25	0.0013204344911763692
3.252	0.0012361462268997113
3.254	0.0011552323375993052
3.256	0.0010776455071258295
3.258	0.0010033375490331696
3.26	0.0009322593723929302
3.262	0.0008643609457278587
3.264	0.0007995912589430255
3.266	0.0007378982830850978
3.268	0.0006792289277946228
3.27	0.0006235289962502263
3.272	0.0005707431374285289
3.274	0.0005208147954541831
3.276	0.00047368615581950754
3.278	0.00042929808820446613
3.28	0.00038759008562645747
3.282	0.00034850019959585185
3.284	0.0003119649709431467
3.286	0.0002779193559289267
3.288	0.0002462966472075341
3.29	0.00021702838918869968
3.292	0.00019004428724620978
3.294	0.00016527211021120577
3.296	0.00014263758546324834
3.298	0.00012206428590892313
3.3	0.00010347350798451185
3.302	8.678413977189492e-5
3.304	7.191251813538219e-5
3.306	5.877227370262167e-5
3.308	4.7274162288279964e-5
3.31	3.7325881209089584e-5
3.312	2.8831868690275958e-5
3.314	2.169308429279121e-5
3.316	1.5806767987014414e-5
3.318	1.1066175101603903e-5
3.32	7.360283953015273e-6
3.322	4.573472390707184e-6
3.324	2.5851588765189726e-6
3.326	1.2694028997221884e-6
3.328	4.944586002829376e-7
3.33	1.222742584371106e-7
3.332	7.928907780341277e-9
3.334	0.0
3.336	0.0
3.338	0.0
3.34	0.0
3.342	0.0
3.344	0.0
3.346	0.0
3.348	0.0
3.35	0.0
3.352	0.0
3.354	0.0
3.356	0.0
3.358	0.0
3.36	0.0
3.362	0.0
3.364	0.0
3.366	0.0
3.368	0.0
3.37	0.0
3.372	0.0
3.374	0.0
3.376	0.0
3.378	0.0
3.38	0.0
3.382	0.0
3.384	0.0
3.386	0.0
3.388	0.0
3.39	0.0
3.392	0.0
3.394	0.0
3.396	0.0
3.398	0.0
3.4	0.0
3.402	0.0
3.404	0.0
3.406	0.0
3.408	0.0
3.41	0.0
3.412	0.0
3.414	0.0
3.416	0.0
3.418	0.0
3.42	0.0
3.422	0.0
3.424	0.0
3.426	0.0
3.428	0.0
3.43	0.0
3.432	0.0
3.434	0.0
3.436	0.0
3.438	0.0
3.44	0.0
3.442	0.0
3.444	0.0
3.446	0.0
3.448	0.0
3.45	0.0
3.452	0.0
3.454	0.0
3.456	0.0
3.458	0.0
3.46	0.0
3.462	0.0
3.464	0.0
3.466	0.0
3.468	0.0
3.47	0.0
3.472	0.0
3.474	0.0
3.476	0.0
3.478	0.0
3.48	0.0
3.482	0.0
3.484	0.0
3.486	0.0
3.488	0.0
3.49	0.0
3.492	0.0
3.494	0.0
3.496	0.0
3.498	0.0
3.5	0.0
3.502	0.0
3.504	0.0
3.506	0.0
3.508	0.0
3.51	0.0
3.512	0.0
3.514	0.0
3.516	0.0
3.518	0.0
3.52	0.0
3.522	0.0
3.524	0.0
3.526	0.0
3.528	0.0
3.53	0.0
3.532	0.0
3.534	0.0
3.536	0.0
3.538	0.0
3.54	0.0
3.542	0.0
3.544	0.0
3.546	0.0
3.548	0.0
3.55	0.0
3.552	0.0
3.554	0.0
3.556	0.0
3.558	0.0
3.56	0.0
3.562	0.0
3.564	0.0
3.566	0.0
3.568	0.0
3.57	0.0
3.572	0.0
3.574	0.0
3.576	0.0
3.578	0.0
3.58	0.0
3.582	0.0
3.584	0.0
3.586	0.0
3.588	0.0
3.59	0.0
3.592	0.0
3.594	0.0
3.596	0.0
3.598	0.0
3.6	0.0
3.602	0.0
3.604	0.0
3.606	0.0
3.608	0.0
3.61	0.0
3.612	0.0
3.614	0.0
3.616	0.0
3.618	0.0
3.62	0.0
3.622	0.0
3.624	0.0
3.626	0.0
3.628	0.0
3.63	0.0
3.632	0.0
3.634	0.0
3.636	0.0
3.638	0.0
3.64	0.0
3.642	0.0
3.644	0.0
3.646	0.0
3.648	0.0
3.65	0.0
3.652	0.0
3.654	0.0
3.656	0.0
3.658	0.0
3.66	0.0
3.662	0.0
3.664	0.0
3.666	0.0
3.668	0.0
3.67	0.0
3.672	0.0
3.674	0.0
3.676	0.0
3.678	0.0
3.68	0.0
3.682	0.0
3.684	0.0
3.686	0.0
3.688	0.0
3.69	0.0
3.692	0.0
3.694	0.0
3.696	0.0
3.698	0.0
3.7	0.0
3.702	0.0
3.704	0.0
3.706	0.0
3.708	0.0
3.71	0.0
3.712	0.0
3.714	0.0
3.716	0.0
3.718	0.0
3.72	0.0
3.722	0.0
3.724	0.0
3.726	0.0
3.728	0.0
3.73	0.0
3.732	0.0
3.734	0.0
3.736	0.0
3.738	0.0
3.74	0.0
3.742	0.0
3.744	0.0
3.746	0.0
3.748	0.0
3.75	0.0
3.752	0.0
3.754	0.0
3.756	0.0
3.758	0.0
3.76	0.0
3.762	0.0
3.764	0.0
3.766	0.0
3.768	0.0
3.77	0.0
3.772	0.0
3.774	0.0
3.776	0.0
3.778	0.0
3.78	0.0
3.782	0.0
3.784	0.0
3.786	0.0
3.788	0.0
3.79	0.0
3.792	0.0
3.794	0.0
3.796	0.0
3.798	0.0
3.8	0.0
3.802	0.0
3.804	0.0
3.806	0.0
3.808	0.0
3.81	0.0
3.812	0.0
3.814	0.0
3.816	0.0
3.818	0.0
3.82	0.0
3.822	0.0
3.824	0.0
3.826	0.0
3.828	0.0
3.83	0.0
3.832	0.0
3.834	0.0
3.836	0.0
3.838	0.0
3.84	0.0
3.842	0.0
3.844	0.0
3.846	0.0
3.848	0.0
3.85	0.0
3.852	0.0
3.854	0.0
3.856	0.0
3.858	0.0
3.86	0.0
3.862	0.0
3.864	0.0
3.866	0.0
3.868	0.0
3.87	0.0
3.872	0.0
3.874	0.0
3.876	0.0
3.878	0.0
3.88	0.0
3.882	0.0
3.884	0.0
3.886	0.0
3.888	0.0
3.89	0.0
3.892	0.0
3.894	0.0
3.896	0.0
3.898	0.0
3.9	0.0
3.902	0.0
3.904	0.0
3.906	0.0
3.908	0.0
3.91	0.0
3.912	0.0
3.914	0.0
3.916	0.0
3.918	0.0
3.92	0.0
3.922	0.0
3.924	0.0
3.926	0.0
3.928	0.0
3.93	0.0
3.932	0.0
3.934	0.0
3.936	0.0
3.938	0.0
3.94	0.0
3.942	0.0
3.944	0.0
3.946	0.0
3.948	0.0
3.95	0.0
3.952	0.0
3.954	0.0
3.956	0.0
3.958	0.0
3.96	0.0
3.962	0.0
3.964	0.0
3.966	0.0
3.968	0.0
3.97	0.0
3.972	0.0
3.974	0.0
3.976	0.0
3.978	0.0
3.98	0.0
3.982	0.0
3.984	0.0
3.986	0.0
3.988	0.0
3.99	0.0
3.992	0.0
3.994	0.0
3.996	0.0
3.998	0.0
4.0	0.0


==> figures/data/1D_example_nx_7_ddf_Yang3_alpha_2/Rm.txt <==
0.3333333333333333	0.0
1.0	0.1431750264902407
1.6666666666666667	0.6068249735097588
2.3333333333333335	0.6068249735097593
3.0	0.14317502649024105
3.6666666666666665	0.0


==> figures/data/1D_example_nx_7_ddf_Yang3_alpha_2/exact_solution.txt <==
0.0	1.0
0.002	0.999
0.004	0.998
0.006	0.997
0.008	0.996
0.01	0.995
0.012	0.994
0.014	0.993
0.016	0.992
0.018	0.991
0.02	0.99
0.022	0.989
0.024	0.988
0.026	0.987
0.028	0.986
0.03	0.985
0.032	0.984
0.034	0.983
0.036	0.982
0.038	0.981
0.04	0.98
0.042	0.979
0.044	0.978
0.046	0.977
0.048	0.976
0.05	0.975
0.052	0.974
0.054	0.973
0.056	0.972
0.058	0.971
0.06	0.97
0.062	0.969
0.064	0.968
0.066	0.967
0.068	0.966
0.07	0.965
0.072	0.964
0.074	0.963
0.076	0.962
0.078	0.961
0.08	0.96
0.082	0.959
0.084	0.958
0.086	0.957
0.088	0.956
0.09	0.955
0.092	0.954
0.094	0.953
0.096	0.952
0.098	0.951
0.1	0.95
0.102	0.949
0.104	0.948
0.106	0.947
0.108	0.946
0.11	0.945
0.112	0.944
0.114	0.943
0.116	0.942
0.118	0.9410000000000001
0.12	0.94
0.122	0.9390000000000001
0.124	0.938
0.126	0.937
0.128	0.9359999999999999
0.13	0.935
0.132	0.9339999999999999
0.134	0.933
0.136	0.9319999999999999
0.138	0.931
0.14	0.9299999999999999
0.142	0.929
0.144	0.928
0.146	0.927
0.148	0.926
0.15	0.925
0.152	0.924
0.154	0.923
0.156	0.922
0.158	0.921
0.16	0.92
0.162	0.919
0.164	0.918
0.166	0.917
0.168	0.916
0.17	0.915
0.172	0.914
0.174	0.913
0.176	0.912
0.178	0.911
0.18	0.91
0.182	0.909
0.184	0.908
0.186	0.907
0.188	0.906
0.19	0.905
0.192	0.904
0.194	0.903
0.196	0.902
0.198	0.901
0.2	0.9
0.202	0.899
0.204	0.898
0.206	0.897
0.208	0.896
0.21	0.895
0.212	0.894
0.214	0.893
0.216	0.892
0.218	0.891
0.22	0.89
0.222	0.889
0.224	0.888
0.226	0.887
0.228	0.886
0.23	0.885
0.232	0.884
0.234	0.883
0.236	0.882
0.238	0.881
0.24	0.88
0.242	0.879
0.244	0.878
0.246	0.877
0.248	0.876
0.25	0.875
0.252	0.874
0.254	0.873
0.256	0.872
0.258	0.871
0.26	0.87
0.262	0.869
0.264	0.868
0.266	0.867
0.268	0.866
0.27	0.865
0.272	0.864
0.274	0.863
0.276	0.862
0.278	0.861
0.28	0.86
0.282	0.859
0.284	0.858
0.286	0.857
0.288	0.856
0.29	0.855
0.292	0.854
0.294	0.853
0.296	0.852
0.298	0.851
0.3	0.85
0.302	0.849
0.304	0.848
0.306	0.847
0.308	0.846
0.31	0.845
0.312	0.844
0.314	0.843
0.316	0.842
0.318	0.841
0.32	0.84
0.322	0.839
0.324	0.838
0.326	0.837
0.328	0.836
0.33	0.835
0.332	0.834
0.334	0.833
0.336	0.832
0.338	0.831
0.34	0.83
0.342	0.829
0.344	0.8280000000000001
0.346	0.827
0.348	0.8260000000000001
0.35	0.825
0.352	0.8240000000000001
0.354	0.823
0.356	0.8220000000000001
0.358	0.821
0.36	0.8200000000000001
0.362	0.819
0.364	0.8180000000000001
0.366	0.817
0.368	0.8160000000000001
0.37	0.815
0.372	0.8140000000000001
0.374	0.813
0.376	0.812
0.378	0.8109999999999999
0.38	0.81
0.382	0.8089999999999999
0.384	0.808
0.386	0.8069999999999999
0.388	0.806
0.39	0.8049999999999999
0.392	0.804
0.394	0.8029999999999999
0.396	0.802
0.398	0.8009999999999999
0.4	0.8
0.402	0.7989999999999999
0.404	0.798
0.406	0.7969999999999999
0.408	0.796
0.41	0.795
0.412	0.794
0.414	0.793
0.416	0.792
0.418	0.791
0.42	0.79
0.422	0.789
0.424	0.788
0.426	0.787
0.428	0.786
0.43	0.785
0.432	0.784
0.434	0.783
0.436	0.782
0.438	0.781
0.44	0.78
0.442	0.779
0.444	0.778
0.446	0.777
0.448	0.776
0.45	0.775
0.452	0.774
0.454	0.773
0.456	0.772
0.458	0.771
0.46	0.77
0.462	0.769
0.464	0.768
0.466	0.767
0.468	0.766
0.47	0.765
0.472	0.764
0.474	0.763
0.476	0.762
0.478	0.761
0.48	0.76
0.482	0.759
0.484	0.758
0.486	0.757
0.488	0.756
0.49	0.755
0.492	0.754
0.494	0.753
0.496	0.752
0.498	0.751
0.5	0.75
0.502	0.749
0.504	0.748
0.506	0.747
0.508	0.746
0.51	0.745
0.512	0.744
0.514	0.743
0.516	0.742
0.518	0.741
0.52	0.74
0.522	0.739
0.524	0.738
0.526	0.737
0.528	0.736
0.53	0.735
0.532	0.734
0.534	0.733
0.536	0.732
0.538	0.731
0.54	0.73
0.542	0.729
0.544	0.728
0.546	0.727
0.548	0.726
0.55	0.725
0.552	0.724
0.554	0.723
0.556	0.722
0.558	0.721
0.56	0.72
0.562	0.719
0.564	0.718
0.566	0.7170000000000001
0.568	0.716
0.57	0.7150000000000001
0.572	0.714
0.574	0.7130000000000001
0.576	0.712
0.578	0.7110000000000001
0.58	0.71
0.582	0.7090000000000001
0.584	0.708
0.586	0.7070000000000001
0.588	0.706
0.59	0.7050000000000001
0.592	0.704
0.594	0.7030000000000001
0.596	0.702
0.598	0.7010000000000001
0.6	0.7
0.602	0.6990000000000001
0.604	0.698
0.606	0.6970000000000001
0.608	0.696
0.61	0.6950000000000001
0.612	0.694
0.614	0.6930000000000001
0.616	0.692
0.618	0.6910000000000001
0.62	0.69
0.622	0.6890000000000001
0.624	0.688
0.626	0.687
0.628	0.6859999999999999
0.63	0.685
0.632	0.6839999999999999
0.634	0.683
0.636	0.6819999999999999
0.638	0.681
0.64	0.6799999999999999
0.642	0.679
0.644	0.6779999999999999
0.646	0.677
0.648	0.6759999999999999
0.65	0.675
0.652	0.6739999999999999
0.654	0.673
0.656	0.6719999999999999
0.658	0.671
0.66	0.6699999999999999
0.662	0.669
0.664	0.6679999999999999
0.666	0.667
0.668	0.6659999999999999
0.67	0.665
0.672	0.6639999999999999
0.674	0.663
0.676	0.6619999999999999
0.678	0.661
0.68	0.6599999999999999
0.682	0.659
0.684	0.6579999999999999
0.686	0.657
0.688	0.656
0.69	0.655
0.692	0.654
0.694	0.653
0.696	0.652
0.698	0.651
0.7	0.65
0.702	0.649
0.704	0.648
0.706	0.647
0.708	0.646
0.71	0.645
0.712	0.644
0.714	0.643
0.716	0.642
0.718	0.641
0.72	0.64
0.722	0.639
0.724	0.638
0.726	0.637
0.728	0.636
0.73	0.635
0.732	0.634
0.734	0.633
0.736	0.632
0.738	0.631
0.74	0.63
0.742	0.629
0.744	0.628
0.746	0.627
0.748	0.626
0.75	0.625
0.752	0.624
0.754	0.623
0.756	0.622
0.758	0.621
0.76	0.62
0.762	0.619
0.764	0.618
0.766	0.617
0.768	0.616
0.77	0.615
0.772	0.614
0.774	0.613
0.776	0.612
0.778	0.611
0.78	0.61
0.782	0.609
0.784	0.608
0.786	0.607
0.788	0.606
0.79	0.605
0.792	0.604
0.794	0.603
0.796	0.602
0.798	0.601
0.8	0.6
0.802	0.599
0.804	0.598
0.806	0.597
0.808	0.596
0.81	0.595
0.812	0.594
0.814	0.593
0.816	0.5920000000000001
0.818	0.591
0.82	0.5900000000000001
0.822	0.589
0.824	0.5880000000000001
0.826	0.587
0.828	0.5860000000000001
0.83	0.585
0.832	0.5840000000000001
0.834	0.583
0.836	0.5820000000000001
0.838	0.581
0.84	0.5800000000000001
0.842	0.579
0.844	0.5780000000000001
0.846	0.577
0.848	0.5760000000000001
0.85	0.575
0.852	0.5740000000000001
0.854	0.573
0.856	0.5720000000000001
0.858	0.571
0.86	0.5700000000000001
0.862	0.569
0.864	0.5680000000000001
0.866	0.567
0.868	0.5660000000000001
0.87	0.565
0.872	0.5640000000000001
0.874	0.563
0.876	0.562
0.878	0.5609999999999999
0.88	0.56
0.882	0.5589999999999999
0.884	0.558
0.886	0.5569999999999999
0.888	0.556
0.89	0.5549999999999999
0.892	0.554
0.894	0.5529999999999999
0.896	0.552
0.898	0.5509999999999999
0.9	0.55
0.902	0.5489999999999999
0.904	0.548
0.906	0.5469999999999999
0.908	0.546
0.91	0.5449999999999999
0.912	0.544
0.914	0.5429999999999999
0.916	0.542
0.918	0.5409999999999999
0.92	0.54
0.922	0.5389999999999999
0.924	0.538
0.926	0.5369999999999999
0.928	0.536
0.93	0.5349999999999999
0.932	0.534
0.934	0.5329999999999999
0.936	0.532
0.938	0.531
0.94	0.53
0.942	0.529
0.944	0.528
0.946	0.527
0.948	0.526
0.95	0.525
0.952	0.524
0.954	0.523
0.956	0.522
0.958	0.521
0.96	0.52
0.962	0.519
0.964	0.518
0.966	0.517
0.968	0.516
0.97	0.515
0.972	0.514
0.974	0.513
0.976	0.512
0.978	0.511
0.98	0.51
0.982	0.509
0.984	0.508
0.986	0.507
0.988	0.506
0.99	0.505
0.992	0.504
0.994	0.503
0.996	0.502
0.998	0.501
1.0	0.5
1.002	0.499
1.004	0.498
1.006	0.497
1.008	0.496
1.01	0.495
1.012	0.494
1.014	0.493
1.016	0.492
1.018	0.491
1.02	0.49
1.022	0.489
1.024	0.488
1.026	0.487
1.028	0.486
1.03	0.485
1.032	0.484
1.034	0.483
1.036	0.482
1.038	0.481
1.04	0.48
1.042	0.479
1.044	0.478
1.046	0.477
1.048	0.476
1.05	0.475
1.052	0.474
1.054	0.473
1.056	0.472
1.058	0.471
1.06	0.47
1.062	0.469
1.064	0.46799999999999997
1.066	0.46699999999999997
1.068	0.46599999999999997
1.07	0.46499999999999997
1.072	0.46399999999999997
1.074	0.46299999999999997
1.076	0.46199999999999997
1.078	0.46099999999999997
1.08	0.45999999999999996
1.082	0.45899999999999996
1.084	0.45799999999999996
1.086	0.45699999999999996
1.088	0.45599999999999996
1.09	0.45499999999999996
1.092	0.45399999999999996
1.094	0.45299999999999996
1.096	0.45199999999999996
1.098	0.45099999999999996
1.1	0.44999999999999996
1.102	0.44899999999999995
1.104	0.44799999999999995
1.106	0.44699999999999995
1.108	0.44599999999999995
1.11	0.44499999999999995
1.112	0.44399999999999995
1.114	0.44299999999999995
1.116	0.44199999999999995
1.118	0.44099999999999995
1.12	0.43999999999999995
1.122	0.43899999999999995
1.124	0.43799999999999994
1.126	0.43700000000000006
1.128	0.43600000000000005
1.13	0.43500000000000005
1.132	0.43400000000000005
1.134	0.43300000000000005
1.136	0.43200000000000005
1.138	0.43100000000000005
1.14	0.43000000000000005
1.142	0.42900000000000005
1.144	0.42800000000000005
1.146	0.42700000000000005
1.148	0.42600000000000005
1.15	0.42500000000000004
1.152	0.42400000000000004
1.154	0.42300000000000004
1.156	0.42200000000000004
1.158	0.42100000000000004
1.16	0.42000000000000004
1.162	0.41900000000000004
1.164	0.41800000000000004
1.166	0.41700000000000004
1.168	0.41600000000000004
1.17	0.41500000000000004
1.172	0.41400000000000003
1.174	0.41300000000000003
1.176	0.41200000000000003
1.178	0.41100000000000003
1.18	0.41000000000000003
1.182	0.40900000000000003
1.184	0.40800000000000003
1.186	0.40700000000000003
1.188	0.406
1.19	0.405
1.192	0.404
1.194	0.403
1.196	0.402
1.198	0.401
1.2	0.4
1.202	0.399
1.204	0.398
1.206	0.397
1.208	0.396
1.21	0.395
1.212	0.394
1.214	0.393
1.216	0.392
1.218	0.391
1.22	0.39
1.222	0.389
1.224	0.388
1.226	0.387
1.228	0.386
1.23	0.385
1.232	0.384
1.234	0.383
1.236	0.382
1.238	0.381
1.24	0.38
1.242	0.379
1.244	0.378
1.246	0.377
1.248	0.376
1.25	0.375
1.252	0.374
1.254	0.373
1.256	0.372
1.258	0.371
1.26	0.37
1.262	0.369
1.264	0.368
1.266	0.367
1.268	0.366
1.27	0.365
1.272	0.364
1.274	0.363
1.276	0.362
1.278	0.361
1.28	0.36
1.282	0.359
1.284	0.358
1.286	0.357
1.288	0.356
1.29	0.355
1.292	0.354
1.294	0.353
1.296	0.352
1.298	0.351
1.3	0.35
1.302	0.349
1.304	0.348
1.306	0.347
1.308	0.346
1.31	0.345
1.312	0.344
1.314	0.34299999999999997
1.316	0.34199999999999997
1.318	0.34099999999999997
1.32	0.33999999999999997
1.322	0.33899999999999997
1.324	0.33799999999999997
1.326	0.33699999999999997
1.328	0.33599999999999997
1.33	0.33499999999999996
1.332	0.33399999999999996
1.334	0.33299999999999996
1.336	0.33199999999999996
1.338	0.33099999999999996
1.34	0.32999999999999996
1.342	0.32899999999999996
1.344	0.32799999999999996
1.346	0.32699999999999996
1.348	0.32599999999999996
1.35	0.32499999999999996
1.352	0.32399999999999995
1.354	0.32299999999999995
1.356	0.32199999999999995
1.358	0.32099999999999995
1.36	0.31999999999999995
1.362	0.31899999999999995
1.364	0.31799999999999995
1.366	0.31699999999999995
1.368	0.31599999999999995
1.37	0.31499999999999995
1.372	0.31399999999999995
1.374	0.31299999999999994
1.376	0.31200000000000006
1.378	0.31100000000000005
1.38	0.31000000000000005
1.382	0.30900000000000005
1.384	0.30800000000000005
1.386	0.30700000000000005
1.388	0.30600000000000005
1.39	0.30500000000000005
1.392	0.30400000000000005
1.394	0.30300000000000005
1.396	0.30200000000000005
1.398	0.30100000000000005
1.4	0.30000000000000004
1.402	0.29900000000000004
1.404	0.29800000000000004
1.406	0.29700000000000004
1.408	0.29600000000000004
1.41	0.29500000000000004
1.412	0.29400000000000004
1.414	0.29300000000000004
1.416	0.29200000000000004
1.418	0.29100000000000004
1.42	0.29000000000000004
1.422	0.28900000000000003
1.424	0.28800000000000003
1.426	0.28700000000000003
1.428	0.28600000000000003
1.43	0.28500000000000003
1.432	0.28400000000000003
1.434	0.28300000000000003
1.436	0.28200000000000003
1.438	0.281
1.44	0.28
1.442	0.279
1.444	0.278
1.446	0.277
1.448	0.276
1.45	0.275
1.452	0.274
1.454	0.273
1.456	0.272
1.458	0.271
1.46	0.27
1.462	0.269
1.464	0.268
1.466	0.267
1.468	0.266
1.47	0.265
1.472	0.264
1.474	0.263
1.476	0.262
1.478	0.261
1.48	0.26
1.482	0.259
1.484	0.258
1.486	0.257
1.488	0.256
1.49	0.255
1.492	0.254
1.494	0.253
1.496	0.252
1.498	0.251
1.5	0.25
1.502	0.249
1.504	0.248
1.506	0.247
1.508	0.246
1.51	0.245
1.512	0.244
1.514	0.243
1.516	0.242
1.518	0.241
1.52	0.24
1.522	0.239
1.524	0.238
1.526	0.237
1.528	0.236
1.53	0.235
1.532	0.23399999999999999
1.534	0.23299999999999998
1.536	0.23199999999999998
1.538	0.23099999999999998
1.54	0.22999999999999998
1.542	0.22899999999999998
1.544	0.22799999999999998
1.546	0.22699999999999998
1.548	0.22599999999999998
1.55	0.22499999999999998
1.552	0.22399999999999998
1.554	0.22299999999999998
1.556	0.22199999999999998
1.558	0.22099999999999997
1.56	0.21999999999999997
1.562	0.21899999999999997
1.564	0.21799999999999997
1.566	0.21699999999999997
1.568	0.21599999999999997
1.57	0.21499999999999997
1.572	0.21399999999999997
1.574	0.21299999999999997
1.576	0.21199999999999997
1.578	0.21099999999999997
1.58	0.20999999999999996
1.582	0.20899999999999996
1.584	0.20799999999999996
1.586	0.20699999999999996
1.588	0.20599999999999996
1.59	0.20499999999999996
1.592	0.20399999999999996
1.594	0.20299999999999996
1.596	0.20199999999999996
1.598	0.20099999999999996
1.6	0.19999999999999996
1.602	0.19899999999999995
1.604	0.19799999999999995
1.606	0.19699999999999995
1.608	0.19599999999999995
1.61	0.19499999999999995
1.612	0.19399999999999995
1.614	0.19299999999999995
1.616	0.19199999999999995
1.618	0.19099999999999995
1.62	0.18999999999999995
1.622	0.18899999999999995
1.624	0.18799999999999994
1.626	0.18700000000000006
1.628	0.18600000000000005
1.63	0.18500000000000005
1.632	0.18400000000000005
1.634	0.18300000000000005
1.636	0.18200000000000005
1.638	0.18100000000000005
1.64	0.18000000000000005
1.642	0.17900000000000005
1.644	0.17800000000000005
1.646	0.17700000000000005
1.648	0.17600000000000005
1.65	0.17500000000000004
1.652	0.17400000000000004
1.654	0.17300000000000004
1.656	0.17200000000000004
1.658	0.17100000000000004
1.66	0.17000000000000004
1.662	0.16900000000000004
1.664	0.16800000000000004
1.666	0.16700000000000004
1.668	0.16600000000000004
1.67	0.16500000000000004
1.672	0.16400000000000003
1.674	0.16300000000000003
1.676	0.16200000000000003
1.678	0.16100000000000003
1.68	0.16000000000000003
1.682	0.15900000000000003
1.684	0.15800000000000003
1.686	0.15700000000000003
1.688	0.15600000000000003
1.69	0.15500000000000003
1.692	0.15400000000000003
1.694	0.15300000000000002
1.696	0.15200000000000002
1.698	0.15100000000000002
1.7	0.15000000000000002
1.702	0.14900000000000002
1.704	0.14800000000000002
1.706	0.14700000000000002
1.708	0.14600000000000002
1.71	0.14500000000000002
1.712	0.14400000000000002
1.714	0.14300000000000002
1.716	0.14200000000000002
1.718	0.14100000000000001
1.72	0.14
1.722	0.139
1.724	0.138
1.726	0.137
1.728	0.136
1.73	0.135
1.732	0.134
1.734	0.133
1.736	0.132
1.738	0.131
1.74	0.13
1.742	0.129
1.744	0.128
1.746	0.127
1.748	0.126
1.75	0.125
1.752	0.124
1.754	0.123
1.756	0.122
1.758	0.121
1.76	0.12
1.762	0.119
1.764	0.118
1.766	0.11699999999999999
1.768	0.11599999999999999
1.77	0.11499999999999999
1.772	0.11399999999999999
1.774	0.11299999999999999
1.776	0.11199999999999999
1.778	0.11099999999999999
1.78	0.10999999999999999
1.782	0.10899999999999999
1.784	0.10799999999999998
1.786	0.10699999999999998
1.788	0.10599999999999998
1.79	0.10499999999999998
1.792	0.10399999999999998
1.794	0.10299999999999998
1.796	0.10199999999999998
1.798	0.10099999999999998
1.8	0.09999999999999998
1.802	0.09899999999999998
1.804	0.09799999999999998
1.806	0.09699999999999998
1.808	0.09599999999999997
1.81	0.09499999999999997
1.812	0.09399999999999997
1.814	0.09299999999999997
1.816	0.09199999999999997
1.818	0.09099999999999997
1.82	0.08999999999999997
1.822	0.08899999999999997
1.824	0.08799999999999997
1.826	0.08699999999999997
1.828	0.08599999999999997
1.83	0.08499999999999996
1.832	0.08399999999999996
1.834	0.08299999999999996
1.836	0.08199999999999996
1.838	0.08099999999999996
1.84	0.07999999999999996
1.842	0.07899999999999996
1.844	0.07799999999999996
1.846	0.07699999999999996
1.848	0.07599999999999996
1.85	0.07499999999999996
1.852	0.07399999999999995
1.854	0.07299999999999995
1.856	0.07199999999999995
1.858	0.07099999999999995
1.86	0.06999999999999995
1.862	0.06899999999999995
1.864	0.06799999999999995
1.866	0.06699999999999995
1.868	0.06599999999999995
1.87	0.06499999999999995
1.872	0.06399999999999995
1.874	0.06299999999999994
1.876	0.062000000000000055
1.878	0.061000000000000054
1.88	0.06000000000000005
1.882	0.05900000000000005
1.884	0.05800000000000005
1.886	0.05700000000000005
1.888	0.05600000000000005
1.89	0.05500000000000005
1.892	0.05400000000000005
1.894	0.05300000000000005
1.896	0.052000000000000046
1.898	0.051000000000000045
1.9	0.050000000000000044
1.902	0.049000000000000044
1.904	0.04800000000000004
1.906	0.04700000000000004
1.908	0.04600000000000004
1.91	0.04500000000000004
1.912	0.04400000000000004
1.914	0.04300000000000004
1.916	0.04200000000000004
1.918	0.041000000000000036
1.92	0.040000000000000036
1.922	0.039000000000000035
1.924	0.038000000000000034
1.926	0.03700000000000003
1.928	0.03600000000000003
1.93	0.03500000000000003
1.932	0.03400000000000003
1.934	0.03300000000000003
1.936	0.03200000000000003
1.938	0.031000000000000028
1.94	0.030000000000000027
1.942	0.029000000000000026
1.944	0.028000000000000025
1.946	0.027000000000000024
1.948	0.026000000000000023
1.95	0.025000000000000022
1.952	0.02400000000000002
1.954	0.02300000000000002
1.956	0.02200000000000002
1.958	0.02100000000000002
1.96	0.020000000000000018
1.962	0.019000000000000017
1.964	0.018000000000000016
1.966	0.017000000000000015
1.968	0.016000000000000014
1.97	0.015000000000000013
1.972	0.014000000000000012
1.974	0.013000000000000012
1.976	0.01200000000000001
1.978	0.01100000000000001
1.98	0.010000000000000009
1.982	0.009000000000000008
1.984	0.008000000000000007
1.986	0.007000000000000006
1.988	0.006000000000000005
1.99	0.0050000000000000044
1.992	0.0040000000000000036
1.994	0.0030000000000000027
1.996	0.0020000000000000018
1.998	0.0010000000000000009
2.0	0.0
2.002	0.0009999999999998899
2.004	0.0020000000000000018
2.006	0.0029999999999998916
2.008	0.0040000000000000036
2.01	0.004999999999999893
2.012	0.006000000000000005
2.014	0.006999999999999895
2.016	0.008000000000000007
2.018	0.008999999999999897
2.02	0.010000000000000009
2.022	0.010999999999999899
2.024	0.01200000000000001
2.026	0.0129999999999999
2.028	0.014000000000000012
2.03	0.014999999999999902
2.032	0.016000000000000014
2.034	0.016999999999999904
2.036	0.018000000000000016
2.038	0.018999999999999906
2.04	0.020000000000000018
2.042	0.020999999999999908
2.044	0.02200000000000002
2.046	0.02299999999999991
2.048	0.02400000000000002
2.05	0.02499999999999991
2.052	0.026000000000000023
2.054	0.026999999999999913
2.056	0.028000000000000025
2.058	0.028999999999999915
2.06	0.030000000000000027
2.062	0.030999999999999917
2.064	0.03200000000000003
2.066	0.03299999999999992
2.068	0.03400000000000003
2.07	0.03499999999999992
2.072	0.03600000000000003
2.074	0.03699999999999992
2.076	0.038000000000000034
2.078	0.038999999999999924
2.08	0.040000000000000036
2.082	0.040999999999999925
2.084	0.04200000000000004
2.086	0.04299999999999993
2.088	0.04400000000000004
2.09	0.04499999999999993
2.092	0.04600000000000004
2.094	0.04699999999999993
2.096	0.04800000000000004
2.098	0.04899999999999993
2.1	0.050000000000000044
2.102	0.050999999999999934
2.104	0.052000000000000046
2.106	0.052999999999999936
2.108	0.05400000000000005
2.11	0.05499999999999994
2.112	0.05600000000000005
2.114	0.05699999999999994
2.116	0.05800000000000005
2.118	0.05899999999999994
2.12	0.06000000000000005
2.122	0.06099999999999994
2.124	0.062000000000000055
2.126	0.06299999999999994
2.128	0.06400000000000006
2.13	0.06499999999999995
2.132	0.06600000000000006
2.134	0.06699999999999995
2.136	0.06800000000000006
2.138	0.06899999999999995
2.14	0.07000000000000006
2.142	0.07099999999999995
2.144	0.07200000000000006
2.146	0.07299999999999995
2.148	0.07400000000000007
2.15	0.07499999999999996
2.152	0.07600000000000007
2.154	0.07699999999999996
2.156	0.07800000000000007
2.158	0.07899999999999996
2.16	0.08000000000000007
2.162	0.08099999999999996
2.164	0.08200000000000007
2.166	0.08299999999999996
2.168	0.08400000000000007
2.17	0.08499999999999996
2.172	0.08600000000000008
2.174	0.08699999999999997
2.176	0.08800000000000008
2.178	0.08899999999999997
2.18	0.09000000000000008
2.182	0.09099999999999997
2.184	0.09200000000000008
2.186	0.09299999999999997
2.188	0.09400000000000008
2.19	0.09499999999999997
2.192	0.09600000000000009
2.194	0.09699999999999998
2.196	0.09800000000000009
2.198	0.09899999999999998
2.2	0.10000000000000009
2.202	0.10099999999999998
2.204	0.10200000000000009
2.206	0.10299999999999998
2.208	0.10400000000000009
2.21	0.10499999999999998
2.212	0.1060000000000001
2.214	0.10699999999999998
2.216	0.1080000000000001
2.218	0.10899999999999999
2.22	0.1100000000000001
2.222	0.11099999999999999
2.224	0.1120000000000001
2.226	0.11299999999999999
2.228	0.1140000000000001
2.23	0.11499999999999999
2.232	0.1160000000000001
2.234	0.11699999999999999
2.236	0.1180000000000001
2.238	0.119
2.24	0.1200000000000001
2.242	0.121
2.244	0.12200000000000011
2.246	0.123
2.248	0.12400000000000011
2.25	0.125
2.252	0.1259999999999999
2.254	0.127
2.256	0.1279999999999999
2.258	0.129
2.26	0.1299999999999999
2.262	0.131
2.264	0.1319999999999999
2.266	0.133
2.268	0.1339999999999999
2.27	0.135
2.272	0.1359999999999999
2.274	0.137
2.276	0.1379999999999999
2.278	0.139
2.28	0.1399999999999999
2.282	0.14100000000000001
2.284	0.1419999999999999
2.286	0.14300000000000002
2.288	0.1439999999999999
2.29	0.14500000000000002
2.292	0.1459999999999999
2.294	0.14700000000000002
2.296	0.1479999999999999
2.298	0.14900000000000002
2.3	0.1499999999999999
2.302	0.15100000000000002
2.304	0.1519999999999999
2.306	0.15300000000000002
2.308	0.15399999999999991
2.31	0.15500000000000003
2.312	0.15599999999999992
2.314	0.15700000000000003
2.316	0.15799999999999992
2.318	0.15900000000000003
2.32	0.15999999999999992
2.322	0.16100000000000003
2.324	0.16199999999999992
2.326	0.16300000000000003
2.328	0.16399999999999992
2.33	0.16500000000000004
2.332	0.16599999999999993
2.334	0.16700000000000004
2.336	0.16799999999999993
2.338	0.16900000000000004
2.34	0.16999999999999993
2.342	0.17100000000000004
2.344	0.17199999999999993
2.346	0.17300000000000004
2.348	0.17399999999999993
2.35	0.17500000000000004
2.352	0.17599999999999993
2.354	0.17700000000000005
2.356	0.17799999999999994
2.358	0.17900000000000005
2.36	0.17999999999999994
2.362	0.18100000000000005
2.364	0.18199999999999994
2.366	0.18300000000000005
2.368	0.18399999999999994
2.37	0.18500000000000005
2.372	0.18599999999999994
2.374	0.18700000000000006
2.376	0.18799999999999994
2.378	0.18900000000000006
2.38	0.18999999999999995
2.382	0.19100000000000006
2.384	0.19199999999999995
2.386	0.19300000000000006
2.388	0.19399999999999995
2.39	0.19500000000000006
2.392	0.19599999999999995
2.394	0.19700000000000006
2.396	0.19799999999999995
2.398	0.19900000000000007
2.4	0.19999999999999996
2.402	0.20100000000000007
2.404	0.20199999999999996
2.406	0.20300000000000007
2.408	0.20399999999999996
2.41	0.20500000000000007
2.412	0.20599999999999996
2.414	0.20700000000000007
2.416	0.20799999999999996
2.418	0.20900000000000007
2.42	0.20999999999999996
2.422	0.21100000000000008
2.424	0.21199999999999997
2.426	0.21300000000000008
2.428	0.21399999999999997
2.43	0.21500000000000008
2.432	0.21599999999999997
2.434	0.21700000000000008
2.436	0.21799999999999997
2.438	0.21900000000000008
2.44	0.21999999999999997
2.442	0.22100000000000009
2.444	0.22199999999999998
2.446	0.2230000000000001
2.448	0.22399999999999998
2.45	0.2250000000000001
2.452	0.22599999999999998
2.454	0.2270000000000001
2.456	0.22799999999999998
2.458	0.2290000000000001
2.46	0.22999999999999998
2.462	0.2310000000000001
2.464	0.23199999999999998
2.466	0.2330000000000001
2.468	0.23399999999999999
2.47	0.2350000000000001
2.472	0.236
2.474	0.2370000000000001
2.476	0.238
2.478	0.2390000000000001
2.48	0.24
2.482	0.2410000000000001
2.484	0.242
2.486	0.2430000000000001
2.488	0.244
2.49	0.2450000000000001
2.492	0.246
2.494	0.2470000000000001
2.496	0.248
2.498	0.2490000000000001
2.5	0.25
2.502	0.2509999999999999
2.504	0.252
2.506	0.2529999999999999
2.508	0.254
2.51	0.2549999999999999
2.512	0.256
2.514	0.2569999999999999
2.516	0.258
2.518	0.2589999999999999
2.52	0.26
2.522	0.2609999999999999
2.524	0.262
2.526	0.2629999999999999
2.528	0.264
2.53	0.2649999999999999
2.532	0.266
2.534	0.2669999999999999
2.536	0.268
2.538	0.2689999999999999
2.54	0.27
2.542	0.2709999999999999
2.544	0.272
2.546	0.2729999999999999
2.548	0.274
2.55	0.2749999999999999
2.552	0.276
2.554	0.2769999999999999
2.556	0.278
2.558	0.2789999999999999
2.56	0.28
2.562	0.2809999999999999
2.564	0.28200000000000003
2.566	0.2829999999999999
2.568	0.28400000000000003
2.57	0.2849999999999999
2.572	0.28600000000000003
2.574	0.2869999999999999
2.576	0.28800000000000003
2.578	0.2889999999999999
2.58	0.29000000000000004
2.582	0.2909999999999999
2.584	0.29200000000000004
2.586	0.2929999999999999
2.588	0.29400000000000004
2.59	0.29499999999999993
2.592	0.29600000000000004
2.594	0.29699999999999993
2.596	0.29800000000000004
2.598	0.29899999999999993
2.6	0.30000000000000004
2.602	0.30099999999999993
2.604	0.30200000000000005
2.606	0.30299999999999994
2.608	0.30400000000000005
2.61	0.30499999999999994
2.612	0.30600000000000005
2.614	0.30699999999999994
2.616	0.30800000000000005
2.618	0.30899999999999994
2.62	0.31000000000000005
2.622	0.31099999999999994
2.624	0.31200000000000006
2.626	0.31299999999999994
2.628	0.31400000000000006
2.63	0.31499999999999995
2.632	0.31600000000000006
2.634	0.31699999999999995
2.636	0.31800000000000006
2.638	0.31899999999999995
2.64	0.32000000000000006
2.642	0.32099999999999995
2.644	0.32200000000000006
2.646	0.32299999999999995
2.648	0.32400000000000007
2.65	0.32499999999999996
2.652	0.32600000000000007
2.654	0.32699999999999996
2.656	0.32800000000000007
2.658	0.32899999999999996
2.66	0.33000000000000007
2.662	0.33099999999999996
2.664	0.3320000000000001
2.666	0.33299999999999996
2.668	0.3340000000000001
2.67	0.33499999999999996
2.672	0.3360000000000001
2.674	0.33699999999999997
2.676	0.3380000000000001
2.678	0.33899999999999997
2.68	0.3400000000000001
2.682	0.34099999999999997
2.684	0.3420000000000001
2.686	0.34299999999999997
2.688	0.3440000000000001
2.69	0.345
2.692	0.3460000000000001
2.694	0.347
2.696	0.3480000000000001
2.698	0.349
2.7	0.3500000000000001
2.702	0.351
2.704	0.3520000000000001
2.706	0.353
2.708	0.3540000000000001
2.71	0.355
2.712	0.3560000000000001
2.714	0.357
2.716	0.3580000000000001
2.718	0.359
2.72	0.3600000000000001
2.722	0.361
2.724	0.3620000000000001
2.726	0.363
2.728	0.3640000000000001
2.73	0.365
2.732	0.3660000000000001
2.734	0.367
2.736	0.3680000000000001
2.738	0.369
2.74	0.3700000000000001
2.742	0.371
2.744	0.3720000000000001
2.746	0.373
2.748	0.3740000000000001
2.75	0.375
2.752	0.3759999999999999
2.754	0.377
2.756	0.3779999999999999
2.758	0.379
2.76	0.3799999999999999
2.762	0.381
2.764	0.3819999999999999
2.766	0.383
2.768	0.3839999999999999
2.77	0.385
2.772	0.3859999999999999
2.774	0.387
2.776	0.3879999999999999
2.778	0.389
2.78	0.3899999999999999
2.782	0.391
2.784	0.3919999999999999
2.786	0.393
2.788	0.3939999999999999
2.79	0.395
2.792	0.3959999999999999
2.794	0.397
2.796	0.3979999999999999
2.798	0.399
2.8	0.3999999999999999
2.802	0.401
2.804	0.4019999999999999
2.806	0.403
2.808	0.4039999999999999
2.81	0.405
2.812	0.4059999999999999
2.814	0.40700000000000003
2.816	0.4079999999999999
2.818	0.40900000000000003
2.82	0.4099999999999999
2.822	0.41100000000000003
2.824	0.4119999999999999
2.826	0.41300000000000003
2.828	0.4139999999999999
2.83	0.41500000000000004
2.832	0.4159999999999999
2.834	0.41700000000000004
2.836	0.4179999999999999
2.838	0.41900000000000004
2.84	0.41999999999999993
2.842	0.42100000000000004
2.844	0.42199999999999993
2.846	0.42300000000000004
2.848	0.42399999999999993
2.85	0.42500000000000004
2.852	0.42599999999999993
2.854	0.42700000000000005
2.856	0.42799999999999994
2.858	0.42900000000000005
2.86	0.42999999999999994
2.862	0.43100000000000005
2.864	0.43199999999999994
2.866	0.43300000000000005
2.868	0.43399999999999994
2.87	0.43500000000000005
2.872	0.43599999999999994
2.874	0.43700000000000006
2.876	0.43799999999999994
2.878	0.43900000000000006
2.88	0.43999999999999995
2.882	0.44100000000000006
2.884	0.44199999999999995
2.886	0.44300000000000006
2.888	0.44399999999999995
2.89	0.44500000000000006
2.892	0.44599999999999995
2.894	0.44700000000000006
2.896	0.44799999999999995
2.898	0.44900000000000007
2.9	0.44999999999999996
2.902	0.45100000000000007
2.904	0.45199999999999996
2.906	0.45300000000000007
2.908	0.45399999999999996
2.91	0.45500000000000007
2.912	0.45599999999999996
2.914	0.4570000000000001
2.916	0.45799999999999996
2.918	0.4590000000000001
2.92	0.45999999999999996
2.922	0.4610000000000001
2.924	0.46199999999999997
2.926	0.4630000000000001
2.928	0.46399999999999997
2.93	0.4650000000000001
2.932	0.46599999999999997
2.934	0.4670000000000001
2.936	0.46799999999999997
2.938	0.4690000000000001
2.94	0.47
2.942	0.4710000000000001
2.944	0.472
2.946	0.4730000000000001
2.948	0.474
2.95	0.4750000000000001
2.952	0.476
2.954	0.4770000000000001
2.956	0.478
2.958	0.4790000000000001
2.96	0.48
2.962	0.4810000000000001
2.964	0.482
2.966	0.4830000000000001
2.968	0.484
2.97	0.4850000000000001
2.972	0.486
2.974	0.4870000000000001
2.976	0.488
2.978	0.4890000000000001
2.98	0.49
2.982	0.4910000000000001
2.984	0.492
2.986	0.4930000000000001
2.988	0.494
2.99	0.4950000000000001
2.992	0.496
2.994	0.4970000000000001
2.996	0.498
2.998	0.4990000000000001
3.0	0.5
3.002	0.5009999999999999
3.004	0.502
3.006	0.5029999999999999
3.008	0.504
3.01	0.5049999999999999
3.012	0.506
3.014	0.5069999999999999
3.016	0.508
3.018	0.5089999999999999
3.02	0.51
3.022	0.5109999999999999
3.024	0.512
3.026	0.5129999999999999
3.028	0.514
3.03	0.5149999999999999
3.032	0.516
3.034	0.5169999999999999
3.036	0.518
3.038	0.5189999999999999
3.04	0.52
3.042	0.5209999999999999
3.044	0.522
3.046	0.5229999999999999
3.048	0.524
3.05	0.5249999999999999
3.052	0.526
3.054	0.5269999999999999
3.056	0.528
3.058	0.5289999999999999
3.06	0.53
3.062	0.5309999999999999
3.064	0.532
3.066	0.5329999999999999
3.068	0.534
3.07	0.5349999999999999
3.072	0.536
3.074	0.5369999999999999
3.076	0.538
3.078	0.5389999999999999
3.08	0.54
3.082	0.5409999999999999
3.084	0.542
3.086	0.5429999999999999
3.088	0.544
3.09	0.5449999999999999
3.092	0.546
3.094	0.5469999999999999
3.096	0.548
3.098	0.5489999999999999
3.1	0.55
3.102	0.5509999999999999
3.104	0.552
3.106	0.5529999999999999
3.108	0.554
3.11	0.5549999999999999
3.112	0.556
3.114	0.5569999999999999
3.116	0.558
3.118	0.5589999999999999
3.12	0.56
3.122	0.5609999999999999
3.124	0.562
3.126	0.563
3.128	0.5640000000000001
3.13	0.565
3.132	0.5660000000000001
3.134	0.567
3.136	0.5680000000000001
3.138	0.569
3.14	0.5700000000000001
3.142	0.571
3.144	0.5720000000000001
3.146	0.573
3.148	0.5740000000000001
3.15	0.575
3.152	0.5760000000000001
3.154	0.577
3.156	0.5780000000000001
3.158	0.579
3.16	0.5800000000000001
3.162	0.581
3.164	0.5820000000000001
3.166	0.583
3.168	0.5840000000000001
3.17	0.585
3.172	0.5860000000000001
3.174	0.587
3.176	0.5880000000000001
3.178	0.589
3.18	0.5900000000000001
3.182	0.591
3.184	0.5920000000000001
3.186	0.593
3.188	0.5940000000000001
3.19	0.595
3.192	0.5960000000000001
3.194	0.597
3.196	0.5980000000000001
3.198	0.599
3.2	0.6000000000000001
3.202	0.601
3.204	0.6020000000000001
3.206	0.603
3.208	0.6040000000000001
3.21	0.605
3.212	0.6060000000000001
3.214	0.607
3.216	0.6080000000000001
3.218	0.609
3.22	0.6100000000000001
3.222	0.611
3.224	0.6120000000000001
3.226	0.613
3.228	0.6140000000000001
3.23	0.615
3.232	0.6160000000000001
3.234	0.617
3.236	0.6180000000000001
3.238	0.619
3.24	0.6200000000000001
3.242	0.621
3.244	0.6220000000000001
3.246	0.623
3.248	0.6240000000000001
3.25	0.625
3.252	0.6259999999999999
3.254	0.627
3.256	0.6279999999999999
3.258	0.629
3.26	0.6299999999999999
3.262	0.631
3.264	0.6319999999999999
3.266	0.633
3.268	0.6339999999999999
3.27	0.635
3.272	0.6359999999999999
3.274	0.637
3.276	0.6379999999999999
3.278	0.639
3.28	0.6399999999999999
3.282	0.641
3.284	0.6419999999999999
3.286	0.643
3.288	0.6439999999999999
3.29	0.645
3.292	0.6459999999999999
3.294	0.647
3.296	0.6479999999999999
3.298	0.649
3.3	0.6499999999999999
3.302	0.651
3.304	0.6519999999999999
3.306	0.653
3.308	0.6539999999999999
3.31	0.655
3.312	0.6559999999999999
3.314	0.657
3.316	0.6579999999999999
3.318	0.659
3.32	0.6599999999999999
3.322	0.661
3.324	0.6619999999999999
3.326	0.663
3.328	0.6639999999999999
3.33	0.665
3.332	0.6659999999999999
3.334	0.667
3.336	0.6679999999999999
3.338	0.669
3.34	0.6699999999999999
3.342	0.671
3.344	0.6719999999999999
3.346	0.673
3.348	0.6739999999999999
3.35	0.675
3.352	0.6759999999999999
3.354	0.677
3.356	0.6779999999999999
3.358	0.679
3.36	0.6799999999999999
3.362	0.681
3.364	0.6819999999999999
3.366	0.683
3.368	0.6839999999999999
3.37	0.685
3.372	0.6859999999999999
3.374	0.687
3.376	0.688
3.378	0.6890000000000001
3.38	0.69
3.382	0.6910000000000001
3.384	0.692
3.386	0.6930000000000001
3.388	0.694
3.39	0.6950000000000001
3.392	0.696
3.394	0.6970000000000001
3.396	0.698
3.398	0.6990000000000001
3.4	0.7
3.402	0.7010000000000001
3.404	0.702
3.406	0.7030000000000001
3.408	0.704
3.41	0.7050000000000001
3.412	0.706
3.414	0.7070000000000001
3.416	0.708
3.418	0.7090000000000001
3.42	0.71
3.422	0.7110000000000001
3.424	0.712
3.426	0.7130000000000001
3.428	0.714
3.43	0.7150000000000001
3.432	0.716
3.434	0.7170000000000001
3.436	0.718
3.438	0.7190000000000001
3.44	0.72
3.442	0.7210000000000001
3.444	0.722
3.446	0.7230000000000001
3.448	0.724
3.45	0.7250000000000001
3.452	0.726
3.454	0.7270000000000001
3.456	0.728
3.458	0.7290000000000001
3.46	0.73
3.462	0.7310000000000001
3.464	0.732
3.466	0.7330000000000001
3.468	0.734
3.47	0.7350000000000001
3.472	0.736
3.474	0.7370000000000001
3.476	0.738
3.478	0.7390000000000001
3.48	0.74
3.482	0.7410000000000001
3.484	0.742
3.486	0.7430000000000001
3.488	0.744
3.49	0.7450000000000001
3.492	0.746
3.494	0.7470000000000001
3.496	0.748
3.498	0.7490000000000001
3.5	0.75
3.502	0.7509999999999999
3.504	0.752
3.506	0.7529999999999999
3.508	0.754
3.51	0.7549999999999999
3.512	0.756
3.514	0.7569999999999999
3.516	0.758
3.518	0.7589999999999999
3.52	0.76
3.522	0.7609999999999999
3.524	0.762
3.526	0.7629999999999999
3.528	0.764
3.53	0.7649999999999999
3.532	0.766
3.534	0.7669999999999999
3.536	0.768
3.538	0.7689999999999999
3.54	0.77
3.542	0.7709999999999999
3.544	0.772
3.546	0.7729999999999999
3.548	0.774
3.55	0.7749999999999999
3.552	0.776
3.554	0.7769999999999999
3.556	0.778
3.558	0.7789999999999999
3.56	0.78
3.562	0.7809999999999999
3.564	0.782
3.566	0.7829999999999999
3.568	0.784
3.57	0.7849999999999999
3.572	0.786
3.574	0.7869999999999999
3.576	0.788
3.578	0.7889999999999999
3.58	0.79
3.582	0.7909999999999999
3.584	0.792
3.586	0.7929999999999999
3.588	0.794
3.59	0.7949999999999999
3.592	0.796
3.594	0.7969999999999999
3.596	0.798
3.598	0.7989999999999999
3.6	0.8
3.602	0.8009999999999999
3.604	0.802
3.606	0.8029999999999999
3.608	0.804
3.61	0.8049999999999999
3.612	0.806
3.614	0.8069999999999999
3.616	0.808
3.618	0.8089999999999999
3.62	0.81
3.622	0.8109999999999999
3.624	0.812
3.626	0.813
3.628	0.8140000000000001
3.63	0.815
3.632	0.8160000000000001
3.634	0.817
3.636	0.8180000000000001
3.638	0.819
3.64	0.8200000000000001
3.642	0.821
3.644	0.8220000000000001
3.646	0.823
3.648	0.8240000000000001
3.65	0.825
3.652	0.8260000000000001
3.654	0.827
3.656	0.8280000000000001
3.658	0.829
3.66	0.8300000000000001
3.662	0.831
3.664	0.8320000000000001
3.666	0.833
3.668	0.8340000000000001
3.67	0.835
3.672	0.8360000000000001
3.674	0.837
3.676	0.8380000000000001
3.678	0.839
3.68	0.8400000000000001
3.682	0.841
3.684	0.8420000000000001
3.686	0.843
3.688	0.8440000000000001
3.69	0.845
3.692	0.8460000000000001
3.694	0.847
3.696	0.8480000000000001
3.698	0.849
3.7	0.8500000000000001
3.702	0.851
3.704	0.8520000000000001
3.706	0.853
3.708	0.8540000000000001
3.71	0.855
3.712	0.8560000000000001
3.714	0.857
3.716	0.8580000000000001
3.718	0.859
3.72	0.8600000000000001
3.722	0.861
3.724	0.8620000000000001
3.726	0.863
3.728	0.8640000000000001
3.73	0.865
3.732	0.8660000000000001
3.734	0.867
3.736	0.8680000000000001
3.738	0.869
3.74	0.8700000000000001
3.742	0.871
3.744	0.8720000000000001
3.746	0.873
3.748	0.8740000000000001
3.75	0.875
3.752	0.8759999999999999
3.754	0.877
3.756	0.8779999999999999
3.758	0.879
3.76	0.8799999999999999
3.762	0.881
3.764	0.8819999999999999
3.766	0.883
3.768	0.8839999999999999
3.77	0.885
3.772	0.8859999999999999
3.774	0.887
3.776	0.8879999999999999
3.778	0.889
3.78	0.8899999999999999
3.782	0.891
3.784	0.8919999999999999
3.786	0.893
3.788	0.8939999999999999
3.79	0.895
3.792	0.8959999999999999
3.794	0.897
3.796	0.8979999999999999
3.798	0.899
3.8	0.8999999999999999
3.802	0.901
3.804	0.9019999999999999
3.806	0.903
3.808	0.9039999999999999
3.81	0.905
3.812	0.9059999999999999
3.814	0.907
3.816	0.9079999999999999
3.818	0.909
3.82	0.9099999999999999
3.822	0.911
3.824	0.9119999999999999
3.826	0.913
3.828	0.9139999999999999
3.83	0.915
3.832	0.9159999999999999
3.834	0.917
3.836	0.9179999999999999
3.838	0.919
3.84	0.9199999999999999
3.842	0.921
3.844	0.9219999999999999
3.846	0.923
3.848	0.9239999999999999
3.85	0.925
3.852	0.9259999999999999
3.854	0.927
3.856	0.9279999999999999
3.858	0.929
3.86	0.9299999999999999
3.862	0.931
3.864	0.9319999999999999
3.866	0.933
3.868	0.9339999999999999
3.87	0.935
3.872	0.9359999999999999
3.874	0.937
3.876	0.938
3.878	0.9390000000000001
3.88	0.94
3.882	0.9410000000000001
3.884	0.942
3.886	0.9430000000000001
3.888	0.944
3.89	0.9450000000000001
3.892	0.946
3.894	0.9470000000000001
3.896	0.948
3.898	0.9490000000000001
3.9	0.95
3.902	0.9510000000000001
3.904	0.952
3.906	0.9530000000000001
3.908	0.954
3.91	0.9550000000000001
3.912	0.956
3.914	0.9570000000000001
3.916	0.958
3.918	0.9590000000000001
3.92	0.96
3.922	0.9610000000000001
3.924	0.962
3.926	0.9630000000000001
3.928	0.964
3.93	0.9650000000000001
3.932	0.966
3.934	0.9670000000000001
3.936	0.968
3.938	0.9690000000000001
3.94	0.97
3.942	0.9710000000000001
3.944	0.972
3.946	0.9730000000000001
3.948	0.974
3.95	0.9750000000000001
3.952	0.976
3.954	0.9770000000000001
3.956	0.978
3.958	0.9790000000000001
3.96	0.98
3.962	0.9810000000000001
3.964	0.982
3.966	0.9830000000000001
3.968	0.984
3.97	0.9850000000000001
3.972	0.986
3.974	0.9870000000000001
3.976	0.988
3.978	0.9890000000000001
3.98	0.99
3.982	0.9910000000000001
3.984	0.992
3.986	0.9930000000000001
3.988	0.994
3.99	0.9950000000000001
3.992	0.996
3.994	0.9970000000000001
3.996	0.998
3.998	0.9990000000000001
4.0	1.0


==> figures/data/1D_example_nx_7_ddf_Yang3_alpha_2/exact_solution_minus.txt <==
0.0	1.0
0.002	0.999
0.004	0.998
0.006	0.997
0.008	0.996
0.01	0.995
0.012	0.994
0.014	0.993
0.016	0.992
0.018	0.991
0.02	0.99
0.022	0.989
0.024	0.988
0.026	0.987
0.028	0.986
0.03	0.985
0.032	0.984
0.034	0.983
0.036	0.982
0.038	0.981
0.04	0.98
0.042	0.979
0.044	0.978
0.046	0.977
0.048	0.976
0.05	0.975
0.052	0.974
0.054	0.973
0.056	0.972
0.058	0.971
0.06	0.97
0.062	0.969
0.064	0.968
0.066	0.967
0.068	0.966
0.07	0.965
0.072	0.964
0.074	0.963
0.076	0.962
0.078	0.961
0.08	0.96
0.082	0.959
0.084	0.958
0.086	0.957
0.088	0.956
0.09	0.955
0.092	0.954
0.094	0.953
0.096	0.952
0.098	0.951
0.1	0.95
0.102	0.949
0.104	0.948
0.106	0.947
0.108	0.946
0.11	0.945
0.112	0.944
0.114	0.943
0.116	0.942
0.118	0.9410000000000001
0.12	0.94
0.122	0.9390000000000001
0.124	0.938
0.126	0.937
0.128	0.9359999999999999
0.13	0.935
0.132	0.9339999999999999
0.134	0.933
0.136	0.9319999999999999
0.138	0.931
0.14	0.9299999999999999
0.142	0.929
0.144	0.928
0.146	0.927
0.148	0.926
0.15	0.925
0.152	0.924
0.154	0.923
0.156	0.922
0.158	0.921
0.16	0.92
0.162	0.919
0.164	0.918
0.166	0.917
0.168	0.916
0.17	0.915
0.172	0.914
0.174	0.913
0.176	0.912
0.178	0.911
0.18	0.91
0.182	0.909
0.184	0.908
0.186	0.907
0.188	0.906
0.19	0.905
0.192	0.904
0.194	0.903
0.196	0.902
0.198	0.901
0.2	0.9
0.202	0.899
0.204	0.898
0.206	0.897
0.208	0.896
0.21	0.895
0.212	0.894
0.214	0.893
0.216	0.892
0.218	0.891
0.22	0.89
0.222	0.889
0.224	0.888
0.226	0.887
0.228	0.886
0.23	0.885
0.232	0.884
0.234	0.883
0.236	0.882
0.238	0.881
0.24	0.88
0.242	0.879
0.244	0.878
0.246	0.877
0.248	0.876
0.25	0.875
0.252	0.874
0.254	0.873
0.256	0.872
0.258	0.871
0.26	0.87
0.262	0.869
0.264	0.868
0.266	0.867
0.268	0.866
0.27	0.865
0.272	0.864
0.274	0.863
0.276	0.862
0.278	0.861
0.28	0.86
0.282	0.859
0.284	0.858
0.286	0.857
0.288	0.856
0.29	0.855
0.292	0.854
0.294	0.853
0.296	0.852
0.298	0.851
0.3	0.85
0.302	0.849
0.304	0.848
0.306	0.847
0.308	0.846
0.31	0.845
0.312	0.844
0.314	0.843
0.316	0.842
0.318	0.841
0.32	0.84
0.322	0.839
0.324	0.838
0.326	0.837
0.328	0.836
0.33	0.835
0.332	0.834
0.334	0.833
0.336	0.832
0.338	0.831
0.34	0.83
0.342	0.829
0.344	0.8280000000000001
0.346	0.827
0.348	0.8260000000000001
0.35	0.825
0.352	0.8240000000000001
0.354	0.823
0.356	0.8220000000000001
0.358	0.821
0.36	0.8200000000000001
0.362	0.819
0.364	0.8180000000000001
0.366	0.817
0.368	0.8160000000000001
0.37	0.815
0.372	0.8140000000000001
0.374	0.813
0.376	0.812
0.378	0.8109999999999999
0.38	0.81
0.382	0.8089999999999999
0.384	0.808
0.386	0.8069999999999999
0.388	0.806
0.39	0.8049999999999999
0.392	0.804
0.394	0.8029999999999999
0.396	0.802
0.398	0.8009999999999999
0.4	0.8
0.402	0.7989999999999999
0.404	0.798
0.406	0.7969999999999999
0.408	0.796
0.41	0.795
0.412	0.794
0.414	0.793
0.416	0.792
0.418	0.791
0.42	0.79
0.422	0.789
0.424	0.788
0.426	0.787
0.428	0.786
0.43	0.785
0.432	0.784
0.434	0.783
0.436	0.782
0.438	0.781
0.44	0.78
0.442	0.779
0.444	0.778
0.446	0.777
0.448	0.776
0.45	0.775
0.452	0.774
0.454	0.773
0.456	0.772
0.458	0.771
0.46	0.77
0.462	0.769
0.464	0.768
0.466	0.767
0.468	0.766
0.47	0.765
0.472	0.764
0.474	0.763
0.476	0.762
0.478	0.761
0.48	0.76
0.482	0.759
0.484	0.758
0.486	0.757
0.488	0.756
0.49	0.755
0.492	0.754
0.494	0.753
0.496	0.752
0.498	0.751
0.5	0.75
0.502	0.749
0.504	0.748
0.506	0.747
0.508	0.746
0.51	0.745
0.512	0.744
0.514	0.743
0.516	0.742
0.518	0.741
0.52	0.74
0.522	0.739
0.524	0.738
0.526	0.737
0.528	0.736
0.53	0.735
0.532	0.734
0.534	0.733
0.536	0.732
0.538	0.731
0.54	0.73
0.542	0.729
0.544	0.728
0.546	0.727
0.548	0.726
0.55	0.725
0.552	0.724
0.554	0.723
0.556	0.722
0.558	0.721
0.56	0.72
0.562	0.719
0.564	0.718
0.566	0.7170000000000001
0.568	0.716
0.57	0.7150000000000001
0.572	0.714
0.574	0.7130000000000001
0.576	0.712
0.578	0.7110000000000001
0.58	0.71
0.582	0.7090000000000001
0.584	0.708
0.586	0.7070000000000001
0.588	0.706
0.59	0.7050000000000001
0.592	0.704
0.594	0.7030000000000001
0.596	0.702
0.598	0.7010000000000001
0.6	0.7
0.602	0.6990000000000001
0.604	0.698
0.606	0.6970000000000001
0.608	0.696
0.61	0.6950000000000001
0.612	0.694
0.614	0.6930000000000001
0.616	0.692
0.618	0.6910000000000001
0.62	0.69
0.622	0.6890000000000001
0.624	0.688
0.626	0.687
0.628	0.6859999999999999
0.63	0.685
0.632	0.6839999999999999
0.634	0.683
0.636	0.6819999999999999
0.638	0.681
0.64	0.6799999999999999
0.642	0.679
0.644	0.6779999999999999
0.646	0.677
0.648	0.6759999999999999
0.65	0.675
0.652	0.6739999999999999
0.654	0.673
0.656	0.6719999999999999
0.658	0.671
0.66	0.6699999999999999
0.662	0.669
0.664	0.6679999999999999
0.666	0.667
0.668	0.6659999999999999
0.67	0.665
0.672	0.6639999999999999
0.674	0.663
0.676	0.6619999999999999
0.678	0.661
0.68	0.6599999999999999
0.682	0.659
0.684	0.6579999999999999
0.686	0.657
0.688	0.656
0.69	0.655
0.692	0.654
0.694	0.653
0.696	0.652
0.698	0.651
0.7	0.65
0.702	0.649
0.704	0.648
0.706	0.647
0.708	0.646
0.71	0.645
0.712	0.644
0.714	0.643
0.716	0.642
0.718	0.641
0.72	0.64
0.722	0.639
0.724	0.638
0.726	0.637
0.728	0.636
0.73	0.635
0.732	0.634
0.734	0.633
0.736	0.632
0.738	0.631
0.74	0.63
0.742	0.629
0.744	0.628
0.746	0.627
0.748	0.626
0.75	0.625
0.752	0.624
0.754	0.623
0.756	0.622
0.758	0.621
0.76	0.62
0.762	0.619
0.764	0.618
0.766	0.617
0.768	0.616
0.77	0.615
0.772	0.614
0.774	0.613
0.776	0.612
0.778	0.611
0.78	0.61
0.782	0.609
0.784	0.608
0.786	0.607
0.788	0.606
0.79	0.605
0.792	0.604
0.794	0.603
0.796	0.602
0.798	0.601
0.8	0.6
0.802	0.599
0.804	0.598
0.806	0.597
0.808	0.596
0.81	0.595
0.812	0.594
0.814	0.593
0.816	0.5920000000000001
0.818	0.591
0.82	0.5900000000000001
0.822	0.589
0.824	0.5880000000000001
0.826	0.587
0.828	0.5860000000000001
0.83	0.585
0.832	0.5840000000000001
0.834	0.583
0.836	0.5820000000000001
0.838	0.581
0.84	0.5800000000000001
0.842	0.579
0.844	0.5780000000000001
0.846	0.577
0.848	0.5760000000000001
0.85	0.575
0.852	0.5740000000000001
0.854	0.573
0.856	0.5720000000000001
0.858	0.571
0.86	0.5700000000000001
0.862	0.569
0.864	0.5680000000000001
0.866	0.567
0.868	0.5660000000000001
0.87	0.565
0.872	0.5640000000000001
0.874	0.563
0.876	0.562
0.878	0.5609999999999999
0.88	0.56
0.882	0.5589999999999999
0.884	0.558
0.886	0.5569999999999999
0.888	0.556
0.89	0.5549999999999999
0.892	0.554
0.894	0.5529999999999999
0.896	0.552
0.898	0.5509999999999999
0.9	0.55
0.902	0.5489999999999999
0.904	0.548
0.906	0.5469999999999999
0.908	0.546
0.91	0.5449999999999999
0.912	0.544
0.914	0.5429999999999999
0.916	0.542
0.918	0.5409999999999999
0.92	0.54
0.922	0.5389999999999999
0.924	0.538
0.926	0.5369999999999999
0.928	0.536
0.93	0.5349999999999999
0.932	0.534
0.934	0.5329999999999999
0.936	0.532
0.938	0.531
0.94	0.53
0.942	0.529
0.944	0.528
0.946	0.527
0.948	0.526
0.95	0.525
0.952	0.524
0.954	0.523
0.956	0.522
0.958	0.521
0.96	0.52
0.962	0.519
0.964	0.518
0.966	0.517
0.968	0.516
0.97	0.515
0.972	0.514
0.974	0.513
0.976	0.512
0.978	0.511
0.98	0.51
0.982	0.509
0.984	0.508
0.986	0.507
0.988	0.506
0.99	0.505
0.992	0.504
0.994	0.503
0.996	0.502
0.998	0.501
1.0	0.5
1.002	0.499
1.004	0.498
1.006	0.497
1.008	0.496
1.01	0.495
1.012	0.494
1.014	0.493
1.016	0.492
1.018	0.491
1.02	0.49
1.022	0.489
1.024	0.488
1.026	0.487
1.028	0.486
1.03	0.485
1.032	0.484
1.034	0.483
1.036	0.482
1.038	0.481
1.04	0.48
1.042	0.479
1.044	0.478
1.046	0.477
1.048	0.476
1.05	0.475
1.052	0.474
1.054	0.473
1.056	0.472
1.058	0.471
1.06	0.47
1.062	0.469
1.064	0.46799999999999997
1.066	0.46699999999999997
1.068	0.46599999999999997
1.07	0.46499999999999997
1.072	0.46399999999999997
1.074	0.46299999999999997
1.076	0.46199999999999997
1.078	0.46099999999999997
1.08	0.45999999999999996
1.082	0.45899999999999996
1.084	0.45799999999999996
1.086	0.45699999999999996
1.088	0.45599999999999996
1.09	0.45499999999999996
1.092	0.45399999999999996
1.094	0.45299999999999996
1.096	0.45199999999999996
1.098	0.45099999999999996
1.1	0.44999999999999996
1.102	0.44899999999999995
1.104	0.44799999999999995
1.106	0.44699999999999995
1.108	0.44599999999999995
1.11	0.44499999999999995
1.112	0.44399999999999995
1.114	0.44299999999999995
1.116	0.44199999999999995
1.118	0.44099999999999995
1.12	0.43999999999999995
1.122	0.43899999999999995
1.124	0.43799999999999994
1.126	0.43700000000000006
1.128	0.43600000000000005
1.13	0.43500000000000005
1.132	0.43400000000000005
1.134	0.43300000000000005
1.136	0.43200000000000005
1.138	0.43100000000000005
1.14	0.43000000000000005
1.142	0.42900000000000005
1.144	0.42800000000000005
1.146	0.42700000000000005
1.148	0.42600000000000005
1.15	0.42500000000000004
1.152	0.42400000000000004
1.154	0.42300000000000004
1.156	0.42200000000000004
1.158	0.42100000000000004
1.16	0.42000000000000004
1.162	0.41900000000000004
1.164	0.41800000000000004
1.166	0.41700000000000004
1.168	0.41600000000000004
1.17	0.41500000000000004
1.172	0.41400000000000003
1.174	0.41300000000000003
1.176	0.41200000000000003
1.178	0.41100000000000003
1.18	0.41000000000000003
1.182	0.40900000000000003
1.184	0.40800000000000003
1.186	0.40700000000000003
1.188	0.406
1.19	0.405
1.192	0.404
1.194	0.403
1.196	0.402
1.198	0.401
1.2	0.4
1.202	0.399
1.204	0.398
1.206	0.397
1.208	0.396
1.21	0.395
1.212	0.394
1.214	0.393
1.216	0.392
1.218	0.391
1.22	0.39
1.222	0.389
1.224	0.388
1.226	0.387
1.228	0.386
1.23	0.385
1.232	0.384
1.234	0.383
1.236	0.382
1.238	0.381
1.24	0.38
1.242	0.379
1.244	0.378
1.246	0.377
1.248	0.376
1.25	0.375
1.252	0.374
1.254	0.373
1.256	0.372
1.258	0.371
1.26	0.37
1.262	0.369
1.264	0.368
1.266	0.367
1.268	0.366
1.27	0.365
1.272	0.364
1.274	0.363
1.276	0.362
1.278	0.361
1.28	0.36
1.282	0.359
1.284	0.358
1.286	0.357
1.288	0.356
1.29	0.355
1.292	0.354
1.294	0.353
1.296	0.352
1.298	0.351
1.3	0.35
1.302	0.349
1.304	0.348
1.306	0.347
1.308	0.346
1.31	0.345
1.312	0.344
1.314	0.34299999999999997
1.316	0.34199999999999997
1.318	0.34099999999999997
1.32	0.33999999999999997
1.322	0.33899999999999997
1.324	0.33799999999999997
1.326	0.33699999999999997
1.328	0.33599999999999997
1.33	0.33499999999999996
1.332	0.33399999999999996
1.334	0.33299999999999996
1.336	0.33199999999999996
1.338	0.33099999999999996
1.34	0.32999999999999996
1.342	0.32899999999999996
1.344	0.32799999999999996
1.346	0.32699999999999996
1.348	0.32599999999999996
1.35	0.32499999999999996
1.352	0.32399999999999995
1.354	0.32299999999999995
1.356	0.32199999999999995
1.358	0.32099999999999995
1.36	0.31999999999999995
1.362	0.31899999999999995
1.364	0.31799999999999995
1.366	0.31699999999999995
1.368	0.31599999999999995
1.37	0.31499999999999995
1.372	0.31399999999999995
1.374	0.31299999999999994
1.376	0.31200000000000006
1.378	0.31100000000000005
1.38	0.31000000000000005
1.382	0.30900000000000005
1.384	0.30800000000000005
1.386	0.30700000000000005
1.388	0.30600000000000005
1.39	0.30500000000000005
1.392	0.30400000000000005
1.394	0.30300000000000005
1.396	0.30200000000000005
1.398	0.30100000000000005
1.4	0.30000000000000004
1.402	0.29900000000000004
1.404	0.29800000000000004
1.406	0.29700000000000004
1.408	0.29600000000000004
1.41	0.29500000000000004
1.412	0.29400000000000004
1.414	0.29300000000000004
1.416	0.29200000000000004
1.418	0.29100000000000004
1.42	0.29000000000000004
1.422	0.28900000000000003
1.424	0.28800000000000003
1.426	0.28700000000000003
1.428	0.28600000000000003
1.43	0.28500000000000003
1.432	0.28400000000000003
1.434	0.28300000000000003
1.436	0.28200000000000003
1.438	0.281
1.44	0.28
1.442	0.279
1.444	0.278
1.446	0.277
1.448	0.276
1.45	0.275
1.452	0.274
1.454	0.273
1.456	0.272
1.458	0.271
1.46	0.27
1.462	0.269
1.464	0.268
1.466	0.267
1.468	0.266
1.47	0.265
1.472	0.264
1.474	0.263
1.476	0.262
1.478	0.261
1.48	0.26
1.482	0.259
1.484	0.258
1.486	0.257
1.488	0.256
1.49	0.255
1.492	0.254
1.494	0.253
1.496	0.252
1.498	0.251
1.5	0.25
1.502	0.249
1.504	0.248
1.506	0.247
1.508	0.246
1.51	0.245
1.512	0.244
1.514	0.243
1.516	0.242
1.518	0.241
1.52	0.24
1.522	0.239
1.524	0.238
1.526	0.237
1.528	0.236
1.53	0.235
1.532	0.23399999999999999
1.534	0.23299999999999998
1.536	0.23199999999999998
1.538	0.23099999999999998
1.54	0.22999999999999998
1.542	0.22899999999999998
1.544	0.22799999999999998
1.546	0.22699999999999998
1.548	0.22599999999999998
1.55	0.22499999999999998
1.552	0.22399999999999998
1.554	0.22299999999999998
1.556	0.22199999999999998
1.558	0.22099999999999997
1.56	0.21999999999999997
1.562	0.21899999999999997
1.564	0.21799999999999997
1.566	0.21699999999999997
1.568	0.21599999999999997
1.57	0.21499999999999997
1.572	0.21399999999999997
1.574	0.21299999999999997
1.576	0.21199999999999997
1.578	0.21099999999999997
1.58	0.20999999999999996
1.582	0.20899999999999996
1.584	0.20799999999999996
1.586	0.20699999999999996
1.588	0.20599999999999996
1.59	0.20499999999999996
1.592	0.20399999999999996
1.594	0.20299999999999996
1.596	0.20199999999999996
1.598	0.20099999999999996
1.6	0.19999999999999996
1.602	0.19899999999999995
1.604	0.19799999999999995
1.606	0.19699999999999995
1.608	0.19599999999999995
1.61	0.19499999999999995
1.612	0.19399999999999995
1.614	0.19299999999999995
1.616	0.19199999999999995
1.618	0.19099999999999995
1.62	0.18999999999999995
1.622	0.18899999999999995
1.624	0.18799999999999994
1.626	0.18700000000000006
1.628	0.18600000000000005
1.63	0.18500000000000005
1.632	0.18400000000000005
1.634	0.18300000000000005
1.636	0.18200000000000005
1.638	0.18100000000000005
1.64	0.18000000000000005
1.642	0.17900000000000005
1.644	0.17800000000000005
1.646	0.17700000000000005
1.648	0.17600000000000005
1.65	0.17500000000000004
1.652	0.17400000000000004
1.654	0.17300000000000004
1.656	0.17200000000000004
1.658	0.17100000000000004
1.66	0.17000000000000004
1.662	0.16900000000000004
1.664	0.16800000000000004
1.666	0.16700000000000004
1.668	0.16600000000000004
1.67	0.16500000000000004
1.672	0.16400000000000003
1.674	0.16300000000000003
1.676	0.16200000000000003
1.678	0.16100000000000003
1.68	0.16000000000000003
1.682	0.15900000000000003
1.684	0.15800000000000003
1.686	0.15700000000000003
1.688	0.15600000000000003
1.69	0.15500000000000003
1.692	0.15400000000000003
1.694	0.15300000000000002
1.696	0.15200000000000002
1.698	0.15100000000000002
1.7	0.15000000000000002
1.702	0.14900000000000002
1.704	0.14800000000000002
1.706	0.14700000000000002
1.708	0.14600000000000002
1.71	0.14500000000000002
1.712	0.14400000000000002
1.714	0.14300000000000002
1.716	0.14200000000000002
1.718	0.14100000000000001
1.72	0.14
1.722	0.139
1.724	0.138
1.726	0.137
1.728	0.136
1.73	0.135
1.732	0.134
1.734	0.133
1.736	0.132
1.738	0.131
1.74	0.13
1.742	0.129
1.744	0.128
1.746	0.127
1.748	0.126
1.75	0.125
1.752	0.124
1.754	0.123
1.756	0.122
1.758	0.121
1.76	0.12
1.762	0.119
1.764	0.118
1.766	0.11699999999999999
1.768	0.11599999999999999
1.77	0.11499999999999999
1.772	0.11399999999999999
1.774	0.11299999999999999
1.776	0.11199999999999999
1.778	0.11099999999999999
1.78	0.10999999999999999
1.782	0.10899999999999999
1.784	0.10799999999999998
1.786	0.10699999999999998
1.788	0.10599999999999998
1.79	0.10499999999999998
1.792	0.10399999999999998
1.794	0.10299999999999998
1.796	0.10199999999999998
1.798	0.10099999999999998
1.8	0.09999999999999998
1.802	0.09899999999999998
1.804	0.09799999999999998
1.806	0.09699999999999998
1.808	0.09599999999999997
1.81	0.09499999999999997
1.812	0.09399999999999997
1.814	0.09299999999999997
1.816	0.09199999999999997
1.818	0.09099999999999997
1.82	0.08999999999999997
1.822	0.08899999999999997
1.824	0.08799999999999997
1.826	0.08699999999999997
1.828	0.08599999999999997
1.83	0.08499999999999996
1.832	0.08399999999999996
1.834	0.08299999999999996
1.836	0.08199999999999996
1.838	0.08099999999999996
1.84	0.07999999999999996
1.842	0.07899999999999996
1.844	0.07799999999999996
1.846	0.07699999999999996
1.848	0.07599999999999996
1.85	0.07499999999999996
1.852	0.07399999999999995
1.854	0.07299999999999995
1.856	0.07199999999999995
1.858	0.07099999999999995
1.86	0.06999999999999995
1.862	0.06899999999999995
1.864	0.06799999999999995
1.866	0.06699999999999995
1.868	0.06599999999999995
1.87	0.06499999999999995
1.872	0.06399999999999995
1.874	0.06299999999999994
1.876	0.062000000000000055
1.878	0.061000000000000054
1.88	0.06000000000000005
1.882	0.05900000000000005
1.884	0.05800000000000005
1.886	0.05700000000000005
1.888	0.05600000000000005
1.89	0.05500000000000005
1.892	0.05400000000000005
1.894	0.05300000000000005
1.896	0.052000000000000046
1.898	0.051000000000000045
1.9	0.050000000000000044
1.902	0.049000000000000044
1.904	0.04800000000000004
1.906	0.04700000000000004
1.908	0.04600000000000004
1.91	0.04500000000000004
1.912	0.04400000000000004
1.914	0.04300000000000004
1.916	0.04200000000000004
1.918	0.041000000000000036
1.92	0.040000000000000036
1.922	0.039000000000000035
1.924	0.038000000000000034
1.926	0.03700000000000003
1.928	0.03600000000000003
1.93	0.03500000000000003
1.932	0.03400000000000003
1.934	0.03300000000000003
1.936	0.03200000000000003
1.938	0.031000000000000028
1.94	0.030000000000000027
1.942	0.029000000000000026
1.944	0.028000000000000025
1.946	0.027000000000000024
1.948	0.026000000000000023
1.95	0.025000000000000022
1.952	0.02400000000000002
1.954	0.02300000000000002
1.956	0.02200000000000002
1.958	0.02100000000000002
1.96	0.020000000000000018
1.962	0.019000000000000017
1.964	0.018000000000000016
1.966	0.017000000000000015
1.968	0.016000000000000014
1.97	0.015000000000000013
1.972	0.014000000000000012
1.974	0.013000000000000012
1.976	0.01200000000000001
1.978	0.01100000000000001
1.98	0.010000000000000009
1.982	0.009000000000000008
1.984	0.008000000000000007
1.986	0.007000000000000006
1.988	0.006000000000000005
1.99	0.0050000000000000044
1.992	0.0040000000000000036
1.994	0.0030000000000000027
1.996	0.0020000000000000018
1.998	0.0010000000000000009
2.0	0.0
2.002	-0.0009999999999998899
2.004	-0.0020000000000000018
2.006	-0.0029999999999998916
2.008	-0.0040000000000000036
2.01	-0.004999999999999893
2.012	-0.006000000000000005
2.014	-0.006999999999999895
2.016	-0.008000000000000007
2.018	-0.008999999999999897
2.02	-0.010000000000000009
2.022	-0.010999999999999899
2.024	-0.01200000000000001
2.026	-0.0129999999999999
2.028	-0.014000000000000012
2.03	-0.014999999999999902
2.032	-0.016000000000000014
2.034	-0.016999999999999904
2.036	-0.018000000000000016
2.038	-0.018999999999999906
2.04	-0.020000000000000018
2.042	-0.020999999999999908
2.044	-0.02200000000000002
2.046	-0.02299999999999991
2.048	-0.02400000000000002
2.05	-0.02499999999999991
2.052	-0.026000000000000023
2.054	-0.026999999999999913
2.056	-0.028000000000000025
2.058	-0.028999999999999915
2.06	-0.030000000000000027
2.062	-0.030999999999999917
2.064	-0.03200000000000003
2.066	-0.03299999999999992
2.068	-0.03400000000000003
2.07	-0.03499999999999992
2.072	-0.03600000000000003
2.074	-0.03699999999999992
2.076	-0.038000000000000034
2.078	-0.038999999999999924
2.08	-0.040000000000000036
2.082	-0.040999999999999925
2.084	-0.04200000000000004
2.086	-0.04299999999999993
2.088	-0.04400000000000004
2.09	-0.04499999999999993
2.092	-0.04600000000000004
2.094	-0.04699999999999993
2.096	-0.04800000000000004
2.098	-0.04899999999999993
2.1	-0.050000000000000044
2.102	-0.050999999999999934
2.104	-0.052000000000000046
2.106	-0.052999999999999936
2.108	-0.05400000000000005
2.11	-0.05499999999999994
2.112	-0.05600000000000005
2.114	-0.05699999999999994
2.116	-0.05800000000000005
2.118	-0.05899999999999994
2.12	-0.06000000000000005
2.122	-0.06099999999999994
2.124	-0.062000000000000055
2.126	-0.06299999999999994
2.128	-0.06400000000000006
2.13	-0.06499999999999995
2.132	-0.06600000000000006
2.134	-0.06699999999999995
2.136	-0.06800000000000006
2.138	-0.06899999999999995
2.14	-0.07000000000000006
2.142	-0.07099999999999995
2.144	-0.07200000000000006
2.146	-0.07299999999999995
2.148	-0.07400000000000007
2.15	-0.07499999999999996
2.152	-0.07600000000000007
2.154	-0.07699999999999996
2.156	-0.07800000000000007
2.158	-0.07899999999999996
2.16	-0.08000000000000007
2.162	-0.08099999999999996
2.164	-0.08200000000000007
2.166	-0.08299999999999996
2.168	-0.08400000000000007
2.17	-0.08499999999999996
2.172	-0.08600000000000008
2.174	-0.08699999999999997
2.176	-0.08800000000000008
2.178	-0.08899999999999997
2.18	-0.09000000000000008
2.182	-0.09099999999999997
2.184	-0.09200000000000008
2.186	-0.09299999999999997
2.188	-0.09400000000000008
2.19	-0.09499999999999997
2.192	-0.09600000000000009
2.194	-0.09699999999999998
2.196	-0.09800000000000009
2.198	-0.09899999999999998
2.2	-0.10000000000000009
2.202	-0.10099999999999998
2.204	-0.10200000000000009
2.206	-0.10299999999999998
2.208	-0.10400000000000009
2.21	-0.10499999999999998
2.212	-0.1060000000000001
2.214	-0.10699999999999998
2.216	-0.1080000000000001
2.218	-0.10899999999999999
2.22	-0.1100000000000001
2.222	-0.11099999999999999
2.224	-0.1120000000000001
2.226	-0.11299999999999999
2.228	-0.1140000000000001
2.23	-0.11499999999999999
2.232	-0.1160000000000001
2.234	-0.11699999999999999
2.236	-0.1180000000000001
2.238	-0.119
2.24	-0.1200000000000001
2.242	-0.121
2.244	-0.12200000000000011
2.246	-0.123
2.248	-0.12400000000000011
2.25	-0.125
2.252	-0.1259999999999999
2.254	-0.127
2.256	-0.1279999999999999
2.258	-0.129
2.26	-0.1299999999999999
2.262	-0.131
2.264	-0.1319999999999999
2.266	-0.133
2.268	-0.1339999999999999
2.27	-0.135
2.272	-0.1359999999999999
2.274	-0.137
2.276	-0.1379999999999999
2.278	-0.139
2.28	-0.1399999999999999
2.282	-0.14100000000000001
2.284	-0.1419999999999999
2.286	-0.14300000000000002
2.288	-0.1439999999999999
2.29	-0.14500000000000002
2.292	-0.1459999999999999
2.294	-0.14700000000000002
2.296	-0.1479999999999999
2.298	-0.14900000000000002
2.3	-0.1499999999999999
2.302	-0.15100000000000002
2.304	-0.1519999999999999
2.306	-0.15300000000000002
2.308	-0.15399999999999991
2.31	-0.15500000000000003
2.312	-0.15599999999999992
2.314	-0.15700000000000003
2.316	-0.15799999999999992
2.318	-0.15900000000000003
2.32	-0.15999999999999992
2.322	-0.16100000000000003
2.324	-0.16199999999999992
2.326	-0.16300000000000003
2.328	-0.16399999999999992
2.33	-0.16500000000000004
2.332	-0.16599999999999993
2.334	-0.16700000000000004
2.336	-0.16799999999999993
2.338	-0.16900000000000004
2.34	-0.16999999999999993
2.342	-0.17100000000000004
2.344	-0.17199999999999993
2.346	-0.17300000000000004
2.348	-0.17399999999999993
2.35	-0.17500000000000004
2.352	-0.17599999999999993
2.354	-0.17700000000000005
2.356	-0.17799999999999994
2.358	-0.17900000000000005
2.36	-0.17999999999999994
2.362	-0.18100000000000005
2.364	-0.18199999999999994
2.366	-0.18300000000000005
2.368	-0.18399999999999994
2.37	-0.18500000000000005
2.372	-0.18599999999999994
2.374	-0.18700000000000006
2.376	-0.18799999999999994
2.378	-0.18900000000000006
2.38	-0.18999999999999995
2.382	-0.19100000000000006
2.384	-0.19199999999999995
2.386	-0.19300000000000006
2.388	-0.19399999999999995
2.39	-0.19500000000000006
2.392	-0.19599999999999995
2.394	-0.19700000000000006
2.396	-0.19799999999999995
2.398	-0.19900000000000007
2.4	-0.19999999999999996
2.402	-0.20100000000000007
2.404	-0.20199999999999996
2.406	-0.20300000000000007
2.408	-0.20399999999999996
2.41	-0.20500000000000007
2.412	-0.20599999999999996
2.414	-0.20700000000000007
2.416	-0.20799999999999996
2.418	-0.20900000000000007
2.42	-0.20999999999999996
2.422	-0.21100000000000008
2.424	-0.21199999999999997
2.426	-0.21300000000000008
2.428	-0.21399999999999997
2.43	-0.21500000000000008
2.432	-0.21599999999999997
2.434	-0.21700000000000008
2.436	-0.21799999999999997
2.438	-0.21900000000000008
2.44	-0.21999999999999997
2.442	-0.22100000000000009
2.444	-0.22199999999999998
2.446	-0.2230000000000001
2.448	-0.22399999999999998
2.45	-0.2250000000000001
2.452	-0.22599999999999998
2.454	-0.2270000000000001
2.456	-0.22799999999999998
2.458	-0.2290000000000001
2.46	-0.22999999999999998
2.462	-0.2310000000000001
2.464	-0.23199999999999998
2.466	-0.2330000000000001
2.468	-0.23399999999999999
2.47	-0.2350000000000001
2.472	-0.236
2.474	-0.2370000000000001
2.476	-0.238
2.478	-0.2390000000000001
2.48	-0.24
2.482	-0.2410000000000001
2.484	-0.242
2.486	-0.2430000000000001
2.488	-0.244
2.49	-0.2450000000000001
2.492	-0.246
2.494	-0.2470000000000001
2.496	-0.248
2.498	-0.2490000000000001
2.5	-0.25
2.502	-0.2509999999999999
2.504	-0.252
2.506	-0.2529999999999999
2.508	-0.254
2.51	-0.2549999999999999
2.512	-0.256
2.514	-0.2569999999999999
2.516	-0.258
2.518	-0.2589999999999999
2.52	-0.26
2.522	-0.2609999999999999
2.524	-0.262
2.526	-0.2629999999999999
2.528	-0.264
2.53	-0.2649999999999999
2.532	-0.266
2.534	-0.2669999999999999
2.536	-0.268
2.538	-0.2689999999999999
2.54	-0.27
2.542	-0.2709999999999999
2.544	-0.272
2.546	-0.2729999999999999
2.548	-0.274
2.55	-0.2749999999999999
2.552	-0.276
2.554	-0.2769999999999999
2.556	-0.278
2.558	-0.2789999999999999
2.56	-0.28
2.562	-0.2809999999999999
2.564	-0.28200000000000003
2.566	-0.2829999999999999
2.568	-0.28400000000000003
2.57	-0.2849999999999999
2.572	-0.28600000000000003
2.574	-0.2869999999999999
2.576	-0.28800000000000003
2.578	-0.2889999999999999
2.58	-0.29000000000000004
2.582	-0.2909999999999999
2.584	-0.29200000000000004
2.586	-0.2929999999999999
2.588	-0.29400000000000004
2.59	-0.29499999999999993
2.592	-0.29600000000000004
2.594	-0.29699999999999993
2.596	-0.29800000000000004
2.598	-0.29899999999999993
2.6	-0.30000000000000004
2.602	-0.30099999999999993
2.604	-0.30200000000000005
2.606	-0.30299999999999994
2.608	-0.30400000000000005
2.61	-0.30499999999999994
2.612	-0.30600000000000005
2.614	-0.30699999999999994
2.616	-0.30800000000000005
2.618	-0.30899999999999994
2.62	-0.31000000000000005
2.622	-0.31099999999999994
2.624	-0.31200000000000006
2.626	-0.31299999999999994
2.628	-0.31400000000000006
2.63	-0.31499999999999995
2.632	-0.31600000000000006
2.634	-0.31699999999999995
2.636	-0.31800000000000006
2.638	-0.31899999999999995
2.64	-0.32000000000000006
2.642	-0.32099999999999995
2.644	-0.32200000000000006
2.646	-0.32299999999999995
2.648	-0.32400000000000007
2.65	-0.32499999999999996
2.652	-0.32600000000000007
2.654	-0.32699999999999996
2.656	-0.32800000000000007
2.658	-0.32899999999999996
2.66	-0.33000000000000007
2.662	-0.33099999999999996
2.664	-0.3320000000000001
2.666	-0.33299999999999996
2.668	-0.3340000000000001
2.67	-0.33499999999999996
2.672	-0.3360000000000001
2.674	-0.33699999999999997
2.676	-0.3380000000000001
2.678	-0.33899999999999997
2.68	-0.3400000000000001
2.682	-0.34099999999999997
2.684	-0.3420000000000001
2.686	-0.34299999999999997
2.688	-0.3440000000000001
2.69	-0.345
2.692	-0.3460000000000001
2.694	-0.347
2.696	-0.3480000000000001
2.698	-0.349
2.7	-0.3500000000000001
2.702	-0.351
2.704	-0.3520000000000001
2.706	-0.353
2.708	-0.3540000000000001
2.71	-0.355
2.712	-0.3560000000000001
2.714	-0.357
2.716	-0.3580000000000001
2.718	-0.359
2.72	-0.3600000000000001
2.722	-0.361
2.724	-0.3620000000000001
2.726	-0.363
2.728	-0.3640000000000001
2.73	-0.365
2.732	-0.3660000000000001
2.734	-0.367
2.736	-0.3680000000000001
2.738	-0.369
2.74	-0.3700000000000001
2.742	-0.371
2.744	-0.3720000000000001
2.746	-0.373
2.748	-0.3740000000000001
2.75	-0.375
2.752	-0.3759999999999999
2.754	-0.377
2.756	-0.3779999999999999
2.758	-0.379
2.76	-0.3799999999999999
2.762	-0.381
2.764	-0.3819999999999999
2.766	-0.383
2.768	-0.3839999999999999
2.77	-0.385
2.772	-0.3859999999999999
2.774	-0.387
2.776	-0.3879999999999999
2.778	-0.389
2.78	-0.3899999999999999
2.782	-0.391
2.784	-0.3919999999999999
2.786	-0.393
2.788	-0.3939999999999999
2.79	-0.395
2.792	-0.3959999999999999
2.794	-0.397
2.796	-0.3979999999999999
2.798	-0.399
2.8	-0.3999999999999999
2.802	-0.401
2.804	-0.4019999999999999
2.806	-0.403
2.808	-0.4039999999999999
2.81	-0.405
2.812	-0.4059999999999999
2.814	-0.40700000000000003
2.816	-0.4079999999999999
2.818	-0.40900000000000003
2.82	-0.4099999999999999
2.822	-0.41100000000000003
2.824	-0.4119999999999999
2.826	-0.41300000000000003
2.828	-0.4139999999999999
2.83	-0.41500000000000004
2.832	-0.4159999999999999
2.834	-0.41700000000000004
2.836	-0.4179999999999999
2.838	-0.41900000000000004
2.84	-0.41999999999999993
2.842	-0.42100000000000004
2.844	-0.42199999999999993
2.846	-0.42300000000000004
2.848	-0.42399999999999993
2.85	-0.42500000000000004
2.852	-0.42599999999999993
2.854	-0.42700000000000005
2.856	-0.42799999999999994
2.858	-0.42900000000000005
2.86	-0.42999999999999994
2.862	-0.43100000000000005
2.864	-0.43199999999999994
2.866	-0.43300000000000005
2.868	-0.43399999999999994
2.87	-0.43500000000000005
2.872	-0.43599999999999994
2.874	-0.43700000000000006
2.876	-0.43799999999999994
2.878	-0.43900000000000006
2.88	-0.43999999999999995
2.882	-0.44100000000000006
2.884	-0.44199999999999995
2.886	-0.44300000000000006
2.888	-0.44399999999999995
2.89	-0.44500000000000006
2.892	-0.44599999999999995
2.894	-0.44700000000000006
2.896	-0.44799999999999995
2.898	-0.44900000000000007
2.9	-0.44999999999999996
2.902	-0.45100000000000007
2.904	-0.45199999999999996
2.906	-0.45300000000000007
2.908	-0.45399999999999996
2.91	-0.45500000000000007
2.912	-0.45599999999999996
2.914	-0.4570000000000001
2.916	-0.45799999999999996
2.918	-0.4590000000000001
2.92	-0.45999999999999996
2.922	-0.4610000000000001
2.924	-0.46199999999999997
2.926	-0.4630000000000001
2.928	-0.46399999999999997
2.93	-0.4650000000000001
2.932	-0.46599999999999997
2.934	-0.4670000000000001
2.936	-0.46799999999999997
2.938	-0.4690000000000001
2.94	-0.47
2.942	-0.4710000000000001
2.944	-0.472
2.946	-0.4730000000000001
2.948	-0.474
2.95	-0.4750000000000001
2.952	-0.476
2.954	-0.4770000000000001
2.956	-0.478
2.958	-0.4790000000000001
2.96	-0.48
2.962	-0.4810000000000001
2.964	-0.482
2.966	-0.4830000000000001
2.968	-0.484
2.97	-0.4850000000000001
2.972	-0.486
2.974	-0.4870000000000001
2.976	-0.488
2.978	-0.4890000000000001
2.98	-0.49
2.982	-0.4910000000000001
2.984	-0.492
2.986	-0.4930000000000001
2.988	-0.494
2.99	-0.4950000000000001
2.992	-0.496
2.994	-0.4970000000000001
2.996	-0.498
2.998	-0.4990000000000001
3.0	-0.5
3.002	-0.5009999999999999
3.004	-0.502
3.006	-0.5029999999999999
3.008	-0.504
3.01	-0.5049999999999999
3.012	-0.506
3.014	-0.5069999999999999
3.016	-0.508
3.018	-0.5089999999999999
3.02	-0.51
3.022	-0.5109999999999999
3.024	-0.512
3.026	-0.5129999999999999
3.028	-0.514
3.03	-0.5149999999999999
3.032	-0.516
3.034	-0.5169999999999999
3.036	-0.518
3.038	-0.5189999999999999
3.04	-0.52
3.042	-0.5209999999999999
3.044	-0.522
3.046	-0.5229999999999999
3.048	-0.524
3.05	-0.5249999999999999
3.052	-0.526
3.054	-0.5269999999999999
3.056	-0.528
3.058	-0.5289999999999999
3.06	-0.53
3.062	-0.5309999999999999
3.064	-0.532
3.066	-0.5329999999999999
3.068	-0.534
3.07	-0.5349999999999999
3.072	-0.536
3.074	-0.5369999999999999
3.076	-0.538
3.078	-0.5389999999999999
3.08	-0.54
3.082	-0.5409999999999999
3.084	-0.542
3.086	-0.5429999999999999
3.088	-0.544
3.09	-0.5449999999999999
3.092	-0.546
3.094	-0.5469999999999999
3.096	-0.548
3.098	-0.5489999999999999
3.1	-0.55
3.102	-0.5509999999999999
3.104	-0.552
3.106	-0.5529999999999999
3.108	-0.554
3.11	-0.5549999999999999
3.112	-0.556
3.114	-0.5569999999999999
3.116	-0.558
3.118	-0.5589999999999999
3.12	-0.56
3.122	-0.5609999999999999
3.124	-0.562
3.126	-0.563
3.128	-0.5640000000000001
3.13	-0.565
3.132	-0.5660000000000001
3.134	-0.567
3.136	-0.5680000000000001
3.138	-0.569
3.14	-0.5700000000000001
3.142	-0.571
3.144	-0.5720000000000001
3.146	-0.573
3.148	-0.5740000000000001
3.15	-0.575
3.152	-0.5760000000000001
3.154	-0.577
3.156	-0.5780000000000001
3.158	-0.579
3.16	-0.5800000000000001
3.162	-0.581
3.164	-0.5820000000000001
3.166	-0.583
3.168	-0.5840000000000001
3.17	-0.585
3.172	-0.5860000000000001
3.174	-0.587
3.176	-0.5880000000000001
3.178	-0.589
3.18	-0.5900000000000001
3.182	-0.591
3.184	-0.5920000000000001
3.186	-0.593
3.188	-0.5940000000000001
3.19	-0.595
3.192	-0.5960000000000001
3.194	-0.597
3.196	-0.5980000000000001
3.198	-0.599
3.2	-0.6000000000000001
3.202	-0.601
3.204	-0.6020000000000001
3.206	-0.603
3.208	-0.6040000000000001
3.21	-0.605
3.212	-0.6060000000000001
3.214	-0.607
3.216	-0.6080000000000001
3.218	-0.609
3.22	-0.6100000000000001
3.222	-0.611
3.224	-0.6120000000000001
3.226	-0.613
3.228	-0.6140000000000001
3.23	-0.615
3.232	-0.6160000000000001
3.234	-0.617
3.236	-0.6180000000000001
3.238	-0.619
3.24	-0.6200000000000001
3.242	-0.621
3.244	-0.6220000000000001
3.246	-0.623
3.248	-0.6240000000000001
3.25	-0.625
3.252	-0.6259999999999999
3.254	-0.627
3.256	-0.6279999999999999
3.258	-0.629
3.26	-0.6299999999999999
3.262	-0.631
3.264	-0.6319999999999999
3.266	-0.633
3.268	-0.6339999999999999
3.27	-0.635
3.272	-0.6359999999999999
3.274	-0.637
3.276	-0.6379999999999999
3.278	-0.639
3.28	-0.6399999999999999
3.282	-0.641
3.284	-0.6419999999999999
3.286	-0.643
3.288	-0.6439999999999999
3.29	-0.645
3.292	-0.6459999999999999
3.294	-0.647
3.296	-0.6479999999999999
3.298	-0.649
3.3	-0.6499999999999999
3.302	-0.651
3.304	-0.6519999999999999
3.306	-0.653
3.308	-0.6539999999999999
3.31	-0.655
3.312	-0.6559999999999999
3.314	-0.657
3.316	-0.6579999999999999
3.318	-0.659
3.32	-0.6599999999999999
3.322	-0.661
3.324	-0.6619999999999999
3.326	-0.663
3.328	-0.6639999999999999
3.33	-0.665
3.332	-0.6659999999999999
3.334	-0.667
3.336	-0.6679999999999999
3.338	-0.669
3.34	-0.6699999999999999
3.342	-0.671
3.344	-0.6719999999999999
3.346	-0.673
3.348	-0.6739999999999999
3.35	-0.675
3.352	-0.6759999999999999
3.354	-0.677
3.356	-0.6779999999999999
3.358	-0.679
3.36	-0.6799999999999999
3.362	-0.681
3.364	-0.6819999999999999
3.366	-0.683
3.368	-0.6839999999999999
3.37	-0.685
3.372	-0.6859999999999999
3.374	-0.687
3.376	-0.688
3.378	-0.6890000000000001
3.38	-0.69
3.382	-0.6910000000000001
3.384	-0.692
3.386	-0.6930000000000001
3.388	-0.694
3.39	-0.6950000000000001
3.392	-0.696
3.394	-0.6970000000000001
3.396	-0.698
3.398	-0.6990000000000001
3.4	-0.7
3.402	-0.7010000000000001
3.404	-0.702
3.406	-0.7030000000000001
3.408	-0.704
3.41	-0.7050000000000001
3.412	-0.706
3.414	-0.7070000000000001
3.416	-0.708
3.418	-0.7090000000000001
3.42	-0.71
3.422	-0.7110000000000001
3.424	-0.712
3.426	-0.7130000000000001
3.428	-0.714
3.43	-0.7150000000000001
3.432	-0.716
3.434	-0.7170000000000001
3.436	-0.718
3.438	-0.7190000000000001
3.44	-0.72
3.442	-0.7210000000000001
3.444	-0.722
3.446	-0.7230000000000001
3.448	-0.724
3.45	-0.7250000000000001
3.452	-0.726
3.454	-0.7270000000000001
3.456	-0.728
3.458	-0.7290000000000001
3.46	-0.73
3.462	-0.7310000000000001
3.464	-0.732
3.466	-0.7330000000000001
3.468	-0.734
3.47	-0.7350000000000001
3.472	-0.736
3.474	-0.7370000000000001
3.476	-0.738
3.478	-0.7390000000000001
3.48	-0.74
3.482	-0.7410000000000001
3.484	-0.742
3.486	-0.7430000000000001
3.488	-0.744
3.49	-0.7450000000000001
3.492	-0.746
3.494	-0.7470000000000001
3.496	-0.748
3.498	-0.7490000000000001
3.5	-0.75
3.502	-0.7509999999999999
3.504	-0.752
3.506	-0.7529999999999999
3.508	-0.754
3.51	-0.7549999999999999
3.512	-0.756
3.514	-0.7569999999999999
3.516	-0.758
3.518	-0.7589999999999999
3.52	-0.76
3.522	-0.7609999999999999
3.524	-0.762
3.526	-0.7629999999999999
3.528	-0.764
3.53	-0.7649999999999999
3.532	-0.766
3.534	-0.7669999999999999
3.536	-0.768
3.538	-0.7689999999999999
3.54	-0.77
3.542	-0.7709999999999999
3.544	-0.772
3.546	-0.7729999999999999
3.548	-0.774
3.55	-0.7749999999999999
3.552	-0.776
3.554	-0.7769999999999999
3.556	-0.778
3.558	-0.7789999999999999
3.56	-0.78
3.562	-0.7809999999999999
3.564	-0.782
3.566	-0.7829999999999999
3.568	-0.784
3.57	-0.7849999999999999
3.572	-0.786
3.574	-0.7869999999999999
3.576	-0.788
3.578	-0.7889999999999999
3.58	-0.79
3.582	-0.7909999999999999
3.584	-0.792
3.586	-0.7929999999999999
3.588	-0.794
3.59	-0.7949999999999999
3.592	-0.796
3.594	-0.7969999999999999
3.596	-0.798
3.598	-0.7989999999999999
3.6	-0.8
3.602	-0.8009999999999999
3.604	-0.802
3.606	-0.8029999999999999
3.608	-0.804
3.61	-0.8049999999999999
3.612	-0.806
3.614	-0.8069999999999999
3.616	-0.808
3.618	-0.8089999999999999
3.62	-0.81
3.622	-0.8109999999999999
3.624	-0.812
3.626	-0.813
3.628	-0.8140000000000001
3.63	-0.815
3.632	-0.8160000000000001
3.634	-0.817
3.636	-0.8180000000000001
3.638	-0.819
3.64	-0.8200000000000001
3.642	-0.821
3.644	-0.8220000000000001
3.646	-0.823
3.648	-0.8240000000000001
3.65	-0.825
3.652	-0.8260000000000001
3.654	-0.827
3.656	-0.8280000000000001
3.658	-0.829
3.66	-0.8300000000000001
3.662	-0.831
3.664	-0.8320000000000001
3.666	-0.833
3.668	-0.8340000000000001
3.67	-0.835
3.672	-0.8360000000000001
3.674	-0.837
3.676	-0.8380000000000001
3.678	-0.839
3.68	-0.8400000000000001
3.682	-0.841
3.684	-0.8420000000000001
3.686	-0.843
3.688	-0.8440000000000001
3.69	-0.845
3.692	-0.8460000000000001
3.694	-0.847
3.696	-0.8480000000000001
3.698	-0.849
3.7	-0.8500000000000001
3.702	-0.851
3.704	-0.8520000000000001
3.706	-0.853
3.708	-0.8540000000000001
3.71	-0.855
3.712	-0.8560000000000001
3.714	-0.857
3.716	-0.8580000000000001
3.718	-0.859
3.72	-0.8600000000000001
3.722	-0.861
3.724	-0.8620000000000001
3.726	-0.863
3.728	-0.8640000000000001
3.73	-0.865
3.732	-0.8660000000000001
3.734	-0.867
3.736	-0.8680000000000001
3.738	-0.869
3.74	-0.8700000000000001
3.742	-0.871
3.744	-0.8720000000000001
3.746	-0.873
3.748	-0.8740000000000001
3.75	-0.875
3.752	-0.8759999999999999
3.754	-0.877
3.756	-0.8779999999999999
3.758	-0.879
3.76	-0.8799999999999999
3.762	-0.881
3.764	-0.8819999999999999
3.766	-0.883
3.768	-0.8839999999999999
3.77	-0.885
3.772	-0.8859999999999999
3.774	-0.887
3.776	-0.8879999999999999
3.778	-0.889
3.78	-0.8899999999999999
3.782	-0.891
3.784	-0.8919999999999999
3.786	-0.893
3.788	-0.8939999999999999
3.79	-0.895
3.792	-0.8959999999999999
3.794	-0.897
3.796	-0.8979999999999999
3.798	-0.899
3.8	-0.8999999999999999
3.802	-0.901
3.804	-0.9019999999999999
3.806	-0.903
3.808	-0.9039999999999999
3.81	-0.905
3.812	-0.9059999999999999
3.814	-0.907
3.816	-0.9079999999999999
3.818	-0.909
3.82	-0.9099999999999999
3.822	-0.911
3.824	-0.9119999999999999
3.826	-0.913
3.828	-0.9139999999999999
3.83	-0.915
3.832	-0.9159999999999999
3.834	-0.917
3.836	-0.9179999999999999
3.838	-0.919
3.84	-0.9199999999999999
3.842	-0.921
3.844	-0.9219999999999999
3.846	-0.923
3.848	-0.9239999999999999
3.85	-0.925
3.852	-0.9259999999999999
3.854	-0.927
3.856	-0.9279999999999999
3.858	-0.929
3.86	-0.9299999999999999
3.862	-0.931
3.864	-0.9319999999999999
3.866	-0.933
3.868	-0.9339999999999999
3.87	-0.935
3.872	-0.9359999999999999
3.874	-0.937
3.876	-0.938
3.878	-0.9390000000000001
3.88	-0.94
3.882	-0.9410000000000001
3.884	-0.942
3.886	-0.9430000000000001
3.888	-0.944
3.89	-0.9450000000000001
3.892	-0.946
3.894	-0.9470000000000001
3.896	-0.948
3.898	-0.9490000000000001
3.9	-0.95
3.902	-0.9510000000000001
3.904	-0.952
3.906	-0.9530000000000001
3.908	-0.954
3.91	-0.9550000000000001
3.912	-0.956
3.914	-0.9570000000000001
3.916	-0.958
3.918	-0.9590000000000001
3.92	-0.96
3.922	-0.9610000000000001
3.924	-0.962
3.926	-0.9630000000000001
3.928	-0.964
3.93	-0.9650000000000001
3.932	-0.966
3.934	-0.9670000000000001
3.936	-0.968
3.938	-0.9690000000000001
3.94	-0.97
3.942	-0.9710000000000001
3.944	-0.972
3.946	-0.9730000000000001
3.948	-0.974
3.95	-0.9750000000000001
3.952	-0.976
3.954	-0.9770000000000001
3.956	-0.978
3.958	-0.9790000000000001
3.96	-0.98
3.962	-0.9810000000000001
3.964	-0.982
3.966	-0.9830000000000001
3.968	-0.984
3.97	-0.9850000000000001
3.972	-0.986
3.974	-0.9870000000000001
3.976	-0.988
3.978	-0.9890000000000001
3.98	-0.99
3.982	-0.9910000000000001
3.984	-0.992
3.986	-0.9930000000000001
3.988	-0.994
3.99	-0.9950000000000001
3.992	-0.996
3.994	-0.9970000000000001
3.996	-0.998
3.998	-0.9990000000000001
4.0	-1.0


==> figures/data/1D_example_nx_7_ddf_Yang3_alpha_2/exact_solution_plus.txt <==
0.0	-1.0
0.002	-0.999
0.004	-0.998
0.006	-0.997
0.008	-0.996
0.01	-0.995
0.012	-0.994
0.014	-0.993
0.016	-0.992
0.018	-0.991
0.02	-0.99
0.022	-0.989
0.024	-0.988
0.026	-0.987
0.028	-0.986
0.03	-0.985
0.032	-0.984
0.034	-0.983
0.036	-0.982
0.038	-0.981
0.04	-0.98
0.042	-0.979
0.044	-0.978
0.046	-0.977
0.048	-0.976
0.05	-0.975
0.052	-0.974
0.054	-0.973
0.056	-0.972
0.058	-0.971
0.06	-0.97
0.062	-0.969
0.064	-0.968
0.066	-0.967
0.068	-0.966
0.07	-0.965
0.072	-0.964
0.074	-0.963
0.076	-0.962
0.078	-0.961
0.08	-0.96
0.082	-0.959
0.084	-0.958
0.086	-0.957
0.088	-0.956
0.09	-0.955
0.092	-0.954
0.094	-0.953
0.096	-0.952
0.098	-0.951
0.1	-0.95
0.102	-0.949
0.104	-0.948
0.106	-0.947
0.108	-0.946
0.11	-0.945
0.112	-0.944
0.114	-0.943
0.116	-0.942
0.118	-0.9410000000000001
0.12	-0.94
0.122	-0.9390000000000001
0.124	-0.938
0.126	-0.937
0.128	-0.9359999999999999
0.13	-0.935
0.132	-0.9339999999999999
0.134	-0.933
0.136	-0.9319999999999999
0.138	-0.931
0.14	-0.9299999999999999
0.142	-0.929
0.144	-0.928
0.146	-0.927
0.148	-0.926
0.15	-0.925
0.152	-0.924
0.154	-0.923
0.156	-0.922
0.158	-0.921
0.16	-0.92
0.162	-0.919
0.164	-0.918
0.166	-0.917
0.168	-0.916
0.17	-0.915
0.172	-0.914
0.174	-0.913
0.176	-0.912
0.178	-0.911
0.18	-0.91
0.182	-0.909
0.184	-0.908
0.186	-0.907
0.188	-0.906
0.19	-0.905
0.192	-0.904
0.194	-0.903
0.196	-0.902
0.198	-0.901
0.2	-0.9
0.202	-0.899
0.204	-0.898
0.206	-0.897
0.208	-0.896
0.21	-0.895
0.212	-0.894
0.214	-0.893
0.216	-0.892
0.218	-0.891
0.22	-0.89
0.222	-0.889
0.224	-0.888
0.226	-0.887
0.228	-0.886
0.23	-0.885
0.232	-0.884
0.234	-0.883
0.236	-0.882
0.238	-0.881
0.24	-0.88
0.242	-0.879
0.244	-0.878
0.246	-0.877
0.248	-0.876
0.25	-0.875
0.252	-0.874
0.254	-0.873
0.256	-0.872
0.258	-0.871
0.26	-0.87
0.262	-0.869
0.264	-0.868
0.266	-0.867
0.268	-0.866
0.27	-0.865
0.272	-0.864
0.274	-0.863
0.276	-0.862
0.278	-0.861
0.28	-0.86
0.282	-0.859
0.284	-0.858
0.286	-0.857
0.288	-0.856
0.29	-0.855
0.292	-0.854
0.294	-0.853
0.296	-0.852
0.298	-0.851
0.3	-0.85
0.302	-0.849
0.304	-0.848
0.306	-0.847
0.308	-0.846
0.31	-0.845
0.312	-0.844
0.314	-0.843
0.316	-0.842
0.318	-0.841
0.32	-0.84
0.322	-0.839
0.324	-0.838
0.326	-0.837
0.328	-0.836
0.33	-0.835
0.332	-0.834
0.334	-0.833
0.336	-0.832
0.338	-0.831
0.34	-0.83
0.342	-0.829
0.344	-0.8280000000000001
0.346	-0.827
0.348	-0.8260000000000001
0.35	-0.825
0.352	-0.8240000000000001
0.354	-0.823
0.356	-0.8220000000000001
0.358	-0.821
0.36	-0.8200000000000001
0.362	-0.819
0.364	-0.8180000000000001
0.366	-0.817
0.368	-0.8160000000000001
0.37	-0.815
0.372	-0.8140000000000001
0.374	-0.813
0.376	-0.812
0.378	-0.8109999999999999
0.38	-0.81
0.382	-0.8089999999999999
0.384	-0.808
0.386	-0.8069999999999999
0.388	-0.806
0.39	-0.8049999999999999
0.392	-0.804
0.394	-0.8029999999999999
0.396	-0.802
0.398	-0.8009999999999999
0.4	-0.8
0.402	-0.7989999999999999
0.404	-0.798
0.406	-0.7969999999999999
0.408	-0.796
0.41	-0.795
0.412	-0.794
0.414	-0.793
0.416	-0.792
0.418	-0.791
0.42	-0.79
0.422	-0.789
0.424	-0.788
0.426	-0.787
0.428	-0.786
0.43	-0.785
0.432	-0.784
0.434	-0.783
0.436	-0.782
0.438	-0.781
0.44	-0.78
0.442	-0.779
0.444	-0.778
0.446	-0.777
0.448	-0.776
0.45	-0.775
0.452	-0.774
0.454	-0.773
0.456	-0.772
0.458	-0.771
0.46	-0.77
0.462	-0.769
0.464	-0.768
0.466	-0.767
0.468	-0.766
0.47	-0.765
0.472	-0.764
0.474	-0.763
0.476	-0.762
0.478	-0.761
0.48	-0.76
0.482	-0.759
0.484	-0.758
0.486	-0.757
0.488	-0.756
0.49	-0.755
0.492	-0.754
0.494	-0.753
0.496	-0.752
0.498	-0.751
0.5	-0.75
0.502	-0.749
0.504	-0.748
0.506	-0.747
0.508	-0.746
0.51	-0.745
0.512	-0.744
0.514	-0.743
0.516	-0.742
0.518	-0.741
0.52	-0.74
0.522	-0.739
0.524	-0.738
0.526	-0.737
0.528	-0.736
0.53	-0.735
0.532	-0.734
0.534	-0.733
0.536	-0.732
0.538	-0.731
0.54	-0.73
0.542	-0.729
0.544	-0.728
0.546	-0.727
0.548	-0.726
0.55	-0.725
0.552	-0.724
0.554	-0.723
0.556	-0.722
0.558	-0.721
0.56	-0.72
0.562	-0.719
0.564	-0.718
0.566	-0.7170000000000001
0.568	-0.716
0.57	-0.7150000000000001
0.572	-0.714
0.574	-0.7130000000000001
0.576	-0.712
0.578	-0.7110000000000001
0.58	-0.71
0.582	-0.7090000000000001
0.584	-0.708
0.586	-0.7070000000000001
0.588	-0.706
0.59	-0.7050000000000001
0.592	-0.704
0.594	-0.7030000000000001
0.596	-0.702
0.598	-0.7010000000000001
0.6	-0.7
0.602	-0.6990000000000001
0.604	-0.698
0.606	-0.6970000000000001
0.608	-0.696
0.61	-0.6950000000000001
0.612	-0.694
0.614	-0.6930000000000001
0.616	-0.692
0.618	-0.6910000000000001
0.62	-0.69
0.622	-0.6890000000000001
0.624	-0.688
0.626	-0.687
0.628	-0.6859999999999999
0.63	-0.685
0.632	-0.6839999999999999
0.634	-0.683
0.636	-0.6819999999999999
0.638	-0.681
0.64	-0.6799999999999999
0.642	-0.679
0.644	-0.6779999999999999
0.646	-0.677
0.648	-0.6759999999999999
0.65	-0.675
0.652	-0.6739999999999999
0.654	-0.673
0.656	-0.6719999999999999
0.658	-0.671
0.66	-0.6699999999999999
0.662	-0.669
0.664	-0.6679999999999999
0.666	-0.667
0.668	-0.6659999999999999
0.67	-0.665
0.672	-0.6639999999999999
0.674	-0.663
0.676	-0.6619999999999999
0.678	-0.661
0.68	-0.6599999999999999
0.682	-0.659
0.684	-0.6579999999999999
0.686	-0.657
0.688	-0.656
0.69	-0.655
0.692	-0.654
0.694	-0.653
0.696	-0.652
0.698	-0.651
0.7	-0.65
0.702	-0.649
0.704	-0.648
0.706	-0.647
0.708	-0.646
0.71	-0.645
0.712	-0.644
0.714	-0.643
0.716	-0.642
0.718	-0.641
0.72	-0.64
0.722	-0.639
0.724	-0.638
0.726	-0.637
0.728	-0.636
0.73	-0.635
0.732	-0.634
0.734	-0.633
0.736	-0.632
0.738	-0.631
0.74	-0.63
0.742	-0.629
0.744	-0.628
0.746	-0.627
0.748	-0.626
0.75	-0.625
0.752	-0.624
0.754	-0.623
0.756	-0.622
0.758	-0.621
0.76	-0.62
0.762	-0.619
0.764	-0.618
0.766	-0.617
0.768	-0.616
0.77	-0.615
0.772	-0.614
0.774	-0.613
0.776	-0.612
0.778	-0.611
0.78	-0.61
0.782	-0.609
0.784	-0.608
0.786	-0.607
0.788	-0.606
0.79	-0.605
0.792	-0.604
0.794	-0.603
0.796	-0.602
0.798	-0.601
0.8	-0.6
0.802	-0.599
0.804	-0.598
0.806	-0.597
0.808	-0.596
0.81	-0.595
0.812	-0.594
0.814	-0.593
0.816	-0.5920000000000001
0.818	-0.591
0.82	-0.5900000000000001
0.822	-0.589
0.824	-0.5880000000000001
0.826	-0.587
0.828	-0.5860000000000001
0.83	-0.585
0.832	-0.5840000000000001
0.834	-0.583
0.836	-0.5820000000000001
0.838	-0.581
0.84	-0.5800000000000001
0.842	-0.579
0.844	-0.5780000000000001
0.846	-0.577
0.848	-0.5760000000000001
0.85	-0.575
0.852	-0.5740000000000001
0.854	-0.573
0.856	-0.5720000000000001
0.858	-0.571
0.86	-0.5700000000000001
0.862	-0.569
0.864	-0.5680000000000001
0.866	-0.567
0.868	-0.5660000000000001
0.87	-0.565
0.872	-0.5640000000000001
0.874	-0.563
0.876	-0.562
0.878	-0.5609999999999999
0.88	-0.56
0.882	-0.5589999999999999
0.884	-0.558
0.886	-0.5569999999999999
0.888	-0.556
0.89	-0.5549999999999999
0.892	-0.554
0.894	-0.5529999999999999
0.896	-0.552
0.898	-0.5509999999999999
0.9	-0.55
0.902	-0.5489999999999999
0.904	-0.548
0.906	-0.5469999999999999
0.908	-0.546
0.91	-0.5449999999999999
0.912	-0.544
0.914	-0.5429999999999999
0.916	-0.542
0.918	-0.5409999999999999
0.92	-0.54
0.922	-0.5389999999999999
0.924	-0.538
0.926	-0.5369999999999999
0.928	-0.536
0.93	-0.5349999999999999
0.932	-0.534
0.934	-0.5329999999999999
0.936	-0.532
0.938	-0.531
0.94	-0.53
0.942	-0.529
0.944	-0.528
0.946	-0.527
0.948	-0.526
0.95	-0.525
0.952	-0.524
0.954	-0.523
0.956	-0.522
0.958	-0.521
0.96	-0.52
0.962	-0.519
0.964	-0.518
0.966	-0.517
0.968	-0.516
0.97	-0.515
0.972	-0.514
0.974	-0.513
0.976	-0.512
0.978	-0.511
0.98	-0.51
0.982	-0.509
0.984	-0.508
0.986	-0.507
0.988	-0.506
0.99	-0.505
0.992	-0.504
0.994	-0.503
0.996	-0.502
0.998	-0.501
1.0	-0.5
1.002	-0.499
1.004	-0.498
1.006	-0.497
1.008	-0.496
1.01	-0.495
1.012	-0.494
1.014	-0.493
1.016	-0.492
1.018	-0.491
1.02	-0.49
1.022	-0.489
1.024	-0.488
1.026	-0.487
1.028	-0.486
1.03	-0.485
1.032	-0.484
1.034	-0.483
1.036	-0.482
1.038	-0.481
1.04	-0.48
1.042	-0.479
1.044	-0.478
1.046	-0.477
1.048	-0.476
1.05	-0.475
1.052	-0.474
1.054	-0.473
1.056	-0.472
1.058	-0.471
1.06	-0.47
1.062	-0.469
1.064	-0.46799999999999997
1.066	-0.46699999999999997
1.068	-0.46599999999999997
1.07	-0.46499999999999997
1.072	-0.46399999999999997
1.074	-0.46299999999999997
1.076	-0.46199999999999997
1.078	-0.46099999999999997
1.08	-0.45999999999999996
1.082	-0.45899999999999996
1.084	-0.45799999999999996
1.086	-0.45699999999999996
1.088	-0.45599999999999996
1.09	-0.45499999999999996
1.092	-0.45399999999999996
1.094	-0.45299999999999996
1.096	-0.45199999999999996
1.098	-0.45099999999999996
1.1	-0.44999999999999996
1.102	-0.44899999999999995
1.104	-0.44799999999999995
1.106	-0.44699999999999995
1.108	-0.44599999999999995
1.11	-0.44499999999999995
1.112	-0.44399999999999995
1.114	-0.44299999999999995
1.116	-0.44199999999999995
1.118	-0.44099999999999995
1.12	-0.43999999999999995
1.122	-0.43899999999999995
1.124	-0.43799999999999994
1.126	-0.43700000000000006
1.128	-0.43600000000000005
1.13	-0.43500000000000005
1.132	-0.43400000000000005
1.134	-0.43300000000000005
1.136	-0.43200000000000005
1.138	-0.43100000000000005
1.14	-0.43000000000000005
1.142	-0.42900000000000005
1.144	-0.42800000000000005
1.146	-0.42700000000000005
1.148	-0.42600000000000005
1.15	-0.42500000000000004
1.152	-0.42400000000000004
1.154	-0.42300000000000004
1.156	-0.42200000000000004
1.158	-0.42100000000000004
1.16	-0.42000000000000004
1.162	-0.41900000000000004
1.164	-0.41800000000000004
1.166	-0.41700000000000004
1.168	-0.41600000000000004
1.17	-0.41500000000000004
1.172	-0.41400000000000003
1.174	-0.41300000000000003
1.176	-0.41200000000000003
1.178	-0.41100000000000003
1.18	-0.41000000000000003
1.182	-0.40900000000000003
1.184	-0.40800000000000003
1.186	-0.40700000000000003
1.188	-0.406
1.19	-0.405
1.192	-0.404
1.194	-0.403
1.196	-0.402
1.198	-0.401
1.2	-0.4
1.202	-0.399
1.204	-0.398
1.206	-0.397
1.208	-0.396
1.21	-0.395
1.212	-0.394
1.214	-0.393
1.216	-0.392
1.218	-0.391
1.22	-0.39
1.222	-0.389
1.224	-0.388
1.226	-0.387
1.228	-0.386
1.23	-0.385
1.232	-0.384
1.234	-0.383
1.236	-0.382
1.238	-0.381
1.24	-0.38
1.242	-0.379
1.244	-0.378
1.246	-0.377
1.248	-0.376
1.25	-0.375
1.252	-0.374
1.254	-0.373
1.256	-0.372
1.258	-0.371
1.26	-0.37
1.262	-0.369
1.264	-0.368
1.266	-0.367
1.268	-0.366
1.27	-0.365
1.272	-0.364
1.274	-0.363
1.276	-0.362
1.278	-0.361
1.28	-0.36
1.282	-0.359
1.284	-0.358
1.286	-0.357
1.288	-0.356
1.29	-0.355
1.292	-0.354
1.294	-0.353
1.296	-0.352
1.298	-0.351
1.3	-0.35
1.302	-0.349
1.304	-0.348
1.306	-0.347
1.308	-0.346
1.31	-0.345
1.312	-0.344
1.314	-0.34299999999999997
1.316	-0.34199999999999997
1.318	-0.34099999999999997
1.32	-0.33999999999999997
1.322	-0.33899999999999997
1.324	-0.33799999999999997
1.326	-0.33699999999999997
1.328	-0.33599999999999997
1.33	-0.33499999999999996
1.332	-0.33399999999999996
1.334	-0.33299999999999996
1.336	-0.33199999999999996
1.338	-0.33099999999999996
1.34	-0.32999999999999996
1.342	-0.32899999999999996
1.344	-0.32799999999999996
1.346	-0.32699999999999996
1.348	-0.32599999999999996
1.35	-0.32499999999999996
1.352	-0.32399999999999995
1.354	-0.32299999999999995
1.356	-0.32199999999999995
1.358	-0.32099999999999995
1.36	-0.31999999999999995
1.362	-0.31899999999999995
1.364	-0.31799999999999995
1.366	-0.31699999999999995
1.368	-0.31599999999999995
1.37	-0.31499999999999995
1.372	-0.31399999999999995
1.374	-0.31299999999999994
1.376	-0.31200000000000006
1.378	-0.31100000000000005
1.38	-0.31000000000000005
1.382	-0.30900000000000005
1.384	-0.30800000000000005
1.386	-0.30700000000000005
1.388	-0.30600000000000005
1.39	-0.30500000000000005
1.392	-0.30400000000000005
1.394	-0.30300000000000005
1.396	-0.30200000000000005
1.398	-0.30100000000000005
1.4	-0.30000000000000004
1.402	-0.29900000000000004
1.404	-0.29800000000000004
1.406	-0.29700000000000004
1.408	-0.29600000000000004
1.41	-0.29500000000000004
1.412	-0.29400000000000004
1.414	-0.29300000000000004
1.416	-0.29200000000000004
1.418	-0.29100000000000004
1.42	-0.29000000000000004
1.422	-0.28900000000000003
1.424	-0.28800000000000003
1.426	-0.28700000000000003
1.428	-0.28600000000000003
1.43	-0.28500000000000003
1.432	-0.28400000000000003
1.434	-0.28300000000000003
1.436	-0.28200000000000003
1.438	-0.281
1.44	-0.28
1.442	-0.279
1.444	-0.278
1.446	-0.277
1.448	-0.276
1.45	-0.275
1.452	-0.274
1.454	-0.273
1.456	-0.272
1.458	-0.271
1.46	-0.27
1.462	-0.269
1.464	-0.268
1.466	-0.267
1.468	-0.266
1.47	-0.265
1.472	-0.264
1.474	-0.263
1.476	-0.262
1.478	-0.261
1.48	-0.26
1.482	-0.259
1.484	-0.258
1.486	-0.257
1.488	-0.256
1.49	-0.255
1.492	-0.254
1.494	-0.253
1.496	-0.252
1.498	-0.251
1.5	-0.25
1.502	-0.249
1.504	-0.248
1.506	-0.247
1.508	-0.246
1.51	-0.245
1.512	-0.244
1.514	-0.243
1.516	-0.242
1.518	-0.241
1.52	-0.24
1.522	-0.239
1.524	-0.238
1.526	-0.237
1.528	-0.236
1.53	-0.235
1.532	-0.23399999999999999
1.534	-0.23299999999999998
1.536	-0.23199999999999998
1.538	-0.23099999999999998
1.54	-0.22999999999999998
1.542	-0.22899999999999998
1.544	-0.22799999999999998
1.546	-0.22699999999999998
1.548	-0.22599999999999998
1.55	-0.22499999999999998
1.552	-0.22399999999999998
1.554	-0.22299999999999998
1.556	-0.22199999999999998
1.558	-0.22099999999999997
1.56	-0.21999999999999997
1.562	-0.21899999999999997
1.564	-0.21799999999999997
1.566	-0.21699999999999997
1.568	-0.21599999999999997
1.57	-0.21499999999999997
1.572	-0.21399999999999997
1.574	-0.21299999999999997
1.576	-0.21199999999999997
1.578	-0.21099999999999997
1.58	-0.20999999999999996
1.582	-0.20899999999999996
1.584	-0.20799999999999996
1.586	-0.20699999999999996
1.588	-0.20599999999999996
1.59	-0.20499999999999996
1.592	-0.20399999999999996
1.594	-0.20299999999999996
1.596	-0.20199999999999996
1.598	-0.20099999999999996
1.6	-0.19999999999999996
1.602	-0.19899999999999995
1.604	-0.19799999999999995
1.606	-0.19699999999999995
1.608	-0.19599999999999995
1.61	-0.19499999999999995
1.612	-0.19399999999999995
1.614	-0.19299999999999995
1.616	-0.19199999999999995
1.618	-0.19099999999999995
1.62	-0.18999999999999995
1.622	-0.18899999999999995
1.624	-0.18799999999999994
1.626	-0.18700000000000006
1.628	-0.18600000000000005
1.63	-0.18500000000000005
1.632	-0.18400000000000005
1.634	-0.18300000000000005
1.636	-0.18200000000000005
1.638	-0.18100000000000005
1.64	-0.18000000000000005
1.642	-0.17900000000000005
1.644	-0.17800000000000005
1.646	-0.17700000000000005
1.648	-0.17600000000000005
1.65	-0.17500000000000004
1.652	-0.17400000000000004
1.654	-0.17300000000000004
1.656	-0.17200000000000004
1.658	-0.17100000000000004
1.66	-0.17000000000000004
1.662	-0.16900000000000004
1.664	-0.16800000000000004
1.666	-0.16700000000000004
1.668	-0.16600000000000004
1.67	-0.16500000000000004
1.672	-0.16400000000000003
1.674	-0.16300000000000003
1.676	-0.16200000000000003
1.678	-0.16100000000000003
1.68	-0.16000000000000003
1.682	-0.15900000000000003
1.684	-0.15800000000000003
1.686	-0.15700000000000003
1.688	-0.15600000000000003
1.69	-0.15500000000000003
1.692	-0.15400000000000003
1.694	-0.15300000000000002
1.696	-0.15200000000000002
1.698	-0.15100000000000002
1.7	-0.15000000000000002
1.702	-0.14900000000000002
1.704	-0.14800000000000002
1.706	-0.14700000000000002
1.708	-0.14600000000000002
1.71	-0.14500000000000002
1.712	-0.14400000000000002
1.714	-0.14300000000000002
1.716	-0.14200000000000002
1.718	-0.14100000000000001
1.72	-0.14
1.722	-0.139
1.724	-0.138
1.726	-0.137
1.728	-0.136
1.73	-0.135
1.732	-0.134
1.734	-0.133
1.736	-0.132
1.738	-0.131
1.74	-0.13
1.742	-0.129
1.744	-0.128
1.746	-0.127
1.748	-0.126
1.75	-0.125
1.752	-0.124
1.754	-0.123
1.756	-0.122
1.758	-0.121
1.76	-0.12
1.762	-0.119
1.764	-0.118
1.766	-0.11699999999999999
1.768	-0.11599999999999999
1.77	-0.11499999999999999
1.772	-0.11399999999999999
1.774	-0.11299999999999999
1.776	-0.11199999999999999
1.778	-0.11099999999999999
1.78	-0.10999999999999999
1.782	-0.10899999999999999
1.784	-0.10799999999999998
1.786	-0.10699999999999998
1.788	-0.10599999999999998
1.79	-0.10499999999999998
1.792	-0.10399999999999998
1.794	-0.10299999999999998
1.796	-0.10199999999999998
1.798	-0.10099999999999998
1.8	-0.09999999999999998
1.802	-0.09899999999999998
1.804	-0.09799999999999998
1.806	-0.09699999999999998
1.808	-0.09599999999999997
1.81	-0.09499999999999997
1.812	-0.09399999999999997
1.814	-0.09299999999999997
1.816	-0.09199999999999997
1.818	-0.09099999999999997
1.82	-0.08999999999999997
1.822	-0.08899999999999997
1.824	-0.08799999999999997
1.826	-0.08699999999999997
1.828	-0.08599999999999997
1.83	-0.08499999999999996
1.832	-0.08399999999999996
1.834	-0.08299999999999996
1.836	-0.08199999999999996
1.838	-0.08099999999999996
1.84	-0.07999999999999996
1.842	-0.07899999999999996
1.844	-0.07799999999999996
1.846	-0.07699999999999996
1.848	-0.07599999999999996
1.85	-0.07499999999999996
1.852	-0.07399999999999995
1.854	-0.07299999999999995
1.856	-0.07199999999999995
1.858	-0.07099999999999995
1.86	-0.06999999999999995
1.862	-0.06899999999999995
1.864	-0.06799999999999995
1.866	-0.06699999999999995
1.868	-0.06599999999999995
1.87	-0.06499999999999995
1.872	-0.06399999999999995
1.874	-0.06299999999999994
1.876	-0.062000000000000055
1.878	-0.061000000000000054
1.88	-0.06000000000000005
1.882	-0.05900000000000005
1.884	-0.05800000000000005
1.886	-0.05700000000000005
1.888	-0.05600000000000005
1.89	-0.05500000000000005
1.892	-0.05400000000000005
1.894	-0.05300000000000005
1.896	-0.052000000000000046
1.898	-0.051000000000000045
1.9	-0.050000000000000044
1.902	-0.049000000000000044
1.904	-0.04800000000000004
1.906	-0.04700000000000004
1.908	-0.04600000000000004
1.91	-0.04500000000000004
1.912	-0.04400000000000004
1.914	-0.04300000000000004
1.916	-0.04200000000000004
1.918	-0.041000000000000036
1.92	-0.040000000000000036
1.922	-0.039000000000000035
1.924	-0.038000000000000034
1.926	-0.03700000000000003
1.928	-0.03600000000000003
1.93	-0.03500000000000003
1.932	-0.03400000000000003
1.934	-0.03300000000000003
1.936	-0.03200000000000003
1.938	-0.031000000000000028
1.94	-0.030000000000000027
1.942	-0.029000000000000026
1.944	-0.028000000000000025
1.946	-0.027000000000000024
1.948	-0.026000000000000023
1.95	-0.025000000000000022
1.952	-0.02400000000000002
1.954	-0.02300000000000002
1.956	-0.02200000000000002
1.958	-0.02100000000000002
1.96	-0.020000000000000018
1.962	-0.019000000000000017
1.964	-0.018000000000000016
1.966	-0.017000000000000015
1.968	-0.016000000000000014
1.97	-0.015000000000000013
1.972	-0.014000000000000012
1.974	-0.013000000000000012
1.976	-0.01200000000000001
1.978	-0.01100000000000001
1.98	-0.010000000000000009
1.982	-0.009000000000000008
1.984	-0.008000000000000007
1.986	-0.007000000000000006
1.988	-0.006000000000000005
1.99	-0.0050000000000000044
1.992	-0.0040000000000000036
1.994	-0.0030000000000000027
1.996	-0.0020000000000000018
1.998	-0.0010000000000000009
2.0	0.0
2.002	0.0009999999999998899
2.004	0.0020000000000000018
2.006	0.0029999999999998916
2.008	0.0040000000000000036
2.01	0.004999999999999893
2.012	0.006000000000000005
2.014	0.006999999999999895
2.016	0.008000000000000007
2.018	0.008999999999999897
2.02	0.010000000000000009
2.022	0.010999999999999899
2.024	0.01200000000000001
2.026	0.0129999999999999
2.028	0.014000000000000012
2.03	0.014999999999999902
2.032	0.016000000000000014
2.034	0.016999999999999904
2.036	0.018000000000000016
2.038	0.018999999999999906
2.04	0.020000000000000018
2.042	0.020999999999999908
2.044	0.02200000000000002
2.046	0.02299999999999991
2.048	0.02400000000000002
2.05	0.02499999999999991
2.052	0.026000000000000023
2.054	0.026999999999999913
2.056	0.028000000000000025
2.058	0.028999999999999915
2.06	0.030000000000000027
2.062	0.030999999999999917
2.064	0.03200000000000003
2.066	0.03299999999999992
2.068	0.03400000000000003
2.07	0.03499999999999992
2.072	0.03600000000000003
2.074	0.03699999999999992
2.076	0.038000000000000034
2.078	0.038999999999999924
2.08	0.040000000000000036
2.082	0.040999999999999925
2.084	0.04200000000000004
2.086	0.04299999999999993
2.088	0.04400000000000004
2.09	0.04499999999999993
2.092	0.04600000000000004
2.094	0.04699999999999993
2.096	0.04800000000000004
2.098	0.04899999999999993
2.1	0.050000000000000044
2.102	0.050999999999999934
2.104	0.052000000000000046
2.106	0.052999999999999936
2.108	0.05400000000000005
2.11	0.05499999999999994
2.112	0.05600000000000005
2.114	0.05699999999999994
2.116	0.05800000000000005
2.118	0.05899999999999994
2.12	0.06000000000000005
2.122	0.06099999999999994
2.124	0.062000000000000055
2.126	0.06299999999999994
2.128	0.06400000000000006
2.13	0.06499999999999995
2.132	0.06600000000000006
2.134	0.06699999999999995
2.136	0.06800000000000006
2.138	0.06899999999999995
2.14	0.07000000000000006
2.142	0.07099999999999995
2.144	0.07200000000000006
2.146	0.07299999999999995
2.148	0.07400000000000007
2.15	0.07499999999999996
2.152	0.07600000000000007
2.154	0.07699999999999996
2.156	0.07800000000000007
2.158	0.07899999999999996
2.16	0.08000000000000007
2.162	0.08099999999999996
2.164	0.08200000000000007
2.166	0.08299999999999996
2.168	0.08400000000000007
2.17	0.08499999999999996
2.172	0.08600000000000008
2.174	0.08699999999999997
2.176	0.08800000000000008
2.178	0.08899999999999997
2.18	0.09000000000000008
2.182	0.09099999999999997
2.184	0.09200000000000008
2.186	0.09299999999999997
2.188	0.09400000000000008
2.19	0.09499999999999997
2.192	0.09600000000000009
2.194	0.09699999999999998
2.196	0.09800000000000009
2.198	0.09899999999999998
2.2	0.10000000000000009
2.202	0.10099999999999998
2.204	0.10200000000000009
2.206	0.10299999999999998
2.208	0.10400000000000009
2.21	0.10499999999999998
2.212	0.1060000000000001
2.214	0.10699999999999998
2.216	0.1080000000000001
2.218	0.10899999999999999
2.22	0.1100000000000001
2.222	0.11099999999999999
2.224	0.1120000000000001
2.226	0.11299999999999999
2.228	0.1140000000000001
2.23	0.11499999999999999
2.232	0.1160000000000001
2.234	0.11699999999999999
2.236	0.1180000000000001
2.238	0.119
2.24	0.1200000000000001
2.242	0.121
2.244	0.12200000000000011
2.246	0.123
2.248	0.12400000000000011
2.25	0.125
2.252	0.1259999999999999
2.254	0.127
2.256	0.1279999999999999
2.258	0.129
2.26	0.1299999999999999
2.262	0.131
2.264	0.1319999999999999
2.266	0.133
2.268	0.1339999999999999
2.27	0.135
2.272	0.1359999999999999
2.274	0.137
2.276	0.1379999999999999
2.278	0.139
2.28	0.1399999999999999
2.282	0.14100000000000001
2.284	0.1419999999999999
2.286	0.14300000000000002
2.288	0.1439999999999999
2.29	0.14500000000000002
2.292	0.1459999999999999
2.294	0.14700000000000002
2.296	0.1479999999999999
2.298	0.14900000000000002
2.3	0.1499999999999999
2.302	0.15100000000000002
2.304	0.1519999999999999
2.306	0.15300000000000002
2.308	0.15399999999999991
2.31	0.15500000000000003
2.312	0.15599999999999992
2.314	0.15700000000000003
2.316	0.15799999999999992
2.318	0.15900000000000003
2.32	0.15999999999999992
2.322	0.16100000000000003
2.324	0.16199999999999992
2.326	0.16300000000000003
2.328	0.16399999999999992
2.33	0.16500000000000004
2.332	0.16599999999999993
2.334	0.16700000000000004
2.336	0.16799999999999993
2.338	0.16900000000000004
2.34	0.16999999999999993
2.342	0.17100000000000004
2.344	0.17199999999999993
2.346	0.17300000000000004
2.348	0.17399999999999993
2.35	0.17500000000000004
2.352	0.17599999999999993
2.354	0.17700000000000005
2.356	0.17799999999999994
2.358	0.17900000000000005
2.36	0.17999999999999994
2.362	0.18100000000000005
2.364	0.18199999999999994
2.366	0.18300000000000005
2.368	0.18399999999999994
2.37	0.18500000000000005
2.372	0.18599999999999994
2.374	0.18700000000000006
2.376	0.18799999999999994
2.378	0.18900000000000006
2.38	0.18999999999999995
2.382	0.19100000000000006
2.384	0.19199999999999995
2.386	0.19300000000000006
2.388	0.19399999999999995
2.39	0.19500000000000006
2.392	0.19599999999999995
2.394	0.19700000000000006
2.396	0.19799999999999995
2.398	0.19900000000000007
2.4	0.19999999999999996
2.402	0.20100000000000007
2.404	0.20199999999999996
2.406	0.20300000000000007
2.408	0.20399999999999996
2.41	0.20500000000000007
2.412	0.20599999999999996
2.414	0.20700000000000007
2.416	0.20799999999999996
2.418	0.20900000000000007
2.42	0.20999999999999996
2.422	0.21100000000000008
2.424	0.21199999999999997
2.426	0.21300000000000008
2.428	0.21399999999999997
2.43	0.21500000000000008
2.432	0.21599999999999997
2.434	0.21700000000000008
2.436	0.21799999999999997
2.438	0.21900000000000008
2.44	0.21999999999999997
2.442	0.22100000000000009
2.444	0.22199999999999998
2.446	0.2230000000000001
2.448	0.22399999999999998
2.45	0.2250000000000001
2.452	0.22599999999999998
2.454	0.2270000000000001
2.456	0.22799999999999998
2.458	0.2290000000000001
2.46	0.22999999999999998
2.462	0.2310000000000001
2.464	0.23199999999999998
2.466	0.2330000000000001
2.468	0.23399999999999999
2.47	0.2350000000000001
2.472	0.236
2.474	0.2370000000000001
2.476	0.238
2.478	0.2390000000000001
2.48	0.24
2.482	0.2410000000000001
2.484	0.242
2.486	0.2430000000000001
2.488	0.244
2.49	0.2450000000000001
2.492	0.246
2.494	0.2470000000000001
2.496	0.248
2.498	0.2490000000000001
2.5	0.25
2.502	0.2509999999999999
2.504	0.252
2.506	0.2529999999999999
2.508	0.254
2.51	0.2549999999999999
2.512	0.256
2.514	0.2569999999999999
2.516	0.258
2.518	0.2589999999999999
2.52	0.26
2.522	0.2609999999999999
2.524	0.262
2.526	0.2629999999999999
2.528	0.264
2.53	0.2649999999999999
2.532	0.266
2.534	0.2669999999999999
2.536	0.268
2.538	0.2689999999999999
2.54	0.27
2.542	0.2709999999999999
2.544	0.272
2.546	0.2729999999999999
2.548	0.274
2.55	0.2749999999999999
2.552	0.276
2.554	0.2769999999999999
2.556	0.278
2.558	0.2789999999999999
2.56	0.28
2.562	0.2809999999999999
2.564	0.28200000000000003
2.566	0.2829999999999999
2.568	0.28400000000000003
2.57	0.2849999999999999
2.572	0.28600000000000003
2.574	0.2869999999999999
2.576	0.28800000000000003
2.578	0.2889999999999999
2.58	0.29000000000000004
2.582	0.2909999999999999
2.584	0.29200000000000004
2.586	0.2929999999999999
2.588	0.29400000000000004
2.59	0.29499999999999993
2.592	0.29600000000000004
2.594	0.29699999999999993
2.596	0.29800000000000004
2.598	0.29899999999999993
2.6	0.30000000000000004
2.602	0.30099999999999993
2.604	0.30200000000000005
2.606	0.30299999999999994
2.608	0.30400000000000005
2.61	0.30499999999999994
2.612	0.30600000000000005
2.614	0.30699999999999994
2.616	0.30800000000000005
2.618	0.30899999999999994
2.62	0.31000000000000005
2.622	0.31099999999999994
2.624	0.31200000000000006
2.626	0.31299999999999994
2.628	0.31400000000000006
2.63	0.31499999999999995
2.632	0.31600000000000006
2.634	0.31699999999999995
2.636	0.31800000000000006
2.638	0.31899999999999995
2.64	0.32000000000000006
2.642	0.32099999999999995
2.644	0.32200000000000006
2.646	0.32299999999999995
2.648	0.32400000000000007
2.65	0.32499999999999996
2.652	0.32600000000000007
2.654	0.32699999999999996
2.656	0.32800000000000007
2.658	0.32899999999999996
2.66	0.33000000000000007
2.662	0.33099999999999996
2.664	0.3320000000000001
2.666	0.33299999999999996
2.668	0.3340000000000001
2.67	0.33499999999999996
2.672	0.3360000000000001
2.674	0.33699999999999997
2.676	0.3380000000000001
2.678	0.33899999999999997
2.68	0.3400000000000001
2.682	0.34099999999999997
2.684	0.3420000000000001
2.686	0.34299999999999997
2.688	0.3440000000000001
2.69	0.345
2.692	0.3460000000000001
2.694	0.347
2.696	0.3480000000000001
2.698	0.349
2.7	0.3500000000000001
2.702	0.351
2.704	0.3520000000000001
2.706	0.353
2.708	0.3540000000000001
2.71	0.355
2.712	0.3560000000000001
2.714	0.357
2.716	0.3580000000000001
2.718	0.359
2.72	0.3600000000000001
2.722	0.361
2.724	0.3620000000000001
2.726	0.363
2.728	0.3640000000000001
2.73	0.365
2.732	0.3660000000000001
2.734	0.367
2.736	0.3680000000000001
2.738	0.369
2.74	0.3700000000000001
2.742	0.371
2.744	0.3720000000000001
2.746	0.373
2.748	0.3740000000000001
2.75	0.375
2.752	0.3759999999999999
2.754	0.377
2.756	0.3779999999999999
2.758	0.379
2.76	0.3799999999999999
2.762	0.381
2.764	0.3819999999999999
2.766	0.383
2.768	0.3839999999999999
2.77	0.385
2.772	0.3859999999999999
2.774	0.387
2.776	0.3879999999999999
2.778	0.389
2.78	0.3899999999999999
2.782	0.391
2.784	0.3919999999999999
2.786	0.393
2.788	0.3939999999999999
2.79	0.395
2.792	0.3959999999999999
2.794	0.397
2.796	0.3979999999999999
2.798	0.399
2.8	0.3999999999999999
2.802	0.401
2.804	0.4019999999999999
2.806	0.403
2.808	0.4039999999999999
2.81	0.405
2.812	0.4059999999999999
2.814	0.40700000000000003
2.816	0.4079999999999999
2.818	0.40900000000000003
2.82	0.4099999999999999
2.822	0.41100000000000003
2.824	0.4119999999999999
2.826	0.41300000000000003
2.828	0.4139999999999999
2.83	0.41500000000000004
2.832	0.4159999999999999
2.834	0.41700000000000004
2.836	0.4179999999999999
2.838	0.41900000000000004
2.84	0.41999999999999993
2.842	0.42100000000000004
2.844	0.42199999999999993
2.846	0.42300000000000004
2.848	0.42399999999999993
2.85	0.42500000000000004
2.852	0.42599999999999993
2.854	0.42700000000000005
2.856	0.42799999999999994
2.858	0.42900000000000005
2.86	0.42999999999999994
2.862	0.43100000000000005
2.864	0.43199999999999994
2.866	0.43300000000000005
2.868	0.43399999999999994
2.87	0.43500000000000005
2.872	0.43599999999999994
2.874	0.43700000000000006
2.876	0.43799999999999994
2.878	0.43900000000000006
2.88	0.43999999999999995
2.882	0.44100000000000006
2.884	0.44199999999999995
2.886	0.44300000000000006
2.888	0.44399999999999995
2.89	0.44500000000000006
2.892	0.44599999999999995
2.894	0.44700000000000006
2.896	0.44799999999999995
2.898	0.44900000000000007
2.9	0.44999999999999996
2.902	0.45100000000000007
2.904	0.45199999999999996
2.906	0.45300000000000007
2.908	0.45399999999999996
2.91	0.45500000000000007
2.912	0.45599999999999996
2.914	0.4570000000000001
2.916	0.45799999999999996
2.918	0.4590000000000001
2.92	0.45999999999999996
2.922	0.4610000000000001
2.924	0.46199999999999997
2.926	0.4630000000000001
2.928	0.46399999999999997
2.93	0.4650000000000001
2.932	0.46599999999999997
2.934	0.4670000000000001
2.936	0.46799999999999997
2.938	0.4690000000000001
2.94	0.47
2.942	0.4710000000000001
2.944	0.472
2.946	0.4730000000000001
2.948	0.474
2.95	0.4750000000000001
2.952	0.476
2.954	0.4770000000000001
2.956	0.478
2.958	0.4790000000000001
2.96	0.48
2.962	0.4810000000000001
2.964	0.482
2.966	0.4830000000000001
2.968	0.484
2.97	0.4850000000000001
2.972	0.486
2.974	0.4870000000000001
2.976	0.488
2.978	0.4890000000000001
2.98	0.49
2.982	0.4910000000000001
2.984	0.492
2.986	0.4930000000000001
2.988	0.494
2.99	0.4950000000000001
2.992	0.496
2.994	0.4970000000000001
2.996	0.498
2.998	0.4990000000000001
3.0	0.5
3.002	0.5009999999999999
3.004	0.502
3.006	0.5029999999999999
3.008	0.504
3.01	0.5049999999999999
3.012	0.506
3.014	0.5069999999999999
3.016	0.508
3.018	0.5089999999999999
3.02	0.51
3.022	0.5109999999999999
3.024	0.512
3.026	0.5129999999999999
3.028	0.514
3.03	0.5149999999999999
3.032	0.516
3.034	0.5169999999999999
3.036	0.518
3.038	0.5189999999999999
3.04	0.52
3.042	0.5209999999999999
3.044	0.522
3.046	0.5229999999999999
3.048	0.524
3.05	0.5249999999999999
3.052	0.526
3.054	0.5269999999999999
3.056	0.528
3.058	0.5289999999999999
3.06	0.53
3.062	0.5309999999999999
3.064	0.532
3.066	0.5329999999999999
3.068	0.534
3.07	0.5349999999999999
3.072	0.536
3.074	0.5369999999999999
3.076	0.538
3.078	0.5389999999999999
3.08	0.54
3.082	0.5409999999999999
3.084	0.542
3.086	0.5429999999999999
3.088	0.544
3.09	0.5449999999999999
3.092	0.546
3.094	0.5469999999999999
3.096	0.548
3.098	0.5489999999999999
3.1	0.55
3.102	0.5509999999999999
3.104	0.552
3.106	0.5529999999999999
3.108	0.554
3.11	0.5549999999999999
3.112	0.556
3.114	0.5569999999999999
3.116	0.558
3.118	0.5589999999999999
3.12	0.56
3.122	0.5609999999999999
3.124	0.562
3.126	0.563
3.128	0.5640000000000001
3.13	0.565
3.132	0.5660000000000001
3.134	0.567
3.136	0.5680000000000001
3.138	0.569
3.14	0.5700000000000001
3.142	0.571
3.144	0.5720000000000001
3.146	0.573
3.148	0.5740000000000001
3.15	0.575
3.152	0.5760000000000001
3.154	0.577
3.156	0.5780000000000001
3.158	0.579
3.16	0.5800000000000001
3.162	0.581
3.164	0.5820000000000001
3.166	0.583
3.168	0.5840000000000001
3.17	0.585
3.172	0.5860000000000001
3.174	0.587
3.176	0.5880000000000001
3.178	0.589
3.18	0.5900000000000001
3.182	0.591
3.184	0.5920000000000001
3.186	0.593
3.188	0.5940000000000001
3.19	0.595
3.192	0.5960000000000001
3.194	0.597
3.196	0.5980000000000001
3.198	0.599
3.2	0.6000000000000001
3.202	0.601
3.204	0.6020000000000001
3.206	0.603
3.208	0.6040000000000001
3.21	0.605
3.212	0.6060000000000001
3.214	0.607
3.216	0.6080000000000001
3.218	0.609
3.22	0.6100000000000001
3.222	0.611
3.224	0.6120000000000001
3.226	0.613
3.228	0.6140000000000001
3.23	0.615
3.232	0.6160000000000001
3.234	0.617
3.236	0.6180000000000001
3.238	0.619
3.24	0.6200000000000001
3.242	0.621
3.244	0.6220000000000001
3.246	0.623
3.248	0.6240000000000001
3.25	0.625
3.252	0.6259999999999999
3.254	0.627
3.256	0.6279999999999999
3.258	0.629
3.26	0.6299999999999999
3.262	0.631
3.264	0.6319999999999999
3.266	0.633
3.268	0.6339999999999999
3.27	0.635
3.272	0.6359999999999999
3.274	0.637
3.276	0.6379999999999999
3.278	0.639
3.28	0.6399999999999999
3.282	0.641
3.284	0.6419999999999999
3.286	0.643
3.288	0.6439999999999999
3.29	0.645
3.292	0.6459999999999999
3.294	0.647
3.296	0.6479999999999999
3.298	0.649
3.3	0.6499999999999999
3.302	0.651
3.304	0.6519999999999999
3.306	0.653
3.308	0.6539999999999999
3.31	0.655
3.312	0.6559999999999999
3.314	0.657
3.316	0.6579999999999999
3.318	0.659
3.32	0.6599999999999999
3.322	0.661
3.324	0.6619999999999999
3.326	0.663
3.328	0.6639999999999999
3.33	0.665
3.332	0.6659999999999999
3.334	0.667
3.336	0.6679999999999999
3.338	0.669
3.34	0.6699999999999999
3.342	0.671
3.344	0.6719999999999999
3.346	0.673
3.348	0.6739999999999999
3.35	0.675
3.352	0.6759999999999999
3.354	0.677
3.356	0.6779999999999999
3.358	0.679
3.36	0.6799999999999999
3.362	0.681
3.364	0.6819999999999999
3.366	0.683
3.368	0.6839999999999999
3.37	0.685
3.372	0.6859999999999999
3.374	0.687
3.376	0.688
3.378	0.6890000000000001
3.38	0.69
3.382	0.6910000000000001
3.384	0.692
3.386	0.6930000000000001
3.388	0.694
3.39	0.6950000000000001
3.392	0.696
3.394	0.6970000000000001
3.396	0.698
3.398	0.6990000000000001
3.4	0.7
3.402	0.7010000000000001
3.404	0.702
3.406	0.7030000000000001
3.408	0.704
3.41	0.7050000000000001
3.412	0.706
3.414	0.7070000000000001
3.416	0.708
3.418	0.7090000000000001
3.42	0.71
3.422	0.7110000000000001
3.424	0.712
3.426	0.7130000000000001
3.428	0.714
3.43	0.7150000000000001
3.432	0.716
3.434	0.7170000000000001
3.436	0.718
3.438	0.7190000000000001
3.44	0.72
3.442	0.7210000000000001
3.444	0.722
3.446	0.7230000000000001
3.448	0.724
3.45	0.7250000000000001
3.452	0.726
3.454	0.7270000000000001
3.456	0.728
3.458	0.7290000000000001
3.46	0.73
3.462	0.7310000000000001
3.464	0.732
3.466	0.7330000000000001
3.468	0.734
3.47	0.7350000000000001
3.472	0.736
3.474	0.7370000000000001
3.476	0.738
3.478	0.7390000000000001
3.48	0.74
3.482	0.7410000000000001
3.484	0.742
3.486	0.7430000000000001
3.488	0.744
3.49	0.7450000000000001
3.492	0.746
3.494	0.7470000000000001
3.496	0.748
3.498	0.7490000000000001
3.5	0.75
3.502	0.7509999999999999
3.504	0.752
3.506	0.7529999999999999
3.508	0.754
3.51	0.7549999999999999
3.512	0.756
3.514	0.7569999999999999
3.516	0.758
3.518	0.7589999999999999
3.52	0.76
3.522	0.7609999999999999
3.524	0.762
3.526	0.7629999999999999
3.528	0.764
3.53	0.7649999999999999
3.532	0.766
3.534	0.7669999999999999
3.536	0.768
3.538	0.7689999999999999
3.54	0.77
3.542	0.7709999999999999
3.544	0.772
3.546	0.7729999999999999
3.548	0.774
3.55	0.7749999999999999
3.552	0.776
3.554	0.7769999999999999
3.556	0.778
3.558	0.7789999999999999
3.56	0.78
3.562	0.7809999999999999
3.564	0.782
3.566	0.7829999999999999
3.568	0.784
3.57	0.7849999999999999
3.572	0.786
3.574	0.7869999999999999
3.576	0.788
3.578	0.7889999999999999
3.58	0.79
3.582	0.7909999999999999
3.584	0.792
3.586	0.7929999999999999
3.588	0.794
3.59	0.7949999999999999
3.592	0.796
3.594	0.7969999999999999
3.596	0.798
3.598	0.7989999999999999
3.6	0.8
3.602	0.8009999999999999
3.604	0.802
3.606	0.8029999999999999
3.608	0.804
3.61	0.8049999999999999
3.612	0.806
3.614	0.8069999999999999
3.616	0.808
3.618	0.8089999999999999
3.62	0.81
3.622	0.8109999999999999
3.624	0.812
3.626	0.813
3.628	0.8140000000000001
3.63	0.815
3.632	0.8160000000000001
3.634	0.817
3.636	0.8180000000000001
3.638	0.819
3.64	0.8200000000000001
3.642	0.821
3.644	0.8220000000000001
3.646	0.823
3.648	0.8240000000000001
3.65	0.825
3.652	0.8260000000000001
3.654	0.827
3.656	0.8280000000000001
3.658	0.829
3.66	0.8300000000000001
3.662	0.831
3.664	0.8320000000000001
3.666	0.833
3.668	0.8340000000000001
3.67	0.835
3.672	0.8360000000000001
3.674	0.837
3.676	0.8380000000000001
3.678	0.839
3.68	0.8400000000000001
3.682	0.841
3.684	0.8420000000000001
3.686	0.843
3.688	0.8440000000000001
3.69	0.845
3.692	0.8460000000000001
3.694	0.847
3.696	0.8480000000000001
3.698	0.849
3.7	0.8500000000000001
3.702	0.851
3.704	0.8520000000000001
3.706	0.853
3.708	0.8540000000000001
3.71	0.855
3.712	0.8560000000000001
3.714	0.857
3.716	0.8580000000000001
3.718	0.859
3.72	0.8600000000000001
3.722	0.861
3.724	0.8620000000000001
3.726	0.863
3.728	0.8640000000000001
3.73	0.865
3.732	0.8660000000000001
3.734	0.867
3.736	0.8680000000000001
3.738	0.869
3.74	0.8700000000000001
3.742	0.871
3.744	0.8720000000000001
3.746	0.873
3.748	0.8740000000000001
3.75	0.875
3.752	0.8759999999999999
3.754	0.877
3.756	0.8779999999999999
3.758	0.879
3.76	0.8799999999999999
3.762	0.881
3.764	0.8819999999999999
3.766	0.883
3.768	0.8839999999999999
3.77	0.885
3.772	0.8859999999999999
3.774	0.887
3.776	0.8879999999999999
3.778	0.889
3.78	0.8899999999999999
3.782	0.891
3.784	0.8919999999999999
3.786	0.893
3.788	0.8939999999999999
3.79	0.895
3.792	0.8959999999999999
3.794	0.897
3.796	0.8979999999999999
3.798	0.899
3.8	0.8999999999999999
3.802	0.901
3.804	0.9019999999999999
3.806	0.903
3.808	0.9039999999999999
3.81	0.905
3.812	0.9059999999999999
3.814	0.907
3.816	0.9079999999999999
3.818	0.909
3.82	0.9099999999999999
3.822	0.911
3.824	0.9119999999999999
3.826	0.913
3.828	0.9139999999999999
3.83	0.915
3.832	0.9159999999999999
3.834	0.917
3.836	0.9179999999999999
3.838	0.919
3.84	0.9199999999999999
3.842	0.921
3.844	0.9219999999999999
3.846	0.923
3.848	0.9239999999999999
3.85	0.925
3.852	0.9259999999999999
3.854	0.927
3.856	0.9279999999999999
3.858	0.929
3.86	0.9299999999999999
3.862	0.931
3.864	0.9319999999999999
3.866	0.933
3.868	0.9339999999999999
3.87	0.935
3.872	0.9359999999999999
3.874	0.937
3.876	0.938
3.878	0.9390000000000001
3.88	0.94
3.882	0.9410000000000001
3.884	0.942
3.886	0.9430000000000001
3.888	0.944
3.89	0.9450000000000001
3.892	0.946
3.894	0.9470000000000001
3.896	0.948
3.898	0.9490000000000001
3.9	0.95
3.902	0.9510000000000001
3.904	0.952
3.906	0.9530000000000001
3.908	0.954
3.91	0.9550000000000001
3.912	0.956
3.914	0.9570000000000001
3.916	0.958
3.918	0.9590000000000001
3.92	0.96
3.922	0.9610000000000001
3.924	0.962
3.926	0.9630000000000001
3.928	0.964
3.93	0.9650000000000001
3.932	0.966
3.934	0.9670000000000001
3.936	0.968
3.938	0.9690000000000001
3.94	0.97
3.942	0.9710000000000001
3.944	0.972
3.946	0.9730000000000001
3.948	0.974
3.95	0.9750000000000001
3.952	0.976
3.954	0.9770000000000001
3.956	0.978
3.958	0.9790000000000001
3.96	0.98
3.962	0.9810000000000001
3.964	0.982
3.966	0.9830000000000001
3.968	0.984
3.97	0.9850000000000001
3.972	0.986
3.974	0.9870000000000001
3.976	0.988
3.978	0.9890000000000001
3.98	0.99
3.982	0.9910000000000001
3.984	0.992
3.986	0.9930000000000001
3.988	0.994
3.99	0.9950000000000001
3.992	0.996
3.994	0.9970000000000001
3.996	0.998
3.998	0.9990000000000001
4.0	1.0


==> figures/data/1D_example_nx_7_ddf_Yang3_alpha_2/f_IBM_error.txt <==
0.6666666666666666	0.3923421857471563


==> figures/data/1D_example_nx_7_ddf_Yang3_alpha_2/f_mod_error.txt <==
0.6666666666666666	2.220446049250313e-16


==> figures/data/1D_example_nx_7_ddf_Yang3_alpha_2/first_order_error.txt <==
0.6666666666666666	6.666666666666666


==> figures/data/1D_example_nx_7_ddf_Yang3_alpha_2/second_order_error.txt <==
0.6666666666666666	4.444444444444445


==> figures/data/1D_example_nx_7_ddf_Yang3_alpha_2/u_IBM.txt <==
0.3333333333333333	0.7679429690421405
1.0	0.30382890712642197
1.6666666666666667	-0.07168576397692827
2.3333333333333335	-0.07168576397692838
3.0	0.30382890712642185
3.6666666666666665	0.7679429690421405


==> figures/data/1D_example_nx_7_ddf_Yang3_alpha_2/u_IBM_L2_error.txt <==
0.6666666666666666	0.07846843714943169


==> figures/data/1D_example_nx_7_ddf_Yang3_alpha_2/u_IBM_Linf_error.txt <==
0.6666666666666666	0.07846843714943212


==> figures/data/1D_example_nx_7_ddf_Yang3_alpha_2/u_ef.txt <==
0.3333333333333333	0.8333333333333333
1.0	0.4999999999999999
1.6666666666666667	0.23030001177344037
2.3333333333333335	0.23030001177344045
3.0	0.49999999999999994
3.6666666666666665	0.8333333333333333


==> figures/data/1D_example_nx_7_ddf_Yang3_alpha_2/u_masked.txt <==
0.3333333333333333	0.833333333333334
1.0	0.5000000000000002
1.6666666666666667	0.10303332155989303
2.3333333333333335	0.10303332155989292
3.0	0.5
3.6666666666666665	0.8333333333333333


==> figures/data/1D_example_nx_7_ddf_Yang3_alpha_2/u_mod.txt <==
0.3333333333333333	0.8333333333333331
1.0	0.49999999999999983
1.6666666666666667	0.10303332155989287
2.3333333333333335	0.10303332155989275
3.0	0.49999999999999994
3.6666666666666665	0.8333333333333333


==> figures/data/1D_example_nx_7_ddf_Yang3_alpha_2/u_mod_L2_error.txt <==
0.6666666666666666	7.536443801682117e-16


==> figures/data/1D_example_nx_7_ddf_Yang3_alpha_2/u_mod_Linf_error.txt <==
0.6666666666666666	1.0658141036401495e-15


==> figures/data/1D_example_nx_8_ddf_Witchhat_alpha_2/DR.txt <==
0.2857142857142857	0.0
0.8571428571428571	0.0
1.4285714285714286	1.5312499999999993
2.0	1.4432899320127035e-15
2.5714285714285716	-1.5312500000000009
3.142857142857143	0.0
3.7142857142857144	0.0


==> figures/data/1D_example_nx_8_ddf_Witchhat_alpha_2/DR1.txt <==
0.2857142857142857	0.0
0.8571428571428571	0.0
1.4285714285714286	-0.4374999999999998
2.0	0.875
2.5714285714285716	-0.4375000000000002
3.142857142857143	0.0
3.7142857142857144	0.0


==> figures/data/1D_example_nx_8_ddf_Witchhat_alpha_2/HminusC.txt <==
0.2857142857142857	1.0000000000000002
0.8571428571428571	1.0
1.4285714285714286	1.0
2.0	0.5000000000000002
2.5714285714285716	0.0
3.142857142857143	0.0
3.7142857142857144	0.0


==> figures/data/1D_example_nx_8_ddf_Witchhat_alpha_2/HplusC.txt <==
0.2857142857142857	-1.450087215836939e-16
0.8571428571428571	-7.250436079184695e-17
1.4285714285714286	0.0
2.0	0.4999999999999998
2.5714285714285716	1.0
3.142857142857143	1.0
3.7142857142857144	1.0


==> figures/data/1D_example_nx_8_ddf_Witchhat_alpha_2/R.txt <==
0.0	0.0
0.5714285714285714	0.0
1.1428571428571428	0.0
1.7142857142857142	0.8749999999999997
2.2857142857142856	0.8750000000000004
2.857142857142857	0.0
3.4285714285714284	0.0
4.0	0.0


==> figures/data/1D_example_nx_8_ddf_Witchhat_alpha_2/R1.txt <==
0.0	-0.0
0.5714285714285714	-0.0
1.1428571428571428	-0.0
1.7142857142857142	-0.2499999999999999
2.2857142857142856	0.2500000000000001
2.857142857142857	0.0
3.4285714285714284	0.0
4.0	0.0


==> figures/data/1D_example_nx_8_ddf_Witchhat_alpha_2/Rfine.txt <==
0.0	0.0
0.002	0.0
0.004	0.0
0.006	0.0
0.008	0.0
0.01	0.0
0.012	0.0
0.014	0.0
0.016	0.0
0.018	0.0
0.02	0.0
0.022	0.0
0.024	0.0
0.026	0.0
0.028	0.0
0.03	0.0
0.032	0.0
0.034	0.0
0.036	0.0
0.038	0.0
0.04	0.0
0.042	0.0
0.044	0.0
0.046	0.0
0.048	0.0
0.05	0.0
0.052	0.0
0.054	0.0
0.056	0.0
0.058	0.0
0.06	0.0
0.062	0.0
0.064	0.0
0.066	0.0
0.068	0.0
0.07	0.0
0.072	0.0
0.074	0.0
0.076	0.0
0.078	0.0
0.08	0.0
0.082	0.0
0.084	0.0
0.086	0.0
0.088	0.0
0.09	0.0
0.092	0.0
0.094	0.0
0.096	0.0
0.098	0.0
0.1	0.0
0.102	0.0
0.104	0.0
0.106	0.0
0.108	0.0
0.11	0.0
0.112	0.0
0.114	0.0
0.116	0.0
0.118	0.0
0.12	0.0
0.122	0.0
0.124	0.0
0.126	0.0
0.128	0.0
0.13	0.0
0.132	0.0
0.134	0.0
0.136	0.0
0.138	0.0
0.14	0.0
0.142	0.0
0.144	0.0
0.146	0.0
0.148	0.0
0.15	0.0
0.152	0.0
0.154	0.0
0.156	0.0
0.158	0.0
0.16	0.0
0.162	0.0
0.164	0.0
0.166	0.0
0.168	0.0
0.17	0.0
0.172	0.0
0.174	0.0
0.176	0.0
0.178	0.0
0.18	0.0
0.182	0.0
0.184	0.0
0.186	0.0
0.188	0.0
0.19	0.0
0.192	0.0
0.194	0.0
0.196	0.0
0.198	0.0
0.2	0.0
0.202	0.0
0.204	0.0
0.206	0.0
0.208	0.0
0.21	0.0
0.212	0.0
0.214	0.0
0.216	0.0
0.218	0.0
0.22	0.0
0.222	0.0
0.224	0.0
0.226	0.0
0.228	0.0
0.23	0.0
0.232	0.0
0.234	0.0
0.236	0.0
0.238	0.0
0.24	0.0
0.242	0.0
0.244	0.0
0.246	0.0
0.248	0.0
0.25	0.0
0.252	0.0
0.254	0.0
0.256	0.0
0.258	0.0
0.26	0.0
0.262	0.0
0.264	0.0
0.266	0.0
0.268	0.0
0.27	0.0
0.272	0.0
0.274	0.0
0.276	0.0
0.278	0.0
0.28	0.0
0.282	0.0
0.284	0.0
0.286	0.0
0.288	0.0
0.29	0.0
0.292	0.0
0.294	0.0
0.296	0.0
0.298	0.0
0.3	0.0
0.302	0.0
0.304	0.0
0.306	0.0
0.308	0.0
0.31	0.0
0.312	0.0
0.314	0.0
0.316	0.0
0.318	0.0
0.32	0.0
0.322	0.0
0.324	0.0
0.326	0.0
0.328	0.0
0.33	0.0
0.332	0.0
0.334	0.0
0.336	0.0
0.338	0.0
0.34	0.0
0.342	0.0
0.344	0.0
0.346	0.0
0.348	0.0
0.35	0.0
0.352	0.0
0.354	0.0
0.356	0.0
0.358	0.0
0.36	0.0
0.362	0.0
0.364	0.0
0.366	0.0
0.368	0.0
0.37	0.0
0.372	0.0
0.374	0.0
0.376	0.0
0.378	0.0
0.38	0.0
0.382	0.0
0.384	0.0
0.386	0.0
0.388	0.0
0.39	0.0
0.392	0.0
0.394	0.0
0.396	0.0
0.398	0.0
0.4	0.0
0.402	0.0
0.404	0.0
0.406	0.0
0.408	0.0
0.41	0.0
0.412	0.0
0.414	0.0
0.416	0.0
0.418	0.0
0.42	0.0
0.422	0.0
0.424	0.0
0.426	0.0
0.428	0.0
0.43	0.0
0.432	0.0
0.434	0.0
0.436	0.0
0.438	0.0
0.44	0.0
0.442	0.0
0.444	0.0
0.446	0.0
0.448	0.0
0.45	0.0
0.452	0.0
0.454	0.0
0.456	0.0
0.458	0.0
0.46	0.0
0.462	0.0
0.464	0.0
0.466	0.0
0.468	0.0
0.47	0.0
0.472	0.0
0.474	0.0
0.476	0.0
0.478	0.0
0.48	0.0
0.482	0.0
0.484	0.0
0.486	0.0
0.488	0.0
0.49	0.0
0.492	0.0
0.494	0.0
0.496	0.0
0.498	0.0
0.5	0.0
0.502	0.0
0.504	0.0
0.506	0.0
0.508	0.0
0.51	0.0
0.512	0.0
0.514	0.0
0.516	0.0
0.518	0.0
0.52	0.0
0.522	0.0
0.524	0.0
0.526	0.0
0.528	0.0
0.53	0.0
0.532	0.0
0.534	0.0
0.536	0.0
0.538	0.0
0.54	0.0
0.542	0.0
0.544	0.0
0.546	0.0
0.548	0.0
0.55	0.0
0.552	0.0
0.554	0.0
0.556	0.0
0.558	0.0
0.56	0.0
0.562	0.0
0.564	0.0
0.566	0.0
0.568	0.0
0.57	0.0
0.572	0.0
0.574	0.0
0.576	0.0
0.578	0.0
0.58	0.0
0.582	0.0
0.584	0.0
0.586	0.0
0.588	0.0
0.59	0.0
0.592	0.0
0.594	0.0
0.596	0.0
0.598	0.0
0.6	0.0
0.602	0.0
0.604	0.0
0.606	0.0
0.608	0.0
0.61	0.0
0.612	0.0
0.614	0.0
0.616	0.0
0.618	0.0
0.62	0.0
0.622	0.0
0.624	0.0
0.626	0.0
0.628	0.0
0.63	0.0
0.632	0.0
0.634	0.0
0.636	0.0
0.638	0.0
0.64	0.0
0.642	0.0
0.644	0.0
0.646	0.0
0.648	0.0
0.65	0.0
0.652	0.0
0.654	0.0
0.656	0.0
0.658	0.0
0.66	0.0
0.662	0.0
0.664	0.0
0.666	0.0
0.668	0.0
0.67	0.0
0.672	0.0
0.674	0.0
0.676	0.0
0.678	0.0
0.68	0.0
0.682	0.0
0.684	0.0
0.686	0.0
0.688	0.0
0.69	0.0
0.692	0.0
0.694	0.0
0.696	0.0
0.698	0.0
0.7	0.0
0.702	0.0
0.704	0.0
0.706	0.0
0.708	0.0
0.71	0.0
0.712	0.0
0.714	0.0
0.716	0.0
0.718	0.0
0.72	0.0
0.722	0.0
0.724	0.0
0.726	0.0
0.728	0.0
0.73	0.0
0.732	0.0
0.734	0.0
0.736	0.0
0.738	0.0
0.74	0.0
0.742	0.0
0.744	0.0
0.746	0.0
0.748	0.0
0.75	0.0
0.752	0.0
0.754	0.0
0.756	0.0
0.758	0.0
0.76	0.0
0.762	0.0
0.764	0.0
0.766	0.0
0.768	0.0
0.77	0.0
0.772	0.0
0.774	0.0
0.776	0.0
0.778	0.0
0.78	0.0
0.782	0.0
0.784	0.0
0.786	0.0
0.788	0.0
0.79	0.0
0.792	0.0
0.794	0.0
0.796	0.0
0.798	0.0
0.8	0.0
0.802	0.0
0.804	0.0
0.806	0.0
0.808	0.0
0.81	0.0
0.812	0.0
0.814	0.0
0.816	0.0
0.818	0.0
0.82	0.0
0.822	0.0
0.824	0.0
0.826	0.0
0.828	0.0
0.83	0.0
0.832	0.0
0.834	0.0
0.836	0.0
0.838	0.0
0.84	0.0
0.842	0.0
0.844	0.0
0.846	0.0
0.848	0.0
0.85	0.0
0.852	0.0
0.854	0.0
0.856	0.0
0.858	0.0
0.86	0.0
0.862	0.0
0.864	0.0
0.866	0.0
0.868	0.0
0.87	0.0
0.872	0.0
0.874	0.0
0.876	0.0
0.878	0.0
0.88	0.0
0.882	0.0
0.884	0.0
0.886	0.0
0.888	0.0
0.89	0.0
0.892	0.0
0.894	0.0
0.896	0.0
0.898	0.0
0.9	0.0
0.902	0.0
0.904	0.0
0.906	0.0
0.908	0.0
0.91	0.0
0.912	0.0
0.914	0.0
0.916	0.0
0.918	0.0
0.92	0.0
0.922	0.0
0.924	0.0
0.926	0.0
0.928	0.0
0.93	0.0
0.932	0.0
0.934	0.0
0.936	0.0
0.938	0.0
0.94	0.0
0.942	0.0
0.944	0.0
0.946	0.0
0.948	0.0
0.95	0.0
0.952	0.0
0.954	0.0
0.956	0.0
0.958	0.0
0.96	0.0
0.962	0.0
0.964	0.0
0.966	0.0
0.968	0.0
0.97	0.0
0.972	0.0
0.974	0.0
0.976	0.0
0.978	0.0
0.98	0.0
0.982	0.0
0.984	0.0
0.986	0.0
0.988	0.0
0.99	0.0
0.992	0.0
0.994	0.0
0.996	0.0
0.998	0.0
1.0	0.0
1.002	0.0
1.004	0.0
1.006	0.0
1.008	0.0
1.01	0.0
1.012	0.0
1.014	0.0
1.016	0.0
1.018	0.0
1.02	0.0
1.022	0.0
1.024	0.0
1.026	0.0
1.028	0.0
1.03	0.0
1.032	0.0
1.034	0.0
1.036	0.0
1.038	0.0
1.04	0.0
1.042	0.0
1.044	0.0
1.046	0.0
1.048	0.0
1.05	0.0
1.052	0.0
1.054	0.0
1.056	0.0
1.058	0.0
1.06	0.0
1.062	0.0
1.064	0.0
1.066	0.0
1.068	0.0
1.07	0.0
1.072	0.0
1.074	0.0
1.076	0.0
1.078	0.0
1.08	0.0
1.082	0.0
1.084	0.0
1.086	0.0
1.088	0.0
1.09	0.0
1.092	0.0
1.094	0.0
1.096	0.0
1.098	0.0
1.1	0.0
1.102	0.0
1.104	0.0
1.106	0.0
1.108	0.0
1.11	0.0
1.112	0.0
1.114	0.0
1.116	0.0
1.118	0.0
1.12	0.0
1.122	0.0
1.124	0.0
1.126	0.0
1.128	0.0
1.13	0.0
1.132	0.0
1.134	0.0
1.136	0.0
1.138	0.0
1.14	0.0
1.142	0.0
1.144	0.0
1.146	0.0
1.148	0.0
1.15	0.0
1.152	0.0
1.154	0.0
1.156	0.0
1.158	0.0
1.16	0.0
1.162	0.0
1.164	0.0
1.166	0.0
1.168	0.0
1.17	0.0
1.172	0.0
1.174	0.0
1.176	0.0
1.178	0.0
1.18	0.0
1.182	0.0
1.184	0.0
1.186	0.0
1.188	0.0
1.19	0.0
1.192	0.0
1.194	0.0
1.196	0.0
1.198	0.0
1.2	0.0
1.202	0.0
1.204	0.0
1.206	0.0
1.208	0.0
1.21	0.0
1.212	0.0
1.214	0.0
1.216	0.0
1.218	0.0
1.22	0.0
1.222	0.0
1.224	0.0
1.226	0.0
1.228	0.0
1.23	0.0
1.232	0.0
1.234	0.0
1.236	0.0
1.238	0.0
1.24	0.0
1.242	0.0
1.244	0.0
1.246	0.0
1.248	0.0
1.25	0.0
1.252	0.0
1.254	0.0
1.256	0.0
1.258	0.0
1.26	0.0
1.262	0.0
1.264	0.0
1.266	0.0
1.268	0.0
1.27	0.0
1.272	0.0
1.274	0.0
1.276	0.0
1.278	0.0
1.28	0.0
1.282	0.0
1.284	0.0
1.286	0.0
1.288	0.0
1.29	0.0
1.292	0.0
1.294	0.0
1.296	0.0
1.298	0.0
1.3	0.0
1.302	0.0
1.304	0.0
1.306	0.0
1.308	0.0
1.31	0.0
1.312	0.0
1.314	0.0
1.316	0.0
1.318	0.0
1.32	0.0
1.322	0.0
1.324	0.0
1.326	0.0
1.328	0.0
1.33	0.0
1.332	0.0
1.334	0.0
1.336	0.0
1.338	0.0
1.34	0.0
1.342	0.0
1.344	0.0
1.346	0.0
1.348	0.0
1.35	0.0
1.352	0.0
1.354	0.0
1.356	0.0
1.358	0.0
1.36	0.0
1.362	0.0
1.364	0.0
1.366	0.0
1.368	0.0
1.37	0.0
1.372	0.0
1.374	0.0
1.376	0.0
1.378	0.0
1.38	0.0
1.382	0.0
1.384	0.0
1.386	0.0
1.388	0.0
1.39	0.0
1.392	0.0
1.394	0.0
1.396	0.0
1.398	0.0
1.4	0.0
1.402	0.0
1.404	0.0
1.406	0.0
1.408	0.0
1.41	0.0
1.412	0.0
1.414	0.0
1.416	0.0
1.418	0.0
1.42	0.0
1.422	0.0
1.424	0.0
1.426	0.0
1.428	0.0
1.43	0.004375000000000101
1.432	0.01050000000000001
1.434	0.016625000000000112
1.436	0.02275000000000002
1.438	0.028874999999999734
1.44	0.03499999999999984
1.442	0.041124999999999745
1.444	0.04724999999999985
1.446	0.053374999999999756
1.448	0.05949999999999986
1.45	0.06562499999999977
1.452	0.07174999999999987
1.454	0.07787499999999978
1.456	0.08399999999999988
1.458	0.09012499999999979
1.46	0.09624999999999989
1.462	0.1023749999999998
1.464	0.1084999999999999
1.466	0.11462499999999981
1.468	0.12074999999999991
1.47	0.12687499999999982
1.472	0.13299999999999992
1.474	0.13912499999999983
1.476	0.14524999999999993
1.478	0.15137499999999984
1.48	0.15749999999999995
1.482	0.16362499999999985
1.484	0.16974999999999996
1.486	0.17587499999999986
1.488	0.18199999999999997
1.49	0.18812499999999988
1.492	0.19424999999999998
1.494	0.2003749999999999
1.496	0.2065
1.498	0.2126249999999999
1.5	0.21875
1.502	0.2248749999999999
1.504	0.231
1.506	0.23712499999999992
1.508	0.24325000000000002
1.51	0.24937499999999993
1.512	0.25550000000000006
1.514	0.26162499999999994
1.516	0.26775000000000004
1.518	0.273875
1.52	0.2800000000000001
1.522	0.28612499999999996
1.524	0.29225000000000007
1.526	0.298375
1.528	0.3045000000000001
1.53	0.310625
1.532	0.3167499999999999
1.534	0.3228749999999998
1.536	0.3289999999999999
1.538	0.33512499999999984
1.54	0.34124999999999994
1.542	0.3473749999999998
1.544	0.3534999999999999
1.546	0.35962499999999986
1.548	0.36574999999999996
1.55	0.37187499999999984
1.552	0.37799999999999995
1.554	0.3841249999999999
1.556	0.39025
1.558	0.39637499999999987
1.56	0.40249999999999997
1.562	0.4086249999999999
1.564	0.41475
1.566	0.4208749999999999
1.568	0.427
1.57	0.4331249999999999
1.572	0.43925000000000003
1.574	0.4453749999999999
1.576	0.4515
1.578	0.45762499999999995
1.58	0.46375000000000005
1.582	0.46987499999999993
1.584	0.47600000000000003
1.586	0.48212499999999997
1.588	0.4882500000000001
1.59	0.49437499999999995
1.592	0.5005000000000001
1.594	0.5066249999999998
1.596	0.5127499999999999
1.598	0.5188749999999999
1.6	0.5249999999999999
1.602	0.5311249999999998
1.604	0.5372499999999999
1.606	0.5433749999999998
1.608	0.5495
1.61	0.5556249999999998
1.612	0.56175
1.614	0.5678749999999999
1.616	0.574
1.618	0.5801249999999999
1.62	0.5862499999999999
1.622	0.5923749999999999
1.624	0.5985
1.626	0.6046249999999999
1.628	0.61075
1.63	0.616875
1.632	0.623
1.634	0.6291249999999999
1.636	0.63525
1.638	0.6413749999999999
1.64	0.6475000000000001
1.642	0.6536249999999999
1.644	0.6597500000000001
1.646	0.665875
1.648	0.672
1.65	0.678125
1.652	0.68425
1.654	0.690375
1.656	0.6965000000000001
1.658	0.7026249999999999
1.66	0.7087499999999999
1.662	0.714875
1.664	0.7209999999999999
1.666	0.727125
1.668	0.73325
1.67	0.739375
1.672	0.7454999999999999
1.674	0.751625
1.676	0.7577499999999999
1.678	0.7638750000000001
1.68	0.7699999999999999
1.682	0.7761250000000001
1.684	0.78225
1.686	0.788375
1.688	0.7945
1.69	0.800625
1.692	0.80675
1.694	0.8128750000000001
1.696	0.819
1.698	0.8251250000000001
1.7	0.83125
1.702	0.8373750000000001
1.704	0.8435
1.706	0.8496250000000001
1.708	0.85575
1.71	0.8618750000000002
1.712	0.868
1.714	0.8741250000000002
1.716	0.8802500000000001
1.718	0.8863749999999999
1.72	0.8925000000000001
1.722	0.898625
1.724	0.9047499999999998
1.726	0.910875
1.728	0.917
1.73	0.923125
1.732	0.9292499999999999
1.734	0.935375
1.736	0.9415000000000001
1.738	0.947625
1.74	0.9537499999999999
1.742	0.959875
1.744	0.9660000000000001
1.746	0.972125
1.748	0.97825
1.75	0.984375
1.752	0.9905000000000002
1.754	0.9966250000000001
1.756	1.00275
1.758	1.0088750000000002
1.76	1.0150000000000001
1.762	1.021125
1.764	1.02725
1.766	1.0333750000000002
1.768	1.0395
1.77	1.045625
1.772	1.05175
1.774	1.0578750000000001
1.776	1.064
1.778	1.070125
1.78	1.0762500000000002
1.782	1.082375
1.784	1.0885
1.786	1.094625
1.788	1.1007500000000001
1.79	1.1068750000000003
1.792	1.113
1.794	1.119125
1.796	1.12525
1.798	1.131375
1.8	1.1375
1.802	1.1436250000000001
1.804	1.14975
1.806	1.155875
1.808	1.162
1.81	1.168125
1.812	1.1742500000000002
1.814	1.180375
1.816	1.1864999999999999
1.818	1.192625
1.82	1.1987500000000002
1.822	1.2048750000000001
1.824	1.211
1.826	1.217125
1.828	1.2232500000000002
1.83	1.2293749999999999
1.832	1.2355
1.834	1.2416250000000002
1.836	1.24775
1.838	1.2538749999999999
1.84	1.26
1.842	1.2661250000000002
1.844	1.27225
1.846	1.278375
1.848	1.2845
1.85	1.2906250000000001
1.852	1.29675
1.854	1.302875
1.856	1.3090000000000002
1.858	1.315125
1.86	1.32125
1.862	1.327375
1.864	1.3335000000000001
1.866	1.339625
1.868	1.34575
1.87	1.351875
1.872	1.358
1.874	1.364125
1.876	1.3702500000000002
1.878	1.3763750000000001
1.88	1.3825
1.882	1.388625
1.884	1.39475
1.886	1.400875
1.888	1.4070000000000003
1.89	1.413125
1.892	1.41925
1.894	1.425375
1.896	1.4315000000000002
1.898	1.4376250000000002
1.9	1.44375
1.902	1.449875
1.904	1.456
1.906	1.4621250000000001
1.908	1.46825
1.91	1.4743750000000002
1.912	1.4805
1.914	1.486625
1.916	1.49275
1.918	1.4988750000000002
1.92	1.5050000000000001
1.922	1.511125
1.924	1.51725
1.926	1.5233750000000001
1.928	1.5295
1.93	1.535625
1.932	1.5417500000000002
1.934	1.5478750000000001
1.936	1.554
1.938	1.560125
1.94	1.5662500000000001
1.942	1.572375
1.944	1.5785000000000002
1.946	1.584625
1.948	1.59075
1.95	1.596875
1.952	1.6030000000000002
1.954	1.6091250000000001
1.956	1.61525
1.958	1.621375
1.96	1.6275
1.962	1.633625
1.964	1.6397500000000003
1.966	1.6458750000000002
1.968	1.652
1.97	1.658125
1.972	1.66425
1.974	1.6703750000000002
1.976	1.6765
1.978	1.682625
1.98	1.68875
1.982	1.6948750000000001
1.984	1.701
1.986	1.7071250000000002
1.988	1.7132500000000002
1.99	1.719375
1.992	1.7255
1.994	1.7316250000000002
1.996	1.7377500000000001
1.998	1.7438750000000003
2.0	1.75
2.002	1.7438750000000003
2.004	1.7377500000000001
2.006	1.7316250000000002
2.008	1.7255
2.01	1.719375
2.012	1.7132500000000002
2.014	1.7071250000000002
2.016	1.701
2.018	1.6948750000000001
2.02	1.68875
2.022	1.682625
2.024	1.6765
2.026	1.6703750000000002
2.028	1.66425
2.03	1.658125
2.032	1.652
2.034	1.6458750000000002
2.036	1.6397500000000003
2.038	1.633625
2.04	1.6275
2.042	1.621375
2.044	1.61525
2.046	1.6091250000000001
2.048	1.6030000000000002
2.05	1.596875
2.052	1.59075
2.054	1.584625
2.056	1.5785000000000002
2.058	1.572375
2.06	1.5662500000000001
2.062	1.560125
2.064	1.554
2.066	1.5478750000000001
2.068	1.5417500000000002
2.07	1.535625
2.072	1.5295
2.074	1.5233750000000001
2.076	1.51725
2.078	1.511125
2.08	1.5050000000000001
2.082	1.4988750000000002
2.084	1.49275
2.086	1.486625
2.088	1.4805
2.09	1.4743750000000002
2.092	1.46825
2.094	1.4621250000000001
2.096	1.456
2.098	1.449875
2.1	1.44375
2.102	1.4376250000000002
2.104	1.4315000000000002
2.106	1.425375
2.108	1.41925
2.11	1.413125
2.112	1.4070000000000003
2.114	1.400875
2.116	1.39475
2.118	1.388625
2.12	1.3825
2.122	1.3763750000000001
2.124	1.3702500000000002
2.126	1.364125
2.128	1.358
2.13	1.351875
2.132	1.34575
2.134	1.339625
2.136	1.3335000000000001
2.138	1.327375
2.14	1.32125
2.142	1.315125
2.144	1.3090000000000002
2.146	1.302875
2.148	1.29675
2.15	1.2906250000000001
2.152	1.2845
2.154	1.278375
2.156	1.27225
2.158	1.2661250000000002
2.16	1.26
2.162	1.2538749999999999
2.164	1.24775
2.166	1.2416250000000002
2.168	1.2355
2.17	1.2293749999999999
2.172	1.2232500000000002
2.174	1.217125
2.176	1.211
2.178	1.2048750000000001
2.18	1.1987500000000002
2.182	1.192625
2.184	1.1864999999999999
2.186	1.180375
2.188	1.1742500000000002
2.19	1.168125
2.192	1.162
2.194	1.155875
2.196	1.14975
2.198	1.1436250000000001
2.2	1.1375
2.202	1.131375
2.204	1.12525
2.206	1.119125
2.208	1.113
2.21	1.1068750000000003
2.212	1.1007500000000001
2.214	1.094625
2.216	1.0885
2.218	1.082375
2.22	1.0762500000000002
2.222	1.070125
2.224	1.064
2.226	1.0578750000000001
2.228	1.05175
2.23	1.045625
2.232	1.0395
2.234	1.0333750000000002
2.236	1.02725
2.238	1.021125
2.24	1.0150000000000001
2.242	1.0088750000000002
2.244	1.00275
2.246	0.9966250000000001
2.248	0.9905000000000002
2.25	0.984375
2.252	0.97825
2.254	0.972125
2.256	0.9660000000000001
2.258	0.959875
2.26	0.9537499999999999
2.262	0.947625
2.264	0.9415000000000001
2.266	0.935375
2.268	0.9292499999999999
2.27	0.923125
2.272	0.917
2.274	0.910875
2.276	0.9047499999999998
2.278	0.898625
2.28	0.8925000000000001
2.282	0.8863749999999999
2.284	0.8802500000000001
2.286	0.8741250000000002
2.288	0.868
2.29	0.8618750000000002
2.292	0.85575
2.294	0.8496250000000001
2.296	0.8435
2.298	0.8373750000000001
2.3	0.83125
2.302	0.8251250000000001
2.304	0.819
2.306	0.8128750000000001
2.308	0.80675
2.31	0.800625
2.312	0.7945
2.314	0.788375
2.316	0.78225
2.318	0.7761250000000001
2.32	0.7699999999999999
2.322	0.7638750000000001
2.324	0.7577499999999999
2.326	0.751625
2.328	0.7454999999999999
2.33	0.739375
2.332	0.73325
2.334	0.727125
2.336	0.7209999999999999
2.338	0.714875
2.34	0.7087499999999999
2.342	0.7026249999999999
2.344	0.6965000000000001
2.346	0.690375
2.348	0.68425
2.35	0.678125
2.352	0.672
2.354	0.665875
2.356	0.6597500000000001
2.358	0.6536249999999999
2.36	0.6475000000000001
2.362	0.6413749999999999
2.364	0.63525
2.366	0.6291249999999999
2.368	0.623
2.37	0.616875
2.372	0.61075
2.374	0.6046249999999999
2.376	0.5985
2.378	0.5923749999999999
2.38	0.5862499999999999
2.382	0.5801249999999999
2.384	0.574
2.386	0.5678749999999999
2.388	0.56175
2.39	0.5556249999999998
2.392	0.5495
2.394	0.5433749999999998
2.396	0.5372499999999999
2.398	0.5311249999999998
2.4	0.5249999999999999
2.402	0.5188749999999999
2.404	0.5127499999999999
2.406	0.5066249999999998
2.408	0.5005000000000001
2.41	0.49437499999999995
2.412	0.4882500000000001
2.414	0.48212499999999997
2.416	0.47600000000000003
2.418	0.46987499999999993
2.42	0.46375000000000005
2.422	0.45762499999999995
2.424	0.4515
2.426	0.4453749999999999
2.428	0.43925000000000003
2.43	0.4331249999999999
2.432	0.427
2.434	0.4208749999999999
2.436	0.41475
2.438	0.4086249999999999
2.44	0.40249999999999997
2.442	0.39637499999999987
2.444	0.39025
2.446	0.3841249999999999
2.448	0.37799999999999995
2.45	0.37187499999999984
2.452	0.36574999999999996
2.454	0.35962499999999986
2.456	0.3534999999999999
2.458	0.3473749999999998
2.46	0.34124999999999994
2.462	0.33512499999999984
2.464	0.3289999999999999
2.466	0.3228749999999998
2.468	0.3167499999999999
2.47	0.310625
2.472	0.3045000000000001
2.474	0.298375
2.476	0.29225000000000007
2.478	0.28612499999999996
2.48	0.2800000000000001
2.482	0.273875
2.484	0.26775000000000004
2.486	0.26162499999999994
2.488	0.25550000000000006
2.49	0.24937499999999993
2.492	0.24325000000000002
2.494	0.23712499999999992
2.496	0.231
2.498	0.2248749999999999
2.5	0.21875
2.502	0.2126249999999999
2.504	0.2065
2.506	0.2003749999999999
2.508	0.19424999999999998
2.51	0.18812499999999988
2.512	0.18199999999999997
2.514	0.17587499999999986
2.516	0.16974999999999996
2.518	0.16362499999999985
2.52	0.15749999999999995
2.522	0.15137499999999984
2.524	0.14524999999999993
2.526	0.13912499999999983
2.528	0.13299999999999992
2.53	0.12687499999999982
2.532	0.12074999999999991
2.534	0.11462499999999981
2.536	0.1084999999999999
2.538	0.1023749999999998
2.54	0.09624999999999989
2.542	0.09012499999999979
2.544	0.08399999999999988
2.546	0.07787499999999978
2.548	0.07174999999999987
2.55	0.06562499999999977
2.552	0.05949999999999986
2.554	0.053374999999999756
2.556	0.04724999999999985
2.558	0.041124999999999745
2.56	0.03499999999999984
2.562	0.028874999999999734
2.564	0.02275000000000002
2.566	0.016625000000000112
2.568	0.01050000000000001
2.57	0.004375000000000101
2.572	0.0
2.574	0.0
2.576	0.0
2.578	0.0
2.58	0.0
2.582	0.0
2.584	0.0
2.586	0.0
2.588	0.0
2.59	0.0
2.592	0.0
2.594	0.0
2.596	0.0
2.598	0.0
2.6	0.0
2.602	0.0
2.604	0.0
2.606	0.0
2.608	0.0
2.61	0.0
2.612	0.0
2.614	0.0
2.616	0.0
2.618	0.0
2.62	0.0
2.622	0.0
2.624	0.0
2.626	0.0
2.628	0.0
2.63	0.0
2.632	0.0
2.634	0.0
2.636	0.0
2.638	0.0
2.64	0.0
2.642	0.0
2.644	0.0
2.646	0.0
2.648	0.0
2.65	0.0
2.652	0.0
2.654	0.0
2.656	0.0
2.658	0.0
2.66	0.0
2.662	0.0
2.664	0.0
2.666	0.0
2.668	0.0
2.67	0.0
2.672	0.0
2.674	0.0
2.676	0.0
2.678	0.0
2.68	0.0
2.682	0.0
2.684	0.0
2.686	0.0
2.688	0.0
2.69	0.0
2.692	0.0
2.694	0.0
2.696	0.0
2.698	0.0
2.7	0.0
2.702	0.0
2.704	0.0
2.706	0.0
2.708	0.0
2.71	0.0
2.712	0.0
2.714	0.0
2.716	0.0
2.718	0.0
2.72	0.0
2.722	0.0
2.724	0.0
2.726	0.0
2.728	0.0
2.73	0.0
2.732	0.0
2.734	0.0
2.736	0.0
2.738	0.0
2.74	0.0
2.742	0.0
2.744	0.0
2.746	0.0
2.748	0.0
2.75	0.0
2.752	0.0
2.754	0.0
2.756	0.0
2.758	0.0
2.76	0.0
2.762	0.0
2.764	0.0
2.766	0.0
2.768	0.0
2.77	0.0
2.772	0.0
2.774	0.0
2.776	0.0
2.778	0.0
2.78	0.0
2.782	0.0
2.784	0.0
2.786	0.0
2.788	0.0
2.79	0.0
2.792	0.0
2.794	0.0
2.796	0.0
2.798	0.0
2.8	0.0
2.802	0.0
2.804	0.0
2.806	0.0
2.808	0.0
2.81	0.0
2.812	0.0
2.814	0.0
2.816	0.0
2.818	0.0
2.82	0.0
2.822	0.0
2.824	0.0
2.826	0.0
2.828	0.0
2.83	0.0
2.832	0.0
2.834	0.0
2.836	0.0
2.838	0.0
2.84	0.0
2.842	0.0
2.844	0.0
2.846	0.0
2.848	0.0
2.85	0.0
2.852	0.0
2.854	0.0
2.856	0.0
2.858	0.0
2.86	0.0
2.862	0.0
2.864	0.0
2.866	0.0
2.868	0.0
2.87	0.0
2.872	0.0
2.874	0.0
2.876	0.0
2.878	0.0
2.88	0.0
2.882	0.0
2.884	0.0
2.886	0.0
2.888	0.0
2.89	0.0
2.892	0.0
2.894	0.0
2.896	0.0
2.898	0.0
2.9	0.0
2.902	0.0
2.904	0.0
2.906	0.0
2.908	0.0
2.91	0.0
2.912	0.0
2.914	0.0
2.916	0.0
2.918	0.0
2.92	0.0
2.922	0.0
2.924	0.0
2.926	0.0
2.928	0.0
2.93	0.0
2.932	0.0
2.934	0.0
2.936	0.0
2.938	0.0
2.94	0.0
2.942	0.0
2.944	0.0
2.946	0.0
2.948	0.0
2.95	0.0
2.952	0.0
2.954	0.0
2.956	0.0
2.958	0.0
2.96	0.0
2.962	0.0
2.964	0.0
2.966	0.0
2.968	0.0
2.97	0.0
2.972	0.0
2.974	0.0
2.976	0.0
2.978	0.0
2.98	0.0
2.982	0.0
2.984	0.0
2.986	0.0
2.988	0.0
2.99	0.0
2.992	0.0
2.994	0.0
2.996	0.0
2.998	0.0
3.0	0.0
3.002	0.0
3.004	0.0
3.006	0.0
3.008	0.0
3.01	0.0
3.012	0.0
3.014	0.0
3.016	0.0
3.018	0.0
3.02	0.0
3.022	0.0
3.024	0.0
3.026	0.0
3.028	0.0
3.03	0.0
3.032	0.0
3.034	0.0
3.036	0.0
3.038	0.0
3.04	0.0
3.042	0.0
3.044	0.0
3.046	0.0
3.048	0.0
3.05	0.0
3.052	0.0
3.054	0.0
3.056	0.0
3.058	0.0
3.06	0.0
3.062	0.0
3.064	0.0
3.066	0.0
3.068	0.0
3.07	0.0
3.072	0.0
3.074	0.0
3.076	0.0
3.078	0.0
3.08	0.0
3.082	0.0
3.084	0.0
3.086	0.0
3.088	0.0
3.09	0.0
3.092	0.0
3.094	0.0
3.096	0.0
3.098	0.0
3.1	0.0
3.102	0.0
3.104	0.0
3.106	0.0
3.108	0.0
3.11	0.0
3.112	0.0
3.114	0.0
3.116	0.0
3.118	0.0
3.12	0.0
3.122	0.0
3.124	0.0
3.126	0.0
3.128	0.0
3.13	0.0
3.132	0.0
3.134	0.0
3.136	0.0
3.138	0.0
3.14	0.0
3.142	0.0
3.144	0.0
3.146	0.0
3.148	0.0
3.15	0.0
3.152	0.0
3.154	0.0
3.156	0.0
3.158	0.0
3.16	0.0
3.162	0.0
3.164	0.0
3.166	0.0
3.168	0.0
3.17	0.0
3.172	0.0
3.174	0.0
3.176	0.0
3.178	0.0
3.18	0.0
3.182	0.0
3.184	0.0
3.186	0.0
3.188	0.0
3.19	0.0
3.192	0.0
3.194	0.0
3.196	0.0
3.198	0.0
3.2	0.0
3.202	0.0
3.204	0.0
3.206	0.0
3.208	0.0
3.21	0.0
3.212	0.0
3.214	0.0
3.216	0.0
3.218	0.0
3.22	0.0
3.222	0.0
3.224	0.0
3.226	0.0
3.228	0.0
3.23	0.0
3.232	0.0
3.234	0.0
3.236	0.0
3.238	0.0
3.24	0.0
3.242	0.0
3.244	0.0
3.246	0.0
3.248	0.0
3.25	0.0
3.252	0.0
3.254	0.0
3.256	0.0
3.258	0.0
3.26	0.0
3.262	0.0
3.264	0.0
3.266	0.0
3.268	0.0
3.27	0.0
3.272	0.0
3.274	0.0
3.276	0.0
3.278	0.0
3.28	0.0
3.282	0.0
3.284	0.0
3.286	0.0
3.288	0.0
3.29	0.0
3.292	0.0
3.294	0.0
3.296	0.0
3.298	0.0
3.3	0.0
3.302	0.0
3.304	0.0
3.306	0.0
3.308	0.0
3.31	0.0
3.312	0.0
3.314	0.0
3.316	0.0
3.318	0.0
3.32	0.0
3.322	0.0
3.324	0.0
3.326	0.0
3.328	0.0
3.33	0.0
3.332	0.0
3.334	0.0
3.336	0.0
3.338	0.0
3.34	0.0
3.342	0.0
3.344	0.0
3.346	0.0
3.348	0.0
3.35	0.0
3.352	0.0
3.354	0.0
3.356	0.0
3.358	0.0
3.36	0.0
3.362	0.0
3.364	0.0
3.366	0.0
3.368	0.0
3.37	0.0
3.372	0.0
3.374	0.0
3.376	0.0
3.378	0.0
3.38	0.0
3.382	0.0
3.384	0.0
3.386	0.0
3.388	0.0
3.39	0.0
3.392	0.0
3.394	0.0
3.396	0.0
3.398	0.0
3.4	0.0
3.402	0.0
3.404	0.0
3.406	0.0
3.408	0.0
3.41	0.0
3.412	0.0
3.414	0.0
3.416	0.0
3.418	0.0
3.42	0.0
3.422	0.0
3.424	0.0
3.426	0.0
3.428	0.0
3.43	0.0
3.432	0.0
3.434	0.0
3.436	0.0
3.438	0.0
3.44	0.0
3.442	0.0
3.444	0.0
3.446	0.0
3.448	0.0
3.45	0.0
3.452	0.0
3.454	0.0
3.456	0.0
3.458	0.0
3.46	0.0
3.462	0.0
3.464	0.0
3.466	0.0
3.468	0.0
3.47	0.0
3.472	0.0
3.474	0.0
3.476	0.0
3.478	0.0
3.48	0.0
3.482	0.0
3.484	0.0
3.486	0.0
3.488	0.0
3.49	0.0
3.492	0.0
3.494	0.0
3.496	0.0
3.498	0.0
3.5	0.0
3.502	0.0
3.504	0.0
3.506	0.0
3.508	0.0
3.51	0.0
3.512	0.0
3.514	0.0
3.516	0.0
3.518	0.0
3.52	0.0
3.522	0.0
3.524	0.0
3.526	0.0
3.528	0.0
3.53	0.0
3.532	0.0
3.534	0.0
3.536	0.0
3.538	0.0
3.54	0.0
3.542	0.0
3.544	0.0
3.546	0.0
3.548	0.0
3.55	0.0
3.552	0.0
3.554	0.0
3.556	0.0
3.558	0.0
3.56	0.0
3.562	0.0
3.564	0.0
3.566	0.0
3.568	0.0
3.57	0.0
3.572	0.0
3.574	0.0
3.576	0.0
3.578	0.0
3.58	0.0
3.582	0.0
3.584	0.0
3.586	0.0
3.588	0.0
3.59	0.0
3.592	0.0
3.594	0.0
3.596	0.0
3.598	0.0
3.6	0.0
3.602	0.0
3.604	0.0
3.606	0.0
3.608	0.0
3.61	0.0
3.612	0.0
3.614	0.0
3.616	0.0
3.618	0.0
3.62	0.0
3.622	0.0
3.624	0.0
3.626	0.0
3.628	0.0
3.63	0.0
3.632	0.0
3.634	0.0
3.636	0.0
3.638	0.0
3.64	0.0
3.642	0.0
3.644	0.0
3.646	0.0
3.648	0.0
3.65	0.0
3.652	0.0
3.654	0.0
3.656	0.0
3.658	0.0
3.66	0.0
3.662	0.0
3.664	0.0
3.666	0.0
3.668	0.0
3.67	0.0
3.672	0.0
3.674	0.0
3.676	0.0
3.678	0.0
3.68	0.0
3.682	0.0
3.684	0.0
3.686	0.0
3.688	0.0
3.69	0.0
3.692	0.0
3.694	0.0
3.696	0.0
3.698	0.0
3.7	0.0
3.702	0.0
3.704	0.0
3.706	0.0
3.708	0.0
3.71	0.0
3.712	0.0
3.714	0.0
3.716	0.0
3.718	0.0
3.72	0.0
3.722	0.0
3.724	0.0
3.726	0.0
3.728	0.0
3.73	0.0
3.732	0.0
3.734	0.0
3.736	0.0
3.738	0.0
3.74	0.0
3.742	0.0
3.744	0.0
3.746	0.0
3.748	0.0
3.75	0.0
3.752	0.0
3.754	0.0
3.756	0.0
3.758	0.0
3.76	0.0
3.762	0.0
3.764	0.0
3.766	0.0
3.768	0.0
3.77	0.0
3.772	0.0
3.774	0.0
3.776	0.0
3.778	0.0
3.78	0.0
3.782	0.0
3.784	0.0
3.786	0.0
3.788	0.0
3.79	0.0
3.792	0.0
3.794	0.0
3.796	0.0
3.798	0.0
3.8	0.0
3.802	0.0
3.804	0.0
3.806	0.0
3.808	0.0
3.81	0.0
3.812	0.0
3.814	0.0
3.816	0.0
3.818	0.0
3.82	0.0
3.822	0.0
3.824	0.0
3.826	0.0
3.828	0.0
3.83	0.0
3.832	0.0
3.834	0.0
3.836	0.0
3.838	0.0
3.84	0.0
3.842	0.0
3.844	0.0
3.846	0.0
3.848	0.0
3.85	0.0
3.852	0.0
3.854	0.0
3.856	0.0
3.858	0.0
3.86	0.0
3.862	0.0
3.864	0.0
3.866	0.0
3.868	0.0
3.87	0.0
3.872	0.0
3.874	0.0
3.876	0.0
3.878	0.0
3.88	0.0
3.882	0.0
3.884	0.0
3.886	0.0
3.888	0.0
3.89	0.0
3.892	0.0
3.894	0.0
3.896	0.0
3.898	0.0
3.9	0.0
3.902	0.0
3.904	0.0
3.906	0.0
3.908	0.0
3.91	0.0
3.912	0.0
3.914	0.0
3.916	0.0
3.918	0.0
3.92	0.0
3.922	0.0
3.924	0.0
3.926	0.0
3.928	0.0
3.93	0.0
3.932	0.0
3.934	0.0
3.936	0.0
3.938	0.0
3.94	0.0
3.942	0.0
3.944	0.0
3.946	0.0
3.948	0.0
3.95	0.0
3.952	0.0
3.954	0.0
3.956	0.0
3.958	0.0
3.96	0.0
3.962	0.0
3.964	0.0
3.966	0.0
3.968	0.0
3.97	0.0
3.972	0.0
3.974	0.0
3.976	0.0
3.978	0.0
3.98	0.0
3.982	0.0
3.984	0.0
3.986	0.0
3.988	0.0
3.99	0.0
3.992	0.0
3.994	0.0
3.996	0.0
3.998	0.0
4.0	0.0


==> figures/data/1D_example_nx_8_ddf_Witchhat_alpha_2/Rm.txt <==
0.2857142857142857	0.0
0.8571428571428571	0.0
1.4285714285714286	0.43749999999999983
2.0	0.875
2.5714285714285716	0.4375000000000002
3.142857142857143	0.0
3.7142857142857144	0.0


==> figures/data/1D_example_nx_8_ddf_Witchhat_alpha_2/exact_solution.txt <==
0.0	1.0
0.002	0.999
0.004	0.998
0.006	0.997
0.008	0.996
0.01	0.995
0.012	0.994
0.014	0.993
0.016	0.992
0.018	0.991
0.02	0.99
0.022	0.989
0.024	0.988
0.026	0.987
0.028	0.986
0.03	0.985
0.032	0.984
0.034	0.983
0.036	0.982
0.038	0.981
0.04	0.98
0.042	0.979
0.044	0.978
0.046	0.977
0.048	0.976
0.05	0.975
0.052	0.974
0.054	0.973
0.056	0.972
0.058	0.971
0.06	0.97
0.062	0.969
0.064	0.968
0.066	0.967
0.068	0.966
0.07	0.965
0.072	0.964
0.074	0.963
0.076	0.962
0.078	0.961
0.08	0.96
0.082	0.959
0.084	0.958
0.086	0.957
0.088	0.956
0.09	0.955
0.092	0.954
0.094	0.953
0.096	0.952
0.098	0.951
0.1	0.95
0.102	0.949
0.104	0.948
0.106	0.947
0.108	0.946
0.11	0.945
0.112	0.944
0.114	0.943
0.116	0.942
0.118	0.9410000000000001
0.12	0.94
0.122	0.9390000000000001
0.124	0.938
0.126	0.937
0.128	0.9359999999999999
0.13	0.935
0.132	0.9339999999999999
0.134	0.933
0.136	0.9319999999999999
0.138	0.931
0.14	0.9299999999999999
0.142	0.929
0.144	0.928
0.146	0.927
0.148	0.926
0.15	0.925
0.152	0.924
0.154	0.923
0.156	0.922
0.158	0.921
0.16	0.92
0.162	0.919
0.164	0.918
0.166	0.917
0.168	0.916
0.17	0.915
0.172	0.914
0.174	0.913
0.176	0.912
0.178	0.911
0.18	0.91
0.182	0.909
0.184	0.908
0.186	0.907
0.188	0.906
0.19	0.905
0.192	0.904
0.194	0.903
0.196	0.902
0.198	0.901
0.2	0.9
0.202	0.899
0.204	0.898
0.206	0.897
0.208	0.896
0.21	0.895
0.212	0.894
0.214	0.893
0.216	0.892
0.218	0.891
0.22	0.89
0.222	0.889
0.224	0.888
0.226	0.887
0.228	0.886
0.23	0.885
0.232	0.884
0.234	0.883
0.236	0.882
0.238	0.881
0.24	0.88
0.242	0.879
0.244	0.878
0.246	0.877
0.248	0.876
0.25	0.875
0.252	0.874
0.254	0.873
0.256	0.872
0.258	0.871
0.26	0.87
0.262	0.869
0.264	0.868
0.266	0.867
0.268	0.866
0.27	0.865
0.272	0.864
0.274	0.863
0.276	0.862
0.278	0.861
0.28	0.86
0.282	0.859
0.284	0.858
0.286	0.857
0.288	0.856
0.29	0.855
0.292	0.854
0.294	0.853
0.296	0.852
0.298	0.851
0.3	0.85
0.302	0.849
0.304	0.848
0.306	0.847
0.308	0.846
0.31	0.845
0.312	0.844
0.314	0.843
0.316	0.842
0.318	0.841
0.32	0.84
0.322	0.839
0.324	0.838
0.326	0.837
0.328	0.836
0.33	0.835
0.332	0.834
0.334	0.833
0.336	0.832
0.338	0.831
0.34	0.83
0.342	0.829
0.344	0.8280000000000001
0.346	0.827
0.348	0.8260000000000001
0.35	0.825
0.352	0.8240000000000001
0.354	0.823
0.356	0.8220000000000001
0.358	0.821
0.36	0.8200000000000001
0.362	0.819
0.364	0.8180000000000001
0.366	0.817
0.368	0.8160000000000001
0.37	0.815
0.372	0.8140000000000001
0.374	0.813
0.376	0.812
0.378	0.8109999999999999
0.38	0.81
0.382	0.8089999999999999
0.384	0.808
0.386	0.8069999999999999
0.388	0.806
0.39	0.8049999999999999
0.392	0.804
0.394	0.8029999999999999
0.396	0.802
0.398	0.8009999999999999
0.4	0.8
0.402	0.7989999999999999
0.404	0.798
0.406	0.7969999999999999
0.408	0.796
0.41	0.795
0.412	0.794
0.414	0.793
0.416	0.792
0.418	0.791
0.42	0.79
0.422	0.789
0.424	0.788
0.426	0.787
0.428	0.786
0.43	0.785
0.432	0.784
0.434	0.783
0.436	0.782
0.438	0.781
0.44	0.78
0.442	0.779
0.444	0.778
0.446	0.777
0.448	0.776
0.45	0.775
0.452	0.774
0.454	0.773
0.456	0.772
0.458	0.771
0.46	0.77
0.462	0.769
0.464	0.768
0.466	0.767
0.468	0.766
0.47	0.765
0.472	0.764
0.474	0.763
0.476	0.762
0.478	0.761
0.48	0.76
0.482	0.759
0.484	0.758
0.486	0.757
0.488	0.756
0.49	0.755
0.492	0.754
0.494	0.753
0.496	0.752
0.498	0.751
0.5	0.75
0.502	0.749
0.504	0.748
0.506	0.747
0.508	0.746
0.51	0.745
0.512	0.744
0.514	0.743
0.516	0.742
0.518	0.741
0.52	0.74
0.522	0.739
0.524	0.738
0.526	0.737
0.528	0.736
0.53	0.735
0.532	0.734
0.534	0.733
0.536	0.732
0.538	0.731
0.54	0.73
0.542	0.729
0.544	0.728
0.546	0.727
0.548	0.726
0.55	0.725
0.552	0.724
0.554	0.723
0.556	0.722
0.558	0.721
0.56	0.72
0.562	0.719
0.564	0.718
0.566	0.7170000000000001
0.568	0.716
0.57	0.7150000000000001
0.572	0.714
0.574	0.7130000000000001
0.576	0.712
0.578	0.7110000000000001
0.58	0.71
0.582	0.7090000000000001
0.584	0.708
0.586	0.7070000000000001
0.588	0.706
0.59	0.7050000000000001
0.592	0.704
0.594	0.7030000000000001
0.596	0.702
0.598	0.7010000000000001
0.6	0.7
0.602	0.6990000000000001
0.604	0.698
0.606	0.6970000000000001
0.608	0.696
0.61	0.6950000000000001
0.612	0.694
0.614	0.6930000000000001
0.616	0.692
0.618	0.6910000000000001
0.62	0.69
0.622	0.6890000000000001
0.624	0.688
0.626	0.687
0.628	0.6859999999999999
0.63	0.685
0.632	0.6839999999999999
0.634	0.683
0.636	0.6819999999999999
0.638	0.681
0.64	0.6799999999999999
0.642	0.679
0.644	0.6779999999999999
0.646	0.677
0.648	0.6759999999999999
0.65	0.675
0.652	0.6739999999999999
0.654	0.673
0.656	0.6719999999999999
0.658	0.671
0.66	0.6699999999999999
0.662	0.669
0.664	0.6679999999999999
0.666	0.667
0.668	0.6659999999999999
0.67	0.665
0.672	0.6639999999999999
0.674	0.663
0.676	0.6619999999999999
0.678	0.661
0.68	0.6599999999999999
0.682	0.659
0.684	0.6579999999999999
0.686	0.657
0.688	0.656
0.69	0.655
0.692	0.654
0.694	0.653
0.696	0.652
0.698	0.651
0.7	0.65
0.702	0.649
0.704	0.648
0.706	0.647
0.708	0.646
0.71	0.645
0.712	0.644
0.714	0.643
0.716	0.642
0.718	0.641
0.72	0.64
0.722	0.639
0.724	0.638
0.726	0.637
0.728	0.636
0.73	0.635
0.732	0.634
0.734	0.633
0.736	0.632
0.738	0.631
0.74	0.63
0.742	0.629
0.744	0.628
0.746	0.627
0.748	0.626
0.75	0.625
0.752	0.624
0.754	0.623
0.756	0.622
0.758	0.621
0.76	0.62
0.762	0.619
0.764	0.618
0.766	0.617
0.768	0.616
0.77	0.615
0.772	0.614
0.774	0.613
0.776	0.612
0.778	0.611
0.78	0.61
0.782	0.609
0.784	0.608
0.786	0.607
0.788	0.606
0.79	0.605
0.792	0.604
0.794	0.603
0.796	0.602
0.798	0.601
0.8	0.6
0.802	0.599
0.804	0.598
0.806	0.597
0.808	0.596
0.81	0.595
0.812	0.594
0.814	0.593
0.816	0.5920000000000001
0.818	0.591
0.82	0.5900000000000001
0.822	0.589
0.824	0.5880000000000001
0.826	0.587
0.828	0.5860000000000001
0.83	0.585
0.832	0.5840000000000001
0.834	0.583
0.836	0.5820000000000001
0.838	0.581
0.84	0.5800000000000001
0.842	0.579
0.844	0.5780000000000001
0.846	0.577
0.848	0.5760000000000001
0.85	0.575
0.852	0.5740000000000001
0.854	0.573
0.856	0.5720000000000001
0.858	0.571
0.86	0.5700000000000001
0.862	0.569
0.864	0.5680000000000001
0.866	0.567
0.868	0.5660000000000001
0.87	0.565
0.872	0.5640000000000001
0.874	0.563
0.876	0.562
0.878	0.5609999999999999
0.88	0.56
0.882	0.5589999999999999
0.884	0.558
0.886	0.5569999999999999
0.888	0.556
0.89	0.5549999999999999
0.892	0.554
0.894	0.5529999999999999
0.896	0.552
0.898	0.5509999999999999
0.9	0.55
0.902	0.5489999999999999
0.904	0.548
0.906	0.5469999999999999
0.908	0.546
0.91	0.5449999999999999
0.912	0.544
0.914	0.5429999999999999
0.916	0.542
0.918	0.5409999999999999
0.92	0.54
0.922	0.5389999999999999
0.924	0.538
0.926	0.5369999999999999
0.928	0.536
0.93	0.5349999999999999
0.932	0.534
0.934	0.5329999999999999
0.936	0.532
0.938	0.531
0.94	0.53
0.942	0.529
0.944	0.528
0.946	0.527
0.948	0.526
0.95	0.525
0.952	0.524
0.954	0.523
0.956	0.522
0.958	0.521
0.96	0.52
0.962	0.519
0.964	0.518
0.966	0.517
0.968	0.516
0.97	0.515
0.972	0.514
0.974	0.513
0.976	0.512
0.978	0.511
0.98	0.51
0.982	0.509
0.984	0.508
0.986	0.507
0.988	0.506
0.99	0.505
0.992	0.504
0.994	0.503
0.996	0.502
0.998	0.501
1.0	0.5
1.002	0.499
1.004	0.498
1.006	0.497
1.008	0.496
1.01	0.495
1.012	0.494
1.014	0.493
1.016	0.492
1.018	0.491
1.02	0.49
1.022	0.489
1.024	0.488
1.026	0.487
1.028	0.486
1.03	0.485
1.032	0.484
1.034	0.483
1.036	0.482
1.038	0.481
1.04	0.48
1.042	0.479
1.044	0.478
1.046	0.477
1.048	0.476
1.05	0.475
1.052	0.474
1.054	0.473
1.056	0.472
1.058	0.471
1.06	0.47
1.062	0.469
1.064	0.46799999999999997
1.066	0.46699999999999997
1.068	0.46599999999999997
1.07	0.46499999999999997
1.072	0.46399999999999997
1.074	0.46299999999999997
1.076	0.46199999999999997
1.078	0.46099999999999997
1.08	0.45999999999999996
1.082	0.45899999999999996
1.084	0.45799999999999996
1.086	0.45699999999999996
1.088	0.45599999999999996
1.09	0.45499999999999996
1.092	0.45399999999999996
1.094	0.45299999999999996
1.096	0.45199999999999996
1.098	0.45099999999999996
1.1	0.44999999999999996
1.102	0.44899999999999995
1.104	0.44799999999999995
1.106	0.44699999999999995
1.108	0.44599999999999995
1.11	0.44499999999999995
1.112	0.44399999999999995
1.114	0.44299999999999995
1.116	0.44199999999999995
1.118	0.44099999999999995
1.12	0.43999999999999995
1.122	0.43899999999999995
1.124	0.43799999999999994
1.126	0.43700000000000006
1.128	0.43600000000000005
1.13	0.43500000000000005
1.132	0.43400000000000005
1.134	0.43300000000000005
1.136	0.43200000000000005
1.138	0.43100000000000005
1.14	0.43000000000000005
1.142	0.42900000000000005
1.144	0.42800000000000005
1.146	0.42700000000000005
1.148	0.42600000000000005
1.15	0.42500000000000004
1.152	0.42400000000000004
1.154	0.42300000000000004
1.156	0.42200000000000004
1.158	0.42100000000000004
1.16	0.42000000000000004
1.162	0.41900000000000004
1.164	0.41800000000000004
1.166	0.41700000000000004
1.168	0.41600000000000004
1.17	0.41500000000000004
1.172	0.41400000000000003
1.174	0.41300000000000003
1.176	0.41200000000000003
1.178	0.41100000000000003
1.18	0.41000000000000003
1.182	0.40900000000000003
1.184	0.40800000000000003
1.186	0.40700000000000003
1.188	0.406
1.19	0.405
1.192	0.404
1.194	0.403
1.196	0.402
1.198	0.401
1.2	0.4
1.202	0.399
1.204	0.398
1.206	0.397
1.208	0.396
1.21	0.395
1.212	0.394
1.214	0.393
1.216	0.392
1.218	0.391
1.22	0.39
1.222	0.389
1.224	0.388
1.226	0.387
1.228	0.386
1.23	0.385
1.232	0.384
1.234	0.383
1.236	0.382
1.238	0.381
1.24	0.38
1.242	0.379
1.244	0.378
1.246	0.377
1.248	0.376
1.25	0.375
1.252	0.374
1.254	0.373
1.256	0.372
1.258	0.371
1.26	0.37
1.262	0.369
1.264	0.368
1.266	0.367
1.268	0.366
1.27	0.365
1.272	0.364
1.274	0.363
1.276	0.362
1.278	0.361
1.28	0.36
1.282	0.359
1.284	0.358
1.286	0.357
1.288	0.356
1.29	0.355
1.292	0.354
1.294	0.353
1.296	0.352
1.298	0.351
1.3	0.35
1.302	0.349
1.304	0.348
1.306	0.347
1.308	0.346
1.31	0.345
1.312	0.344
1.314	0.34299999999999997
1.316	0.34199999999999997
1.318	0.34099999999999997
1.32	0.33999999999999997
1.322	0.33899999999999997
1.324	0.33799999999999997
1.326	0.33699999999999997
1.328	0.33599999999999997
1.33	0.33499999999999996
1.332	0.33399999999999996
1.334	0.33299999999999996
1.336	0.33199999999999996
1.338	0.33099999999999996
1.34	0.32999999999999996
1.342	0.32899999999999996
1.344	0.32799999999999996
1.346	0.32699999999999996
1.348	0.32599999999999996
1.35	0.32499999999999996
1.352	0.32399999999999995
1.354	0.32299999999999995
1.356	0.32199999999999995
1.358	0.32099999999999995
1.36	0.31999999999999995
1.362	0.31899999999999995
1.364	0.31799999999999995
1.366	0.31699999999999995
1.368	0.31599999999999995
1.37	0.31499999999999995
1.372	0.31399999999999995
1.374	0.31299999999999994
1.376	0.31200000000000006
1.378	0.31100000000000005
1.38	0.31000000000000005
1.382	0.30900000000000005
1.384	0.30800000000000005
1.386	0.30700000000000005
1.388	0.30600000000000005
1.39	0.30500000000000005
1.392	0.30400000000000005
1.394	0.30300000000000005
1.396	0.30200000000000005
1.398	0.30100000000000005
1.4	0.30000000000000004
1.402	0.29900000000000004
1.404	0.29800000000000004
1.406	0.29700000000000004
1.408	0.29600000000000004
1.41	0.29500000000000004
1.412	0.29400000000000004
1.414	0.29300000000000004
1.416	0.29200000000000004
1.418	0.29100000000000004
1.42	0.29000000000000004
1.422	0.28900000000000003
1.424	0.28800000000000003
1.426	0.28700000000000003
1.428	0.28600000000000003
1.43	0.28500000000000003
1.432	0.28400000000000003
1.434	0.28300000000000003
1.436	0.28200000000000003
1.438	0.281
1.44	0.28
1.442	0.279
1.444	0.278
1.446	0.277
1.448	0.276
1.45	0.275
1.452	0.274
1.454	0.273
1.456	0.272
1.458	0.271
1.46	0.27
1.462	0.269
1.464	0.268
1.466	0.267
1.468	0.266
1.47	0.265
1.472	0.264
1.474	0.263
1.476	0.262
1.478	0.261
1.48	0.26
1.482	0.259
1.484	0.258
1.486	0.257
1.488	0.256
1.49	0.255
1.492	0.254
1.494	0.253
1.496	0.252
1.498	0.251
1.5	0.25
1.502	0.249
1.504	0.248
1.506	0.247
1.508	0.246
1.51	0.245
1.512	0.244
1.514	0.243
1.516	0.242
1.518	0.241
1.52	0.24
1.522	0.239
1.524	0.238
1.526	0.237
1.528	0.236
1.53	0.235
1.532	0.23399999999999999
1.534	0.23299999999999998
1.536	0.23199999999999998
1.538	0.23099999999999998
1.54	0.22999999999999998
1.542	0.22899999999999998
1.544	0.22799999999999998
1.546	0.22699999999999998
1.548	0.22599999999999998
1.55	0.22499999999999998
1.552	0.22399999999999998
1.554	0.22299999999999998
1.556	0.22199999999999998
1.558	0.22099999999999997
1.56	0.21999999999999997
1.562	0.21899999999999997
1.564	0.21799999999999997
1.566	0.21699999999999997
1.568	0.21599999999999997
1.57	0.21499999999999997
1.572	0.21399999999999997
1.574	0.21299999999999997
1.576	0.21199999999999997
1.578	0.21099999999999997
1.58	0.20999999999999996
1.582	0.20899999999999996
1.584	0.20799999999999996
1.586	0.20699999999999996
1.588	0.20599999999999996
1.59	0.20499999999999996
1.592	0.20399999999999996
1.594	0.20299999999999996
1.596	0.20199999999999996
1.598	0.20099999999999996
1.6	0.19999999999999996
1.602	0.19899999999999995
1.604	0.19799999999999995
1.606	0.19699999999999995
1.608	0.19599999999999995
1.61	0.19499999999999995
1.612	0.19399999999999995
1.614	0.19299999999999995
1.616	0.19199999999999995
1.618	0.19099999999999995
1.62	0.18999999999999995
1.622	0.18899999999999995
1.624	0.18799999999999994
1.626	0.18700000000000006
1.628	0.18600000000000005
1.63	0.18500000000000005
1.632	0.18400000000000005
1.634	0.18300000000000005
1.636	0.18200000000000005
1.638	0.18100000000000005
1.64	0.18000000000000005
1.642	0.17900000000000005
1.644	0.17800000000000005
1.646	0.17700000000000005
1.648	0.17600000000000005
1.65	0.17500000000000004
1.652	0.17400000000000004
1.654	0.17300000000000004
1.656	0.17200000000000004
1.658	0.17100000000000004
1.66	0.17000000000000004
1.662	0.16900000000000004
1.664	0.16800000000000004
1.666	0.16700000000000004
1.668	0.16600000000000004
1.67	0.16500000000000004
1.672	0.16400000000000003
1.674	0.16300000000000003
1.676	0.16200000000000003
1.678	0.16100000000000003
1.68	0.16000000000000003
1.682	0.15900000000000003
1.684	0.15800000000000003
1.686	0.15700000000000003
1.688	0.15600000000000003
1.69	0.15500000000000003
1.692	0.15400000000000003
1.694	0.15300000000000002
1.696	0.15200000000000002
1.698	0.15100000000000002
1.7	0.15000000000000002
1.702	0.14900000000000002
1.704	0.14800000000000002
1.706	0.14700000000000002
1.708	0.14600000000000002
1.71	0.14500000000000002
1.712	0.14400000000000002
1.714	0.14300000000000002
1.716	0.14200000000000002
1.718	0.14100000000000001
1.72	0.14
1.722	0.139
1.724	0.138
1.726	0.137
1.728	0.136
1.73	0.135
1.732	0.134
1.734	0.133
1.736	0.132
1.738	0.131
1.74	0.13
1.742	0.129
1.744	0.128
1.746	0.127
1.748	0.126
1.75	0.125
1.752	0.124
1.754	0.123
1.756	0.122
1.758	0.121
1.76	0.12
1.762	0.119
1.764	0.118
1.766	0.11699999999999999
1.768	0.11599999999999999
1.77	0.11499999999999999
1.772	0.11399999999999999
1.774	0.11299999999999999
1.776	0.11199999999999999
1.778	0.11099999999999999
1.78	0.10999999999999999
1.782	0.10899999999999999
1.784	0.10799999999999998
1.786	0.10699999999999998
1.788	0.10599999999999998
1.79	0.10499999999999998
1.792	0.10399999999999998
1.794	0.10299999999999998
1.796	0.10199999999999998
1.798	0.10099999999999998
1.8	0.09999999999999998
1.802	0.09899999999999998
1.804	0.09799999999999998
1.806	0.09699999999999998
1.808	0.09599999999999997
1.81	0.09499999999999997
1.812	0.09399999999999997
1.814	0.09299999999999997
1.816	0.09199999999999997
1.818	0.09099999999999997
1.82	0.08999999999999997
1.822	0.08899999999999997
1.824	0.08799999999999997
1.826	0.08699999999999997
1.828	0.08599999999999997
1.83	0.08499999999999996
1.832	0.08399999999999996
1.834	0.08299999999999996
1.836	0.08199999999999996
1.838	0.08099999999999996
1.84	0.07999999999999996
1.842	0.07899999999999996
1.844	0.07799999999999996
1.846	0.07699999999999996
1.848	0.07599999999999996
1.85	0.07499999999999996
1.852	0.07399999999999995
1.854	0.07299999999999995
1.856	0.07199999999999995
1.858	0.07099999999999995
1.86	0.06999999999999995
1.862	0.06899999999999995
1.864	0.06799999999999995
1.866	0.06699999999999995
1.868	0.06599999999999995
1.87	0.06499999999999995
1.872	0.06399999999999995
1.874	0.06299999999999994
1.876	0.062000000000000055
1.878	0.061000000000000054
1.88	0.06000000000000005
1.882	0.05900000000000005
1.884	0.05800000000000005
1.886	0.05700000000000005
1.888	0.05600000000000005
1.89	0.05500000000000005
1.892	0.05400000000000005
1.894	0.05300000000000005
1.896	0.052000000000000046
1.898	0.051000000000000045
1.9	0.050000000000000044
1.902	0.049000000000000044
1.904	0.04800000000000004
1.906	0.04700000000000004
1.908	0.04600000000000004
1.91	0.04500000000000004
1.912	0.04400000000000004
1.914	0.04300000000000004
1.916	0.04200000000000004
1.918	0.041000000000000036
1.92	0.040000000000000036
1.922	0.039000000000000035
1.924	0.038000000000000034
1.926	0.03700000000000003
1.928	0.03600000000000003
1.93	0.03500000000000003
1.932	0.03400000000000003
1.934	0.03300000000000003
1.936	0.03200000000000003
1.938	0.031000000000000028
1.94	0.030000000000000027
1.942	0.029000000000000026
1.944	0.028000000000000025
1.946	0.027000000000000024
1.948	0.026000000000000023
1.95	0.025000000000000022
1.952	0.02400000000000002
1.954	0.02300000000000002
1.956	0.02200000000000002
1.958	0.02100000000000002
1.96	0.020000000000000018
1.962	0.019000000000000017
1.964	0.018000000000000016
1.966	0.017000000000000015
1.968	0.016000000000000014
1.97	0.015000000000000013
1.972	0.014000000000000012
1.974	0.013000000000000012
1.976	0.01200000000000001
1.978	0.01100000000000001
1.98	0.010000000000000009
1.982	0.009000000000000008
1.984	0.008000000000000007
1.986	0.007000000000000006
1.988	0.006000000000000005
1.99	0.0050000000000000044
1.992	0.0040000000000000036
1.994	0.0030000000000000027
1.996	0.0020000000000000018
1.998	0.0010000000000000009
2.0	0.0
2.002	0.0009999999999998899
2.004	0.0020000000000000018
2.006	0.0029999999999998916
2.008	0.0040000000000000036
2.01	0.004999999999999893
2.012	0.006000000000000005
2.014	0.006999999999999895
2.016	0.008000000000000007
2.018	0.008999999999999897
2.02	0.010000000000000009
2.022	0.010999999999999899
2.024	0.01200000000000001
2.026	0.0129999999999999
2.028	0.014000000000000012
2.03	0.014999999999999902
2.032	0.016000000000000014
2.034	0.016999999999999904
2.036	0.018000000000000016
2.038	0.018999999999999906
2.04	0.020000000000000018
2.042	0.020999999999999908
2.044	0.02200000000000002
2.046	0.02299999999999991
2.048	0.02400000000000002
2.05	0.02499999999999991
2.052	0.026000000000000023
2.054	0.026999999999999913
2.056	0.028000000000000025
2.058	0.028999999999999915
2.06	0.030000000000000027
2.062	0.030999999999999917
2.064	0.03200000000000003
2.066	0.03299999999999992
2.068	0.03400000000000003
2.07	0.03499999999999992
2.072	0.03600000000000003
2.074	0.03699999999999992
2.076	0.038000000000000034
2.078	0.038999999999999924
2.08	0.040000000000000036
2.082	0.040999999999999925
2.084	0.04200000000000004
2.086	0.04299999999999993
2.088	0.04400000000000004
2.09	0.04499999999999993
2.092	0.04600000000000004
2.094	0.04699999999999993
2.096	0.04800000000000004
2.098	0.04899999999999993
2.1	0.050000000000000044
2.102	0.050999999999999934
2.104	0.052000000000000046
2.106	0.052999999999999936
2.108	0.05400000000000005
2.11	0.05499999999999994
2.112	0.05600000000000005
2.114	0.05699999999999994
2.116	0.05800000000000005
2.118	0.05899999999999994
2.12	0.06000000000000005
2.122	0.06099999999999994
2.124	0.062000000000000055
2.126	0.06299999999999994
2.128	0.06400000000000006
2.13	0.06499999999999995
2.132	0.06600000000000006
2.134	0.06699999999999995
2.136	0.06800000000000006
2.138	0.06899999999999995
2.14	0.07000000000000006
2.142	0.07099999999999995
2.144	0.07200000000000006
2.146	0.07299999999999995
2.148	0.07400000000000007
2.15	0.07499999999999996
2.152	0.07600000000000007
2.154	0.07699999999999996
2.156	0.07800000000000007
2.158	0.07899999999999996
2.16	0.08000000000000007
2.162	0.08099999999999996
2.164	0.08200000000000007
2.166	0.08299999999999996
2.168	0.08400000000000007
2.17	0.08499999999999996
2.172	0.08600000000000008
2.174	0.08699999999999997
2.176	0.08800000000000008
2.178	0.08899999999999997
2.18	0.09000000000000008
2.182	0.09099999999999997
2.184	0.09200000000000008
2.186	0.09299999999999997
2.188	0.09400000000000008
2.19	0.09499999999999997
2.192	0.09600000000000009
2.194	0.09699999999999998
2.196	0.09800000000000009
2.198	0.09899999999999998
2.2	0.10000000000000009
2.202	0.10099999999999998
2.204	0.10200000000000009
2.206	0.10299999999999998
2.208	0.10400000000000009
2.21	0.10499999999999998
2.212	0.1060000000000001
2.214	0.10699999999999998
2.216	0.1080000000000001
2.218	0.10899999999999999
2.22	0.1100000000000001
2.222	0.11099999999999999
2.224	0.1120000000000001
2.226	0.11299999999999999
2.228	0.1140000000000001
2.23	0.11499999999999999
2.232	0.1160000000000001
2.234	0.11699999999999999
2.236	0.1180000000000001
2.238	0.119
2.24	0.1200000000000001
2.242	0.121
2.244	0.12200000000000011
2.246	0.123
2.248	0.12400000000000011
2.25	0.125
2.252	0.1259999999999999
2.254	0.127
2.256	0.1279999999999999
2.258	0.129
2.26	0.1299999999999999
2.262	0.131
2.264	0.1319999999999999
2.266	0.133
2.268	0.1339999999999999
2.27	0.135
2.272	0.1359999999999999
2.274	0.137
2.276	0.1379999999999999
2.278	0.139
2.28	0.1399999999999999
2.282	0.14100000000000001
2.284	0.1419999999999999
2.286	0.14300000000000002
2.288	0.1439999999999999
2.29	0.14500000000000002
2.292	0.1459999999999999
2.294	0.14700000000000002
2.296	0.1479999999999999
2.298	0.14900000000000002
2.3	0.1499999999999999
2.302	0.15100000000000002
2.304	0.1519999999999999
2.306	0.15300000000000002
2.308	0.15399999999999991
2.31	0.15500000000000003
2.312	0.15599999999999992
2.314	0.15700000000000003
2.316	0.15799999999999992
2.318	0.15900000000000003
2.32	0.15999999999999992
2.322	0.16100000000000003
2.324	0.16199999999999992
2.326	0.16300000000000003
2.328	0.16399999999999992
2.33	0.16500000000000004
2.332	0.16599999999999993
2.334	0.16700000000000004
2.336	0.16799999999999993
2.338	0.16900000000000004
2.34	0.16999999999999993
2.342	0.17100000000000004
2.344	0.17199999999999993
2.346	0.17300000000000004
2.348	0.17399999999999993
2.35	0.17500000000000004
2.352	0.17599999999999993
2.354	0.17700000000000005
2.356	0.17799999999999994
2.358	0.17900000000000005
2.36	0.17999999999999994
2.362	0.18100000000000005
2.364	0.18199999999999994
2.366	0.18300000000000005
2.368	0.18399999999999994
2.37	0.18500000000000005
2.372	0.18599999999999994
2.374	0.18700000000000006
2.376	0.18799999999999994
2.378	0.18900000000000006
2.38	0.18999999999999995
2.382	0.19100000000000006
2.384	0.19199999999999995
2.386	0.19300000000000006
2.388	0.19399999999999995
2.39	0.19500000000000006
2.392	0.19599999999999995
2.394	0.19700000000000006
2.396	0.19799999999999995
2.398	0.19900000000000007
2.4	0.19999999999999996
2.402	0.20100000000000007
2.404	0.20199999999999996
2.406	0.20300000000000007
2.408	0.20399999999999996
2.41	0.20500000000000007
2.412	0.20599999999999996
2.414	0.20700000000000007
2.416	0.20799999999999996
2.418	0.20900000000000007
2.42	0.20999999999999996
2.422	0.21100000000000008
2.424	0.21199999999999997
2.426	0.21300000000000008
2.428	0.21399999999999997
2.43	0.21500000000000008
2.432	0.21599999999999997
2.434	0.21700000000000008
2.436	0.21799999999999997
2.438	0.21900000000000008
2.44	0.21999999999999997
2.442	0.22100000000000009
2.444	0.22199999999999998
2.446	0.2230000000000001
2.448	0.22399999999999998
2.45	0.2250000000000001
2.452	0.22599999999999998
2.454	0.2270000000000001
2.456	0.22799999999999998
2.458	0.2290000000000001
2.46	0.22999999999999998
2.462	0.2310000000000001
2.464	0.23199999999999998
2.466	0.2330000000000001
2.468	0.23399999999999999
2.47	0.2350000000000001
2.472	0.236
2.474	0.2370000000000001
2.476	0.238
2.478	0.2390000000000001
2.48	0.24
2.482	0.2410000000000001
2.484	0.242
2.486	0.2430000000000001
2.488	0.244
2.49	0.2450000000000001
2.492	0.246
2.494	0.2470000000000001
2.496	0.248
2.498	0.2490000000000001
2.5	0.25
2.502	0.2509999999999999
2.504	0.252
2.506	0.2529999999999999
2.508	0.254
2.51	0.2549999999999999
2.512	0.256
2.514	0.2569999999999999
2.516	0.258
2.518	0.2589999999999999
2.52	0.26
2.522	0.2609999999999999
2.524	0.262
2.526	0.2629999999999999
2.528	0.264
2.53	0.2649999999999999
2.532	0.266
2.534	0.2669999999999999
2.536	0.268
2.538	0.2689999999999999
2.54	0.27
2.542	0.2709999999999999
2.544	0.272
2.546	0.2729999999999999
2.548	0.274
2.55	0.2749999999999999
2.552	0.276
2.554	0.2769999999999999
2.556	0.278
2.558	0.2789999999999999
2.56	0.28
2.562	0.2809999999999999
2.564	0.28200000000000003
2.566	0.2829999999999999
2.568	0.28400000000000003
2.57	0.2849999999999999
2.572	0.28600000000000003
2.574	0.2869999999999999
2.576	0.28800000000000003
2.578	0.2889999999999999
2.58	0.29000000000000004
2.582	0.2909999999999999
2.584	0.29200000000000004
2.586	0.2929999999999999
2.588	0.29400000000000004
2.59	0.29499999999999993
2.592	0.29600000000000004
2.594	0.29699999999999993
2.596	0.29800000000000004
2.598	0.29899999999999993
2.6	0.30000000000000004
2.602	0.30099999999999993
2.604	0.30200000000000005
2.606	0.30299999999999994
2.608	0.30400000000000005
2.61	0.30499999999999994
2.612	0.30600000000000005
2.614	0.30699999999999994
2.616	0.30800000000000005
2.618	0.30899999999999994
2.62	0.31000000000000005
2.622	0.31099999999999994
2.624	0.31200000000000006
2.626	0.31299999999999994
2.628	0.31400000000000006
2.63	0.31499999999999995
2.632	0.31600000000000006
2.634	0.31699999999999995
2.636	0.31800000000000006
2.638	0.31899999999999995
2.64	0.32000000000000006
2.642	0.32099999999999995
2.644	0.32200000000000006
2.646	0.32299999999999995
2.648	0.32400000000000007
2.65	0.32499999999999996
2.652	0.32600000000000007
2.654	0.32699999999999996
2.656	0.32800000000000007
2.658	0.32899999999999996
2.66	0.33000000000000007
2.662	0.33099999999999996
2.664	0.3320000000000001
2.666	0.33299999999999996
2.668	0.3340000000000001
2.67	0.33499999999999996
2.672	0.3360000000000001
2.674	0.33699999999999997
2.676	0.3380000000000001
2.678	0.33899999999999997
2.68	0.3400000000000001
2.682	0.34099999999999997
2.684	0.3420000000000001
2.686	0.34299999999999997
2.688	0.3440000000000001
2.69	0.345
2.692	0.3460000000000001
2.694	0.347
2.696	0.3480000000000001
2.698	0.349
2.7	0.3500000000000001
2.702	0.351
2.704	0.3520000000000001
2.706	0.353
2.708	0.3540000000000001
2.71	0.355
2.712	0.3560000000000001
2.714	0.357
2.716	0.3580000000000001
2.718	0.359
2.72	0.3600000000000001
2.722	0.361
2.724	0.3620000000000001
2.726	0.363
2.728	0.3640000000000001
2.73	0.365
2.732	0.3660000000000001
2.734	0.367
2.736	0.3680000000000001
2.738	0.369
2.74	0.3700000000000001
2.742	0.371
2.744	0.3720000000000001
2.746	0.373
2.748	0.3740000000000001
2.75	0.375
2.752	0.3759999999999999
2.754	0.377
2.756	0.3779999999999999
2.758	0.379
2.76	0.3799999999999999
2.762	0.381
2.764	0.3819999999999999
2.766	0.383
2.768	0.3839999999999999
2.77	0.385
2.772	0.3859999999999999
2.774	0.387
2.776	0.3879999999999999
2.778	0.389
2.78	0.3899999999999999
2.782	0.391
2.784	0.3919999999999999
2.786	0.393
2.788	0.3939999999999999
2.79	0.395
2.792	0.3959999999999999
2.794	0.397
2.796	0.3979999999999999
2.798	0.399
2.8	0.3999999999999999
2.802	0.401
2.804	0.4019999999999999
2.806	0.403
2.808	0.4039999999999999
2.81	0.405
2.812	0.4059999999999999
2.814	0.40700000000000003
2.816	0.4079999999999999
2.818	0.40900000000000003
2.82	0.4099999999999999
2.822	0.41100000000000003
2.824	0.4119999999999999
2.826	0.41300000000000003
2.828	0.4139999999999999
2.83	0.41500000000000004
2.832	0.4159999999999999
2.834	0.41700000000000004
2.836	0.4179999999999999
2.838	0.41900000000000004
2.84	0.41999999999999993
2.842	0.42100000000000004
2.844	0.42199999999999993
2.846	0.42300000000000004
2.848	0.42399999999999993
2.85	0.42500000000000004
2.852	0.42599999999999993
2.854	0.42700000000000005
2.856	0.42799999999999994
2.858	0.42900000000000005
2.86	0.42999999999999994
2.862	0.43100000000000005
2.864	0.43199999999999994
2.866	0.43300000000000005
2.868	0.43399999999999994
2.87	0.43500000000000005
2.872	0.43599999999999994
2.874	0.43700000000000006
2.876	0.43799999999999994
2.878	0.43900000000000006
2.88	0.43999999999999995
2.882	0.44100000000000006
2.884	0.44199999999999995
2.886	0.44300000000000006
2.888	0.44399999999999995
2.89	0.44500000000000006
2.892	0.44599999999999995
2.894	0.44700000000000006
2.896	0.44799999999999995
2.898	0.44900000000000007
2.9	0.44999999999999996
2.902	0.45100000000000007
2.904	0.45199999999999996
2.906	0.45300000000000007
2.908	0.45399999999999996
2.91	0.45500000000000007
2.912	0.45599999999999996
2.914	0.4570000000000001
2.916	0.45799999999999996
2.918	0.4590000000000001
2.92	0.45999999999999996
2.922	0.4610000000000001
2.924	0.46199999999999997
2.926	0.4630000000000001
2.928	0.46399999999999997
2.93	0.4650000000000001
2.932	0.46599999999999997
2.934	0.4670000000000001
2.936	0.46799999999999997
2.938	0.4690000000000001
2.94	0.47
2.942	0.4710000000000001
2.944	0.472
2.946	0.4730000000000001
2.948	0.474
2.95	0.4750000000000001
2.952	0.476
2.954	0.4770000000000001
2.956	0.478
2.958	0.4790000000000001
2.96	0.48
2.962	0.4810000000000001
2.964	0.482
2.966	0.4830000000000001
2.968	0.484
2.97	0.4850000000000001
2.972	0.486
2.974	0.4870000000000001
2.976	0.488
2.978	0.4890000000000001
2.98	0.49
2.982	0.4910000000000001
2.984	0.492
2.986	0.4930000000000001
2.988	0.494
2.99	0.4950000000000001
2.992	0.496
2.994	0.4970000000000001
2.996	0.498
2.998	0.4990000000000001
3.0	0.5
3.002	0.5009999999999999
3.004	0.502
3.006	0.5029999999999999
3.008	0.504
3.01	0.5049999999999999
3.012	0.506
3.014	0.5069999999999999
3.016	0.508
3.018	0.5089999999999999
3.02	0.51
3.022	0.5109999999999999
3.024	0.512
3.026	0.5129999999999999
3.028	0.514
3.03	0.5149999999999999
3.032	0.516
3.034	0.5169999999999999
3.036	0.518
3.038	0.5189999999999999
3.04	0.52
3.042	0.5209999999999999
3.044	0.522
3.046	0.5229999999999999
3.048	0.524
3.05	0.5249999999999999
3.052	0.526
3.054	0.5269999999999999
3.056	0.528
3.058	0.5289999999999999
3.06	0.53
3.062	0.5309999999999999
3.064	0.532
3.066	0.5329999999999999
3.068	0.534
3.07	0.5349999999999999
3.072	0.536
3.074	0.5369999999999999
3.076	0.538
3.078	0.5389999999999999
3.08	0.54
3.082	0.5409999999999999
3.084	0.542
3.086	0.5429999999999999
3.088	0.544
3.09	0.5449999999999999
3.092	0.546
3.094	0.5469999999999999
3.096	0.548
3.098	0.5489999999999999
3.1	0.55
3.102	0.5509999999999999
3.104	0.552
3.106	0.5529999999999999
3.108	0.554
3.11	0.5549999999999999
3.112	0.556
3.114	0.5569999999999999
3.116	0.558
3.118	0.5589999999999999
3.12	0.56
3.122	0.5609999999999999
3.124	0.562
3.126	0.563
3.128	0.5640000000000001
3.13	0.565
3.132	0.5660000000000001
3.134	0.567
3.136	0.5680000000000001
3.138	0.569
3.14	0.5700000000000001
3.142	0.571
3.144	0.5720000000000001
3.146	0.573
3.148	0.5740000000000001
3.15	0.575
3.152	0.5760000000000001
3.154	0.577
3.156	0.5780000000000001
3.158	0.579
3.16	0.5800000000000001
3.162	0.581
3.164	0.5820000000000001
3.166	0.583
3.168	0.5840000000000001
3.17	0.585
3.172	0.5860000000000001
3.174	0.587
3.176	0.5880000000000001
3.178	0.589
3.18	0.5900000000000001
3.182	0.591
3.184	0.5920000000000001
3.186	0.593
3.188	0.5940000000000001
3.19	0.595
3.192	0.5960000000000001
3.194	0.597
3.196	0.5980000000000001
3.198	0.599
3.2	0.6000000000000001
3.202	0.601
3.204	0.6020000000000001
3.206	0.603
3.208	0.6040000000000001
3.21	0.605
3.212	0.6060000000000001
3.214	0.607
3.216	0.6080000000000001
3.218	0.609
3.22	0.6100000000000001
3.222	0.611
3.224	0.6120000000000001
3.226	0.613
3.228	0.6140000000000001
3.23	0.615
3.232	0.6160000000000001
3.234	0.617
3.236	0.6180000000000001
3.238	0.619
3.24	0.6200000000000001
3.242	0.621
3.244	0.6220000000000001
3.246	0.623
3.248	0.6240000000000001
3.25	0.625
3.252	0.6259999999999999
3.254	0.627
3.256	0.6279999999999999
3.258	0.629
3.26	0.6299999999999999
3.262	0.631
3.264	0.6319999999999999
3.266	0.633
3.268	0.6339999999999999
3.27	0.635
3.272	0.6359999999999999
3.274	0.637
3.276	0.6379999999999999
3.278	0.639
3.28	0.6399999999999999
3.282	0.641
3.284	0.6419999999999999
3.286	0.643
3.288	0.6439999999999999
3.29	0.645
3.292	0.6459999999999999
3.294	0.647
3.296	0.6479999999999999
3.298	0.649
3.3	0.6499999999999999
3.302	0.651
3.304	0.6519999999999999
3.306	0.653
3.308	0.6539999999999999
3.31	0.655
3.312	0.6559999999999999
3.314	0.657
3.316	0.6579999999999999
3.318	0.659
3.32	0.6599999999999999
3.322	0.661
3.324	0.6619999999999999
3.326	0.663
3.328	0.6639999999999999
3.33	0.665
3.332	0.6659999999999999
3.334	0.667
3.336	0.6679999999999999
3.338	0.669
3.34	0.6699999999999999
3.342	0.671
3.344	0.6719999999999999
3.346	0.673
3.348	0.6739999999999999
3.35	0.675
3.352	0.6759999999999999
3.354	0.677
3.356	0.6779999999999999
3.358	0.679
3.36	0.6799999999999999
3.362	0.681
3.364	0.6819999999999999
3.366	0.683
3.368	0.6839999999999999
3.37	0.685
3.372	0.6859999999999999
3.374	0.687
3.376	0.688
3.378	0.6890000000000001
3.38	0.69
3.382	0.6910000000000001
3.384	0.692
3.386	0.6930000000000001
3.388	0.694
3.39	0.6950000000000001
3.392	0.696
3.394	0.6970000000000001
3.396	0.698
3.398	0.6990000000000001
3.4	0.7
3.402	0.7010000000000001
3.404	0.702
3.406	0.7030000000000001
3.408	0.704
3.41	0.7050000000000001
3.412	0.706
3.414	0.7070000000000001
3.416	0.708
3.418	0.7090000000000001
3.42	0.71
3.422	0.7110000000000001
3.424	0.712
3.426	0.7130000000000001
3.428	0.714
3.43	0.7150000000000001
3.432	0.716
3.434	0.7170000000000001
3.436	0.718
3.438	0.7190000000000001
3.44	0.72
3.442	0.7210000000000001
3.444	0.722
3.446	0.7230000000000001
3.448	0.724
3.45	0.7250000000000001
3.452	0.726
3.454	0.7270000000000001
3.456	0.728
3.458	0.7290000000000001
3.46	0.73
3.462	0.7310000000000001
3.464	0.732
3.466	0.7330000000000001
3.468	0.734
3.47	0.7350000000000001
3.472	0.736
3.474	0.7370000000000001
3.476	0.738
3.478	0.7390000000000001
3.48	0.74
3.482	0.7410000000000001
3.484	0.742
3.486	0.7430000000000001
3.488	0.744
3.49	0.7450000000000001
3.492	0.746
3.494	0.7470000000000001
3.496	0.748
3.498	0.7490000000000001
3.5	0.75
3.502	0.7509999999999999
3.504	0.752
3.506	0.7529999999999999
3.508	0.754
3.51	0.7549999999999999
3.512	0.756
3.514	0.7569999999999999
3.516	0.758
3.518	0.7589999999999999
3.52	0.76
3.522	0.7609999999999999
3.524	0.762
3.526	0.7629999999999999
3.528	0.764
3.53	0.7649999999999999
3.532	0.766
3.534	0.7669999999999999
3.536	0.768
3.538	0.7689999999999999
3.54	0.77
3.542	0.7709999999999999
3.544	0.772
3.546	0.7729999999999999
3.548	0.774
3.55	0.7749999999999999
3.552	0.776
3.554	0.7769999999999999
3.556	0.778
3.558	0.7789999999999999
3.56	0.78
3.562	0.7809999999999999
3.564	0.782
3.566	0.7829999999999999
3.568	0.784
3.57	0.7849999999999999
3.572	0.786
3.574	0.7869999999999999
3.576	0.788
3.578	0.7889999999999999
3.58	0.79
3.582	0.7909999999999999
3.584	0.792
3.586	0.7929999999999999
3.588	0.794
3.59	0.7949999999999999
3.592	0.796
3.594	0.7969999999999999
3.596	0.798
3.598	0.7989999999999999
3.6	0.8
3.602	0.8009999999999999
3.604	0.802
3.606	0.8029999999999999
3.608	0.804
3.61	0.8049999999999999
3.612	0.806
3.614	0.8069999999999999
3.616	0.808
3.618	0.8089999999999999
3.62	0.81
3.622	0.8109999999999999
3.624	0.812
3.626	0.813
3.628	0.8140000000000001
3.63	0.815
3.632	0.8160000000000001
3.634	0.817
3.636	0.8180000000000001
3.638	0.819
3.64	0.8200000000000001
3.642	0.821
3.644	0.8220000000000001
3.646	0.823
3.648	0.8240000000000001
3.65	0.825
3.652	0.8260000000000001
3.654	0.827
3.656	0.8280000000000001
3.658	0.829
3.66	0.8300000000000001
3.662	0.831
3.664	0.8320000000000001
3.666	0.833
3.668	0.8340000000000001
3.67	0.835
3.672	0.8360000000000001
3.674	0.837
3.676	0.8380000000000001
3.678	0.839
3.68	0.8400000000000001
3.682	0.841
3.684	0.8420000000000001
3.686	0.843
3.688	0.8440000000000001
3.69	0.845
3.692	0.8460000000000001
3.694	0.847
3.696	0.8480000000000001
3.698	0.849
3.7	0.8500000000000001
3.702	0.851
3.704	0.8520000000000001
3.706	0.853
3.708	0.8540000000000001
3.71	0.855
3.712	0.8560000000000001
3.714	0.857
3.716	0.8580000000000001
3.718	0.859
3.72	0.8600000000000001
3.722	0.861
3.724	0.8620000000000001
3.726	0.863
3.728	0.8640000000000001
3.73	0.865
3.732	0.8660000000000001
3.734	0.867
3.736	0.8680000000000001
3.738	0.869
3.74	0.8700000000000001
3.742	0.871
3.744	0.8720000000000001
3.746	0.873
3.748	0.8740000000000001
3.75	0.875
3.752	0.8759999999999999
3.754	0.877
3.756	0.8779999999999999
3.758	0.879
3.76	0.8799999999999999
3.762	0.881
3.764	0.8819999999999999
3.766	0.883
3.768	0.8839999999999999
3.77	0.885
3.772	0.8859999999999999
3.774	0.887
3.776	0.8879999999999999
3.778	0.889
3.78	0.8899999999999999
3.782	0.891
3.784	0.8919999999999999
3.786	0.893
3.788	0.8939999999999999
3.79	0.895
3.792	0.8959999999999999
3.794	0.897
3.796	0.8979999999999999
3.798	0.899
3.8	0.8999999999999999
3.802	0.901
3.804	0.9019999999999999
3.806	0.903
3.808	0.9039999999999999
3.81	0.905
3.812	0.9059999999999999
3.814	0.907
3.816	0.9079999999999999
3.818	0.909
3.82	0.9099999999999999
3.822	0.911
3.824	0.9119999999999999
3.826	0.913
3.828	0.9139999999999999
3.83	0.915
3.832	0.9159999999999999
3.834	0.917
3.836	0.9179999999999999
3.838	0.919
3.84	0.9199999999999999
3.842	0.921
3.844	0.9219999999999999
3.846	0.923
3.848	0.9239999999999999
3.85	0.925
3.852	0.9259999999999999
3.854	0.927
3.856	0.9279999999999999
3.858	0.929
3.86	0.9299999999999999
3.862	0.931
3.864	0.9319999999999999
3.866	0.933
3.868	0.9339999999999999
3.87	0.935
3.872	0.9359999999999999
3.874	0.937
3.876	0.938
3.878	0.9390000000000001
3.88	0.94
3.882	0.9410000000000001
3.884	0.942
3.886	0.9430000000000001
3.888	0.944
3.89	0.9450000000000001
3.892	0.946
3.894	0.9470000000000001
3.896	0.948
3.898	0.9490000000000001
3.9	0.95
3.902	0.9510000000000001
3.904	0.952
3.906	0.9530000000000001
3.908	0.954
3.91	0.9550000000000001
3.912	0.956
3.914	0.9570000000000001
3.916	0.958
3.918	0.9590000000000001
3.92	0.96
3.922	0.9610000000000001
3.924	0.962
3.926	0.9630000000000001
3.928	0.964
3.93	0.9650000000000001
3.932	0.966
3.934	0.9670000000000001
3.936	0.968
3.938	0.9690000000000001
3.94	0.97
3.942	0.9710000000000001
3.944	0.972
3.946	0.9730000000000001
3.948	0.974
3.95	0.9750000000000001
3.952	0.976
3.954	0.9770000000000001
3.956	0.978
3.958	0.9790000000000001
3.96	0.98
3.962	0.9810000000000001
3.964	0.982
3.966	0.9830000000000001
3.968	0.984
3.97	0.9850000000000001
3.972	0.986
3.974	0.9870000000000001
3.976	0.988
3.978	0.9890000000000001
3.98	0.99
3.982	0.9910000000000001
3.984	0.992
3.986	0.9930000000000001
3.988	0.994
3.99	0.9950000000000001
3.992	0.996
3.994	0.9970000000000001
3.996	0.998
3.998	0.9990000000000001
4.0	1.0


==> figures/data/1D_example_nx_8_ddf_Witchhat_alpha_2/exact_solution_minus.txt <==
0.0	1.0
0.002	0.999
0.004	0.998
0.006	0.997
0.008	0.996
0.01	0.995
0.012	0.994
0.014	0.993
0.016	0.992
0.018	0.991
0.02	0.99
0.022	0.989
0.024	0.988
0.026	0.987
0.028	0.986
0.03	0.985
0.032	0.984
0.034	0.983
0.036	0.982
0.038	0.981
0.04	0.98
0.042	0.979
0.044	0.978
0.046	0.977
0.048	0.976
0.05	0.975
0.052	0.974
0.054	0.973
0.056	0.972
0.058	0.971
0.06	0.97
0.062	0.969
0.064	0.968
0.066	0.967
0.068	0.966
0.07	0.965
0.072	0.964
0.074	0.963
0.076	0.962
0.078	0.961
0.08	0.96
0.082	0.959
0.084	0.958
0.086	0.957
0.088	0.956
0.09	0.955
0.092	0.954
0.094	0.953
0.096	0.952
0.098	0.951
0.1	0.95
0.102	0.949
0.104	0.948
0.106	0.947
0.108	0.946
0.11	0.945
0.112	0.944
0.114	0.943
0.116	0.942
0.118	0.9410000000000001
0.12	0.94
0.122	0.9390000000000001
0.124	0.938
0.126	0.937
0.128	0.9359999999999999
0.13	0.935
0.132	0.9339999999999999
0.134	0.933
0.136	0.9319999999999999
0.138	0.931
0.14	0.9299999999999999
0.142	0.929
0.144	0.928
0.146	0.927
0.148	0.926
0.15	0.925
0.152	0.924
0.154	0.923
0.156	0.922
0.158	0.921
0.16	0.92
0.162	0.919
0.164	0.918
0.166	0.917
0.168	0.916
0.17	0.915
0.172	0.914
0.174	0.913
0.176	0.912
0.178	0.911
0.18	0.91
0.182	0.909
0.184	0.908
0.186	0.907
0.188	0.906
0.19	0.905
0.192	0.904
0.194	0.903
0.196	0.902
0.198	0.901
0.2	0.9
0.202	0.899
0.204	0.898
0.206	0.897
0.208	0.896
0.21	0.895
0.212	0.894
0.214	0.893
0.216	0.892
0.218	0.891
0.22	0.89
0.222	0.889
0.224	0.888
0.226	0.887
0.228	0.886
0.23	0.885
0.232	0.884
0.234	0.883
0.236	0.882
0.238	0.881
0.24	0.88
0.242	0.879
0.244	0.878
0.246	0.877
0.248	0.876
0.25	0.875
0.252	0.874
0.254	0.873
0.256	0.872
0.258	0.871
0.26	0.87
0.262	0.869
0.264	0.868
0.266	0.867
0.268	0.866
0.27	0.865
0.272	0.864
0.274	0.863
0.276	0.862
0.278	0.861
0.28	0.86
0.282	0.859
0.284	0.858
0.286	0.857
0.288	0.856
0.29	0.855
0.292	0.854
0.294	0.853
0.296	0.852
0.298	0.851
0.3	0.85
0.302	0.849
0.304	0.848
0.306	0.847
0.308	0.846
0.31	0.845
0.312	0.844
0.314	0.843
0.316	0.842
0.318	0.841
0.32	0.84
0.322	0.839
0.324	0.838
0.326	0.837
0.328	0.836
0.33	0.835
0.332	0.834
0.334	0.833
0.336	0.832
0.338	0.831
0.34	0.83
0.342	0.829
0.344	0.8280000000000001
0.346	0.827
0.348	0.8260000000000001
0.35	0.825
0.352	0.8240000000000001
0.354	0.823
0.356	0.8220000000000001
0.358	0.821
0.36	0.8200000000000001
0.362	0.819
0.364	0.8180000000000001
0.366	0.817
0.368	0.8160000000000001
0.37	0.815
0.372	0.8140000000000001
0.374	0.813
0.376	0.812
0.378	0.8109999999999999
0.38	0.81
0.382	0.8089999999999999
0.384	0.808
0.386	0.8069999999999999
0.388	0.806
0.39	0.8049999999999999
0.392	0.804
0.394	0.8029999999999999
0.396	0.802
0.398	0.8009999999999999
0.4	0.8
0.402	0.7989999999999999
0.404	0.798
0.406	0.7969999999999999
0.408	0.796
0.41	0.795
0.412	0.794
0.414	0.793
0.416	0.792
0.418	0.791
0.42	0.79
0.422	0.789
0.424	0.788
0.426	0.787
0.428	0.786
0.43	0.785
0.432	0.784
0.434	0.783
0.436	0.782
0.438	0.781
0.44	0.78
0.442	0.779
0.444	0.778
0.446	0.777
0.448	0.776
0.45	0.775
0.452	0.774
0.454	0.773
0.456	0.772
0.458	0.771
0.46	0.77
0.462	0.769
0.464	0.768
0.466	0.767
0.468	0.766
0.47	0.765
0.472	0.764
0.474	0.763
0.476	0.762
0.478	0.761
0.48	0.76
0.482	0.759
0.484	0.758
0.486	0.757
0.488	0.756
0.49	0.755
0.492	0.754
0.494	0.753
0.496	0.752
0.498	0.751
0.5	0.75
0.502	0.749
0.504	0.748
0.506	0.747
0.508	0.746
0.51	0.745
0.512	0.744
0.514	0.743
0.516	0.742
0.518	0.741
0.52	0.74
0.522	0.739
0.524	0.738
0.526	0.737
0.528	0.736
0.53	0.735
0.532	0.734
0.534	0.733
0.536	0.732
0.538	0.731
0.54	0.73
0.542	0.729
0.544	0.728
0.546	0.727
0.548	0.726
0.55	0.725
0.552	0.724
0.554	0.723
0.556	0.722
0.558	0.721
0.56	0.72
0.562	0.719
0.564	0.718
0.566	0.7170000000000001
0.568	0.716
0.57	0.7150000000000001
0.572	0.714
0.574	0.7130000000000001
0.576	0.712
0.578	0.7110000000000001
0.58	0.71
0.582	0.7090000000000001
0.584	0.708
0.586	0.7070000000000001
0.588	0.706
0.59	0.7050000000000001
0.592	0.704
0.594	0.7030000000000001
0.596	0.702
0.598	0.7010000000000001
0.6	0.7
0.602	0.6990000000000001
0.604	0.698
0.606	0.6970000000000001
0.608	0.696
0.61	0.6950000000000001
0.612	0.694
0.614	0.6930000000000001
0.616	0.692
0.618	0.6910000000000001
0.62	0.69
0.622	0.6890000000000001
0.624	0.688
0.626	0.687
0.628	0.6859999999999999
0.63	0.685
0.632	0.6839999999999999
0.634	0.683
0.636	0.6819999999999999
0.638	0.681
0.64	0.6799999999999999
0.642	0.679
0.644	0.6779999999999999
0.646	0.677
0.648	0.6759999999999999
0.65	0.675
0.652	0.6739999999999999
0.654	0.673
0.656	0.6719999999999999
0.658	0.671
0.66	0.6699999999999999
0.662	0.669
0.664	0.6679999999999999
0.666	0.667
0.668	0.6659999999999999
0.67	0.665
0.672	0.6639999999999999
0.674	0.663
0.676	0.6619999999999999
0.678	0.661
0.68	0.6599999999999999
0.682	0.659
0.684	0.6579999999999999
0.686	0.657
0.688	0.656
0.69	0.655
0.692	0.654
0.694	0.653
0.696	0.652
0.698	0.651
0.7	0.65
0.702	0.649
0.704	0.648
0.706	0.647
0.708	0.646
0.71	0.645
0.712	0.644
0.714	0.643
0.716	0.642
0.718	0.641
0.72	0.64
0.722	0.639
0.724	0.638
0.726	0.637
0.728	0.636
0.73	0.635
0.732	0.634
0.734	0.633
0.736	0.632
0.738	0.631
0.74	0.63
0.742	0.629
0.744	0.628
0.746	0.627
0.748	0.626
0.75	0.625
0.752	0.624
0.754	0.623
0.756	0.622
0.758	0.621
0.76	0.62
0.762	0.619
0.764	0.618
0.766	0.617
0.768	0.616
0.77	0.615
0.772	0.614
0.774	0.613
0.776	0.612
0.778	0.611
0.78	0.61
0.782	0.609
0.784	0.608
0.786	0.607
0.788	0.606
0.79	0.605
0.792	0.604
0.794	0.603
0.796	0.602
0.798	0.601
0.8	0.6
0.802	0.599
0.804	0.598
0.806	0.597
0.808	0.596
0.81	0.595
0.812	0.594
0.814	0.593
0.816	0.5920000000000001
0.818	0.591
0.82	0.5900000000000001
0.822	0.589
0.824	0.5880000000000001
0.826	0.587
0.828	0.5860000000000001
0.83	0.585
0.832	0.5840000000000001
0.834	0.583
0.836	0.5820000000000001
0.838	0.581
0.84	0.5800000000000001
0.842	0.579
0.844	0.5780000000000001
0.846	0.577
0.848	0.5760000000000001
0.85	0.575
0.852	0.5740000000000001
0.854	0.573
0.856	0.5720000000000001
0.858	0.571
0.86	0.5700000000000001
0.862	0.569
0.864	0.5680000000000001
0.866	0.567
0.868	0.5660000000000001
0.87	0.565
0.872	0.5640000000000001
0.874	0.563
0.876	0.562
0.878	0.5609999999999999
0.88	0.56
0.882	0.5589999999999999
0.884	0.558
0.886	0.5569999999999999
0.888	0.556
0.89	0.5549999999999999
0.892	0.554
0.894	0.5529999999999999
0.896	0.552
0.898	0.5509999999999999
0.9	0.55
0.902	0.5489999999999999
0.904	0.548
0.906	0.5469999999999999
0.908	0.546
0.91	0.5449999999999999
0.912	0.544
0.914	0.5429999999999999
0.916	0.542
0.918	0.5409999999999999
0.92	0.54
0.922	0.5389999999999999
0.924	0.538
0.926	0.5369999999999999
0.928	0.536
0.93	0.5349999999999999
0.932	0.534
0.934	0.5329999999999999
0.936	0.532
0.938	0.531
0.94	0.53
0.942	0.529
0.944	0.528
0.946	0.527
0.948	0.526
0.95	0.525
0.952	0.524
0.954	0.523
0.956	0.522
0.958	0.521
0.96	0.52
0.962	0.519
0.964	0.518
0.966	0.517
0.968	0.516
0.97	0.515
0.972	0.514
0.974	0.513
0.976	0.512
0.978	0.511
0.98	0.51
0.982	0.509
0.984	0.508
0.986	0.507
0.988	0.506
0.99	0.505
0.992	0.504
0.994	0.503
0.996	0.502
0.998	0.501
1.0	0.5
1.002	0.499
1.004	0.498
1.006	0.497
1.008	0.496
1.01	0.495
1.012	0.494
1.014	0.493
1.016	0.492
1.018	0.491
1.02	0.49
1.022	0.489
1.024	0.488
1.026	0.487
1.028	0.486
1.03	0.485
1.032	0.484
1.034	0.483
1.036	0.482
1.038	0.481
1.04	0.48
1.042	0.479
1.044	0.478
1.046	0.477
1.048	0.476
1.05	0.475
1.052	0.474
1.054	0.473
1.056	0.472
1.058	0.471
1.06	0.47
1.062	0.469
1.064	0.46799999999999997
1.066	0.46699999999999997
1.068	0.46599999999999997
1.07	0.46499999999999997
1.072	0.46399999999999997
1.074	0.46299999999999997
1.076	0.46199999999999997
1.078	0.46099999999999997
1.08	0.45999999999999996
1.082	0.45899999999999996
1.084	0.45799999999999996
1.086	0.45699999999999996
1.088	0.45599999999999996
1.09	0.45499999999999996
1.092	0.45399999999999996
1.094	0.45299999999999996
1.096	0.45199999999999996
1.098	0.45099999999999996
1.1	0.44999999999999996
1.102	0.44899999999999995
1.104	0.44799999999999995
1.106	0.44699999999999995
1.108	0.44599999999999995
1.11	0.44499999999999995
1.112	0.44399999999999995
1.114	0.44299999999999995
1.116	0.44199999999999995
1.118	0.44099999999999995
1.12	0.43999999999999995
1.122	0.43899999999999995
1.124	0.43799999999999994
1.126	0.43700000000000006
1.128	0.43600000000000005
1.13	0.43500000000000005
1.132	0.43400000000000005
1.134	0.43300000000000005
1.136	0.43200000000000005
1.138	0.43100000000000005
1.14	0.43000000000000005
1.142	0.42900000000000005
1.144	0.42800000000000005
1.146	0.42700000000000005
1.148	0.42600000000000005
1.15	0.42500000000000004
1.152	0.42400000000000004
1.154	0.42300000000000004
1.156	0.42200000000000004
1.158	0.42100000000000004
1.16	0.42000000000000004
1.162	0.41900000000000004
1.164	0.41800000000000004
1.166	0.41700000000000004
1.168	0.41600000000000004
1.17	0.41500000000000004
1.172	0.41400000000000003
1.174	0.41300000000000003
1.176	0.41200000000000003
1.178	0.41100000000000003
1.18	0.41000000000000003
1.182	0.40900000000000003
1.184	0.40800000000000003
1.186	0.40700000000000003
1.188	0.406
1.19	0.405
1.192	0.404
1.194	0.403
1.196	0.402
1.198	0.401
1.2	0.4
1.202	0.399
1.204	0.398
1.206	0.397
1.208	0.396
1.21	0.395
1.212	0.394
1.214	0.393
1.216	0.392
1.218	0.391
1.22	0.39
1.222	0.389
1.224	0.388
1.226	0.387
1.228	0.386
1.23	0.385
1.232	0.384
1.234	0.383
1.236	0.382
1.238	0.381
1.24	0.38
1.242	0.379
1.244	0.378
1.246	0.377
1.248	0.376
1.25	0.375
1.252	0.374
1.254	0.373
1.256	0.372
1.258	0.371
1.26	0.37
1.262	0.369
1.264	0.368
1.266	0.367
1.268	0.366
1.27	0.365
1.272	0.364
1.274	0.363
1.276	0.362
1.278	0.361
1.28	0.36
1.282	0.359
1.284	0.358
1.286	0.357
1.288	0.356
1.29	0.355
1.292	0.354
1.294	0.353
1.296	0.352
1.298	0.351
1.3	0.35
1.302	0.349
1.304	0.348
1.306	0.347
1.308	0.346
1.31	0.345
1.312	0.344
1.314	0.34299999999999997
1.316	0.34199999999999997
1.318	0.34099999999999997
1.32	0.33999999999999997
1.322	0.33899999999999997
1.324	0.33799999999999997
1.326	0.33699999999999997
1.328	0.33599999999999997
1.33	0.33499999999999996
1.332	0.33399999999999996
1.334	0.33299999999999996
1.336	0.33199999999999996
1.338	0.33099999999999996
1.34	0.32999999999999996
1.342	0.32899999999999996
1.344	0.32799999999999996
1.346	0.32699999999999996
1.348	0.32599999999999996
1.35	0.32499999999999996
1.352	0.32399999999999995
1.354	0.32299999999999995
1.356	0.32199999999999995
1.358	0.32099999999999995
1.36	0.31999999999999995
1.362	0.31899999999999995
1.364	0.31799999999999995
1.366	0.31699999999999995
1.368	0.31599999999999995
1.37	0.31499999999999995
1.372	0.31399999999999995
1.374	0.31299999999999994
1.376	0.31200000000000006
1.378	0.31100000000000005
1.38	0.31000000000000005
1.382	0.30900000000000005
1.384	0.30800000000000005
1.386	0.30700000000000005
1.388	0.30600000000000005
1.39	0.30500000000000005
1.392	0.30400000000000005
1.394	0.30300000000000005
1.396	0.30200000000000005
1.398	0.30100000000000005
1.4	0.30000000000000004
1.402	0.29900000000000004
1.404	0.29800000000000004
1.406	0.29700000000000004
1.408	0.29600000000000004
1.41	0.29500000000000004
1.412	0.29400000000000004
1.414	0.29300000000000004
1.416	0.29200000000000004
1.418	0.29100000000000004
1.42	0.29000000000000004
1.422	0.28900000000000003
1.424	0.28800000000000003
1.426	0.28700000000000003
1.428	0.28600000000000003
1.43	0.28500000000000003
1.432	0.28400000000000003
1.434	0.28300000000000003
1.436	0.28200000000000003
1.438	0.281
1.44	0.28
1.442	0.279
1.444	0.278
1.446	0.277
1.448	0.276
1.45	0.275
1.452	0.274
1.454	0.273
1.456	0.272
1.458	0.271
1.46	0.27
1.462	0.269
1.464	0.268
1.466	0.267
1.468	0.266
1.47	0.265
1.472	0.264
1.474	0.263
1.476	0.262
1.478	0.261
1.48	0.26
1.482	0.259
1.484	0.258
1.486	0.257
1.488	0.256
1.49	0.255
1.492	0.254
1.494	0.253
1.496	0.252
1.498	0.251
1.5	0.25
1.502	0.249
1.504	0.248
1.506	0.247
1.508	0.246
1.51	0.245
1.512	0.244
1.514	0.243
1.516	0.242
1.518	0.241
1.52	0.24
1.522	0.239
1.524	0.238
1.526	0.237
1.528	0.236
1.53	0.235
1.532	0.23399999999999999
1.534	0.23299999999999998
1.536	0.23199999999999998
1.538	0.23099999999999998
1.54	0.22999999999999998
1.542	0.22899999999999998
1.544	0.22799999999999998
1.546	0.22699999999999998
1.548	0.22599999999999998
1.55	0.22499999999999998
1.552	0.22399999999999998
1.554	0.22299999999999998
1.556	0.22199999999999998
1.558	0.22099999999999997
1.56	0.21999999999999997
1.562	0.21899999999999997
1.564	0.21799999999999997
1.566	0.21699999999999997
1.568	0.21599999999999997
1.57	0.21499999999999997
1.572	0.21399999999999997
1.574	0.21299999999999997
1.576	0.21199999999999997
1.578	0.21099999999999997
1.58	0.20999999999999996
1.582	0.20899999999999996
1.584	0.20799999999999996
1.586	0.20699999999999996
1.588	0.20599999999999996
1.59	0.20499999999999996
1.592	0.20399999999999996
1.594	0.20299999999999996
1.596	0.20199999999999996
1.598	0.20099999999999996
1.6	0.19999999999999996
1.602	0.19899999999999995
1.604	0.19799999999999995
1.606	0.19699999999999995
1.608	0.19599999999999995
1.61	0.19499999999999995
1.612	0.19399999999999995
1.614	0.19299999999999995
1.616	0.19199999999999995
1.618	0.19099999999999995
1.62	0.18999999999999995
1.622	0.18899999999999995
1.624	0.18799999999999994
1.626	0.18700000000000006
1.628	0.18600000000000005
1.63	0.18500000000000005
1.632	0.18400000000000005
1.634	0.18300000000000005
1.636	0.18200000000000005
1.638	0.18100000000000005
1.64	0.18000000000000005
1.642	0.17900000000000005
1.644	0.17800000000000005
1.646	0.17700000000000005
1.648	0.17600000000000005
1.65	0.17500000000000004
1.652	0.17400000000000004
1.654	0.17300000000000004
1.656	0.17200000000000004
1.658	0.17100000000000004
1.66	0.17000000000000004
1.662	0.16900000000000004
1.664	0.16800000000000004
1.666	0.16700000000000004
1.668	0.16600000000000004
1.67	0.16500000000000004
1.672	0.16400000000000003
1.674	0.16300000000000003
1.676	0.16200000000000003
1.678	0.16100000000000003
1.68	0.16000000000000003
1.682	0.15900000000000003
1.684	0.15800000000000003
1.686	0.15700000000000003
1.688	0.15600000000000003
1.69	0.15500000000000003
1.692	0.15400000000000003
1.694	0.15300000000000002
1.696	0.15200000000000002
1.698	0.15100000000000002
1.7	0.15000000000000002
1.702	0.14900000000000002
1.704	0.14800000000000002
1.706	0.14700000000000002
1.708	0.14600000000000002
1.71	0.14500000000000002
1.712	0.14400000000000002
1.714	0.14300000000000002
1.716	0.14200000000000002
1.718	0.14100000000000001
1.72	0.14
1.722	0.139
1.724	0.138
1.726	0.137
1.728	0.136
1.73	0.135
1.732	0.134
1.734	0.133
1.736	0.132
1.738	0.131
1.74	0.13
1.742	0.129
1.744	0.128
1.746	0.127
1.748	0.126
1.75	0.125
1.752	0.124
1.754	0.123
1.756	0.122
1.758	0.121
1.76	0.12
1.762	0.119
1.764	0.118
1.766	0.11699999999999999
1.768	0.11599999999999999
1.77	0.11499999999999999
1.772	0.11399999999999999
1.774	0.11299999999999999
1.776	0.11199999999999999
1.778	0.11099999999999999
1.78	0.10999999999999999
1.782	0.10899999999999999
1.784	0.10799999999999998
1.786	0.10699999999999998
1.788	0.10599999999999998
1.79	0.10499999999999998
1.792	0.10399999999999998
1.794	0.10299999999999998
1.796	0.10199999999999998
1.798	0.10099999999999998
1.8	0.09999999999999998
1.802	0.09899999999999998
1.804	0.09799999999999998
1.806	0.09699999999999998
1.808	0.09599999999999997
1.81	0.09499999999999997
1.812	0.09399999999999997
1.814	0.09299999999999997
1.816	0.09199999999999997
1.818	0.09099999999999997
1.82	0.08999999999999997
1.822	0.08899999999999997
1.824	0.08799999999999997
1.826	0.08699999999999997
1.828	0.08599999999999997
1.83	0.08499999999999996
1.832	0.08399999999999996
1.834	0.08299999999999996
1.836	0.08199999999999996
1.838	0.08099999999999996
1.84	0.07999999999999996
1.842	0.07899999999999996
1.844	0.07799999999999996
1.846	0.07699999999999996
1.848	0.07599999999999996
1.85	0.07499999999999996
1.852	0.07399999999999995
1.854	0.07299999999999995
1.856	0.07199999999999995
1.858	0.07099999999999995
1.86	0.06999999999999995
1.862	0.06899999999999995
1.864	0.06799999999999995
1.866	0.06699999999999995
1.868	0.06599999999999995
1.87	0.06499999999999995
1.872	0.06399999999999995
1.874	0.06299999999999994
1.876	0.062000000000000055
1.878	0.061000000000000054
1.88	0.06000000000000005
1.882	0.05900000000000005
1.884	0.05800000000000005
1.886	0.05700000000000005
1.888	0.05600000000000005
1.89	0.05500000000000005
1.892	0.05400000000000005
1.894	0.05300000000000005
1.896	0.052000000000000046
1.898	0.051000000000000045
1.9	0.050000000000000044
1.902	0.049000000000000044
1.904	0.04800000000000004
1.906	0.04700000000000004
1.908	0.04600000000000004
1.91	0.04500000000000004
1.912	0.04400000000000004
1.914	0.04300000000000004
1.916	0.04200000000000004
1.918	0.041000000000000036
1.92	0.040000000000000036
1.922	0.039000000000000035
1.924	0.038000000000000034
1.926	0.03700000000000003
1.928	0.03600000000000003
1.93	0.03500000000000003
1.932	0.03400000000000003
1.934	0.03300000000000003
1.936	0.03200000000000003
1.938	0.031000000000000028
1.94	0.030000000000000027
1.942	0.029000000000000026
1.944	0.028000000000000025
1.946	0.027000000000000024
1.948	0.026000000000000023
1.95	0.025000000000000022
1.952	0.02400000000000002
1.954	0.02300000000000002
1.956	0.02200000000000002
1.958	0.02100000000000002
1.96	0.020000000000000018
1.962	0.019000000000000017
1.964	0.018000000000000016
1.966	0.017000000000000015
1.968	0.016000000000000014
1.97	0.015000000000000013
1.972	0.014000000000000012
1.974	0.013000000000000012
1.976	0.01200000000000001
1.978	0.01100000000000001
1.98	0.010000000000000009
1.982	0.009000000000000008
1.984	0.008000000000000007
1.986	0.007000000000000006
1.988	0.006000000000000005
1.99	0.0050000000000000044
1.992	0.0040000000000000036
1.994	0.0030000000000000027
1.996	0.0020000000000000018
1.998	0.0010000000000000009
2.0	0.0
2.002	-0.0009999999999998899
2.004	-0.0020000000000000018
2.006	-0.0029999999999998916
2.008	-0.0040000000000000036
2.01	-0.004999999999999893
2.012	-0.006000000000000005
2.014	-0.006999999999999895
2.016	-0.008000000000000007
2.018	-0.008999999999999897
2.02	-0.010000000000000009
2.022	-0.010999999999999899
2.024	-0.01200000000000001
2.026	-0.0129999999999999
2.028	-0.014000000000000012
2.03	-0.014999999999999902
2.032	-0.016000000000000014
2.034	-0.016999999999999904
2.036	-0.018000000000000016
2.038	-0.018999999999999906
2.04	-0.020000000000000018
2.042	-0.020999999999999908
2.044	-0.02200000000000002
2.046	-0.02299999999999991
2.048	-0.02400000000000002
2.05	-0.02499999999999991
2.052	-0.026000000000000023
2.054	-0.026999999999999913
2.056	-0.028000000000000025
2.058	-0.028999999999999915
2.06	-0.030000000000000027
2.062	-0.030999999999999917
2.064	-0.03200000000000003
2.066	-0.03299999999999992
2.068	-0.03400000000000003
2.07	-0.03499999999999992
2.072	-0.03600000000000003
2.074	-0.03699999999999992
2.076	-0.038000000000000034
2.078	-0.038999999999999924
2.08	-0.040000000000000036
2.082	-0.040999999999999925
2.084	-0.04200000000000004
2.086	-0.04299999999999993
2.088	-0.04400000000000004
2.09	-0.04499999999999993
2.092	-0.04600000000000004
2.094	-0.04699999999999993
2.096	-0.04800000000000004
2.098	-0.04899999999999993
2.1	-0.050000000000000044
2.102	-0.050999999999999934
2.104	-0.052000000000000046
2.106	-0.052999999999999936
2.108	-0.05400000000000005
2.11	-0.05499999999999994
2.112	-0.05600000000000005
2.114	-0.05699999999999994
2.116	-0.05800000000000005
2.118	-0.05899999999999994
2.12	-0.06000000000000005
2.122	-0.06099999999999994
2.124	-0.062000000000000055
2.126	-0.06299999999999994
2.128	-0.06400000000000006
2.13	-0.06499999999999995
2.132	-0.06600000000000006
2.134	-0.06699999999999995
2.136	-0.06800000000000006
2.138	-0.06899999999999995
2.14	-0.07000000000000006
2.142	-0.07099999999999995
2.144	-0.07200000000000006
2.146	-0.07299999999999995
2.148	-0.07400000000000007
2.15	-0.07499999999999996
2.152	-0.07600000000000007
2.154	-0.07699999999999996
2.156	-0.07800000000000007
2.158	-0.07899999999999996
2.16	-0.08000000000000007
2.162	-0.08099999999999996
2.164	-0.08200000000000007
2.166	-0.08299999999999996
2.168	-0.08400000000000007
2.17	-0.08499999999999996
2.172	-0.08600000000000008
2.174	-0.08699999999999997
2.176	-0.08800000000000008
2.178	-0.08899999999999997
2.18	-0.09000000000000008
2.182	-0.09099999999999997
2.184	-0.09200000000000008
2.186	-0.09299999999999997
2.188	-0.09400000000000008
2.19	-0.09499999999999997
2.192	-0.09600000000000009
2.194	-0.09699999999999998
2.196	-0.09800000000000009
2.198	-0.09899999999999998
2.2	-0.10000000000000009
2.202	-0.10099999999999998
2.204	-0.10200000000000009
2.206	-0.10299999999999998
2.208	-0.10400000000000009
2.21	-0.10499999999999998
2.212	-0.1060000000000001
2.214	-0.10699999999999998
2.216	-0.1080000000000001
2.218	-0.10899999999999999
2.22	-0.1100000000000001
2.222	-0.11099999999999999
2.224	-0.1120000000000001
2.226	-0.11299999999999999
2.228	-0.1140000000000001
2.23	-0.11499999999999999
2.232	-0.1160000000000001
2.234	-0.11699999999999999
2.236	-0.1180000000000001
2.238	-0.119
2.24	-0.1200000000000001
2.242	-0.121
2.244	-0.12200000000000011
2.246	-0.123
2.248	-0.12400000000000011
2.25	-0.125
2.252	-0.1259999999999999
2.254	-0.127
2.256	-0.1279999999999999
2.258	-0.129
2.26	-0.1299999999999999
2.262	-0.131
2.264	-0.1319999999999999
2.266	-0.133
2.268	-0.1339999999999999
2.27	-0.135
2.272	-0.1359999999999999
2.274	-0.137
2.276	-0.1379999999999999
2.278	-0.139
2.28	-0.1399999999999999
2.282	-0.14100000000000001
2.284	-0.1419999999999999
2.286	-0.14300000000000002
2.288	-0.1439999999999999
2.29	-0.14500000000000002
2.292	-0.1459999999999999
2.294	-0.14700000000000002
2.296	-0.1479999999999999
2.298	-0.14900000000000002
2.3	-0.1499999999999999
2.302	-0.15100000000000002
2.304	-0.1519999999999999
2.306	-0.15300000000000002
2.308	-0.15399999999999991
2.31	-0.15500000000000003
2.312	-0.15599999999999992
2.314	-0.15700000000000003
2.316	-0.15799999999999992
2.318	-0.15900000000000003
2.32	-0.15999999999999992
2.322	-0.16100000000000003
2.324	-0.16199999999999992
2.326	-0.16300000000000003
2.328	-0.16399999999999992
2.33	-0.16500000000000004
2.332	-0.16599999999999993
2.334	-0.16700000000000004
2.336	-0.16799999999999993
2.338	-0.16900000000000004
2.34	-0.16999999999999993
2.342	-0.17100000000000004
2.344	-0.17199999999999993
2.346	-0.17300000000000004
2.348	-0.17399999999999993
2.35	-0.17500000000000004
2.352	-0.17599999999999993
2.354	-0.17700000000000005
2.356	-0.17799999999999994
2.358	-0.17900000000000005
2.36	-0.17999999999999994
2.362	-0.18100000000000005
2.364	-0.18199999999999994
2.366	-0.18300000000000005
2.368	-0.18399999999999994
2.37	-0.18500000000000005
2.372	-0.18599999999999994
2.374	-0.18700000000000006
2.376	-0.18799999999999994
2.378	-0.18900000000000006
2.38	-0.18999999999999995
2.382	-0.19100000000000006
2.384	-0.19199999999999995
2.386	-0.19300000000000006
2.388	-0.19399999999999995
2.39	-0.19500000000000006
2.392	-0.19599999999999995
2.394	-0.19700000000000006
2.396	-0.19799999999999995
2.398	-0.19900000000000007
2.4	-0.19999999999999996
2.402	-0.20100000000000007
2.404	-0.20199999999999996
2.406	-0.20300000000000007
2.408	-0.20399999999999996
2.41	-0.20500000000000007
2.412	-0.20599999999999996
2.414	-0.20700000000000007
2.416	-0.20799999999999996
2.418	-0.20900000000000007
2.42	-0.20999999999999996
2.422	-0.21100000000000008
2.424	-0.21199999999999997
2.426	-0.21300000000000008
2.428	-0.21399999999999997
2.43	-0.21500000000000008
2.432	-0.21599999999999997
2.434	-0.21700000000000008
2.436	-0.21799999999999997
2.438	-0.21900000000000008
2.44	-0.21999999999999997
2.442	-0.22100000000000009
2.444	-0.22199999999999998
2.446	-0.2230000000000001
2.448	-0.22399999999999998
2.45	-0.2250000000000001
2.452	-0.22599999999999998
2.454	-0.2270000000000001
2.456	-0.22799999999999998
2.458	-0.2290000000000001
2.46	-0.22999999999999998
2.462	-0.2310000000000001
2.464	-0.23199999999999998
2.466	-0.2330000000000001
2.468	-0.23399999999999999
2.47	-0.2350000000000001
2.472	-0.236
2.474	-0.2370000000000001
2.476	-0.238
2.478	-0.2390000000000001
2.48	-0.24
2.482	-0.2410000000000001
2.484	-0.242
2.486	-0.2430000000000001
2.488	-0.244
2.49	-0.2450000000000001
2.492	-0.246
2.494	-0.2470000000000001
2.496	-0.248
2.498	-0.2490000000000001
2.5	-0.25
2.502	-0.2509999999999999
2.504	-0.252
2.506	-0.2529999999999999
2.508	-0.254
2.51	-0.2549999999999999
2.512	-0.256
2.514	-0.2569999999999999
2.516	-0.258
2.518	-0.2589999999999999
2.52	-0.26
2.522	-0.2609999999999999
2.524	-0.262
2.526	-0.2629999999999999
2.528	-0.264
2.53	-0.2649999999999999
2.532	-0.266
2.534	-0.2669999999999999
2.536	-0.268
2.538	-0.2689999999999999
2.54	-0.27
2.542	-0.2709999999999999
2.544	-0.272
2.546	-0.2729999999999999
2.548	-0.274
2.55	-0.2749999999999999
2.552	-0.276
2.554	-0.2769999999999999
2.556	-0.278
2.558	-0.2789999999999999
2.56	-0.28
2.562	-0.2809999999999999
2.564	-0.28200000000000003
2.566	-0.2829999999999999
2.568	-0.28400000000000003
2.57	-0.2849999999999999
2.572	-0.28600000000000003
2.574	-0.2869999999999999
2.576	-0.28800000000000003
2.578	-0.2889999999999999
2.58	-0.29000000000000004
2.582	-0.2909999999999999
2.584	-0.29200000000000004
2.586	-0.2929999999999999
2.588	-0.29400000000000004
2.59	-0.29499999999999993
2.592	-0.29600000000000004
2.594	-0.29699999999999993
2.596	-0.29800000000000004
2.598	-0.29899999999999993
2.6	-0.30000000000000004
2.602	-0.30099999999999993
2.604	-0.30200000000000005
2.606	-0.30299999999999994
2.608	-0.30400000000000005
2.61	-0.30499999999999994
2.612	-0.30600000000000005
2.614	-0.30699999999999994
2.616	-0.30800000000000005
2.618	-0.30899999999999994
2.62	-0.31000000000000005
2.622	-0.31099999999999994
2.624	-0.31200000000000006
2.626	-0.31299999999999994
2.628	-0.31400000000000006
2.63	-0.31499999999999995
2.632	-0.31600000000000006
2.634	-0.31699999999999995
2.636	-0.31800000000000006
2.638	-0.31899999999999995
2.64	-0.32000000000000006
2.642	-0.32099999999999995
2.644	-0.32200000000000006
2.646	-0.32299999999999995
2.648	-0.32400000000000007
2.65	-0.32499999999999996
2.652	-0.32600000000000007
2.654	-0.32699999999999996
2.656	-0.32800000000000007
2.658	-0.32899999999999996
2.66	-0.33000000000000007
2.662	-0.33099999999999996
2.664	-0.3320000000000001
2.666	-0.33299999999999996
2.668	-0.3340000000000001
2.67	-0.33499999999999996
2.672	-0.3360000000000001
2.674	-0.33699999999999997
2.676	-0.3380000000000001
2.678	-0.33899999999999997
2.68	-0.3400000000000001
2.682	-0.34099999999999997
2.684	-0.3420000000000001
2.686	-0.34299999999999997
2.688	-0.3440000000000001
2.69	-0.345
2.692	-0.3460000000000001
2.694	-0.347
2.696	-0.3480000000000001
2.698	-0.349
2.7	-0.3500000000000001
2.702	-0.351
2.704	-0.3520000000000001
2.706	-0.353
2.708	-0.3540000000000001
2.71	-0.355
2.712	-0.3560000000000001
2.714	-0.357
2.716	-0.3580000000000001
2.718	-0.359
2.72	-0.3600000000000001
2.722	-0.361
2.724	-0.3620000000000001
2.726	-0.363
2.728	-0.3640000000000001
2.73	-0.365
2.732	-0.3660000000000001
2.734	-0.367
2.736	-0.3680000000000001
2.738	-0.369
2.74	-0.3700000000000001
2.742	-0.371
2.744	-0.3720000000000001
2.746	-0.373
2.748	-0.3740000000000001
2.75	-0.375
2.752	-0.3759999999999999
2.754	-0.377
2.756	-0.3779999999999999
2.758	-0.379
2.76	-0.3799999999999999
2.762	-0.381
2.764	-0.3819999999999999
2.766	-0.383
2.768	-0.3839999999999999
2.77	-0.385
2.772	-0.3859999999999999
2.774	-0.387
2.776	-0.3879999999999999
2.778	-0.389
2.78	-0.3899999999999999
2.782	-0.391
2.784	-0.3919999999999999
2.786	-0.393
2.788	-0.3939999999999999
2.79	-0.395
2.792	-0.3959999999999999
2.794	-0.397
2.796	-0.3979999999999999
2.798	-0.399
2.8	-0.3999999999999999
2.802	-0.401
2.804	-0.4019999999999999
2.806	-0.403
2.808	-0.4039999999999999
2.81	-0.405
2.812	-0.4059999999999999
2.814	-0.40700000000000003
2.816	-0.4079999999999999
2.818	-0.40900000000000003
2.82	-0.4099999999999999
2.822	-0.41100000000000003
2.824	-0.4119999999999999
2.826	-0.41300000000000003
2.828	-0.4139999999999999
2.83	-0.41500000000000004
2.832	-0.4159999999999999
2.834	-0.41700000000000004
2.836	-0.4179999999999999
2.838	-0.41900000000000004
2.84	-0.41999999999999993
2.842	-0.42100000000000004
2.844	-0.42199999999999993
2.846	-0.42300000000000004
2.848	-0.42399999999999993
2.85	-0.42500000000000004
2.852	-0.42599999999999993
2.854	-0.42700000000000005
2.856	-0.42799999999999994
2.858	-0.42900000000000005
2.86	-0.42999999999999994
2.862	-0.43100000000000005
2.864	-0.43199999999999994
2.866	-0.43300000000000005
2.868	-0.43399999999999994
2.87	-0.43500000000000005
2.872	-0.43599999999999994
2.874	-0.43700000000000006
2.876	-0.43799999999999994
2.878	-0.43900000000000006
2.88	-0.43999999999999995
2.882	-0.44100000000000006
2.884	-0.44199999999999995
2.886	-0.44300000000000006
2.888	-0.44399999999999995
2.89	-0.44500000000000006
2.892	-0.44599999999999995
2.894	-0.44700000000000006
2.896	-0.44799999999999995
2.898	-0.44900000000000007
2.9	-0.44999999999999996
2.902	-0.45100000000000007
2.904	-0.45199999999999996
2.906	-0.45300000000000007
2.908	-0.45399999999999996
2.91	-0.45500000000000007
2.912	-0.45599999999999996
2.914	-0.4570000000000001
2.916	-0.45799999999999996
2.918	-0.4590000000000001
2.92	-0.45999999999999996
2.922	-0.4610000000000001
2.924	-0.46199999999999997
2.926	-0.4630000000000001
2.928	-0.46399999999999997
2.93	-0.4650000000000001
2.932	-0.46599999999999997
2.934	-0.4670000000000001
2.936	-0.46799999999999997
2.938	-0.4690000000000001
2.94	-0.47
2.942	-0.4710000000000001
2.944	-0.472
2.946	-0.4730000000000001
2.948	-0.474
2.95	-0.4750000000000001
2.952	-0.476
2.954	-0.4770000000000001
2.956	-0.478
2.958	-0.4790000000000001
2.96	-0.48
2.962	-0.4810000000000001
2.964	-0.482
2.966	-0.4830000000000001
2.968	-0.484
2.97	-0.4850000000000001
2.972	-0.486
2.974	-0.4870000000000001
2.976	-0.488
2.978	-0.4890000000000001
2.98	-0.49
2.982	-0.4910000000000001
2.984	-0.492
2.986	-0.4930000000000001
2.988	-0.494
2.99	-0.4950000000000001
2.992	-0.496
2.994	-0.4970000000000001
2.996	-0.498
2.998	-0.4990000000000001
3.0	-0.5
3.002	-0.5009999999999999
3.004	-0.502
3.006	-0.5029999999999999
3.008	-0.504
3.01	-0.5049999999999999
3.012	-0.506
3.014	-0.5069999999999999
3.016	-0.508
3.018	-0.5089999999999999
3.02	-0.51
3.022	-0.5109999999999999
3.024	-0.512
3.026	-0.5129999999999999
3.028	-0.514
3.03	-0.5149999999999999
3.032	-0.516
3.034	-0.5169999999999999
3.036	-0.518
3.038	-0.5189999999999999
3.04	-0.52
3.042	-0.5209999999999999
3.044	-0.522
3.046	-0.5229999999999999
3.048	-0.524
3.05	-0.5249999999999999
3.052	-0.526
3.054	-0.5269999999999999
3.056	-0.528
3.058	-0.5289999999999999
3.06	-0.53
3.062	-0.5309999999999999
3.064	-0.532
3.066	-0.5329999999999999
3.068	-0.534
3.07	-0.5349999999999999
3.072	-0.536
3.074	-0.5369999999999999
3.076	-0.538
3.078	-0.5389999999999999
3.08	-0.54
3.082	-0.5409999999999999
3.084	-0.542
3.086	-0.5429999999999999
3.088	-0.544
3.09	-0.5449999999999999
3.092	-0.546
3.094	-0.5469999999999999
3.096	-0.548
3.098	-0.5489999999999999
3.1	-0.55
3.102	-0.5509999999999999
3.104	-0.552
3.106	-0.5529999999999999
3.108	-0.554
3.11	-0.5549999999999999
3.112	-0.556
3.114	-0.5569999999999999
3.116	-0.558
3.118	-0.5589999999999999
3.12	-0.56
3.122	-0.5609999999999999
3.124	-0.562
3.126	-0.563
3.128	-0.5640000000000001
3.13	-0.565
3.132	-0.5660000000000001
3.134	-0.567
3.136	-0.5680000000000001
3.138	-0.569
3.14	-0.5700000000000001
3.142	-0.571
3.144	-0.5720000000000001
3.146	-0.573
3.148	-0.5740000000000001
3.15	-0.575
3.152	-0.5760000000000001
3.154	-0.577
3.156	-0.5780000000000001
3.158	-0.579
3.16	-0.5800000000000001
3.162	-0.581
3.164	-0.5820000000000001
3.166	-0.583
3.168	-0.5840000000000001
3.17	-0.585
3.172	-0.5860000000000001
3.174	-0.587
3.176	-0.5880000000000001
3.178	-0.589
3.18	-0.5900000000000001
3.182	-0.591
3.184	-0.5920000000000001
3.186	-0.593
3.188	-0.5940000000000001
3.19	-0.595
3.192	-0.5960000000000001
3.194	-0.597
3.196	-0.5980000000000001
3.198	-0.599
3.2	-0.6000000000000001
3.202	-0.601
3.204	-0.6020000000000001
3.206	-0.603
3.208	-0.6040000000000001
3.21	-0.605
3.212	-0.6060000000000001
3.214	-0.607
3.216	-0.6080000000000001
3.218	-0.609
3.22	-0.6100000000000001
3.222	-0.611
3.224	-0.6120000000000001
3.226	-0.613
3.228	-0.6140000000000001
3.23	-0.615
3.232	-0.6160000000000001
3.234	-0.617
3.236	-0.6180000000000001
3.238	-0.619
3.24	-0.6200000000000001
3.242	-0.621
3.244	-0.6220000000000001
3.246	-0.623
3.248	-0.6240000000000001
3.25	-0.625
3.252	-0.6259999999999999
3.254	-0.627
3.256	-0.6279999999999999
3.258	-0.629
3.26	-0.6299999999999999
3.262	-0.631
3.264	-0.6319999999999999
3.266	-0.633
3.268	-0.6339999999999999
3.27	-0.635
3.272	-0.6359999999999999
3.274	-0.637
3.276	-0.6379999999999999
3.278	-0.639
3.28	-0.6399999999999999
3.282	-0.641
3.284	-0.6419999999999999
3.286	-0.643
3.288	-0.6439999999999999
3.29	-0.645
3.292	-0.6459999999999999
3.294	-0.647
3.296	-0.6479999999999999
3.298	-0.649
3.3	-0.6499999999999999
3.302	-0.651
3.304	-0.6519999999999999
3.306	-0.653
3.308	-0.6539999999999999
3.31	-0.655
3.312	-0.6559999999999999
3.314	-0.657
3.316	-0.6579999999999999
3.318	-0.659
3.32	-0.6599999999999999
3.322	-0.661
3.324	-0.6619999999999999
3.326	-0.663
3.328	-0.6639999999999999
3.33	-0.665
3.332	-0.6659999999999999
3.334	-0.667
3.336	-0.6679999999999999
3.338	-0.669
3.34	-0.6699999999999999
3.342	-0.671
3.344	-0.6719999999999999
3.346	-0.673
3.348	-0.6739999999999999
3.35	-0.675
3.352	-0.6759999999999999
3.354	-0.677
3.356	-0.6779999999999999
3.358	-0.679
3.36	-0.6799999999999999
3.362	-0.681
3.364	-0.6819999999999999
3.366	-0.683
3.368	-0.6839999999999999
3.37	-0.685
3.372	-0.6859999999999999
3.374	-0.687
3.376	-0.688
3.378	-0.6890000000000001
3.38	-0.69
3.382	-0.6910000000000001
3.384	-0.692
3.386	-0.6930000000000001
3.388	-0.694
3.39	-0.6950000000000001
3.392	-0.696
3.394	-0.6970000000000001
3.396	-0.698
3.398	-0.6990000000000001
3.4	-0.7
3.402	-0.7010000000000001
3.404	-0.702
3.406	-0.7030000000000001
3.408	-0.704
3.41	-0.7050000000000001
3.412	-0.706
3.414	-0.7070000000000001
3.416	-0.708
3.418	-0.7090000000000001
3.42	-0.71
3.422	-0.7110000000000001
3.424	-0.712
3.426	-0.7130000000000001
3.428	-0.714
3.43	-0.7150000000000001
3.432	-0.716
3.434	-0.7170000000000001
3.436	-0.718
3.438	-0.7190000000000001
3.44	-0.72
3.442	-0.7210000000000001
3.444	-0.722
3.446	-0.7230000000000001
3.448	-0.724
3.45	-0.7250000000000001
3.452	-0.726
3.454	-0.7270000000000001
3.456	-0.728
3.458	-0.7290000000000001
3.46	-0.73
3.462	-0.7310000000000001
3.464	-0.732
3.466	-0.7330000000000001
3.468	-0.734
3.47	-0.7350000000000001
3.472	-0.736
3.474	-0.7370000000000001
3.476	-0.738
3.478	-0.7390000000000001
3.48	-0.74
3.482	-0.7410000000000001
3.484	-0.742
3.486	-0.7430000000000001
3.488	-0.744
3.49	-0.7450000000000001
3.492	-0.746
3.494	-0.7470000000000001
3.496	-0.748
3.498	-0.7490000000000001
3.5	-0.75
3.502	-0.7509999999999999
3.504	-0.752
3.506	-0.7529999999999999
3.508	-0.754
3.51	-0.7549999999999999
3.512	-0.756
3.514	-0.7569999999999999
3.516	-0.758
3.518	-0.7589999999999999
3.52	-0.76
3.522	-0.7609999999999999
3.524	-0.762
3.526	-0.7629999999999999
3.528	-0.764
3.53	-0.7649999999999999
3.532	-0.766
3.534	-0.7669999999999999
3.536	-0.768
3.538	-0.7689999999999999
3.54	-0.77
3.542	-0.7709999999999999
3.544	-0.772
3.546	-0.7729999999999999
3.548	-0.774
3.55	-0.7749999999999999
3.552	-0.776
3.554	-0.7769999999999999
3.556	-0.778
3.558	-0.7789999999999999
3.56	-0.78
3.562	-0.7809999999999999
3.564	-0.782
3.566	-0.7829999999999999
3.568	-0.784
3.57	-0.7849999999999999
3.572	-0.786
3.574	-0.7869999999999999
3.576	-0.788
3.578	-0.7889999999999999
3.58	-0.79
3.582	-0.7909999999999999
3.584	-0.792
3.586	-0.7929999999999999
3.588	-0.794
3.59	-0.7949999999999999
3.592	-0.796
3.594	-0.7969999999999999
3.596	-0.798
3.598	-0.7989999999999999
3.6	-0.8
3.602	-0.8009999999999999
3.604	-0.802
3.606	-0.8029999999999999
3.608	-0.804
3.61	-0.8049999999999999
3.612	-0.806
3.614	-0.8069999999999999
3.616	-0.808
3.618	-0.8089999999999999
3.62	-0.81
3.622	-0.8109999999999999
3.624	-0.812
3.626	-0.813
3.628	-0.8140000000000001
3.63	-0.815
3.632	-0.8160000000000001
3.634	-0.817
3.636	-0.8180000000000001
3.638	-0.819
3.64	-0.8200000000000001
3.642	-0.821
3.644	-0.8220000000000001
3.646	-0.823
3.648	-0.8240000000000001
3.65	-0.825
3.652	-0.8260000000000001
3.654	-0.827
3.656	-0.8280000000000001
3.658	-0.829
3.66	-0.8300000000000001
3.662	-0.831
3.664	-0.8320000000000001
3.666	-0.833
3.668	-0.8340000000000001
3.67	-0.835
3.672	-0.8360000000000001
3.674	-0.837
3.676	-0.8380000000000001
3.678	-0.839
3.68	-0.8400000000000001
3.682	-0.841
3.684	-0.8420000000000001
3.686	-0.843
3.688	-0.8440000000000001
3.69	-0.845
3.692	-0.8460000000000001
3.694	-0.847
3.696	-0.8480000000000001
3.698	-0.849
3.7	-0.8500000000000001
3.702	-0.851
3.704	-0.8520000000000001
3.706	-0.853
3.708	-0.8540000000000001
3.71	-0.855
3.712	-0.8560000000000001
3.714	-0.857
3.716	-0.8580000000000001
3.718	-0.859
3.72	-0.8600000000000001
3.722	-0.861
3.724	-0.8620000000000001
3.726	-0.863
3.728	-0.8640000000000001
3.73	-0.865
3.732	-0.8660000000000001
3.734	-0.867
3.736	-0.8680000000000001
3.738	-0.869
3.74	-0.8700000000000001
3.742	-0.871
3.744	-0.8720000000000001
3.746	-0.873
3.748	-0.8740000000000001
3.75	-0.875
3.752	-0.8759999999999999
3.754	-0.877
3.756	-0.8779999999999999
3.758	-0.879
3.76	-0.8799999999999999
3.762	-0.881
3.764	-0.8819999999999999
3.766	-0.883
3.768	-0.8839999999999999
3.77	-0.885
3.772	-0.8859999999999999
3.774	-0.887
3.776	-0.8879999999999999
3.778	-0.889
3.78	-0.8899999999999999
3.782	-0.891
3.784	-0.8919999999999999
3.786	-0.893
3.788	-0.8939999999999999
3.79	-0.895
3.792	-0.8959999999999999
3.794	-0.897
3.796	-0.8979999999999999
3.798	-0.899
3.8	-0.8999999999999999
3.802	-0.901
3.804	-0.9019999999999999
3.806	-0.903
3.808	-0.9039999999999999
3.81	-0.905
3.812	-0.9059999999999999
3.814	-0.907
3.816	-0.9079999999999999
3.818	-0.909
3.82	-0.9099999999999999
3.822	-0.911
3.824	-0.9119999999999999
3.826	-0.913
3.828	-0.9139999999999999
3.83	-0.915
3.832	-0.9159999999999999
3.834	-0.917
3.836	-0.9179999999999999
3.838	-0.919
3.84	-0.9199999999999999
3.842	-0.921
3.844	-0.9219999999999999
3.846	-0.923
3.848	-0.9239999999999999
3.85	-0.925
3.852	-0.9259999999999999
3.854	-0.927
3.856	-0.9279999999999999
3.858	-0.929
3.86	-0.9299999999999999
3.862	-0.931
3.864	-0.9319999999999999
3.866	-0.933
3.868	-0.9339999999999999
3.87	-0.935
3.872	-0.9359999999999999
3.874	-0.937
3.876	-0.938
3.878	-0.9390000000000001
3.88	-0.94
3.882	-0.9410000000000001
3.884	-0.942
3.886	-0.9430000000000001
3.888	-0.944
3.89	-0.9450000000000001
3.892	-0.946
3.894	-0.9470000000000001
3.896	-0.948
3.898	-0.9490000000000001
3.9	-0.95
3.902	-0.9510000000000001
3.904	-0.952
3.906	-0.9530000000000001
3.908	-0.954
3.91	-0.9550000000000001
3.912	-0.956
3.914	-0.9570000000000001
3.916	-0.958
3.918	-0.9590000000000001
3.92	-0.96
3.922	-0.9610000000000001
3.924	-0.962
3.926	-0.9630000000000001
3.928	-0.964
3.93	-0.9650000000000001
3.932	-0.966
3.934	-0.9670000000000001
3.936	-0.968
3.938	-0.9690000000000001
3.94	-0.97
3.942	-0.9710000000000001
3.944	-0.972
3.946	-0.9730000000000001
3.948	-0.974
3.95	-0.9750000000000001
3.952	-0.976
3.954	-0.9770000000000001
3.956	-0.978
3.958	-0.9790000000000001
3.96	-0.98
3.962	-0.9810000000000001
3.964	-0.982
3.966	-0.9830000000000001
3.968	-0.984
3.97	-0.9850000000000001
3.972	-0.986
3.974	-0.9870000000000001
3.976	-0.988
3.978	-0.9890000000000001
3.98	-0.99
3.982	-0.9910000000000001
3.984	-0.992
3.986	-0.9930000000000001
3.988	-0.994
3.99	-0.9950000000000001
3.992	-0.996
3.994	-0.9970000000000001
3.996	-0.998
3.998	-0.9990000000000001
4.0	-1.0


==> figures/data/1D_example_nx_8_ddf_Witchhat_alpha_2/exact_solution_plus.txt <==
0.0	-1.0
0.002	-0.999
0.004	-0.998
0.006	-0.997
0.008	-0.996
0.01	-0.995
0.012	-0.994
0.014	-0.993
0.016	-0.992
0.018	-0.991
0.02	-0.99
0.022	-0.989
0.024	-0.988
0.026	-0.987
0.028	-0.986
0.03	-0.985
0.032	-0.984
0.034	-0.983
0.036	-0.982
0.038	-0.981
0.04	-0.98
0.042	-0.979
0.044	-0.978
0.046	-0.977
0.048	-0.976
0.05	-0.975
0.052	-0.974
0.054	-0.973
0.056	-0.972
0.058	-0.971
0.06	-0.97
0.062	-0.969
0.064	-0.968
0.066	-0.967
0.068	-0.966
0.07	-0.965
0.072	-0.964
0.074	-0.963
0.076	-0.962
0.078	-0.961
0.08	-0.96
0.082	-0.959
0.084	-0.958
0.086	-0.957
0.088	-0.956
0.09	-0.955
0.092	-0.954
0.094	-0.953
0.096	-0.952
0.098	-0.951
0.1	-0.95
0.102	-0.949
0.104	-0.948
0.106	-0.947
0.108	-0.946
0.11	-0.945
0.112	-0.944
0.114	-0.943
0.116	-0.942
0.118	-0.9410000000000001
0.12	-0.94
0.122	-0.9390000000000001
0.124	-0.938
0.126	-0.937
0.128	-0.9359999999999999
0.13	-0.935
0.132	-0.9339999999999999
0.134	-0.933
0.136	-0.9319999999999999
0.138	-0.931
0.14	-0.9299999999999999
0.142	-0.929
0.144	-0.928
0.146	-0.927
0.148	-0.926
0.15	-0.925
0.152	-0.924
0.154	-0.923
0.156	-0.922
0.158	-0.921
0.16	-0.92
0.162	-0.919
0.164	-0.918
0.166	-0.917
0.168	-0.916
0.17	-0.915
0.172	-0.914
0.174	-0.913
0.176	-0.912
0.178	-0.911
0.18	-0.91
0.182	-0.909
0.184	-0.908
0.186	-0.907
0.188	-0.906
0.19	-0.905
0.192	-0.904
0.194	-0.903
0.196	-0.902
0.198	-0.901
0.2	-0.9
0.202	-0.899
0.204	-0.898
0.206	-0.897
0.208	-0.896
0.21	-0.895
0.212	-0.894
0.214	-0.893
0.216	-0.892
0.218	-0.891
0.22	-0.89
0.222	-0.889
0.224	-0.888
0.226	-0.887
0.228	-0.886
0.23	-0.885
0.232	-0.884
0.234	-0.883
0.236	-0.882
0.238	-0.881
0.24	-0.88
0.242	-0.879
0.244	-0.878
0.246	-0.877
0.248	-0.876
0.25	-0.875
0.252	-0.874
0.254	-0.873
0.256	-0.872
0.258	-0.871
0.26	-0.87
0.262	-0.869
0.264	-0.868
0.266	-0.867
0.268	-0.866
0.27	-0.865
0.272	-0.864
0.274	-0.863
0.276	-0.862
0.278	-0.861
0.28	-0.86
0.282	-0.859
0.284	-0.858
0.286	-0.857
0.288	-0.856
0.29	-0.855
0.292	-0.854
0.294	-0.853
0.296	-0.852
0.298	-0.851
0.3	-0.85
0.302	-0.849
0.304	-0.848
0.306	-0.847
0.308	-0.846
0.31	-0.845
0.312	-0.844
0.314	-0.843
0.316	-0.842
0.318	-0.841
0.32	-0.84
0.322	-0.839
0.324	-0.838
0.326	-0.837
0.328	-0.836
0.33	-0.835
0.332	-0.834
0.334	-0.833
0.336	-0.832
0.338	-0.831
0.34	-0.83
0.342	-0.829
0.344	-0.8280000000000001
0.346	-0.827
0.348	-0.8260000000000001
0.35	-0.825
0.352	-0.8240000000000001
0.354	-0.823
0.356	-0.8220000000000001
0.358	-0.821
0.36	-0.8200000000000001
0.362	-0.819
0.364	-0.8180000000000001
0.366	-0.817
0.368	-0.8160000000000001
0.37	-0.815
0.372	-0.8140000000000001
0.374	-0.813
0.376	-0.812
0.378	-0.8109999999999999
0.38	-0.81
0.382	-0.8089999999999999
0.384	-0.808
0.386	-0.8069999999999999
0.388	-0.806
0.39	-0.8049999999999999
0.392	-0.804
0.394	-0.8029999999999999
0.396	-0.802
0.398	-0.8009999999999999
0.4	-0.8
0.402	-0.7989999999999999
0.404	-0.798
0.406	-0.7969999999999999
0.408	-0.796
0.41	-0.795
0.412	-0.794
0.414	-0.793
0.416	-0.792
0.418	-0.791
0.42	-0.79
0.422	-0.789
0.424	-0.788
0.426	-0.787
0.428	-0.786
0.43	-0.785
0.432	-0.784
0.434	-0.783
0.436	-0.782
0.438	-0.781
0.44	-0.78
0.442	-0.779
0.444	-0.778
0.446	-0.777
0.448	-0.776
0.45	-0.775
0.452	-0.774
0.454	-0.773
0.456	-0.772
0.458	-0.771
0.46	-0.77
0.462	-0.769
0.464	-0.768
0.466	-0.767
0.468	-0.766
0.47	-0.765
0.472	-0.764
0.474	-0.763
0.476	-0.762
0.478	-0.761
0.48	-0.76
0.482	-0.759
0.484	-0.758
0.486	-0.757
0.488	-0.756
0.49	-0.755
0.492	-0.754
0.494	-0.753
0.496	-0.752
0.498	-0.751
0.5	-0.75
0.502	-0.749
0.504	-0.748
0.506	-0.747
0.508	-0.746
0.51	-0.745
0.512	-0.744
0.514	-0.743
0.516	-0.742
0.518	-0.741
0.52	-0.74
0.522	-0.739
0.524	-0.738
0.526	-0.737
0.528	-0.736
0.53	-0.735
0.532	-0.734
0.534	-0.733
0.536	-0.732
0.538	-0.731
0.54	-0.73
0.542	-0.729
0.544	-0.728
0.546	-0.727
0.548	-0.726
0.55	-0.725
0.552	-0.724
0.554	-0.723
0.556	-0.722
0.558	-0.721
0.56	-0.72
0.562	-0.719
0.564	-0.718
0.566	-0.7170000000000001
0.568	-0.716
0.57	-0.7150000000000001
0.572	-0.714
0.574	-0.7130000000000001
0.576	-0.712
0.578	-0.7110000000000001
0.58	-0.71
0.582	-0.7090000000000001
0.584	-0.708
0.586	-0.7070000000000001
0.588	-0.706
0.59	-0.7050000000000001
0.592	-0.704
0.594	-0.7030000000000001
0.596	-0.702
0.598	-0.7010000000000001
0.6	-0.7
0.602	-0.6990000000000001
0.604	-0.698
0.606	-0.6970000000000001
0.608	-0.696
0.61	-0.6950000000000001
0.612	-0.694
0.614	-0.6930000000000001
0.616	-0.692
0.618	-0.6910000000000001
0.62	-0.69
0.622	-0.6890000000000001
0.624	-0.688
0.626	-0.687
0.628	-0.6859999999999999
0.63	-0.685
0.632	-0.6839999999999999
0.634	-0.683
0.636	-0.6819999999999999
0.638	-0.681
0.64	-0.6799999999999999
0.642	-0.679
0.644	-0.6779999999999999
0.646	-0.677
0.648	-0.6759999999999999
0.65	-0.675
0.652	-0.6739999999999999
0.654	-0.673
0.656	-0.6719999999999999
0.658	-0.671
0.66	-0.6699999999999999
0.662	-0.669
0.664	-0.6679999999999999
0.666	-0.667
0.668	-0.6659999999999999
0.67	-0.665
0.672	-0.6639999999999999
0.674	-0.663
0.676	-0.6619999999999999
0.678	-0.661
0.68	-0.6599999999999999
0.682	-0.659
0.684	-0.6579999999999999
0.686	-0.657
0.688	-0.656
0.69	-0.655
0.692	-0.654
0.694	-0.653
0.696	-0.652
0.698	-0.651
0.7	-0.65
0.702	-0.649
0.704	-0.648
0.706	-0.647
0.708	-0.646
0.71	-0.645
0.712	-0.644
0.714	-0.643
0.716	-0.642
0.718	-0.641
0.72	-0.64
0.722	-0.639
0.724	-0.638
0.726	-0.637
0.728	-0.636
0.73	-0.635
0.732	-0.634
0.734	-0.633
0.736	-0.632
0.738	-0.631
0.74	-0.63
0.742	-0.629
0.744	-0.628
0.746	-0.627
0.748	-0.626
0.75	-0.625
0.752	-0.624
0.754	-0.623
0.756	-0.622
0.758	-0.621
0.76	-0.62
0.762	-0.619
0.764	-0.618
0.766	-0.617
0.768	-0.616
0.77	-0.615
0.772	-0.614
0.774	-0.613
0.776	-0.612
0.778	-0.611
0.78	-0.61
0.782	-0.609
0.784	-0.608
0.786	-0.607
0.788	-0.606
0.79	-0.605
0.792	-0.604
0.794	-0.603
0.796	-0.602
0.798	-0.601
0.8	-0.6
0.802	-0.599
0.804	-0.598
0.806	-0.597
0.808	-0.596
0.81	-0.595
0.812	-0.594
0.814	-0.593
0.816	-0.5920000000000001
0.818	-0.591
0.82	-0.5900000000000001
0.822	-0.589
0.824	-0.5880000000000001
0.826	-0.587
0.828	-0.5860000000000001
0.83	-0.585
0.832	-0.5840000000000001
0.834	-0.583
0.836	-0.5820000000000001
0.838	-0.581
0.84	-0.5800000000000001
0.842	-0.579
0.844	-0.5780000000000001
0.846	-0.577
0.848	-0.5760000000000001
0.85	-0.575
0.852	-0.5740000000000001
0.854	-0.573
0.856	-0.5720000000000001
0.858	-0.571
0.86	-0.5700000000000001
0.862	-0.569
0.864	-0.5680000000000001
0.866	-0.567
0.868	-0.5660000000000001
0.87	-0.565
0.872	-0.5640000000000001
0.874	-0.563
0.876	-0.562
0.878	-0.5609999999999999
0.88	-0.56
0.882	-0.5589999999999999
0.884	-0.558
0.886	-0.5569999999999999
0.888	-0.556
0.89	-0.5549999999999999
0.892	-0.554
0.894	-0.5529999999999999
0.896	-0.552
0.898	-0.5509999999999999
0.9	-0.55
0.902	-0.5489999999999999
0.904	-0.548
0.906	-0.5469999999999999
0.908	-0.546
0.91	-0.5449999999999999
0.912	-0.544
0.914	-0.5429999999999999
0.916	-0.542
0.918	-0.5409999999999999
0.92	-0.54
0.922	-0.5389999999999999
0.924	-0.538
0.926	-0.5369999999999999
0.928	-0.536
0.93	-0.5349999999999999
0.932	-0.534
0.934	-0.5329999999999999
0.936	-0.532
0.938	-0.531
0.94	-0.53
0.942	-0.529
0.944	-0.528
0.946	-0.527
0.948	-0.526
0.95	-0.525
0.952	-0.524
0.954	-0.523
0.956	-0.522
0.958	-0.521
0.96	-0.52
0.962	-0.519
0.964	-0.518
0.966	-0.517
0.968	-0.516
0.97	-0.515
0.972	-0.514
0.974	-0.513
0.976	-0.512
0.978	-0.511
0.98	-0.51
0.982	-0.509
0.984	-0.508
0.986	-0.507
0.988	-0.506
0.99	-0.505
0.992	-0.504
0.994	-0.503
0.996	-0.502
0.998	-0.501
1.0	-0.5
1.002	-0.499
1.004	-0.498
1.006	-0.497
1.008	-0.496
1.01	-0.495
1.012	-0.494
1.014	-0.493
1.016	-0.492
1.018	-0.491
1.02	-0.49
1.022	-0.489
1.024	-0.488
1.026	-0.487
1.028	-0.486
1.03	-0.485
1.032	-0.484
1.034	-0.483
1.036	-0.482
1.038	-0.481
1.04	-0.48
1.042	-0.479
1.044	-0.478
1.046	-0.477
1.048	-0.476
1.05	-0.475
1.052	-0.474
1.054	-0.473
1.056	-0.472
1.058	-0.471
1.06	-0.47
1.062	-0.469
1.064	-0.46799999999999997
1.066	-0.46699999999999997
1.068	-0.46599999999999997
1.07	-0.46499999999999997
1.072	-0.46399999999999997
1.074	-0.46299999999999997
1.076	-0.46199999999999997
1.078	-0.46099999999999997
1.08	-0.45999999999999996
1.082	-0.45899999999999996
1.084	-0.45799999999999996
1.086	-0.45699999999999996
1.088	-0.45599999999999996
1.09	-0.45499999999999996
1.092	-0.45399999999999996
1.094	-0.45299999999999996
1.096	-0.45199999999999996
1.098	-0.45099999999999996
1.1	-0.44999999999999996
1.102	-0.44899999999999995
1.104	-0.44799999999999995
1.106	-0.44699999999999995
1.108	-0.44599999999999995
1.11	-0.44499999999999995
1.112	-0.44399999999999995
1.114	-0.44299999999999995
1.116	-0.44199999999999995
1.118	-0.44099999999999995
1.12	-0.43999999999999995
1.122	-0.43899999999999995
1.124	-0.43799999999999994
1.126	-0.43700000000000006
1.128	-0.43600000000000005
1.13	-0.43500000000000005
1.132	-0.43400000000000005
1.134	-0.43300000000000005
1.136	-0.43200000000000005
1.138	-0.43100000000000005
1.14	-0.43000000000000005
1.142	-0.42900000000000005
1.144	-0.42800000000000005
1.146	-0.42700000000000005
1.148	-0.42600000000000005
1.15	-0.42500000000000004
1.152	-0.42400000000000004
1.154	-0.42300000000000004
1.156	-0.42200000000000004
1.158	-0.42100000000000004
1.16	-0.42000000000000004
1.162	-0.41900000000000004
1.164	-0.41800000000000004
1.166	-0.41700000000000004
1.168	-0.41600000000000004
1.17	-0.41500000000000004
1.172	-0.41400000000000003
1.174	-0.41300000000000003
1.176	-0.41200000000000003
1.178	-0.41100000000000003
1.18	-0.41000000000000003
1.182	-0.40900000000000003
1.184	-0.40800000000000003
1.186	-0.40700000000000003
1.188	-0.406
1.19	-0.405
1.192	-0.404
1.194	-0.403
1.196	-0.402
1.198	-0.401
1.2	-0.4
1.202	-0.399
1.204	-0.398
1.206	-0.397
1.208	-0.396
1.21	-0.395
1.212	-0.394
1.214	-0.393
1.216	-0.392
1.218	-0.391
1.22	-0.39
1.222	-0.389
1.224	-0.388
1.226	-0.387
1.228	-0.386
1.23	-0.385
1.232	-0.384
1.234	-0.383
1.236	-0.382
1.238	-0.381
1.24	-0.38
1.242	-0.379
1.244	-0.378
1.246	-0.377
1.248	-0.376
1.25	-0.375
1.252	-0.374
1.254	-0.373
1.256	-0.372
1.258	-0.371
1.26	-0.37
1.262	-0.369
1.264	-0.368
1.266	-0.367
1.268	-0.366
1.27	-0.365
1.272	-0.364
1.274	-0.363
1.276	-0.362
1.278	-0.361
1.28	-0.36
1.282	-0.359
1.284	-0.358
1.286	-0.357
1.288	-0.356
1.29	-0.355
1.292	-0.354
1.294	-0.353
1.296	-0.352
1.298	-0.351
1.3	-0.35
1.302	-0.349
1.304	-0.348
1.306	-0.347
1.308	-0.346
1.31	-0.345
1.312	-0.344
1.314	-0.34299999999999997
1.316	-0.34199999999999997
1.318	-0.34099999999999997
1.32	-0.33999999999999997
1.322	-0.33899999999999997
1.324	-0.33799999999999997
1.326	-0.33699999999999997
1.328	-0.33599999999999997
1.33	-0.33499999999999996
1.332	-0.33399999999999996
1.334	-0.33299999999999996
1.336	-0.33199999999999996
1.338	-0.33099999999999996
1.34	-0.32999999999999996
1.342	-0.32899999999999996
1.344	-0.32799999999999996
1.346	-0.32699999999999996
1.348	-0.32599999999999996
1.35	-0.32499999999999996
1.352	-0.32399999999999995
1.354	-0.32299999999999995
1.356	-0.32199999999999995
1.358	-0.32099999999999995
1.36	-0.31999999999999995
1.362	-0.31899999999999995
1.364	-0.31799999999999995
1.366	-0.31699999999999995
1.368	-0.31599999999999995
1.37	-0.31499999999999995
1.372	-0.31399999999999995
1.374	-0.31299999999999994
1.376	-0.31200000000000006
1.378	-0.31100000000000005
1.38	-0.31000000000000005
1.382	-0.30900000000000005
1.384	-0.30800000000000005
1.386	-0.30700000000000005
1.388	-0.30600000000000005
1.39	-0.30500000000000005
1.392	-0.30400000000000005
1.394	-0.30300000000000005
1.396	-0.30200000000000005
1.398	-0.30100000000000005
1.4	-0.30000000000000004
1.402	-0.29900000000000004
1.404	-0.29800000000000004
1.406	-0.29700000000000004
1.408	-0.29600000000000004
1.41	-0.29500000000000004
1.412	-0.29400000000000004
1.414	-0.29300000000000004
1.416	-0.29200000000000004
1.418	-0.29100000000000004
1.42	-0.29000000000000004
1.422	-0.28900000000000003
1.424	-0.28800000000000003
1.426	-0.28700000000000003
1.428	-0.28600000000000003
1.43	-0.28500000000000003
1.432	-0.28400000000000003
1.434	-0.28300000000000003
1.436	-0.28200000000000003
1.438	-0.281
1.44	-0.28
1.442	-0.279
1.444	-0.278
1.446	-0.277
1.448	-0.276
1.45	-0.275
1.452	-0.274
1.454	-0.273
1.456	-0.272
1.458	-0.271
1.46	-0.27
1.462	-0.269
1.464	-0.268
1.466	-0.267
1.468	-0.266
1.47	-0.265
1.472	-0.264
1.474	-0.263
1.476	-0.262
1.478	-0.261
1.48	-0.26
1.482	-0.259
1.484	-0.258
1.486	-0.257
1.488	-0.256
1.49	-0.255
1.492	-0.254
1.494	-0.253
1.496	-0.252
1.498	-0.251
1.5	-0.25
1.502	-0.249
1.504	-0.248
1.506	-0.247
1.508	-0.246
1.51	-0.245
1.512	-0.244
1.514	-0.243
1.516	-0.242
1.518	-0.241
1.52	-0.24
1.522	-0.239
1.524	-0.238
1.526	-0.237
1.528	-0.236
1.53	-0.235
1.532	-0.23399999999999999
1.534	-0.23299999999999998
1.536	-0.23199999999999998
1.538	-0.23099999999999998
1.54	-0.22999999999999998
1.542	-0.22899999999999998
1.544	-0.22799999999999998
1.546	-0.22699999999999998
1.548	-0.22599999999999998
1.55	-0.22499999999999998
1.552	-0.22399999999999998
1.554	-0.22299999999999998
1.556	-0.22199999999999998
1.558	-0.22099999999999997
1.56	-0.21999999999999997
1.562	-0.21899999999999997
1.564	-0.21799999999999997
1.566	-0.21699999999999997
1.568	-0.21599999999999997
1.57	-0.21499999999999997
1.572	-0.21399999999999997
1.574	-0.21299999999999997
1.576	-0.21199999999999997
1.578	-0.21099999999999997
1.58	-0.20999999999999996
1.582	-0.20899999999999996
1.584	-0.20799999999999996
1.586	-0.20699999999999996
1.588	-0.20599999999999996
1.59	-0.20499999999999996
1.592	-0.20399999999999996
1.594	-0.20299999999999996
1.596	-0.20199999999999996
1.598	-0.20099999999999996
1.6	-0.19999999999999996
1.602	-0.19899999999999995
1.604	-0.19799999999999995
1.606	-0.19699999999999995
1.608	-0.19599999999999995
1.61	-0.19499999999999995
1.612	-0.19399999999999995
1.614	-0.19299999999999995
1.616	-0.19199999999999995
1.618	-0.19099999999999995
1.62	-0.18999999999999995
1.622	-0.18899999999999995
1.624	-0.18799999999999994
1.626	-0.18700000000000006
1.628	-0.18600000000000005
1.63	-0.18500000000000005
1.632	-0.18400000000000005
1.634	-0.18300000000000005
1.636	-0.18200000000000005
1.638	-0.18100000000000005
1.64	-0.18000000000000005
1.642	-0.17900000000000005
1.644	-0.17800000000000005
1.646	-0.17700000000000005
1.648	-0.17600000000000005
1.65	-0.17500000000000004
1.652	-0.17400000000000004
1.654	-0.17300000000000004
1.656	-0.17200000000000004
1.658	-0.17100000000000004
1.66	-0.17000000000000004
1.662	-0.16900000000000004
1.664	-0.16800000000000004
1.666	-0.16700000000000004
1.668	-0.16600000000000004
1.67	-0.16500000000000004
1.672	-0.16400000000000003
1.674	-0.16300000000000003
1.676	-0.16200000000000003
1.678	-0.16100000000000003
1.68	-0.16000000000000003
1.682	-0.15900000000000003
1.684	-0.15800000000000003
1.686	-0.15700000000000003
1.688	-0.15600000000000003
1.69	-0.15500000000000003
1.692	-0.15400000000000003
1.694	-0.15300000000000002
1.696	-0.15200000000000002
1.698	-0.15100000000000002
1.7	-0.15000000000000002
1.702	-0.14900000000000002
1.704	-0.14800000000000002
1.706	-0.14700000000000002
1.708	-0.14600000000000002
1.71	-0.14500000000000002
1.712	-0.14400000000000002
1.714	-0.14300000000000002
1.716	-0.14200000000000002
1.718	-0.14100000000000001
1.72	-0.14
1.722	-0.139
1.724	-0.138
1.726	-0.137
1.728	-0.136
1.73	-0.135
1.732	-0.134
1.734	-0.133
1.736	-0.132
1.738	-0.131
1.74	-0.13
1.742	-0.129
1.744	-0.128
1.746	-0.127
1.748	-0.126
1.75	-0.125
1.752	-0.124
1.754	-0.123
1.756	-0.122
1.758	-0.121
1.76	-0.12
1.762	-0.119
1.764	-0.118
1.766	-0.11699999999999999
1.768	-0.11599999999999999
1.77	-0.11499999999999999
1.772	-0.11399999999999999
1.774	-0.11299999999999999
1.776	-0.11199999999999999
1.778	-0.11099999999999999
1.78	-0.10999999999999999
1.782	-0.10899999999999999
1.784	-0.10799999999999998
1.786	-0.10699999999999998
1.788	-0.10599999999999998
1.79	-0.10499999999999998
1.792	-0.10399999999999998
1.794	-0.10299999999999998
1.796	-0.10199999999999998
1.798	-0.10099999999999998
1.8	-0.09999999999999998
1.802	-0.09899999999999998
1.804	-0.09799999999999998
1.806	-0.09699999999999998
1.808	-0.09599999999999997
1.81	-0.09499999999999997
1.812	-0.09399999999999997
1.814	-0.09299999999999997
1.816	-0.09199999999999997
1.818	-0.09099999999999997
1.82	-0.08999999999999997
1.822	-0.08899999999999997
1.824	-0.08799999999999997
1.826	-0.08699999999999997
1.828	-0.08599999999999997
1.83	-0.08499999999999996
1.832	-0.08399999999999996
1.834	-0.08299999999999996
1.836	-0.08199999999999996
1.838	-0.08099999999999996
1.84	-0.07999999999999996
1.842	-0.07899999999999996
1.844	-0.07799999999999996
1.846	-0.07699999999999996
1.848	-0.07599999999999996
1.85	-0.07499999999999996
1.852	-0.07399999999999995
1.854	-0.07299999999999995
1.856	-0.07199999999999995
1.858	-0.07099999999999995
1.86	-0.06999999999999995
1.862	-0.06899999999999995
1.864	-0.06799999999999995
1.866	-0.06699999999999995
1.868	-0.06599999999999995
1.87	-0.06499999999999995
1.872	-0.06399999999999995
1.874	-0.06299999999999994
1.876	-0.062000000000000055
1.878	-0.061000000000000054
1.88	-0.06000000000000005
1.882	-0.05900000000000005
1.884	-0.05800000000000005
1.886	-0.05700000000000005
1.888	-0.05600000000000005
1.89	-0.05500000000000005
1.892	-0.05400000000000005
1.894	-0.05300000000000005
1.896	-0.052000000000000046
1.898	-0.051000000000000045
1.9	-0.050000000000000044
1.902	-0.049000000000000044
1.904	-0.04800000000000004
1.906	-0.04700000000000004
1.908	-0.04600000000000004
1.91	-0.04500000000000004
1.912	-0.04400000000000004
1.914	-0.04300000000000004
1.916	-0.04200000000000004
1.918	-0.041000000000000036
1.92	-0.040000000000000036
1.922	-0.039000000000000035
1.924	-0.038000000000000034
1.926	-0.03700000000000003
1.928	-0.03600000000000003
1.93	-0.03500000000000003
1.932	-0.03400000000000003
1.934	-0.03300000000000003
1.936	-0.03200000000000003
1.938	-0.031000000000000028
1.94	-0.030000000000000027
1.942	-0.029000000000000026
1.944	-0.028000000000000025
1.946	-0.027000000000000024
1.948	-0.026000000000000023
1.95	-0.025000000000000022
1.952	-0.02400000000000002
1.954	-0.02300000000000002
1.956	-0.02200000000000002
1.958	-0.02100000000000002
1.96	-0.020000000000000018
1.962	-0.019000000000000017
1.964	-0.018000000000000016
1.966	-0.017000000000000015
1.968	-0.016000000000000014
1.97	-0.015000000000000013
1.972	-0.014000000000000012
1.974	-0.013000000000000012
1.976	-0.01200000000000001
1.978	-0.01100000000000001
1.98	-0.010000000000000009
1.982	-0.009000000000000008
1.984	-0.008000000000000007
1.986	-0.007000000000000006
1.988	-0.006000000000000005
1.99	-0.0050000000000000044
1.992	-0.0040000000000000036
1.994	-0.0030000000000000027
1.996	-0.0020000000000000018
1.998	-0.0010000000000000009
2.0	0.0
2.002	0.0009999999999998899
2.004	0.0020000000000000018
2.006	0.0029999999999998916
2.008	0.0040000000000000036
2.01	0.004999999999999893
2.012	0.006000000000000005
2.014	0.006999999999999895
2.016	0.008000000000000007
2.018	0.008999999999999897
2.02	0.010000000000000009
2.022	0.010999999999999899
2.024	0.01200000000000001
2.026	0.0129999999999999
2.028	0.014000000000000012
2.03	0.014999999999999902
2.032	0.016000000000000014
2.034	0.016999999999999904
2.036	0.018000000000000016
2.038	0.018999999999999906
2.04	0.020000000000000018
2.042	0.020999999999999908
2.044	0.02200000000000002
2.046	0.02299999999999991
2.048	0.02400000000000002
2.05	0.02499999999999991
2.052	0.026000000000000023
2.054	0.026999999999999913
2.056	0.028000000000000025
2.058	0.028999999999999915
2.06	0.030000000000000027
2.062	0.030999999999999917
2.064	0.03200000000000003
2.066	0.03299999999999992
2.068	0.03400000000000003
2.07	0.03499999999999992
2.072	0.03600000000000003
2.074	0.03699999999999992
2.076	0.038000000000000034
2.078	0.038999999999999924
2.08	0.040000000000000036
2.082	0.040999999999999925
2.084	0.04200000000000004
2.086	0.04299999999999993
2.088	0.04400000000000004
2.09	0.04499999999999993
2.092	0.04600000000000004
2.094	0.04699999999999993
2.096	0.04800000000000004
2.098	0.04899999999999993
2.1	0.050000000000000044
2.102	0.050999999999999934
2.104	0.052000000000000046
2.106	0.052999999999999936
2.108	0.05400000000000005
2.11	0.05499999999999994
2.112	0.05600000000000005
2.114	0.05699999999999994
2.116	0.05800000000000005
2.118	0.05899999999999994
2.12	0.06000000000000005
2.122	0.06099999999999994
2.124	0.062000000000000055
2.126	0.06299999999999994
2.128	0.06400000000000006
2.13	0.06499999999999995
2.132	0.06600000000000006
2.134	0.06699999999999995
2.136	0.06800000000000006
2.138	0.06899999999999995
2.14	0.07000000000000006
2.142	0.07099999999999995
2.144	0.07200000000000006
2.146	0.07299999999999995
2.148	0.07400000000000007
2.15	0.07499999999999996
2.152	0.07600000000000007
2.154	0.07699999999999996
2.156	0.07800000000000007
2.158	0.07899999999999996
2.16	0.08000000000000007
2.162	0.08099999999999996
2.164	0.08200000000000007
2.166	0.08299999999999996
2.168	0.08400000000000007
2.17	0.08499999999999996
2.172	0.08600000000000008
2.174	0.08699999999999997
2.176	0.08800000000000008
2.178	0.08899999999999997
2.18	0.09000000000000008
2.182	0.09099999999999997
2.184	0.09200000000000008
2.186	0.09299999999999997
2.188	0.09400000000000008
2.19	0.09499999999999997
2.192	0.09600000000000009
2.194	0.09699999999999998
2.196	0.09800000000000009
2.198	0.09899999999999998
2.2	0.10000000000000009
2.202	0.10099999999999998
2.204	0.10200000000000009
2.206	0.10299999999999998
2.208	0.10400000000000009
2.21	0.10499999999999998
2.212	0.1060000000000001
2.214	0.10699999999999998
2.216	0.1080000000000001
2.218	0.10899999999999999
2.22	0.1100000000000001
2.222	0.11099999999999999
2.224	0.1120000000000001
2.226	0.11299999999999999
2.228	0.1140000000000001
2.23	0.11499999999999999
2.232	0.1160000000000001
2.234	0.11699999999999999
2.236	0.1180000000000001
2.238	0.119
2.24	0.1200000000000001
2.242	0.121
2.244	0.12200000000000011
2.246	0.123
2.248	0.12400000000000011
2.25	0.125
2.252	0.1259999999999999
2.254	0.127
2.256	0.1279999999999999
2.258	0.129
2.26	0.1299999999999999
2.262	0.131
2.264	0.1319999999999999
2.266	0.133
2.268	0.1339999999999999
2.27	0.135
2.272	0.1359999999999999
2.274	0.137
2.276	0.1379999999999999
2.278	0.139
2.28	0.1399999999999999
2.282	0.14100000000000001
2.284	0.1419999999999999
2.286	0.14300000000000002
2.288	0.1439999999999999
2.29	0.14500000000000002
2.292	0.1459999999999999
2.294	0.14700000000000002
2.296	0.1479999999999999
2.298	0.14900000000000002
2.3	0.1499999999999999
2.302	0.15100000000000002
2.304	0.1519999999999999
2.306	0.15300000000000002
2.308	0.15399999999999991
2.31	0.15500000000000003
2.312	0.15599999999999992
2.314	0.15700000000000003
2.316	0.15799999999999992
2.318	0.15900000000000003
2.32	0.15999999999999992
2.322	0.16100000000000003
2.324	0.16199999999999992
2.326	0.16300000000000003
2.328	0.16399999999999992
2.33	0.16500000000000004
2.332	0.16599999999999993
2.334	0.16700000000000004
2.336	0.16799999999999993
2.338	0.16900000000000004
2.34	0.16999999999999993
2.342	0.17100000000000004
2.344	0.17199999999999993
2.346	0.17300000000000004
2.348	0.17399999999999993
2.35	0.17500000000000004
2.352	0.17599999999999993
2.354	0.17700000000000005
2.356	0.17799999999999994
2.358	0.17900000000000005
2.36	0.17999999999999994
2.362	0.18100000000000005
2.364	0.18199999999999994
2.366	0.18300000000000005
2.368	0.18399999999999994
2.37	0.18500000000000005
2.372	0.18599999999999994
2.374	0.18700000000000006
2.376	0.18799999999999994
2.378	0.18900000000000006
2.38	0.18999999999999995
2.382	0.19100000000000006
2.384	0.19199999999999995
2.386	0.19300000000000006
2.388	0.19399999999999995
2.39	0.19500000000000006
2.392	0.19599999999999995
2.394	0.19700000000000006
2.396	0.19799999999999995
2.398	0.19900000000000007
2.4	0.19999999999999996
2.402	0.20100000000000007
2.404	0.20199999999999996
2.406	0.20300000000000007
2.408	0.20399999999999996
2.41	0.20500000000000007
2.412	0.20599999999999996
2.414	0.20700000000000007
2.416	0.20799999999999996
2.418	0.20900000000000007
2.42	0.20999999999999996
2.422	0.21100000000000008
2.424	0.21199999999999997
2.426	0.21300000000000008
2.428	0.21399999999999997
2.43	0.21500000000000008
2.432	0.21599999999999997
2.434	0.21700000000000008
2.436	0.21799999999999997
2.438	0.21900000000000008
2.44	0.21999999999999997
2.442	0.22100000000000009
2.444	0.22199999999999998
2.446	0.2230000000000001
2.448	0.22399999999999998
2.45	0.2250000000000001
2.452	0.22599999999999998
2.454	0.2270000000000001
2.456	0.22799999999999998
2.458	0.2290000000000001
2.46	0.22999999999999998
2.462	0.2310000000000001
2.464	0.23199999999999998
2.466	0.2330000000000001
2.468	0.23399999999999999
2.47	0.2350000000000001
2.472	0.236
2.474	0.2370000000000001
2.476	0.238
2.478	0.2390000000000001
2.48	0.24
2.482	0.2410000000000001
2.484	0.242
2.486	0.2430000000000001
2.488	0.244
2.49	0.2450000000000001
2.492	0.246
2.494	0.2470000000000001
2.496	0.248
2.498	0.2490000000000001
2.5	0.25
2.502	0.2509999999999999
2.504	0.252
2.506	0.2529999999999999
2.508	0.254
2.51	0.2549999999999999
2.512	0.256
2.514	0.2569999999999999
2.516	0.258
2.518	0.2589999999999999
2.52	0.26
2.522	0.2609999999999999
2.524	0.262
2.526	0.2629999999999999
2.528	0.264
2.53	0.2649999999999999
2.532	0.266
2.534	0.2669999999999999
2.536	0.268
2.538	0.2689999999999999
2.54	0.27
2.542	0.2709999999999999
2.544	0.272
2.546	0.2729999999999999
2.548	0.274
2.55	0.2749999999999999
2.552	0.276
2.554	0.2769999999999999
2.556	0.278
2.558	0.2789999999999999
2.56	0.28
2.562	0.2809999999999999
2.564	0.28200000000000003
2.566	0.2829999999999999
2.568	0.28400000000000003
2.57	0.2849999999999999
2.572	0.28600000000000003
2.574	0.2869999999999999
2.576	0.28800000000000003
2.578	0.2889999999999999
2.58	0.29000000000000004
2.582	0.2909999999999999
2.584	0.29200000000000004
2.586	0.2929999999999999
2.588	0.29400000000000004
2.59	0.29499999999999993
2.592	0.29600000000000004
2.594	0.29699999999999993
2.596	0.29800000000000004
2.598	0.29899999999999993
2.6	0.30000000000000004
2.602	0.30099999999999993
2.604	0.30200000000000005
2.606	0.30299999999999994
2.608	0.30400000000000005
2.61	0.30499999999999994
2.612	0.30600000000000005
2.614	0.30699999999999994
2.616	0.30800000000000005
2.618	0.30899999999999994
2.62	0.31000000000000005
2.622	0.31099999999999994
2.624	0.31200000000000006
2.626	0.31299999999999994
2.628	0.31400000000000006
2.63	0.31499999999999995
2.632	0.31600000000000006
2.634	0.31699999999999995
2.636	0.31800000000000006
2.638	0.31899999999999995
2.64	0.32000000000000006
2.642	0.32099999999999995
2.644	0.32200000000000006
2.646	0.32299999999999995
2.648	0.32400000000000007
2.65	0.32499999999999996
2.652	0.32600000000000007
2.654	0.32699999999999996
2.656	0.32800000000000007
2.658	0.32899999999999996
2.66	0.33000000000000007
2.662	0.33099999999999996
2.664	0.3320000000000001
2.666	0.33299999999999996
2.668	0.3340000000000001
2.67	0.33499999999999996
2.672	0.3360000000000001
2.674	0.33699999999999997
2.676	0.3380000000000001
2.678	0.33899999999999997
2.68	0.3400000000000001
2.682	0.34099999999999997
2.684	0.3420000000000001
2.686	0.34299999999999997
2.688	0.3440000000000001
2.69	0.345
2.692	0.3460000000000001
2.694	0.347
2.696	0.3480000000000001
2.698	0.349
2.7	0.3500000000000001
2.702	0.351
2.704	0.3520000000000001
2.706	0.353
2.708	0.3540000000000001
2.71	0.355
2.712	0.3560000000000001
2.714	0.357
2.716	0.3580000000000001
2.718	0.359
2.72	0.3600000000000001
2.722	0.361
2.724	0.3620000000000001
2.726	0.363
2.728	0.3640000000000001
2.73	0.365
2.732	0.3660000000000001
2.734	0.367
2.736	0.3680000000000001
2.738	0.369
2.74	0.3700000000000001
2.742	0.371
2.744	0.3720000000000001
2.746	0.373
2.748	0.3740000000000001
2.75	0.375
2.752	0.3759999999999999
2.754	0.377
2.756	0.3779999999999999
2.758	0.379
2.76	0.3799999999999999
2.762	0.381
2.764	0.3819999999999999
2.766	0.383
2.768	0.3839999999999999
2.77	0.385
2.772	0.3859999999999999
2.774	0.387
2.776	0.3879999999999999
2.778	0.389
2.78	0.3899999999999999
2.782	0.391
2.784	0.3919999999999999
2.786	0.393
2.788	0.3939999999999999
2.79	0.395
2.792	0.3959999999999999
2.794	0.397
2.796	0.3979999999999999
2.798	0.399
2.8	0.3999999999999999
2.802	0.401
2.804	0.4019999999999999
2.806	0.403
2.808	0.4039999999999999
2.81	0.405
2.812	0.4059999999999999
2.814	0.40700000000000003
2.816	0.4079999999999999
2.818	0.40900000000000003
2.82	0.4099999999999999
2.822	0.41100000000000003
2.824	0.4119999999999999
2.826	0.41300000000000003
2.828	0.4139999999999999
2.83	0.41500000000000004
2.832	0.4159999999999999
2.834	0.41700000000000004
2.836	0.4179999999999999
2.838	0.41900000000000004
2.84	0.41999999999999993
2.842	0.42100000000000004
2.844	0.42199999999999993
2.846	0.42300000000000004
2.848	0.42399999999999993
2.85	0.42500000000000004
2.852	0.42599999999999993
2.854	0.42700000000000005
2.856	0.42799999999999994
2.858	0.42900000000000005
2.86	0.42999999999999994
2.862	0.43100000000000005
2.864	0.43199999999999994
2.866	0.43300000000000005
2.868	0.43399999999999994
2.87	0.43500000000000005
2.872	0.43599999999999994
2.874	0.43700000000000006
2.876	0.43799999999999994
2.878	0.43900000000000006
2.88	0.43999999999999995
2.882	0.44100000000000006
2.884	0.44199999999999995
2.886	0.44300000000000006
2.888	0.44399999999999995
2.89	0.44500000000000006
2.892	0.44599999999999995
2.894	0.44700000000000006
2.896	0.44799999999999995
2.898	0.44900000000000007
2.9	0.44999999999999996
2.902	0.45100000000000007
2.904	0.45199999999999996
2.906	0.45300000000000007
2.908	0.45399999999999996
2.91	0.45500000000000007
2.912	0.45599999999999996
2.914	0.4570000000000001
2.916	0.45799999999999996
2.918	0.4590000000000001
2.92	0.45999999999999996
2.922	0.4610000000000001
2.924	0.46199999999999997
2.926	0.4630000000000001
2.928	0.46399999999999997
2.93	0.4650000000000001
2.932	0.46599999999999997
2.934	0.4670000000000001
2.936	0.46799999999999997
2.938	0.4690000000000001
2.94	0.47
2.942	0.4710000000000001
2.944	0.472
2.946	0.4730000000000001
2.948	0.474
2.95	0.4750000000000001
2.952	0.476
2.954	0.4770000000000001
2.956	0.478
2.958	0.4790000000000001
2.96	0.48
2.962	0.4810000000000001
2.964	0.482
2.966	0.4830000000000001
2.968	0.484
2.97	0.4850000000000001
2.972	0.486
2.974	0.4870000000000001
2.976	0.488
2.978	0.4890000000000001
2.98	0.49
2.982	0.4910000000000001
2.984	0.492
2.986	0.4930000000000001
2.988	0.494
2.99	0.4950000000000001
2.992	0.496
2.994	0.4970000000000001
2.996	0.498
2.998	0.4990000000000001
3.0	0.5
3.002	0.5009999999999999
3.004	0.502
3.006	0.5029999999999999
3.008	0.504
3.01	0.5049999999999999
3.012	0.506
3.014	0.5069999999999999
3.016	0.508
3.018	0.5089999999999999
3.02	0.51
3.022	0.5109999999999999
3.024	0.512
3.026	0.5129999999999999
3.028	0.514
3.03	0.5149999999999999
3.032	0.516
3.034	0.5169999999999999
3.036	0.518
3.038	0.5189999999999999
3.04	0.52
3.042	0.5209999999999999
3.044	0.522
3.046	0.5229999999999999
3.048	0.524
3.05	0.5249999999999999
3.052	0.526
3.054	0.5269999999999999
3.056	0.528
3.058	0.5289999999999999
3.06	0.53
3.062	0.5309999999999999
3.064	0.532
3.066	0.5329999999999999
3.068	0.534
3.07	0.5349999999999999
3.072	0.536
3.074	0.5369999999999999
3.076	0.538
3.078	0.5389999999999999
3.08	0.54
3.082	0.5409999999999999
3.084	0.542
3.086	0.5429999999999999
3.088	0.544
3.09	0.5449999999999999
3.092	0.546
3.094	0.5469999999999999
3.096	0.548
3.098	0.5489999999999999
3.1	0.55
3.102	0.5509999999999999
3.104	0.552
3.106	0.5529999999999999
3.108	0.554
3.11	0.5549999999999999
3.112	0.556
3.114	0.5569999999999999
3.116	0.558
3.118	0.5589999999999999
3.12	0.56
3.122	0.5609999999999999
3.124	0.562
3.126	0.563
3.128	0.5640000000000001
3.13	0.565
3.132	0.5660000000000001
3.134	0.567
3.136	0.5680000000000001
3.138	0.569
3.14	0.5700000000000001
3.142	0.571
3.144	0.5720000000000001
3.146	0.573
3.148	0.5740000000000001
3.15	0.575
3.152	0.5760000000000001
3.154	0.577
3.156	0.5780000000000001
3.158	0.579
3.16	0.5800000000000001
3.162	0.581
3.164	0.5820000000000001
3.166	0.583
3.168	0.5840000000000001
3.17	0.585
3.172	0.5860000000000001
3.174	0.587
3.176	0.5880000000000001
3.178	0.589
3.18	0.5900000000000001
3.182	0.591
3.184	0.5920000000000001
3.186	0.593
3.188	0.5940000000000001
3.19	0.595
3.192	0.5960000000000001
3.194	0.597
3.196	0.5980000000000001
3.198	0.599
3.2	0.6000000000000001
3.202	0.601
3.204	0.6020000000000001
3.206	0.603
3.208	0.6040000000000001
3.21	0.605
3.212	0.6060000000000001
3.214	0.607
3.216	0.6080000000000001
3.218	0.609
3.22	0.6100000000000001
3.222	0.611
3.224	0.6120000000000001
3.226	0.613
3.228	0.6140000000000001
3.23	0.615
3.232	0.6160000000000001
3.234	0.617
3.236	0.6180000000000001
3.238	0.619
3.24	0.6200000000000001
3.242	0.621
3.244	0.6220000000000001
3.246	0.623
3.248	0.6240000000000001
3.25	0.625
3.252	0.6259999999999999
3.254	0.627
3.256	0.6279999999999999
3.258	0.629
3.26	0.6299999999999999
3.262	0.631
3.264	0.6319999999999999
3.266	0.633
3.268	0.6339999999999999
3.27	0.635
3.272	0.6359999999999999
3.274	0.637
3.276	0.6379999999999999
3.278	0.639
3.28	0.6399999999999999
3.282	0.641
3.284	0.6419999999999999
3.286	0.643
3.288	0.6439999999999999
3.29	0.645
3.292	0.6459999999999999
3.294	0.647
3.296	0.6479999999999999
3.298	0.649
3.3	0.6499999999999999
3.302	0.651
3.304	0.6519999999999999
3.306	0.653
3.308	0.6539999999999999
3.31	0.655
3.312	0.6559999999999999
3.314	0.657
3.316	0.6579999999999999
3.318	0.659
3.32	0.6599999999999999
3.322	0.661
3.324	0.6619999999999999
3.326	0.663
3.328	0.6639999999999999
3.33	0.665
3.332	0.6659999999999999
3.334	0.667
3.336	0.6679999999999999
3.338	0.669
3.34	0.6699999999999999
3.342	0.671
3.344	0.6719999999999999
3.346	0.673
3.348	0.6739999999999999
3.35	0.675
3.352	0.6759999999999999
3.354	0.677
3.356	0.6779999999999999
3.358	0.679
3.36	0.6799999999999999
3.362	0.681
3.364	0.6819999999999999
3.366	0.683
3.368	0.6839999999999999
3.37	0.685
3.372	0.6859999999999999
3.374	0.687
3.376	0.688
3.378	0.6890000000000001
3.38	0.69
3.382	0.6910000000000001
3.384	0.692
3.386	0.6930000000000001
3.388	0.694
3.39	0.6950000000000001
3.392	0.696
3.394	0.6970000000000001
3.396	0.698
3.398	0.6990000000000001
3.4	0.7
3.402	0.7010000000000001
3.404	0.702
3.406	0.7030000000000001
3.408	0.704
3.41	0.7050000000000001
3.412	0.706
3.414	0.7070000000000001
3.416	0.708
3.418	0.7090000000000001
3.42	0.71
3.422	0.7110000000000001
3.424	0.712
3.426	0.7130000000000001
3.428	0.714
3.43	0.7150000000000001
3.432	0.716
3.434	0.7170000000000001
3.436	0.718
3.438	0.7190000000000001
3.44	0.72
3.442	0.7210000000000001
3.444	0.722
3.446	0.7230000000000001
3.448	0.724
3.45	0.7250000000000001
3.452	0.726
3.454	0.7270000000000001
3.456	0.728
3.458	0.7290000000000001
3.46	0.73
3.462	0.7310000000000001
3.464	0.732
3.466	0.7330000000000001
3.468	0.734
3.47	0.7350000000000001
3.472	0.736
3.474	0.7370000000000001
3.476	0.738
3.478	0.7390000000000001
3.48	0.74
3.482	0.7410000000000001
3.484	0.742
3.486	0.7430000000000001
3.488	0.744
3.49	0.7450000000000001
3.492	0.746
3.494	0.7470000000000001
3.496	0.748
3.498	0.7490000000000001
3.5	0.75
3.502	0.7509999999999999
3.504	0.752
3.506	0.7529999999999999
3.508	0.754
3.51	0.7549999999999999
3.512	0.756
3.514	0.7569999999999999
3.516	0.758
3.518	0.7589999999999999
3.52	0.76
3.522	0.7609999999999999
3.524	0.762
3.526	0.7629999999999999
3.528	0.764
3.53	0.7649999999999999
3.532	0.766
3.534	0.7669999999999999
3.536	0.768
3.538	0.7689999999999999
3.54	0.77
3.542	0.7709999999999999
3.544	0.772
3.546	0.7729999999999999
3.548	0.774
3.55	0.7749999999999999
3.552	0.776
3.554	0.7769999999999999
3.556	0.778
3.558	0.7789999999999999
3.56	0.78
3.562	0.7809999999999999
3.564	0.782
3.566	0.7829999999999999
3.568	0.784
3.57	0.7849999999999999
3.572	0.786
3.574	0.7869999999999999
3.576	0.788
3.578	0.7889999999999999
3.58	0.79
3.582	0.7909999999999999
3.584	0.792
3.586	0.7929999999999999
3.588	0.794
3.59	0.7949999999999999
3.592	0.796
3.594	0.7969999999999999
3.596	0.798
3.598	0.7989999999999999
3.6	0.8
3.602	0.8009999999999999
3.604	0.802
3.606	0.8029999999999999
3.608	0.804
3.61	0.8049999999999999
3.612	0.806
3.614	0.8069999999999999
3.616	0.808
3.618	0.8089999999999999
3.62	0.81
3.622	0.8109999999999999
3.624	0.812
3.626	0.813
3.628	0.8140000000000001
3.63	0.815
3.632	0.8160000000000001
3.634	0.817
3.636	0.8180000000000001
3.638	0.819
3.64	0.8200000000000001
3.642	0.821
3.644	0.8220000000000001
3.646	0.823
3.648	0.8240000000000001
3.65	0.825
3.652	0.8260000000000001
3.654	0.827
3.656	0.8280000000000001
3.658	0.829
3.66	0.8300000000000001
3.662	0.831
3.664	0.8320000000000001
3.666	0.833
3.668	0.8340000000000001
3.67	0.835
3.672	0.8360000000000001
3.674	0.837
3.676	0.8380000000000001
3.678	0.839
3.68	0.8400000000000001
3.682	0.841
3.684	0.8420000000000001
3.686	0.843
3.688	0.8440000000000001
3.69	0.845
3.692	0.8460000000000001
3.694	0.847
3.696	0.8480000000000001
3.698	0.849
3.7	0.8500000000000001
3.702	0.851
3.704	0.8520000000000001
3.706	0.853
3.708	0.8540000000000001
3.71	0.855
3.712	0.8560000000000001
3.714	0.857
3.716	0.8580000000000001
3.718	0.859
3.72	0.8600000000000001
3.722	0.861
3.724	0.8620000000000001
3.726	0.863
3.728	0.8640000000000001
3.73	0.865
3.732	0.8660000000000001
3.734	0.867
3.736	0.8680000000000001
3.738	0.869
3.74	0.8700000000000001
3.742	0.871
3.744	0.8720000000000001
3.746	0.873
3.748	0.8740000000000001
3.75	0.875
3.752	0.8759999999999999
3.754	0.877
3.756	0.8779999999999999
3.758	0.879
3.76	0.8799999999999999
3.762	0.881
3.764	0.8819999999999999
3.766	0.883
3.768	0.8839999999999999
3.77	0.885
3.772	0.8859999999999999
3.774	0.887
3.776	0.8879999999999999
3.778	0.889
3.78	0.8899999999999999
3.782	0.891
3.784	0.8919999999999999
3.786	0.893
3.788	0.8939999999999999
3.79	0.895
3.792	0.8959999999999999
3.794	0.897
3.796	0.8979999999999999
3.798	0.899
3.8	0.8999999999999999
3.802	0.901
3.804	0.9019999999999999
3.806	0.903
3.808	0.9039999999999999
3.81	0.905
3.812	0.9059999999999999
3.814	0.907
3.816	0.9079999999999999
3.818	0.909
3.82	0.9099999999999999
3.822	0.911
3.824	0.9119999999999999
3.826	0.913
3.828	0.9139999999999999
3.83	0.915
3.832	0.9159999999999999
3.834	0.917
3.836	0.9179999999999999
3.838	0.919
3.84	0.9199999999999999
3.842	0.921
3.844	0.9219999999999999
3.846	0.923
3.848	0.9239999999999999
3.85	0.925
3.852	0.9259999999999999
3.854	0.927
3.856	0.9279999999999999
3.858	0.929
3.86	0.9299999999999999
3.862	0.931
3.864	0.9319999999999999
3.866	0.933
3.868	0.9339999999999999
3.87	0.935
3.872	0.9359999999999999
3.874	0.937
3.876	0.938
3.878	0.9390000000000001
3.88	0.94
3.882	0.9410000000000001
3.884	0.942
3.886	0.9430000000000001
3.888	0.944
3.89	0.9450000000000001
3.892	0.946
3.894	0.9470000000000001
3.896	0.948
3.898	0.9490000000000001
3.9	0.95
3.902	0.9510000000000001
3.904	0.952
3.906	0.9530000000000001
3.908	0.954
3.91	0.9550000000000001
3.912	0.956
3.914	0.9570000000000001
3.916	0.958
3.918	0.9590000000000001
3.92	0.96
3.922	0.9610000000000001
3.924	0.962
3.926	0.9630000000000001
3.928	0.964
3.93	0.9650000000000001
3.932	0.966
3.934	0.9670000000000001
3.936	0.968
3.938	0.9690000000000001
3.94	0.97
3.942	0.9710000000000001
3.944	0.972
3.946	0.9730000000000001
3.948	0.974
3.95	0.9750000000000001
3.952	0.976
3.954	0.9770000000000001
3.956	0.978
3.958	0.9790000000000001
3.96	0.98
3.962	0.9810000000000001
3.964	0.982
3.966	0.9830000000000001
3.968	0.984
3.97	0.9850000000000001
3.972	0.986
3.974	0.9870000000000001
3.976	0.988
3.978	0.9890000000000001
3.98	0.99
3.982	0.9910000000000001
3.984	0.992
3.986	0.9930000000000001
3.988	0.994
3.99	0.9950000000000001
3.992	0.996
3.994	0.9970000000000001
3.996	0.998
3.998	0.9990000000000001
4.0	1.0


==> figures/data/1D_example_nx_8_ddf_Witchhat_alpha_2/f_IBM_error.txt <==
0.5714285714285714	0.27272727272727293


==> figures/data/1D_example_nx_8_ddf_Witchhat_alpha_2/f_mod_error.txt <==
0.5714285714285714	0.0


==> figures/data/1D_example_nx_8_ddf_Witchhat_alpha_2/first_order_error.txt <==
0.5714285714285714	5.7142857142857135


==> figures/data/1D_example_nx_8_ddf_Witchhat_alpha_2/second_order_error.txt <==
0.5714285714285714	3.265306122448979


==> figures/data/1D_example_nx_8_ddf_Witchhat_alpha_2/u_IBM.txt <==
0.2857142857142857	0.8181818181818183
0.8571428571428571	0.4545454545454549
1.4285714285714286	0.09090909090909105
2.0	-0.09090909090909083
2.5714285714285716	0.09090909090909083
3.142857142857143	0.4545454545454546
3.7142857142857144	0.8181818181818183


==> figures/data/1D_example_nx_8_ddf_Witchhat_alpha_2/u_IBM_L2_error.txt <==
0.5714285714285714	0.11959882081459469


==> figures/data/1D_example_nx_8_ddf_Witchhat_alpha_2/u_IBM_Linf_error.txt <==
0.5714285714285714	0.13636363636363621


==> figures/data/1D_example_nx_8_ddf_Witchhat_alpha_2/u_ef.txt <==
0.2857142857142857	0.8571428571428573
0.8571428571428571	0.5714285714285717
1.4285714285714286	0.285714285714286
2.0	0.14285714285714293
2.5714285714285716	0.28571428571428586
3.142857142857143	0.5714285714285716
3.7142857142857144	0.8571428571428573


==> figures/data/1D_example_nx_8_ddf_Witchhat_alpha_2/u_masked.txt <==
0.2857142857142857	0.8571428571428575
0.8571428571428571	0.5714285714285714
1.4285714285714286	0.2857142857142857
2.0	0.0
2.5714285714285716	0.2857142857142858
3.142857142857143	0.5714285714285714
3.7142857142857144	0.8571428571428572


==> figures/data/1D_example_nx_8_ddf_Witchhat_alpha_2/u_mod.txt <==
0.2857142857142857	0.8571428571428573
0.8571428571428571	0.5714285714285718
1.4285714285714286	0.2857142857142859
2.0	0.0
2.5714285714285716	0.2857142857142859
3.142857142857143	0.5714285714285715
3.7142857142857144	0.8571428571428574


==> figures/data/1D_example_nx_8_ddf_Witchhat_alpha_2/u_mod_L2_error.txt <==
0.5714285714285714	3.810321352790936e-16


==> figures/data/1D_example_nx_8_ddf_Witchhat_alpha_2/u_mod_Linf_error.txt <==
0.5714285714285714	5.181040781584061e-16


==> figures/data/1D_example_nx_8_ddf_Yang3_alpha_2/DR.txt <==
0.2857142857142857	0.0
0.8571428571428571	0.10090942908424161
1.4285714285714286	1.3294311418315166
2.0	3.608224830031759e-16
2.5714285714285716	-1.329431141831517
3.142857142857143	-0.10090942908424161
3.7142857142857144	0.0


==> figures/data/1D_example_nx_8_ddf_Yang3_alpha_2/DR1.txt <==
0.2857142857142857	0.0
0.8571428571428571	-0.08649379635792137
1.4285714285714286	-0.32217493818943804
2.0	0.817337469094719
2.5714285714285716	-0.3221749381894382
3.142857142857143	-0.08649379635792137
3.7142857142857144	0.0


==> figures/data/1D_example_nx_8_ddf_Yang3_alpha_2/HminusC.txt <==
0.2857142857142857	0.9999999999999993
0.8571428571428571	0.9999999999999994
1.4285714285714286	0.9670499823398391
2.0	0.4999999999999999
2.5714285714285716	0.03295001766016048
3.142857142857143	0.0
3.7142857142857144	0.0


==> figures/data/1D_example_nx_8_ddf_Yang3_alpha_2/HplusC.txt <==
0.2857142857142857	7.20512085368979e-16
0.8571428571428571	5.800348863347756e-16
1.4285714285714286	0.03295001766016096
2.0	0.5000000000000001
2.5714285714285716	0.9670499823398395
3.142857142857143	1.0
3.7142857142857144	1.0


==> figures/data/1D_example_nx_8_ddf_Yang3_alpha_2/R.txt <==
0.0	0.0
0.5714285714285714	0.0
1.1428571428571428	0.057662530905280916
1.7142857142857142	0.8173374690947189
2.2857142857142856	0.8173374690947192
2.857142857142857	0.057662530905280916
3.4285714285714284	0.0
4.0	0.0


==> figures/data/1D_example_nx_8_ddf_Yang3_alpha_2/R1.txt <==
0.0	-0.0
0.5714285714285714	-0.0
1.1428571428571428	-0.04942502649024078
1.7142857142857142	-0.23352499116991968
2.2857142857142856	0.23352499116991976
2.857142857142857	0.04942502649024078
3.4285714285714284	0.0
4.0	0.0


==> figures/data/1D_example_nx_8_ddf_Yang3_alpha_2/Rfine.txt <==
0.0	0.0
0.002	0.0
0.004	0.0
0.006	0.0
0.008	0.0
0.01	0.0
0.012	0.0
0.014	0.0
0.016	0.0
0.018	0.0
0.02	0.0
0.022	0.0
0.024	0.0
0.026	0.0
0.028	0.0
0.03	0.0
0.032	0.0
0.034	0.0
0.036	0.0
0.038	0.0
0.04	0.0
0.042	0.0
0.044	0.0
0.046	0.0
0.048	0.0
0.05	0.0
0.052	0.0
0.054	0.0
0.056	0.0
0.058	0.0
0.06	0.0
0.062	0.0
0.064	0.0
0.066	0.0
0.068	0.0
0.07	0.0
0.072	0.0
0.074	0.0
0.076	0.0
0.078	0.0
0.08	0.0
0.082	0.0
0.084	0.0
0.086	0.0
0.088	0.0
0.09	0.0
0.092	0.0
0.094	0.0
0.096	0.0
0.098	0.0
0.1	0.0
0.102	0.0
0.104	0.0
0.106	0.0
0.108	0.0
0.11	0.0
0.112	0.0
0.114	0.0
0.116	0.0
0.118	0.0
0.12	0.0
0.122	0.0
0.124	0.0
0.126	0.0
0.128	0.0
0.13	0.0
0.132	0.0
0.134	0.0
0.136	0.0
0.138	0.0
0.14	0.0
0.142	0.0
0.144	0.0
0.146	0.0
0.148	0.0
0.15	0.0
0.152	0.0
0.154	0.0
0.156	0.0
0.158	0.0
0.16	0.0
0.162	0.0
0.164	0.0
0.166	0.0
0.168	0.0
0.17	0.0
0.172	0.0
0.174	0.0
0.176	0.0
0.178	0.0
0.18	0.0
0.182	0.0
0.184	0.0
0.186	0.0
0.188	0.0
0.19	0.0
0.192	0.0
0.194	0.0
0.196	0.0
0.198	0.0
0.2	0.0
0.202	0.0
0.204	0.0
0.206	0.0
0.208	0.0
0.21	0.0
0.212	0.0
0.214	0.0
0.216	0.0
0.218	0.0
0.22	0.0
0.222	0.0
0.224	0.0
0.226	0.0
0.228	0.0
0.23	0.0
0.232	0.0
0.234	0.0
0.236	0.0
0.238	0.0
0.24	0.0
0.242	0.0
0.244	0.0
0.246	0.0
0.248	0.0
0.25	0.0
0.252	0.0
0.254	0.0
0.256	0.0
0.258	0.0
0.26	0.0
0.262	0.0
0.264	0.0
0.266	0.0
0.268	0.0
0.27	0.0
0.272	0.0
0.274	0.0
0.276	0.0
0.278	0.0
0.28	0.0
0.282	0.0
0.284	0.0
0.286	0.0
0.288	0.0
0.29	0.0
0.292	0.0
0.294	0.0
0.296	0.0
0.298	0.0
0.3	0.0
0.302	0.0
0.304	0.0
0.306	0.0
0.308	0.0
0.31	0.0
0.312	0.0
0.314	0.0
0.316	0.0
0.318	0.0
0.32	0.0
0.322	0.0
0.324	0.0
0.326	0.0
0.328	0.0
0.33	0.0
0.332	0.0
0.334	0.0
0.336	0.0
0.338	0.0
0.34	0.0
0.342	0.0
0.344	0.0
0.346	0.0
0.348	0.0
0.35	0.0
0.352	0.0
0.354	0.0
0.356	0.0
0.358	0.0
0.36	0.0
0.362	0.0
0.364	0.0
0.366	0.0
0.368	0.0
0.37	0.0
0.372	0.0
0.374	0.0
0.376	0.0
0.378	0.0
0.38	0.0
0.382	0.0
0.384	0.0
0.386	0.0
0.388	0.0
0.39	0.0
0.392	0.0
0.394	0.0
0.396	0.0
0.398	0.0
0.4	0.0
0.402	0.0
0.404	0.0
0.406	0.0
0.408	0.0
0.41	0.0
0.412	0.0
0.414	0.0
0.416	0.0
0.418	0.0
0.42	0.0
0.422	0.0
0.424	0.0
0.426	0.0
0.428	0.0
0.43	0.0
0.432	0.0
0.434	0.0
0.436	0.0
0.438	0.0
0.44	0.0
0.442	0.0
0.444	0.0
0.446	0.0
0.448	0.0
0.45	0.0
0.452	0.0
0.454	0.0
0.456	0.0
0.458	0.0
0.46	0.0
0.462	0.0
0.464	0.0
0.466	0.0
0.468	0.0
0.47	0.0
0.472	0.0
0.474	0.0
0.476	0.0
0.478	0.0
0.48	0.0
0.482	0.0
0.484	0.0
0.486	0.0
0.488	0.0
0.49	0.0
0.492	0.0
0.494	0.0
0.496	0.0
0.498	0.0
0.5	0.0
0.502	0.0
0.504	0.0
0.506	0.0
0.508	0.0
0.51	0.0
0.512	0.0
0.514	0.0
0.516	0.0
0.518	0.0
0.52	0.0
0.522	0.0
0.524	0.0
0.526	0.0
0.528	0.0
0.53	0.0
0.532	0.0
0.534	0.0
0.536	0.0
0.538	0.0
0.54	0.0
0.542	0.0
0.544	0.0
0.546	0.0
0.548	0.0
0.55	0.0
0.552	0.0
0.554	0.0
0.556	0.0
0.558	0.0
0.56	0.0
0.562	0.0
0.564	0.0
0.566	0.0
0.568	0.0
0.57	0.0
0.572	0.0
0.574	0.0
0.576	0.0
0.578	0.0
0.58	0.0
0.582	0.0
0.584	0.0
0.586	0.0
0.588	0.0
0.59	0.0
0.592	0.0
0.594	0.0
0.596	0.0
0.598	0.0
0.6	0.0
0.602	0.0
0.604	0.0
0.606	0.0
0.608	0.0
0.61	0.0
0.612	0.0
0.614	0.0
0.616	0.0
0.618	0.0
0.62	0.0
0.622	0.0
0.624	0.0
0.626	0.0
0.628	0.0
0.63	0.0
0.632	0.0
0.634	0.0
0.636	0.0
0.638	0.0
0.64	0.0
0.642	0.0
0.644	0.0
0.646	0.0
0.648	0.0
0.65	0.0
0.652	0.0
0.654	0.0
0.656	0.0
0.658	0.0
0.66	0.0
0.662	0.0
0.664	0.0
0.666	0.0
0.668	0.0
0.67	0.0
0.672	0.0
0.674	0.0
0.676	0.0
0.678	0.0
0.68	0.0
0.682	0.0
0.684	0.0
0.686	0.0
0.688	0.0
0.69	0.0
0.692	0.0
0.694	0.0
0.696	0.0
0.698	0.0
0.7	0.0
0.702	0.0
0.704	0.0
0.706	0.0
0.708	0.0
0.71	0.0
0.712	0.0
0.714	0.0
0.716	0.0
0.718	0.0
0.72	0.0
0.722	0.0
0.724	0.0
0.726	0.0
0.728	0.0
0.73	0.0
0.732	0.0
0.734	0.0
0.736	0.0
0.738	0.0
0.74	0.0
0.742	0.0
0.744	0.0
0.746	0.0
0.748	0.0
0.75	0.0
0.752	0.0
0.754	0.0
0.756	0.0
0.758	0.0
0.76	0.0
0.762	0.0
0.764	0.0
0.766	0.0
0.768	0.0
0.77	0.0
0.772	0.0
0.774	0.0
0.776	0.0
0.778	0.0
0.78	0.0
0.782	0.0
0.784	0.0
0.786	0.0
0.788	0.0
0.79	0.0
0.792	0.0
0.794	0.0
0.796	0.0
0.798	0.0
0.8	0.0
0.802	0.0
0.804	0.0
0.806	0.0
0.808	0.0
0.81	0.0
0.812	0.0
0.814	0.0
0.816	0.0
0.818	0.0
0.82	0.0
0.822	0.0
0.824	0.0
0.826	0.0
0.828	0.0
0.83	0.0
0.832	0.0
0.834	0.0
0.836	0.0
0.838	0.0
0.84	0.0
0.842	0.0
0.844	0.0
0.846	0.0
0.848	0.0
0.85	0.0
0.852	0.0
0.854	0.0
0.856	0.0
0.858	3.911173664453149e-9
0.86	1.4265330169210833e-7
0.862	6.904758725334581e-7
0.864	1.91481193835899e-6
0.866	4.0684514170403335e-6
0.868	7.390921717836951e-6
0.87	1.2109692032412009e-5
0.872	1.8441229317624902e-5
0.874	2.6591928711048457e-5
0.876	3.675893699716347e-5
0.878	4.913088449211636e-5
0.88	6.388853805686968e-5
0.882	8.120538589732017e-5
0.884	0.00010124816306678573
0.886	0.000124177325213453
0.888	0.00015014747697392888
0.89	0.00017930776046762124
0.892	0.00021180220856296082
0.894	0.00024777006693759915
0.896	0.0002873460884087898
0.898	0.00033066080254210567
0.9	0.0003778407631505262
0.902	0.00042900877599078534
0.904	0.0004842841086458074
0.906	0.0005437826843556638
0.908	0.0006076172613636143
0.91	0.0006758975991309306
0.912	0.0007487306126587288
0.914	0.0008262205159736483
0.916	0.0009084689557679083
0.918	0.0009955751360307304
0.92	0.0010876359344584186
0.922	0.0011847460113243273
0.924	0.0012869979114348215
0.926	0.0013944821597320963
0.928	0.0015072873510400438
0.93	0.0016255002344249623
0.932	0.0017492057925729346
0.934	0.0018784873165677892
0.936	0.002013426476400678
0.938	0.0021541033875357623
0.94	0.002300596673810211
0.942	0.0024529835269205416
0.944	0.002611339762743755
0.946	0.0027757398747082045
0.948	0.0029462570844021527
0.95	0.0031229633896227797
0.952	0.0033059296100169337
0.954	0.0034952254304758956
0.956	0.0036909194424297577
0.958	0.003893079183169076
0.96	0.004101771173315696
0.962	0.004317060952561028
0.964	0.004539013113769942
0.966	0.004767691335552911
0.968	0.005003158413390614
0.97	0.005245476289403922
0.972	0.005494706080837124
0.974	0.005750908107329916
0.976	0.006014141917056061
0.978	0.006284466311772475
0.98	0.006561939370855679
0.982	0.006846618474369367
0.984	0.007138560325221887
0.986	0.0074378209704552885
0.988	0.007744455821717426
0.99	0.008058519674952944
0.992	0.008380066729360463
0.994	0.008709150605645411
0.996	0.009045824363611394
0.998	0.009390140519114926
1.0	0.009742151060422142
1.002	0.010101907463989842
1.004	0.010469460709706575
1.006	0.010844861295611474
1.008	0.011228159252120694
1.01	0.01161940415578101
1.012	0.01201864514257698
1.014	0.012425930920810268
1.016	0.012841309783565092
1.018	0.013264829620790964
1.02	0.013696537931006884
1.022	0.014136481832653439
1.024	0.014584708075100677
1.026	0.01504126304933728
1.028	0.015506192798341865
1.03	0.015979543027161328
1.032	0.01646135911270486
1.034	0.016951686113263385
1.036	0.017450568777770167
1.038	0.017958051554810193
1.04	0.018474178601394275
1.042	0.01899899379150097
1.044	0.019532540724400433
1.046	0.020074862732768158
1.048	0.020626002890598804
1.05	0.021186004020924742
1.052	0.02175490870335368
1.054	0.022332759281424693
1.056	0.022919597869797425
1.058	0.023515466361277288
1.06	0.024120406433685983
1.062	0.02473445955658151
1.064	0.025357666997835007
1.066	0.0259900698300685
1.068	0.02663170893696634
1.07	0.02728262501945417
1.072	0.027942858601761877
1.074	0.02861245003736615
1.076	0.029291439514827947
1.078	0.029979867063518826
1.08	0.0306777725592493
1.082	0.0313851957297953
1.084	0.03210217616033955
1.086	0.03282875329881681
1.088	0.03356496646117654
1.09	0.03431085483656779
1.092	0.035066457492441715
1.094	0.03583181337958576
1.096	0.036606961337081315
1.098	0.03739194009720326
1.1	0.038186788290247055
1.102	0.038991544449302216
1.104	0.039806247014967086
1.106	0.040630934340007446
1.108	0.04146564469396758
1.11	0.042310416267729335
1.112	0.04316528717803035
1.114	0.04403029547193738
1.116	0.044905479131277834
1.118	0.04579087607703989
1.12	0.046686524173734055
1.122	0.04759246123372169
1.124	0.048508725021519275
1.126	0.049435353258071066
1.128	0.05037238362500032
1.13	0.05131985376883602
1.132	0.052277801305223984
1.134	0.05324626382311636
1.136	0.05422527888894898
1.138	0.055214884050806365
1.14	0.0562151168425757
1.142	0.057226014788093
1.144	0.058247615405282865
1.146	0.05927995621029847
1.148	0.06032307472165602
1.15	0.061377008464373786
1.152	0.06244179497411219
1.154	0.06351747180132418
1.156	0.06460407651540565
1.158	0.06570164670886673
1.16	0.06681022000150796
1.162	0.06792983404461442
1.164	0.06906052652516624
1.166	0.07020233517007204
1.168	0.07135529775042063
1.17	0.0725194520857602
1.172	0.07369483604840273
1.174	0.07488148756775939
1.176	0.07607944463470899
1.178	0.07728874530599752
1.18	0.07850942770868022
1.182	0.07974153004459945
1.184	0.08098509059490773
1.186	0.08224014772463456
1.188	0.08350673988730485
1.19	0.08478490562960446
1.192	0.08607468359610498
1.194	0.08737611253404065
1.196	0.088689231298151
1.198	0.09001407885558359
1.2	0.09135069429086588
1.202	0.09269911681094585
1.204	0.09405938575031011
1.206	0.09543154057617548
1.208	0.09681562089376491
1.21	0.0982116664516685
1.212	0.09961971714729262
1.214	0.10103981303240393
1.216	0.10247199431876858
1.218	0.1039163013838978
1.22	0.10537277477689655
1.222	0.106841455224426
1.224	0.10832238363677811
1.226	0.10981560111408059
1.228	0.11132114895261849
1.23	0.11283906865129603
1.232	0.11436940191823186
1.234	0.11591219067750141
1.236	0.11746747707602669
1.238	0.11903530349062731
1.24	0.12061571253523146
1.242	0.12220874706825682
1.244	0.12381445020017608
1.246	0.12543286530126085
1.248	0.12706403600952412
1.25	0.12870800623886194
1.252	0.13036482018741033
1.254	0.1320345223461196
1.256	0.1337171575075594
1.258	0.13541277077496383
1.26	0.13712140757153018
1.262	0.13884311364997562
1.264	0.14057793510237027
1.266	0.14232591837025774
1.268	0.14408711025507143
1.27	0.14586155792886701
1.272	0.14764930894537828
1.274	0.1494504112514204
1.276	0.15126491319864718
1.278	0.15309286355568288
1.28	0.1549343115206527
1.282	0.15678930673411748
1.284	0.15865789929244256
1.286	0.16054013976162093
1.288	0.16243607919156627
1.29	0.16434576913090665
1.292	0.16626926164229747
1.294	0.1682066093182877
1.296	0.17015786529775734
1.298	0.17212308328296014
1.3	0.17410231755721264
1.302	0.17609562300323878
1.304	0.17810305512223412
1.306	0.1801246700536634
1.308	0.18216052459584842
1.31	0.18421067622737738
1.312	0.18627518312938965
1.314	0.1883541042087788
1.316	0.1904474991223691
1.318	0.19255542830211822
1.32	0.1946779529814131
1.322	0.19681513522250885
1.324	0.19896703794519535
1.326	0.2011337249567521
1.328	0.20331526098327565
1.33	0.20551171170246554
1.332	0.20772314377795456
1.334	0.20994962489528873
1.336	0.21219122379965444
1.338	0.21444801033547592
1.34	0.21672005548799936
1.342	0.2190074314269996
1.344	0.22131021155275857
1.346	0.22362847054446267
1.348	0.22596228441120184
1.35	0.2283117305457449
1.352	0.23067688778129797
1.354	0.23305783645146858
1.356	0.23545465845366811
1.358	0.2378674373162235
1.36	0.24029625826948
1.362	0.24274120832121243
1.364	0.24520237633669015
1.366	0.24767985312377913
1.368	0.2501737315235012
1.37	0.2526841065065074
1.372	0.25521107527598647
1.374	0.257754737377575
1.376	0.2603151948168951
1.378	0.26289255218542534
1.38	0.26548691679549025
1.382	0.26809839882523706
1.384	0.27072711147458095
1.386	0.27337317113322446
1.388	0.276036697561978
1.39	0.2787178140887905
1.392	0.281416647821061
1.394	0.28413332987603274
1.396	0.28686799563130794
1.398	0.289620784997816
1.4	0.29239184271791296
1.402	0.2951813186916727
1.404	0.2979893683349292
1.406	0.30081615297316616
1.408	0.30366184027603416
1.41	0.30652660473807875
1.412	0.30941062821222015
1.414	0.31231410050371533
1.416	0.3152372200337481
1.418	0.31818019458355423
1.42	0.32114324213216516
1.422	0.3241265918035325
1.424	0.3271304849421948
1.426	0.33015517634090624
1.428	0.33320093564911196
1.43	0.3362679764786339
1.432	0.33935582547234827
1.434	0.34246365074845775
1.436	0.34559066301643404
1.438	0.34873611567213403
1.44	0.35189930081672655
1.442	0.3550795457787445
1.444	0.35827621006014193
1.446	0.36148868264194406
1.448	0.3647163795966667
1.45	0.36795874196387246
1.452	0.3712152338526016
1.454	0.3744853407403385
1.456	0.3777685679430125
1.458	0.38106443923445166
1.46	0.3843724955969641
1.462	0.38769229408738926
1.464	0.39102340680519837
1.466	0.39436541995107766
1.468	0.397717932966001
1.47	0.4010805577421086
1.472	0.40445291789783644
1.474	0.4078346481106867
1.476	0.41122539350184567
1.478	0.4146248090675512
1.48	0.4180325591527168
1.482	0.4214483169628269
1.484	0.4248717641105847
1.486	0.42830259019416117
1.488	0.43174049240426027
1.49	0.4351851751574877
1.492	0.43863634975379046
1.494	0.4420937340559519
1.496	0.44555705218933667
1.498	0.44902603426024995
1.5	0.45250041609144415
1.502	0.45597993897343553
1.504	0.45946434943042375
1.506	0.46295339899971905
1.508	0.46644684402367803
1.51	0.4699444454532375
1.512	0.4734459686622204
1.514	0.47695118327165054
1.516	0.4804598629833897
1.518	0.48397178542245034
1.52	0.48748673198741205
1.522	0.49100448770839744
1.524	0.49452484111211464
1.526	0.49804758409351585
1.528	0.5015725117936471
1.53	0.5050994224833049
1.532	0.5086281174521399
1.534	0.5121584009028787
1.536	0.5156900798503495
1.538	0.5192229640250354
1.54	0.5227568657808839
1.542	0.5262916000071279
1.544	0.5298269840438923
1.546	0.533362837601366
1.548	0.536898982682349
1.55	0.5404352435079808
1.552	0.5439714464464827
1.554	0.5475074199447473
1.556	0.5510429944626297
1.558	0.5545780024097885
1.56	0.5581122780849571
1.562	0.561645657617505
1.564	0.5651779789111868
1.566	0.5687090815899578
1.568	0.572238806945759
1.57	0.5757669978881718
1.572	0.5792934988958504
1.574	0.5828181559696479
1.576	0.586340816587353
1.578	0.5898613296599607
1.58	0.5933795454894046
1.582	0.5968953157276836
1.584	0.6004084933373172
1.586	0.6039189325530663
1.588	0.6074264888448693
1.59	0.6109310188819258
1.592	0.6144323804978903
1.594	0.6179304326571143
1.596	0.6214250354219003
1.598	0.6249160499207139
1.6	0.628403338317321
1.602	0.6318867637808021
1.604	0.6353661904564121
1.606	0.6388414834372435
1.608	0.6423125087366643
1.61	0.6457791332614938
1.612	0.6492412247858856
1.614	0.6526986519258888
1.616	0.65615128411466
1.618	0.6595989915782946
1.62	0.6630416453122576
1.622	0.6664791170583841
1.624	0.6699112792824266
1.626	0.673338005152129
1.628	0.6767591685158033
1.63	0.6801746438813866
1.632	0.6835843063959645
1.634	0.6869880318257329
1.636	0.690385696536389
1.638	0.6937771774739251
1.64	0.6971623521458159
1.642	0.700541098602578
1.644	0.7039132954196877
1.646	0.7072788216798415
1.648	0.7106375569555456
1.65	0.7139893812920188
1.652	0.717334175190397
1.654	0.7206718195912253
1.656	0.7240021958582243
1.658	0.7273251857623205
1.66	0.7306406714659266
1.662	0.7339485355074615
1.664	0.7372486607861
1.666	0.7405409305467386
1.668	0.7438252283651701
1.67	0.7471014381334533
1.672	0.7503694440454725
1.674	0.7536291305826728
1.676	0.7568803824999651
1.678	0.7601230848117893
1.68	0.7633571227783283
1.682	0.7665823818918645
1.684	0.7697987478632673
1.686	0.7730061066086092
1.688	0.7762043442358948
1.69	0.7793933470319017
1.692	0.7825730014491198
1.694	0.7857431940927866
1.696	0.7889038117080063
1.698	0.7920547411669482
1.7	0.795195869456115
1.702	0.7983270836636762
1.704	0.801448270966857
1.706	0.8045593186193766
1.708	0.8076601139389301
1.71	0.8107505442947037
1.712	0.8138304970949206
1.714	0.8168998597744066
1.716	0.819958519782171
1.718	0.8230063645689971
1.72	0.8260432815750295
1.722	0.8290691582173598
1.724	0.832083881877598
1.726	0.8350873398894232
1.728	0.838079419526109
1.73	0.8410600079880164
1.732	0.8440289923900431
1.734	0.8469862597490304
1.736	0.8499316969711098
1.738	0.8528651908389929
1.74	0.8557866279991899
1.742	0.8586958949491522
1.744	0.8615928780243322
1.746	0.8644774633851506
1.748	0.8673495370038667
1.75	0.8702089846513403
1.752	0.8730556918836803
1.754	0.8758895440287694
1.756	0.878710426172661
1.758	0.8815182231458321
1.76	0.8843128195092916
1.762	0.8870940995405328
1.764	0.8898619472193157
1.766	0.8926162462132793
1.768	0.8953568798633658
1.77	0.898083731169052
1.772	0.9007966827733777
1.774	0.9034956169477543
1.776	0.9061804155765548
1.778	0.9088509601414633
1.78	0.9115071317055764
1.782	0.9141488108972479
1.784	0.9167758778936597
1.786	0.9193882124041098
1.788	0.9219856936530034
1.79	0.9245682003625317
1.792	0.9271356107350301
1.794	0.9296878024349936
1.796	0.9322246525707415
1.798	0.9347460376757112
1.8	0.9372518336893683
1.802	0.9397419159377122
1.804	0.942216159113364
1.806	0.9446744372552168
1.808	0.9471166237276261
1.81	0.9495425911991295
1.812	0.9519522116206627
1.814	0.9543453562032612
1.816	0.9567218953952212
1.818	0.9590816988586919
1.82	0.9614246354456839
1.822	0.963750573173459
1.824	0.9660593791992811
1.826	0.9683509197944954
1.828	0.9706250603179104
1.83	0.9728816651884483
1.832	0.9751205978570346
1.834	0.9773417207776897
1.836	0.9795448953777899
1.838	0.9817299820274576
1.84	0.9838968400080437
1.842	0.9860453274796585
1.844	0.9881753014477079
1.846	0.9902866177283914
1.848	0.9923791309131093
1.85	0.9944526943317299
1.852	0.9965071600146658
1.854	0.9985423786536946
1.856	1.0005581995614732
1.858	1.0025544706296747
1.86	1.004531038285684
1.862	1.006487747447781
1.864	1.0084244414787333
1.866	1.0103409621377226
1.868	1.0122371495305162
1.87	1.0141128420577956
1.872	1.0159678763615452
1.874	1.0178020872694025
1.876	1.0196153077368564
1.878	1.021407368787184
1.88	1.023178099449002
1.882	1.0249273266912968
1.884	1.0266548753558038
1.886	1.0283605680865782
1.888	1.0300442252566013
1.89	1.031705664891256
1.892	1.0333447025884812
1.894	1.0349611514354202
1.896	1.0365548219213447
1.898	1.0381255218466356
1.9	1.039673056227576
1.902	1.0411972271967027
1.904	1.042697833898428
1.906	1.04417467237964
1.908	1.0456275354749487
1.91	1.0470562126862362
1.912	1.0484604900561225
1.914	1.0498401500349457
1.916	1.051194971340804
1.918	1.052524728812184
1.92	1.053829193252649
1.922	1.055108131267014
1.924	1.0563613050883955
1.926	1.0575884723954487
1.928	1.0587893861190611
1.93	1.0599637942376932
1.932	1.061111439560474
1.934	1.0622320594970895
1.936	1.0633253858133902
1.938	1.0643911443715428
1.94	1.0654290548534353
1.942	1.0664388304658972
1.944	1.0674201776261583
1.946	1.0683727956257836
1.948	1.069296376271141
1.95	1.0701906034982211
1.952	1.0710551529593944
1.954	1.0718896915793892
1.956	1.0726938770774617
1.958	1.0734673574523381
1.96	1.0742097704260893
1.962	1.0749207428426
1.964	1.0755998900157098
1.966	1.0762468150214484
1.968	1.0768611079279984
1.97	1.0774423449561177
1.972	1.0779900875616772
1.974	1.0785038814307202
1.976	1.0789832553759522
1.978	1.0794277201218068
1.98	1.0798367669631082
1.982	1.0802098662798207
1.984	1.0805464658872967
1.986	1.080845989197729
1.988	1.0811078331639432
1.99	1.0813313659711001
1.992	1.0815159244349428
1.994	1.0816608110566082
1.996	1.0817652906731867
1.998	1.0818285866294828
2.0	1.0818498763788758
2.002	1.0818285866294828
2.004	1.0817652906731867
2.006	1.0816608110566082
2.008	1.0815159244349428
2.01	1.0813313659711001
2.012	1.0811078331639432
2.014	1.080845989197729
2.016	1.0805464658872967
2.018	1.0802098662798207
2.02	1.0798367669631082
2.022	1.0794277201218068
2.024	1.0789832553759522
2.026	1.0785038814307202
2.028	1.0779900875616772
2.03	1.0774423449561177
2.032	1.0768611079279984
2.034	1.0762468150214484
2.036	1.0755998900157098
2.038	1.0749207428426
2.04	1.0742097704260893
2.042	1.0734673574523381
2.044	1.0726938770774617
2.046	1.0718896915793892
2.048	1.0710551529593944
2.05	1.0701906034982211
2.052	1.069296376271141
2.054	1.0683727956257836
2.056	1.0674201776261583
2.058	1.0664388304658972
2.06	1.0654290548534353
2.062	1.0643911443715428
2.064	1.0633253858133902
2.066	1.0622320594970895
2.068	1.061111439560474
2.07	1.0599637942376932
2.072	1.0587893861190611
2.074	1.0575884723954487
2.076	1.0563613050883955
2.078	1.055108131267014
2.08	1.053829193252649
2.082	1.052524728812184
2.084	1.051194971340804
2.086	1.0498401500349457
2.088	1.0484604900561225
2.09	1.0470562126862362
2.092	1.0456275354749487
2.094	1.04417467237964
2.096	1.042697833898428
2.098	1.0411972271967027
2.1	1.039673056227576
2.102	1.0381255218466356
2.104	1.0365548219213447
2.106	1.0349611514354202
2.108	1.0333447025884812
2.11	1.031705664891256
2.112	1.0300442252566013
2.114	1.0283605680865782
2.116	1.0266548753558038
2.118	1.0249273266912968
2.12	1.023178099449002
2.122	1.021407368787184
2.124	1.0196153077368564
2.126	1.0178020872694025
2.128	1.0159678763615452
2.13	1.0141128420577956
2.132	1.0122371495305162
2.134	1.0103409621377226
2.136	1.0084244414787333
2.138	1.006487747447781
2.14	1.004531038285684
2.142	1.0025544706296747
2.144	1.0005581995614732
2.146	0.9985423786536946
2.148	0.9965071600146658
2.15	0.9944526943317299
2.152	0.9923791309131093
2.154	0.9902866177283914
2.156	0.9881753014477079
2.158	0.9860453274796585
2.16	0.9838968400080437
2.162	0.9817299820274576
2.164	0.9795448953777899
2.166	0.9773417207776897
2.168	0.9751205978570346
2.17	0.9728816651884483
2.172	0.9706250603179104
2.174	0.9683509197944954
2.176	0.9660593791992811
2.178	0.963750573173459
2.18	0.9614246354456839
2.182	0.9590816988586919
2.184	0.9567218953952212
2.186	0.9543453562032612
2.188	0.9519522116206627
2.19	0.9495425911991295
2.192	0.9471166237276261
2.194	0.9446744372552168
2.196	0.942216159113364
2.198	0.9397419159377122
2.2	0.9372518336893683
2.202	0.9347460376757112
2.204	0.9322246525707415
2.206	0.9296878024349936
2.208	0.9271356107350301
2.21	0.9245682003625317
2.212	0.9219856936530034
2.214	0.9193882124041098
2.216	0.9167758778936597
2.218	0.9141488108972479
2.22	0.9115071317055764
2.222	0.9088509601414633
2.224	0.9061804155765548
2.226	0.9034956169477543
2.228	0.9007966827733777
2.23	0.898083731169052
2.232	0.8953568798633658
2.234	0.8926162462132793
2.236	0.8898619472193157
2.238	0.8870940995405328
2.24	0.8843128195092916
2.242	0.8815182231458321
2.244	0.878710426172661
2.246	0.8758895440287694
2.248	0.8730556918836803
2.25	0.8702089846513403
2.252	0.8673495370038667
2.254	0.8644774633851506
2.256	0.8615928780243322
2.258	0.8586958949491522
2.26	0.8557866279991899
2.262	0.8528651908389929
2.264	0.8499316969711098
2.266	0.8469862597490304
2.268	0.8440289923900431
2.27	0.8410600079880164
2.272	0.838079419526109
2.274	0.8350873398894232
2.276	0.832083881877598
2.278	0.8290691582173598
2.28	0.8260432815750295
2.282	0.8230063645689971
2.284	0.819958519782171
2.286	0.8168998597744066
2.288	0.8138304970949206
2.29	0.8107505442947037
2.292	0.8076601139389301
2.294	0.8045593186193766
2.296	0.801448270966857
2.298	0.7983270836636762
2.3	0.795195869456115
2.302	0.7920547411669482
2.304	0.7889038117080063
2.306	0.7857431940927866
2.308	0.7825730014491198
2.31	0.7793933470319017
2.312	0.7762043442358948
2.314	0.7730061066086092
2.316	0.7697987478632673
2.318	0.7665823818918645
2.32	0.7633571227783283
2.322	0.7601230848117893
2.324	0.7568803824999651
2.326	0.7536291305826728
2.328	0.7503694440454725
2.33	0.7471014381334533
2.332	0.7438252283651701
2.334	0.7405409305467386
2.336	0.7372486607861
2.338	0.7339485355074615
2.34	0.7306406714659266
2.342	0.7273251857623205
2.344	0.7240021958582243
2.346	0.7206718195912253
2.348	0.717334175190397
2.35	0.7139893812920188
2.352	0.7106375569555456
2.354	0.7072788216798415
2.356	0.7039132954196877
2.358	0.700541098602578
2.36	0.6971623521458159
2.362	0.6937771774739251
2.364	0.690385696536389
2.366	0.6869880318257329
2.368	0.6835843063959645
2.37	0.6801746438813866
2.372	0.6767591685158033
2.374	0.673338005152129
2.376	0.6699112792824266
2.378	0.6664791170583841
2.38	0.6630416453122576
2.382	0.6595989915782946
2.384	0.65615128411466
2.386	0.6526986519258888
2.388	0.6492412247858856
2.39	0.6457791332614938
2.392	0.6423125087366643
2.394	0.6388414834372435
2.396	0.6353661904564121
2.398	0.6318867637808021
2.4	0.628403338317321
2.402	0.6249160499207139
2.404	0.6214250354219003
2.406	0.6179304326571143
2.408	0.6144323804978903
2.41	0.6109310188819258
2.412	0.6074264888448693
2.414	0.6039189325530663
2.416	0.6004084933373172
2.418	0.5968953157276836
2.42	0.5933795454894046
2.422	0.5898613296599607
2.424	0.586340816587353
2.426	0.5828181559696479
2.428	0.5792934988958504
2.43	0.5757669978881718
2.432	0.572238806945759
2.434	0.5687090815899578
2.436	0.5651779789111868
2.438	0.561645657617505
2.44	0.5581122780849571
2.442	0.5545780024097885
2.444	0.5510429944626297
2.446	0.5475074199447473
2.448	0.5439714464464827
2.45	0.5404352435079808
2.452	0.536898982682349
2.454	0.533362837601366
2.456	0.5298269840438923
2.458	0.5262916000071279
2.46	0.5227568657808839
2.462	0.5192229640250354
2.464	0.5156900798503495
2.466	0.5121584009028787
2.468	0.5086281174521399
2.47	0.5050994224833049
2.472	0.5015725117936471
2.474	0.49804758409351585
2.476	0.49452484111211464
2.478	0.49100448770839744
2.48	0.48748673198741205
2.482	0.48397178542245034
2.484	0.4804598629833897
2.486	0.47695118327165054
2.488	0.4734459686622204
2.49	0.4699444454532375
2.492	0.46644684402367803
2.494	0.46295339899971905
2.496	0.45946434943042375
2.498	0.45597993897343553
2.5	0.45250041609144415
2.502	0.44902603426024995
2.504	0.44555705218933667
2.506	0.4420937340559519
2.508	0.43863634975379046
2.51	0.4351851751574877
2.512	0.43174049240426027
2.514	0.42830259019416117
2.516	0.4248717641105847
2.518	0.4214483169628269
2.52	0.4180325591527168
2.522	0.4146248090675512
2.524	0.41122539350184567
2.526	0.4078346481106867
2.528	0.40445291789783644
2.53	0.4010805577421086
2.532	0.397717932966001
2.534	0.39436541995107766
2.536	0.39102340680519837
2.538	0.38769229408738926
2.54	0.3843724955969641
2.542	0.38106443923445166
2.544	0.3777685679430125
2.546	0.3744853407403385
2.548	0.3712152338526016
2.55	0.36795874196387246
2.552	0.3647163795966667
2.554	0.36148868264194406
2.556	0.35827621006014193
2.558	0.3550795457787445
2.56	0.35189930081672655
2.562	0.34873611567213403
2.564	0.34559066301643404
2.566	0.34246365074845775
2.568	0.33935582547234827
2.57	0.3362679764786339
2.572	0.33320093564911196
2.574	0.33015517634090624
2.576	0.3271304849421948
2.578	0.3241265918035325
2.58	0.32114324213216516
2.582	0.31818019458355423
2.584	0.3152372200337481
2.586	0.31231410050371533
2.588	0.30941062821222015
2.59	0.30652660473807875
2.592	0.30366184027603416
2.594	0.30081615297316616
2.596	0.2979893683349292
2.598	0.2951813186916727
2.6	0.29239184271791296
2.602	0.289620784997816
2.604	0.28686799563130794
2.606	0.28413332987603274
2.608	0.281416647821061
2.61	0.2787178140887905
2.612	0.276036697561978
2.614	0.27337317113322446
2.616	0.27072711147458095
2.618	0.26809839882523706
2.62	0.26548691679549025
2.622	0.26289255218542534
2.624	0.2603151948168951
2.626	0.257754737377575
2.628	0.25521107527598647
2.63	0.2526841065065074
2.632	0.2501737315235012
2.634	0.24767985312377913
2.636	0.24520237633669015
2.638	0.24274120832121243
2.64	0.24029625826948
2.642	0.2378674373162235
2.644	0.23545465845366811
2.646	0.23305783645146858
2.648	0.23067688778129797
2.65	0.2283117305457449
2.652	0.22596228441120184
2.654	0.22362847054446267
2.656	0.22131021155275857
2.658	0.2190074314269996
2.66	0.21672005548799936
2.662	0.21444801033547592
2.664	0.21219122379965444
2.666	0.20994962489528873
2.668	0.20772314377795456
2.67	0.20551171170246554
2.672	0.20331526098327565
2.674	0.2011337249567521
2.676	0.19896703794519535
2.678	0.19681513522250885
2.68	0.1946779529814131
2.682	0.19255542830211822
2.684	0.1904474991223691
2.686	0.1883541042087788
2.688	0.18627518312938965
2.69	0.18421067622737738
2.692	0.18216052459584842
2.694	0.1801246700536634
2.696	0.17810305512223412
2.698	0.17609562300323878
2.7	0.17410231755721264
2.702	0.17212308328296014
2.704	0.17015786529775734
2.706	0.1682066093182877
2.708	0.16626926164229747
2.71	0.16434576913090665
2.712	0.16243607919156627
2.714	0.16054013976162093
2.716	0.15865789929244256
2.718	0.15678930673411748
2.72	0.1549343115206527
2.722	0.15309286355568288
2.724	0.15126491319864718
2.726	0.1494504112514204
2.728	0.14764930894537828
2.73	0.14586155792886701
2.732	0.14408711025507143
2.734	0.14232591837025774
2.736	0.14057793510237027
2.738	0.13884311364997562
2.74	0.13712140757153018
2.742	0.13541277077496383
2.744	0.1337171575075594
2.746	0.1320345223461196
2.748	0.13036482018741033
2.75	0.12870800623886194
2.752	0.12706403600952412
2.754	0.12543286530126085
2.756	0.12381445020017608
2.758	0.12220874706825682
2.76	0.12061571253523146
2.762	0.11903530349062731
2.764	0.11746747707602669
2.766	0.11591219067750141
2.768	0.11436940191823186
2.77	0.11283906865129603
2.772	0.11132114895261849
2.774	0.10981560111408059
2.776	0.10832238363677811
2.778	0.106841455224426
2.78	0.10537277477689655
2.782	0.1039163013838978
2.784	0.10247199431876858
2.786	0.10103981303240393
2.788	0.09961971714729262
2.79	0.0982116664516685
2.792	0.09681562089376491
2.794	0.09543154057617548
2.796	0.09405938575031011
2.798	0.09269911681094585
2.8	0.09135069429086588
2.802	0.09001407885558359
2.804	0.088689231298151
2.806	0.08737611253404065
2.808	0.08607468359610498
2.81	0.08478490562960446
2.812	0.08350673988730485
2.814	0.08224014772463456
2.816	0.08098509059490773
2.818	0.07974153004459945
2.82	0.07850942770868022
2.822	0.07728874530599752
2.824	0.07607944463470899
2.826	0.07488148756775939
2.828	0.07369483604840273
2.83	0.0725194520857602
2.832	0.07135529775042063
2.834	0.07020233517007204
2.836	0.06906052652516624
2.838	0.06792983404461442
2.84	0.06681022000150796
2.842	0.06570164670886673
2.844	0.06460407651540565
2.846	0.06351747180132418
2.848	0.06244179497411219
2.85	0.061377008464373786
2.852	0.06032307472165602
2.854	0.05927995621029847
2.856	0.058247615405282865
2.858	0.057226014788093
2.86	0.0562151168425757
2.862	0.055214884050806365
2.864	0.05422527888894898
2.866	0.05324626382311636
2.868	0.052277801305223984
2.87	0.05131985376883602
2.872	0.05037238362500032
2.874	0.049435353258071066
2.876	0.048508725021519275
2.878	0.04759246123372169
2.88	0.046686524173734055
2.882	0.04579087607703989
2.884	0.044905479131277834
2.886	0.04403029547193738
2.888	0.04316528717803035
2.89	0.042310416267729335
2.892	0.04146564469396758
2.894	0.040630934340007446
2.896	0.039806247014967086
2.898	0.038991544449302216
2.9	0.038186788290247055
2.902	0.03739194009720326
2.904	0.036606961337081315
2.906	0.03583181337958576
2.908	0.035066457492441715
2.91	0.03431085483656779
2.912	0.03356496646117654
2.914	0.03282875329881681
2.916	0.03210217616033955
2.918	0.0313851957297953
2.92	0.0306777725592493
2.922	0.029979867063518826
2.924	0.029291439514827947
2.926	0.02861245003736615
2.928	0.027942858601761877
2.93	0.02728262501945417
2.932	0.02663170893696634
2.934	0.0259900698300685
2.936	0.025357666997835007
2.938	0.02473445955658151
2.94	0.024120406433685983
2.942	0.023515466361277288
2.944	0.022919597869797425
2.946	0.022332759281424693
2.948	0.02175490870335368
2.95	0.021186004020924742
2.952	0.020626002890598804
2.954	0.020074862732768158
2.956	0.019532540724400433
2.958	0.01899899379150097
2.96	0.018474178601394275
2.962	0.017958051554810193
2.964	0.017450568777770167
2.966	0.016951686113263385
2.968	0.01646135911270486
2.97	0.015979543027161328
2.972	0.015506192798341865
2.974	0.01504126304933728
2.976	0.014584708075100677
2.978	0.014136481832653439
2.98	0.013696537931006884
2.982	0.013264829620790964
2.984	0.012841309783565092
2.986	0.012425930920810268
2.988	0.01201864514257698
2.99	0.01161940415578101
2.992	0.011228159252120694
2.994	0.010844861295611474
2.996	0.010469460709706575
2.998	0.010101907463989842
3.0	0.009742151060422142
3.002	0.009390140519114926
3.004	0.009045824363611394
3.006	0.008709150605645411
3.008	0.008380066729360463
3.01	0.008058519674952944
3.012	0.007744455821717426
3.014	0.0074378209704552885
3.016	0.007138560325221887
3.018	0.006846618474369367
3.02	0.006561939370855679
3.022	0.006284466311772475
3.024	0.006014141917056061
3.026	0.005750908107329916
3.028	0.005494706080837124
3.03	0.005245476289403922
3.032	0.005003158413390614
3.034	0.004767691335552911
3.036	0.004539013113769942
3.038	0.004317060952561028
3.04	0.004101771173315696
3.042	0.003893079183169076
3.044	0.0036909194424297577
3.046	0.0034952254304758956
3.048	0.0033059296100169337
3.05	0.0031229633896227797
3.052	0.0029462570844021527
3.054	0.0027757398747082045
3.056	0.002611339762743755
3.058	0.0024529835269205416
3.06	0.002300596673810211
3.062	0.0021541033875357623
3.064	0.002013426476400678
3.066	0.0018784873165677892
3.068	0.0017492057925729346
3.07	0.0016255002344249623
3.072	0.0015072873510400438
3.074	0.0013944821597320963
3.076	0.0012869979114348215
3.078	0.0011847460113243273
3.08	0.0010876359344584186
3.082	0.0009955751360307304
3.084	0.0009084689557679083
3.086	0.0008262205159736483
3.088	0.0007487306126587288
3.09	0.0006758975991309306
3.092	0.0006076172613636143
3.094	0.0005437826843556638
3.096	0.0004842841086458074
3.098	0.00042900877599078534
3.1	0.0003778407631505262
3.102	0.00033066080254210567
3.104	0.0002873460884087898
3.106	0.00024777006693759915
3.108	0.00021180220856296082
3.11	0.00017930776046762124
3.112	0.00015014747697392888
3.114	0.000124177325213453
3.116	0.00010124816306678573
3.118	8.120538589732017e-5
3.12	6.388853805686968e-5
3.122	4.913088449211636e-5
3.124	3.675893699716347e-5
3.126	2.6591928711048457e-5
3.128	1.8441229317624902e-5
3.13	1.2109692032412009e-5
3.132	7.390921717836951e-6
3.134	4.0684514170403335e-6
3.136	1.91481193835899e-6
3.138	6.904758725334581e-7
3.14	1.4265330169210833e-7
3.142	3.911173664453149e-9
3.144	0.0
3.146	0.0
3.148	0.0
3.15	0.0
3.152	0.0
3.154	0.0
3.156	0.0
3.158	0.0
3.16	0.0
3.162	0.0
3.164	0.0
3.166	0.0
3.168	0.0
3.17	0.0
3.172	0.0
3.174	0.0
3.176	0.0
3.178	0.0
3.18	0.0
3.182	0.0
3.184	0.0
3.186	0.0
3.188	0.0
3.19	0.0
3.192	0.0
3.194	0.0
3.196	0.0
3.198	0.0
3.2	0.0
3.202	0.0
3.204	0.0
3.206	0.0
3.208	0.0
3.21	0.0
3.212	0.0
3.214	0.0
3.216	0.0
3.218	0.0
3.22	0.0
3.222	0.0
3.224	0.0
3.226	0.0
3.228	0.0
3.23	0.0
3.232	0.0
3.234	0.0
3.236	0.0
3.238	0.0
3.24	0.0
3.242	0.0
3.244	0.0
3.246	0.0
3.248	0.0
3.25	0.0
3.252	0.0
3.254	0.0
3.256	0.0
3.258	0.0
3.26	0.0
3.262	0.0
3.264	0.0
3.266	0.0
3.268	0.0
3.27	0.0
3.272	0.0
3.274	0.0
3.276	0.0
3.278	0.0
3.28	0.0
3.282	0.0
3.284	0.0
3.286	0.0
3.288	0.0
3.29	0.0
3.292	0.0
3.294	0.0
3.296	0.0
3.298	0.0
3.3	0.0
3.302	0.0
3.304	0.0
3.306	0.0
3.308	0.0
3.31	0.0
3.312	0.0
3.314	0.0
3.316	0.0
3.318	0.0
3.32	0.0
3.322	0.0
3.324	0.0
3.326	0.0
3.328	0.0
3.33	0.0
3.332	0.0
3.334	0.0
3.336	0.0
3.338	0.0
3.34	0.0
3.342	0.0
3.344	0.0
3.346	0.0
3.348	0.0
3.35	0.0
3.352	0.0
3.354	0.0
3.356	0.0
3.358	0.0
3.36	0.0
3.362	0.0
3.364	0.0
3.366	0.0
3.368	0.0
3.37	0.0
3.372	0.0
3.374	0.0
3.376	0.0
3.378	0.0
3.38	0.0
3.382	0.0
3.384	0.0
3.386	0.0
3.388	0.0
3.39	0.0
3.392	0.0
3.394	0.0
3.396	0.0
3.398	0.0
3.4	0.0
3.402	0.0
3.404	0.0
3.406	0.0
3.408	0.0
3.41	0.0
3.412	0.0
3.414	0.0
3.416	0.0
3.418	0.0
3.42	0.0
3.422	0.0
3.424	0.0
3.426	0.0
3.428	0.0
3.43	0.0
3.432	0.0
3.434	0.0
3.436	0.0
3.438	0.0
3.44	0.0
3.442	0.0
3.444	0.0
3.446	0.0
3.448	0.0
3.45	0.0
3.452	0.0
3.454	0.0
3.456	0.0
3.458	0.0
3.46	0.0
3.462	0.0
3.464	0.0
3.466	0.0
3.468	0.0
3.47	0.0
3.472	0.0
3.474	0.0
3.476	0.0
3.478	0.0
3.48	0.0
3.482	0.0
3.484	0.0
3.486	0.0
3.488	0.0
3.49	0.0
3.492	0.0
3.494	0.0
3.496	0.0
3.498	0.0
3.5	0.0
3.502	0.0
3.504	0.0
3.506	0.0
3.508	0.0
3.51	0.0
3.512	0.0
3.514	0.0
3.516	0.0
3.518	0.0
3.52	0.0
3.522	0.0
3.524	0.0
3.526	0.0
3.528	0.0
3.53	0.0
3.532	0.0
3.534	0.0
3.536	0.0
3.538	0.0
3.54	0.0
3.542	0.0
3.544	0.0
3.546	0.0
3.548	0.0
3.55	0.0
3.552	0.0
3.554	0.0
3.556	0.0
3.558	0.0
3.56	0.0
3.562	0.0
3.564	0.0
3.566	0.0
3.568	0.0
3.57	0.0
3.572	0.0
3.574	0.0
3.576	0.0
3.578	0.0
3.58	0.0
3.582	0.0
3.584	0.0
3.586	0.0
3.588	0.0
3.59	0.0
3.592	0.0
3.594	0.0
3.596	0.0
3.598	0.0
3.6	0.0
3.602	0.0
3.604	0.0
3.606	0.0
3.608	0.0
3.61	0.0
3.612	0.0
3.614	0.0
3.616	0.0
3.618	0.0
3.62	0.0
3.622	0.0
3.624	0.0
3.626	0.0
3.628	0.0
3.63	0.0
3.632	0.0
3.634	0.0
3.636	0.0
3.638	0.0
3.64	0.0
3.642	0.0
3.644	0.0
3.646	0.0
3.648	0.0
3.65	0.0
3.652	0.0
3.654	0.0
3.656	0.0
3.658	0.0
3.66	0.0
3.662	0.0
3.664	0.0
3.666	0.0
3.668	0.0
3.67	0.0
3.672	0.0
3.674	0.0
3.676	0.0
3.678	0.0
3.68	0.0
3.682	0.0
3.684	0.0
3.686	0.0
3.688	0.0
3.69	0.0
3.692	0.0
3.694	0.0
3.696	0.0
3.698	0.0
3.7	0.0
3.702	0.0
3.704	0.0
3.706	0.0
3.708	0.0
3.71	0.0
3.712	0.0
3.714	0.0
3.716	0.0
3.718	0.0
3.72	0.0
3.722	0.0
3.724	0.0
3.726	0.0
3.728	0.0
3.73	0.0
3.732	0.0
3.734	0.0
3.736	0.0
3.738	0.0
3.74	0.0
3.742	0.0
3.744	0.0
3.746	0.0
3.748	0.0
3.75	0.0
3.752	0.0
3.754	0.0
3.756	0.0
3.758	0.0
3.76	0.0
3.762	0.0
3.764	0.0
3.766	0.0
3.768	0.0
3.77	0.0
3.772	0.0
3.774	0.0
3.776	0.0
3.778	0.0
3.78	0.0
3.782	0.0
3.784	0.0
3.786	0.0
3.788	0.0
3.79	0.0
3.792	0.0
3.794	0.0
3.796	0.0
3.798	0.0
3.8	0.0
3.802	0.0
3.804	0.0
3.806	0.0
3.808	0.0
3.81	0.0
3.812	0.0
3.814	0.0
3.816	0.0
3.818	0.0
3.82	0.0
3.822	0.0
3.824	0.0
3.826	0.0
3.828	0.0
3.83	0.0
3.832	0.0
3.834	0.0
3.836	0.0
3.838	0.0
3.84	0.0
3.842	0.0
3.844	0.0
3.846	0.0
3.848	0.0
3.85	0.0
3.852	0.0
3.854	0.0
3.856	0.0
3.858	0.0
3.86	0.0
3.862	0.0
3.864	0.0
3.866	0.0
3.868	0.0
3.87	0.0
3.872	0.0
3.874	0.0
3.876	0.0
3.878	0.0
3.88	0.0
3.882	0.0
3.884	0.0
3.886	0.0
3.888	0.0
3.89	0.0
3.892	0.0
3.894	0.0
3.896	0.0
3.898	0.0
3.9	0.0
3.902	0.0
3.904	0.0
3.906	0.0
3.908	0.0
3.91	0.0
3.912	0.0
3.914	0.0
3.916	0.0
3.918	0.0
3.92	0.0
3.922	0.0
3.924	0.0
3.926	0.0
3.928	0.0
3.93	0.0
3.932	0.0
3.934	0.0
3.936	0.0
3.938	0.0
3.94	0.0
3.942	0.0
3.944	0.0
3.946	0.0
3.948	0.0
3.95	0.0
3.952	0.0
3.954	0.0
3.956	0.0
3.958	0.0
3.96	0.0
3.962	0.0
3.964	0.0
3.966	0.0
3.968	0.0
3.97	0.0
3.972	0.0
3.974	0.0
3.976	0.0
3.978	0.0
3.98	0.0
3.982	0.0
3.984	0.0
3.986	0.0
3.988	0.0
3.99	0.0
3.992	0.0
3.994	0.0
3.996	0.0
3.998	0.0
4.0	0.0


==> figures/data/1D_example_nx_8_ddf_Yang3_alpha_2/Rm.txt <==
0.2857142857142857	0.0
0.8571428571428571	0.028831265452640458
1.4285714285714286	0.43749999999999994
2.0	0.817337469094719
2.5714285714285716	0.43750000000000006
3.142857142857143	0.028831265452640458
3.7142857142857144	0.0


==> figures/data/1D_example_nx_8_ddf_Yang3_alpha_2/exact_solution.txt <==
0.0	1.0
0.002	0.999
0.004	0.998
0.006	0.997
0.008	0.996
0.01	0.995
0.012	0.994
0.014	0.993
0.016	0.992
0.018	0.991
0.02	0.99
0.022	0.989
0.024	0.988
0.026	0.987
0.028	0.986
0.03	0.985
0.032	0.984
0.034	0.983
0.036	0.982
0.038	0.981
0.04	0.98
0.042	0.979
0.044	0.978
0.046	0.977
0.048	0.976
0.05	0.975
0.052	0.974
0.054	0.973
0.056	0.972
0.058	0.971
0.06	0.97
0.062	0.969
0.064	0.968
0.066	0.967
0.068	0.966
0.07	0.965
0.072	0.964
0.074	0.963
0.076	0.962
0.078	0.961
0.08	0.96
0.082	0.959
0.084	0.958
0.086	0.957
0.088	0.956
0.09	0.955
0.092	0.954
0.094	0.953
0.096	0.952
0.098	0.951
0.1	0.95
0.102	0.949
0.104	0.948
0.106	0.947
0.108	0.946
0.11	0.945
0.112	0.944
0.114	0.943
0.116	0.942
0.118	0.9410000000000001
0.12	0.94
0.122	0.9390000000000001
0.124	0.938
0.126	0.937
0.128	0.9359999999999999
0.13	0.935
0.132	0.9339999999999999
0.134	0.933
0.136	0.9319999999999999
0.138	0.931
0.14	0.9299999999999999
0.142	0.929
0.144	0.928
0.146	0.927
0.148	0.926
0.15	0.925
0.152	0.924
0.154	0.923
0.156	0.922
0.158	0.921
0.16	0.92
0.162	0.919
0.164	0.918
0.166	0.917
0.168	0.916
0.17	0.915
0.172	0.914
0.174	0.913
0.176	0.912
0.178	0.911
0.18	0.91
0.182	0.909
0.184	0.908
0.186	0.907
0.188	0.906
0.19	0.905
0.192	0.904
0.194	0.903
0.196	0.902
0.198	0.901
0.2	0.9
0.202	0.899
0.204	0.898
0.206	0.897
0.208	0.896
0.21	0.895
0.212	0.894
0.214	0.893
0.216	0.892
0.218	0.891
0.22	0.89
0.222	0.889
0.224	0.888
0.226	0.887
0.228	0.886
0.23	0.885
0.232	0.884
0.234	0.883
0.236	0.882
0.238	0.881
0.24	0.88
0.242	0.879
0.244	0.878
0.246	0.877
0.248	0.876
0.25	0.875
0.252	0.874
0.254	0.873
0.256	0.872
0.258	0.871
0.26	0.87
0.262	0.869
0.264	0.868
0.266	0.867
0.268	0.866
0.27	0.865
0.272	0.864
0.274	0.863
0.276	0.862
0.278	0.861
0.28	0.86
0.282	0.859
0.284	0.858
0.286	0.857
0.288	0.856
0.29	0.855
0.292	0.854
0.294	0.853
0.296	0.852
0.298	0.851
0.3	0.85
0.302	0.849
0.304	0.848
0.306	0.847
0.308	0.846
0.31	0.845
0.312	0.844
0.314	0.843
0.316	0.842
0.318	0.841
0.32	0.84
0.322	0.839
0.324	0.838
0.326	0.837
0.328	0.836
0.33	0.835
0.332	0.834
0.334	0.833
0.336	0.832
0.338	0.831
0.34	0.83
0.342	0.829
0.344	0.8280000000000001
0.346	0.827
0.348	0.8260000000000001
0.35	0.825
0.352	0.8240000000000001
0.354	0.823
0.356	0.8220000000000001
0.358	0.821
0.36	0.8200000000000001
0.362	0.819
0.364	0.8180000000000001
0.366	0.817
0.368	0.8160000000000001
0.37	0.815
0.372	0.8140000000000001
0.374	0.813
0.376	0.812
0.378	0.8109999999999999
0.38	0.81
0.382	0.8089999999999999
0.384	0.808
0.386	0.8069999999999999
0.388	0.806
0.39	0.8049999999999999
0.392	0.804
0.394	0.8029999999999999
0.396	0.802
0.398	0.8009999999999999
0.4	0.8
0.402	0.7989999999999999
0.404	0.798
0.406	0.7969999999999999
0.408	0.796
0.41	0.795
0.412	0.794
0.414	0.793
0.416	0.792
0.418	0.791
0.42	0.79
0.422	0.789
0.424	0.788
0.426	0.787
0.428	0.786
0.43	0.785
0.432	0.784
0.434	0.783
0.436	0.782
0.438	0.781
0.44	0.78
0.442	0.779
0.444	0.778
0.446	0.777
0.448	0.776
0.45	0.775
0.452	0.774
0.454	0.773
0.456	0.772
0.458	0.771
0.46	0.77
0.462	0.769
0.464	0.768
0.466	0.767
0.468	0.766
0.47	0.765
0.472	0.764
0.474	0.763
0.476	0.762
0.478	0.761
0.48	0.76
0.482	0.759
0.484	0.758
0.486	0.757
0.488	0.756
0.49	0.755
0.492	0.754
0.494	0.753
0.496	0.752
0.498	0.751
0.5	0.75
0.502	0.749
0.504	0.748
0.506	0.747
0.508	0.746
0.51	0.745
0.512	0.744
0.514	0.743
0.516	0.742
0.518	0.741
0.52	0.74
0.522	0.739
0.524	0.738
0.526	0.737
0.528	0.736
0.53	0.735
0.532	0.734
0.534	0.733
0.536	0.732
0.538	0.731
0.54	0.73
0.542	0.729
0.544	0.728
0.546	0.727
0.548	0.726
0.55	0.725
0.552	0.724
0.554	0.723
0.556	0.722
0.558	0.721
0.56	0.72
0.562	0.719
0.564	0.718
0.566	0.7170000000000001
0.568	0.716
0.57	0.7150000000000001
0.572	0.714
0.574	0.7130000000000001
0.576	0.712
0.578	0.7110000000000001
0.58	0.71
0.582	0.7090000000000001
0.584	0.708
0.586	0.7070000000000001
0.588	0.706
0.59	0.7050000000000001
0.592	0.704
0.594	0.7030000000000001
0.596	0.702
0.598	0.7010000000000001
0.6	0.7
0.602	0.6990000000000001
0.604	0.698
0.606	0.6970000000000001
0.608	0.696
0.61	0.6950000000000001
0.612	0.694
0.614	0.6930000000000001
0.616	0.692
0.618	0.6910000000000001
0.62	0.69
0.622	0.6890000000000001
0.624	0.688
0.626	0.687
0.628	0.6859999999999999
0.63	0.685
0.632	0.6839999999999999
0.634	0.683
0.636	0.6819999999999999
0.638	0.681
0.64	0.6799999999999999
0.642	0.679
0.644	0.6779999999999999
0.646	0.677
0.648	0.6759999999999999
0.65	0.675
0.652	0.6739999999999999
0.654	0.673
0.656	0.6719999999999999
0.658	0.671
0.66	0.6699999999999999
0.662	0.669
0.664	0.6679999999999999
0.666	0.667
0.668	0.6659999999999999
0.67	0.665
0.672	0.6639999999999999
0.674	0.663
0.676	0.6619999999999999
0.678	0.661
0.68	0.6599999999999999
0.682	0.659
0.684	0.6579999999999999
0.686	0.657
0.688	0.656
0.69	0.655
0.692	0.654
0.694	0.653
0.696	0.652
0.698	0.651
0.7	0.65
0.702	0.649
0.704	0.648
0.706	0.647
0.708	0.646
0.71	0.645
0.712	0.644
0.714	0.643
0.716	0.642
0.718	0.641
0.72	0.64
0.722	0.639
0.724	0.638
0.726	0.637
0.728	0.636
0.73	0.635
0.732	0.634
0.734	0.633
0.736	0.632
0.738	0.631
0.74	0.63
0.742	0.629
0.744	0.628
0.746	0.627
0.748	0.626
0.75	0.625
0.752	0.624
0.754	0.623
0.756	0.622
0.758	0.621
0.76	0.62
0.762	0.619
0.764	0.618
0.766	0.617
0.768	0.616
0.77	0.615
0.772	0.614
0.774	0.613
0.776	0.612
0.778	0.611
0.78	0.61
0.782	0.609
0.784	0.608
0.786	0.607
0.788	0.606
0.79	0.605
0.792	0.604
0.794	0.603
0.796	0.602
0.798	0.601
0.8	0.6
0.802	0.599
0.804	0.598
0.806	0.597
0.808	0.596
0.81	0.595
0.812	0.594
0.814	0.593
0.816	0.5920000000000001
0.818	0.591
0.82	0.5900000000000001
0.822	0.589
0.824	0.5880000000000001
0.826	0.587
0.828	0.5860000000000001
0.83	0.585
0.832	0.5840000000000001
0.834	0.583
0.836	0.5820000000000001
0.838	0.581
0.84	0.5800000000000001
0.842	0.579
0.844	0.5780000000000001
0.846	0.577
0.848	0.5760000000000001
0.85	0.575
0.852	0.5740000000000001
0.854	0.573
0.856	0.5720000000000001
0.858	0.571
0.86	0.5700000000000001
0.862	0.569
0.864	0.5680000000000001
0.866	0.567
0.868	0.5660000000000001
0.87	0.565
0.872	0.5640000000000001
0.874	0.563
0.876	0.562
0.878	0.5609999999999999
0.88	0.56
0.882	0.5589999999999999
0.884	0.558
0.886	0.5569999999999999
0.888	0.556
0.89	0.5549999999999999
0.892	0.554
0.894	0.5529999999999999
0.896	0.552
0.898	0.5509999999999999
0.9	0.55
0.902	0.5489999999999999
0.904	0.548
0.906	0.5469999999999999
0.908	0.546
0.91	0.5449999999999999
0.912	0.544
0.914	0.5429999999999999
0.916	0.542
0.918	0.5409999999999999
0.92	0.54
0.922	0.5389999999999999
0.924	0.538
0.926	0.5369999999999999
0.928	0.536
0.93	0.5349999999999999
0.932	0.534
0.934	0.5329999999999999
0.936	0.532
0.938	0.531
0.94	0.53
0.942	0.529
0.944	0.528
0.946	0.527
0.948	0.526
0.95	0.525
0.952	0.524
0.954	0.523
0.956	0.522
0.958	0.521
0.96	0.52
0.962	0.519
0.964	0.518
0.966	0.517
0.968	0.516
0.97	0.515
0.972	0.514
0.974	0.513
0.976	0.512
0.978	0.511
0.98	0.51
0.982	0.509
0.984	0.508
0.986	0.507
0.988	0.506
0.99	0.505
0.992	0.504
0.994	0.503
0.996	0.502
0.998	0.501
1.0	0.5
1.002	0.499
1.004	0.498
1.006	0.497
1.008	0.496
1.01	0.495
1.012	0.494
1.014	0.493
1.016	0.492
1.018	0.491
1.02	0.49
1.022	0.489
1.024	0.488
1.026	0.487
1.028	0.486
1.03	0.485
1.032	0.484
1.034	0.483
1.036	0.482
1.038	0.481
1.04	0.48
1.042	0.479
1.044	0.478
1.046	0.477
1.048	0.476
1.05	0.475
1.052	0.474
1.054	0.473
1.056	0.472
1.058	0.471
1.06	0.47
1.062	0.469
1.064	0.46799999999999997
1.066	0.46699999999999997
1.068	0.46599999999999997
1.07	0.46499999999999997
1.072	0.46399999999999997
1.074	0.46299999999999997
1.076	0.46199999999999997
1.078	0.46099999999999997
1.08	0.45999999999999996
1.082	0.45899999999999996
1.084	0.45799999999999996
1.086	0.45699999999999996
1.088	0.45599999999999996
1.09	0.45499999999999996
1.092	0.45399999999999996
1.094	0.45299999999999996
1.096	0.45199999999999996
1.098	0.45099999999999996
1.1	0.44999999999999996
1.102	0.44899999999999995
1.104	0.44799999999999995
1.106	0.44699999999999995
1.108	0.44599999999999995
1.11	0.44499999999999995
1.112	0.44399999999999995
1.114	0.44299999999999995
1.116	0.44199999999999995
1.118	0.44099999999999995
1.12	0.43999999999999995
1.122	0.43899999999999995
1.124	0.43799999999999994
1.126	0.43700000000000006
1.128	0.43600000000000005
1.13	0.43500000000000005
1.132	0.43400000000000005
1.134	0.43300000000000005
1.136	0.43200000000000005
1.138	0.43100000000000005
1.14	0.43000000000000005
1.142	0.42900000000000005
1.144	0.42800000000000005
1.146	0.42700000000000005
1.148	0.42600000000000005
1.15	0.42500000000000004
1.152	0.42400000000000004
1.154	0.42300000000000004
1.156	0.42200000000000004
1.158	0.42100000000000004
1.16	0.42000000000000004
1.162	0.41900000000000004
1.164	0.41800000000000004
1.166	0.41700000000000004
1.168	0.41600000000000004
1.17	0.41500000000000004
1.172	0.41400000000000003
1.174	0.41300000000000003
1.176	0.41200000000000003
1.178	0.41100000000000003
1.18	0.41000000000000003
1.182	0.40900000000000003
1.184	0.40800000000000003
1.186	0.40700000000000003
1.188	0.406
1.19	0.405
1.192	0.404
1.194	0.403
1.196	0.402
1.198	0.401
1.2	0.4
1.202	0.399
1.204	0.398
1.206	0.397
1.208	0.396
1.21	0.395
1.212	0.394
1.214	0.393
1.216	0.392
1.218	0.391
1.22	0.39
1.222	0.389
1.224	0.388
1.226	0.387
1.228	0.386
1.23	0.385
1.232	0.384
1.234	0.383
1.236	0.382
1.238	0.381
1.24	0.38
1.242	0.379
1.244	0.378
1.246	0.377
1.248	0.376
1.25	0.375
1.252	0.374
1.254	0.373
1.256	0.372
1.258	0.371
1.26	0.37
1.262	0.369
1.264	0.368
1.266	0.367
1.268	0.366
1.27	0.365
1.272	0.364
1.274	0.363
1.276	0.362
1.278	0.361
1.28	0.36
1.282	0.359
1.284	0.358
1.286	0.357
1.288	0.356
1.29	0.355
1.292	0.354
1.294	0.353
1.296	0.352
1.298	0.351
1.3	0.35
1.302	0.349
1.304	0.348
1.306	0.347
1.308	0.346
1.31	0.345
1.312	0.344
1.314	0.34299999999999997
1.316	0.34199999999999997
1.318	0.34099999999999997
1.32	0.33999999999999997
1.322	0.33899999999999997
1.324	0.33799999999999997
1.326	0.33699999999999997
1.328	0.33599999999999997
1.33	0.33499999999999996
1.332	0.33399999999999996
1.334	0.33299999999999996
1.336	0.33199999999999996
1.338	0.33099999999999996
1.34	0.32999999999999996
1.342	0.32899999999999996
1.344	0.32799999999999996
1.346	0.32699999999999996
1.348	0.32599999999999996
1.35	0.32499999999999996
1.352	0.32399999999999995
1.354	0.32299999999999995
1.356	0.32199999999999995
1.358	0.32099999999999995
1.36	0.31999999999999995
1.362	0.31899999999999995
1.364	0.31799999999999995
1.366	0.31699999999999995
1.368	0.31599999999999995
1.37	0.31499999999999995
1.372	0.31399999999999995
1.374	0.31299999999999994
1.376	0.31200000000000006
1.378	0.31100000000000005
1.38	0.31000000000000005
1.382	0.30900000000000005
1.384	0.30800000000000005
1.386	0.30700000000000005
1.388	0.30600000000000005
1.39	0.30500000000000005
1.392	0.30400000000000005
1.394	0.30300000000000005
1.396	0.30200000000000005
1.398	0.30100000000000005
1.4	0.30000000000000004
1.402	0.29900000000000004
1.404	0.29800000000000004
1.406	0.29700000000000004
1.408	0.29600000000000004
1.41	0.29500000000000004
1.412	0.29400000000000004
1.414	0.29300000000000004
1.416	0.29200000000000004
1.418	0.29100000000000004
1.42	0.29000000000000004
1.422	0.28900000000000003
1.424	0.28800000000000003
1.426	0.28700000000000003
1.428	0.28600000000000003
1.43	0.28500000000000003
1.432	0.28400000000000003
1.434	0.28300000000000003
1.436	0.28200000000000003
1.438	0.281
1.44	0.28
1.442	0.279
1.444	0.278
1.446	0.277
1.448	0.276
1.45	0.275
1.452	0.274
1.454	0.273
1.456	0.272
1.458	0.271
1.46	0.27
1.462	0.269
1.464	0.268
1.466	0.267
1.468	0.266
1.47	0.265
1.472	0.264
1.474	0.263
1.476	0.262
1.478	0.261
1.48	0.26
1.482	0.259
1.484	0.258
1.486	0.257
1.488	0.256
1.49	0.255
1.492	0.254
1.494	0.253
1.496	0.252
1.498	0.251
1.5	0.25
1.502	0.249
1.504	0.248
1.506	0.247
1.508	0.246
1.51	0.245
1.512	0.244
1.514	0.243
1.516	0.242
1.518	0.241
1.52	0.24
1.522	0.239
1.524	0.238
1.526	0.237
1.528	0.236
1.53	0.235
1.532	0.23399999999999999
1.534	0.23299999999999998
1.536	0.23199999999999998
1.538	0.23099999999999998
1.54	0.22999999999999998
1.542	0.22899999999999998
1.544	0.22799999999999998
1.546	0.22699999999999998
1.548	0.22599999999999998
1.55	0.22499999999999998
1.552	0.22399999999999998
1.554	0.22299999999999998
1.556	0.22199999999999998
1.558	0.22099999999999997
1.56	0.21999999999999997
1.562	0.21899999999999997
1.564	0.21799999999999997
1.566	0.21699999999999997
1.568	0.21599999999999997
1.57	0.21499999999999997
1.572	0.21399999999999997
1.574	0.21299999999999997
1.576	0.21199999999999997
1.578	0.21099999999999997
1.58	0.20999999999999996
1.582	0.20899999999999996
1.584	0.20799999999999996
1.586	0.20699999999999996
1.588	0.20599999999999996
1.59	0.20499999999999996
1.592	0.20399999999999996
1.594	0.20299999999999996
1.596	0.20199999999999996
1.598	0.20099999999999996
1.6	0.19999999999999996
1.602	0.19899999999999995
1.604	0.19799999999999995
1.606	0.19699999999999995
1.608	0.19599999999999995
1.61	0.19499999999999995
1.612	0.19399999999999995
1.614	0.19299999999999995
1.616	0.19199999999999995
1.618	0.19099999999999995
1.62	0.18999999999999995
1.622	0.18899999999999995
1.624	0.18799999999999994
1.626	0.18700000000000006
1.628	0.18600000000000005
1.63	0.18500000000000005
1.632	0.18400000000000005
1.634	0.18300000000000005
1.636	0.18200000000000005
1.638	0.18100000000000005
1.64	0.18000000000000005
1.642	0.17900000000000005
1.644	0.17800000000000005
1.646	0.17700000000000005
1.648	0.17600000000000005
1.65	0.17500000000000004
1.652	0.17400000000000004
1.654	0.17300000000000004
1.656	0.17200000000000004
1.658	0.17100000000000004
1.66	0.17000000000000004
1.662	0.16900000000000004
1.664	0.16800000000000004
1.666	0.16700000000000004
1.668	0.16600000000000004
1.67	0.16500000000000004
1.672	0.16400000000000003
1.674	0.16300000000000003
1.676	0.16200000000000003
1.678	0.16100000000000003
1.68	0.16000000000000003
1.682	0.15900000000000003
1.684	0.15800000000000003
1.686	0.15700000000000003
1.688	0.15600000000000003
1.69	0.15500000000000003
1.692	0.15400000000000003
1.694	0.15300000000000002
1.696	0.15200000000000002
1.698	0.15100000000000002
1.7	0.15000000000000002
1.702	0.14900000000000002
1.704	0.14800000000000002
1.706	0.14700000000000002
1.708	0.14600000000000002
1.71	0.14500000000000002
1.712	0.14400000000000002
1.714	0.14300000000000002
1.716	0.14200000000000002
1.718	0.14100000000000001
1.72	0.14
1.722	0.139
1.724	0.138
1.726	0.137
1.728	0.136
1.73	0.135
1.732	0.134
1.734	0.133
1.736	0.132
1.738	0.131
1.74	0.13
1.742	0.129
1.744	0.128
1.746	0.127
1.748	0.126
1.75	0.125
1.752	0.124
1.754	0.123
1.756	0.122
1.758	0.121
1.76	0.12
1.762	0.119
1.764	0.118
1.766	0.11699999999999999
1.768	0.11599999999999999
1.77	0.11499999999999999
1.772	0.11399999999999999
1.774	0.11299999999999999
1.776	0.11199999999999999
1.778	0.11099999999999999
1.78	0.10999999999999999
1.782	0.10899999999999999
1.784	0.10799999999999998
1.786	0.10699999999999998
1.788	0.10599999999999998
1.79	0.10499999999999998
1.792	0.10399999999999998
1.794	0.10299999999999998
1.796	0.10199999999999998
1.798	0.10099999999999998
1.8	0.09999999999999998
1.802	0.09899999999999998
1.804	0.09799999999999998
1.806	0.09699999999999998
1.808	0.09599999999999997
1.81	0.09499999999999997
1.812	0.09399999999999997
1.814	0.09299999999999997
1.816	0.09199999999999997
1.818	0.09099999999999997
1.82	0.08999999999999997
1.822	0.08899999999999997
1.824	0.08799999999999997
1.826	0.08699999999999997
1.828	0.08599999999999997
1.83	0.08499999999999996
1.832	0.08399999999999996
1.834	0.08299999999999996
1.836	0.08199999999999996
1.838	0.08099999999999996
1.84	0.07999999999999996
1.842	0.07899999999999996
1.844	0.07799999999999996
1.846	0.07699999999999996
1.848	0.07599999999999996
1.85	0.07499999999999996
1.852	0.07399999999999995
1.854	0.07299999999999995
1.856	0.07199999999999995
1.858	0.07099999999999995
1.86	0.06999999999999995
1.862	0.06899999999999995
1.864	0.06799999999999995
1.866	0.06699999999999995
1.868	0.06599999999999995
1.87	0.06499999999999995
1.872	0.06399999999999995
1.874	0.06299999999999994
1.876	0.062000000000000055
1.878	0.061000000000000054
1.88	0.06000000000000005
1.882	0.05900000000000005
1.884	0.05800000000000005
1.886	0.05700000000000005
1.888	0.05600000000000005
1.89	0.05500000000000005
1.892	0.05400000000000005
1.894	0.05300000000000005
1.896	0.052000000000000046
1.898	0.051000000000000045
1.9	0.050000000000000044
1.902	0.049000000000000044
1.904	0.04800000000000004
1.906	0.04700000000000004
1.908	0.04600000000000004
1.91	0.04500000000000004
1.912	0.04400000000000004
1.914	0.04300000000000004
1.916	0.04200000000000004
1.918	0.041000000000000036
1.92	0.040000000000000036
1.922	0.039000000000000035
1.924	0.038000000000000034
1.926	0.03700000000000003
1.928	0.03600000000000003
1.93	0.03500000000000003
1.932	0.03400000000000003
1.934	0.03300000000000003
1.936	0.03200000000000003
1.938	0.031000000000000028
1.94	0.030000000000000027
1.942	0.029000000000000026
1.944	0.028000000000000025
1.946	0.027000000000000024
1.948	0.026000000000000023
1.95	0.025000000000000022
1.952	0.02400000000000002
1.954	0.02300000000000002
1.956	0.02200000000000002
1.958	0.02100000000000002
1.96	0.020000000000000018
1.962	0.019000000000000017
1.964	0.018000000000000016
1.966	0.017000000000000015
1.968	0.016000000000000014
1.97	0.015000000000000013
1.972	0.014000000000000012
1.974	0.013000000000000012
1.976	0.01200000000000001
1.978	0.01100000000000001
1.98	0.010000000000000009
1.982	0.009000000000000008
1.984	0.008000000000000007
1.986	0.007000000000000006
1.988	0.006000000000000005
1.99	0.0050000000000000044
1.992	0.0040000000000000036
1.994	0.0030000000000000027
1.996	0.0020000000000000018
1.998	0.0010000000000000009
2.0	0.0
2.002	0.0009999999999998899
2.004	0.0020000000000000018
2.006	0.0029999999999998916
2.008	0.0040000000000000036
2.01	0.004999999999999893
2.012	0.006000000000000005
2.014	0.006999999999999895
2.016	0.008000000000000007
2.018	0.008999999999999897
2.02	0.010000000000000009
2.022	0.010999999999999899
2.024	0.01200000000000001
2.026	0.0129999999999999
2.028	0.014000000000000012
2.03	0.014999999999999902
2.032	0.016000000000000014
2.034	0.016999999999999904
2.036	0.018000000000000016
2.038	0.018999999999999906
2.04	0.020000000000000018
2.042	0.020999999999999908
2.044	0.02200000000000002
2.046	0.02299999999999991
2.048	0.02400000000000002
2.05	0.02499999999999991
2.052	0.026000000000000023
2.054	0.026999999999999913
2.056	0.028000000000000025
2.058	0.028999999999999915
2.06	0.030000000000000027
2.062	0.030999999999999917
2.064	0.03200000000000003
2.066	0.03299999999999992
2.068	0.03400000000000003
2.07	0.03499999999999992
2.072	0.03600000000000003
2.074	0.03699999999999992
2.076	0.038000000000000034
2.078	0.038999999999999924
2.08	0.040000000000000036
2.082	0.040999999999999925
2.084	0.04200000000000004
2.086	0.04299999999999993
2.088	0.04400000000000004
2.09	0.04499999999999993
2.092	0.04600000000000004
2.094	0.04699999999999993
2.096	0.04800000000000004
2.098	0.04899999999999993
2.1	0.050000000000000044
2.102	0.050999999999999934
2.104	0.052000000000000046
2.106	0.052999999999999936
2.108	0.05400000000000005
2.11	0.05499999999999994
2.112	0.05600000000000005
2.114	0.05699999999999994
2.116	0.05800000000000005
2.118	0.05899999999999994
2.12	0.06000000000000005
2.122	0.06099999999999994
2.124	0.062000000000000055
2.126	0.06299999999999994
2.128	0.06400000000000006
2.13	0.06499999999999995
2.132	0.06600000000000006
2.134	0.06699999999999995
2.136	0.06800000000000006
2.138	0.06899999999999995
2.14	0.07000000000000006
2.142	0.07099999999999995
2.144	0.07200000000000006
2.146	0.07299999999999995
2.148	0.07400000000000007
2.15	0.07499999999999996
2.152	0.07600000000000007
2.154	0.07699999999999996
2.156	0.07800000000000007
2.158	0.07899999999999996
2.16	0.08000000000000007
2.162	0.08099999999999996
2.164	0.08200000000000007
2.166	0.08299999999999996
2.168	0.08400000000000007
2.17	0.08499999999999996
2.172	0.08600000000000008
2.174	0.08699999999999997
2.176	0.08800000000000008
2.178	0.08899999999999997
2.18	0.09000000000000008
2.182	0.09099999999999997
2.184	0.09200000000000008
2.186	0.09299999999999997
2.188	0.09400000000000008
2.19	0.09499999999999997
2.192	0.09600000000000009
2.194	0.09699999999999998
2.196	0.09800000000000009
2.198	0.09899999999999998
2.2	0.10000000000000009
2.202	0.10099999999999998
2.204	0.10200000000000009
2.206	0.10299999999999998
2.208	0.10400000000000009
2.21	0.10499999999999998
2.212	0.1060000000000001
2.214	0.10699999999999998
2.216	0.1080000000000001
2.218	0.10899999999999999
2.22	0.1100000000000001
2.222	0.11099999999999999
2.224	0.1120000000000001
2.226	0.11299999999999999
2.228	0.1140000000000001
2.23	0.11499999999999999
2.232	0.1160000000000001
2.234	0.11699999999999999
2.236	0.1180000000000001
2.238	0.119
2.24	0.1200000000000001
2.242	0.121
2.244	0.12200000000000011
2.246	0.123
2.248	0.12400000000000011
2.25	0.125
2.252	0.1259999999999999
2.254	0.127
2.256	0.1279999999999999
2.258	0.129
2.26	0.1299999999999999
2.262	0.131
2.264	0.1319999999999999
2.266	0.133
2.268	0.1339999999999999
2.27	0.135
2.272	0.1359999999999999
2.274	0.137
2.276	0.1379999999999999
2.278	0.139
2.28	0.1399999999999999
2.282	0.14100000000000001
2.284	0.1419999999999999
2.286	0.14300000000000002
2.288	0.1439999999999999
2.29	0.14500000000000002
2.292	0.1459999999999999
2.294	0.14700000000000002
2.296	0.1479999999999999
2.298	0.14900000000000002
2.3	0.1499999999999999
2.302	0.15100000000000002
2.304	0.1519999999999999
2.306	0.15300000000000002
2.308	0.15399999999999991
2.31	0.15500000000000003
2.312	0.15599999999999992
2.314	0.15700000000000003
2.316	0.15799999999999992
2.318	0.15900000000000003
2.32	0.15999999999999992
2.322	0.16100000000000003
2.324	0.16199999999999992
2.326	0.16300000000000003
2.328	0.16399999999999992
2.33	0.16500000000000004
2.332	0.16599999999999993
2.334	0.16700000000000004
2.336	0.16799999999999993
2.338	0.16900000000000004
2.34	0.16999999999999993
2.342	0.17100000000000004
2.344	0.17199999999999993
2.346	0.17300000000000004
2.348	0.17399999999999993
2.35	0.17500000000000004
2.352	0.17599999999999993
2.354	0.17700000000000005
2.356	0.17799999999999994
2.358	0.17900000000000005
2.36	0.17999999999999994
2.362	0.18100000000000005
2.364	0.18199999999999994
2.366	0.18300000000000005
2.368	0.18399999999999994
2.37	0.18500000000000005
2.372	0.18599999999999994
2.374	0.18700000000000006
2.376	0.18799999999999994
2.378	0.18900000000000006
2.38	0.18999999999999995
2.382	0.19100000000000006
2.384	0.19199999999999995
2.386	0.19300000000000006
2.388	0.19399999999999995
2.39	0.19500000000000006
2.392	0.19599999999999995
2.394	0.19700000000000006
2.396	0.19799999999999995
2.398	0.19900000000000007
2.4	0.19999999999999996
2.402	0.20100000000000007
2.404	0.20199999999999996
2.406	0.20300000000000007
2.408	0.20399999999999996
2.41	0.20500000000000007
2.412	0.20599999999999996
2.414	0.20700000000000007
2.416	0.20799999999999996
2.418	0.20900000000000007
2.42	0.20999999999999996
2.422	0.21100000000000008
2.424	0.21199999999999997
2.426	0.21300000000000008
2.428	0.21399999999999997
2.43	0.21500000000000008
2.432	0.21599999999999997
2.434	0.21700000000000008
2.436	0.21799999999999997
2.438	0.21900000000000008
2.44	0.21999999999999997
2.442	0.22100000000000009
2.444	0.22199999999999998
2.446	0.2230000000000001
2.448	0.22399999999999998
2.45	0.2250000000000001
2.452	0.22599999999999998
2.454	0.2270000000000001
2.456	0.22799999999999998
2.458	0.2290000000000001
2.46	0.22999999999999998
2.462	0.2310000000000001
2.464	0.23199999999999998
2.466	0.2330000000000001
2.468	0.23399999999999999
2.47	0.2350000000000001
2.472	0.236
2.474	0.2370000000000001
2.476	0.238
2.478	0.2390000000000001
2.48	0.24
2.482	0.2410000000000001
2.484	0.242
2.486	0.2430000000000001
2.488	0.244
2.49	0.2450000000000001
2.492	0.246
2.494	0.2470000000000001
2.496	0.248
2.498	0.2490000000000001
2.5	0.25
2.502	0.2509999999999999
2.504	0.252
2.506	0.2529999999999999
2.508	0.254
2.51	0.2549999999999999
2.512	0.256
2.514	0.2569999999999999
2.516	0.258
2.518	0.2589999999999999
2.52	0.26
2.522	0.2609999999999999
2.524	0.262
2.526	0.2629999999999999
2.528	0.264
2.53	0.2649999999999999
2.532	0.266
2.534	0.2669999999999999
2.536	0.268
2.538	0.2689999999999999
2.54	0.27
2.542	0.2709999999999999
2.544	0.272
2.546	0.2729999999999999
2.548	0.274
2.55	0.2749999999999999
2.552	0.276
2.554	0.2769999999999999
2.556	0.278
2.558	0.2789999999999999
2.56	0.28
2.562	0.2809999999999999
2.564	0.28200000000000003
2.566	0.2829999999999999
2.568	0.28400000000000003
2.57	0.2849999999999999
2.572	0.28600000000000003
2.574	0.2869999999999999
2.576	0.28800000000000003
2.578	0.2889999999999999
2.58	0.29000000000000004
2.582	0.2909999999999999
2.584	0.29200000000000004
2.586	0.2929999999999999
2.588	0.29400000000000004
2.59	0.29499999999999993
2.592	0.29600000000000004
2.594	0.29699999999999993
2.596	0.29800000000000004
2.598	0.29899999999999993
2.6	0.30000000000000004
2.602	0.30099999999999993
2.604	0.30200000000000005
2.606	0.30299999999999994
2.608	0.30400000000000005
2.61	0.30499999999999994
2.612	0.30600000000000005
2.614	0.30699999999999994
2.616	0.30800000000000005
2.618	0.30899999999999994
2.62	0.31000000000000005
2.622	0.31099999999999994
2.624	0.31200000000000006
2.626	0.31299999999999994
2.628	0.31400000000000006
2.63	0.31499999999999995
2.632	0.31600000000000006
2.634	0.31699999999999995
2.636	0.31800000000000006
2.638	0.31899999999999995
2.64	0.32000000000000006
2.642	0.32099999999999995
2.644	0.32200000000000006
2.646	0.32299999999999995
2.648	0.32400000000000007
2.65	0.32499999999999996
2.652	0.32600000000000007
2.654	0.32699999999999996
2.656	0.32800000000000007
2.658	0.32899999999999996
2.66	0.33000000000000007
2.662	0.33099999999999996
2.664	0.3320000000000001
2.666	0.33299999999999996
2.668	0.3340000000000001
2.67	0.33499999999999996
2.672	0.3360000000000001
2.674	0.33699999999999997
2.676	0.3380000000000001
2.678	0.33899999999999997
2.68	0.3400000000000001
2.682	0.34099999999999997
2.684	0.3420000000000001
2.686	0.34299999999999997
2.688	0.3440000000000001
2.69	0.345
2.692	0.3460000000000001
2.694	0.347
2.696	0.3480000000000001
2.698	0.349
2.7	0.3500000000000001
2.702	0.351
2.704	0.3520000000000001
2.706	0.353
2.708	0.3540000000000001
2.71	0.355
2.712	0.3560000000000001
2.714	0.357
2.716	0.3580000000000001
2.718	0.359
2.72	0.3600000000000001
2.722	0.361
2.724	0.3620000000000001
2.726	0.363
2.728	0.3640000000000001
2.73	0.365
2.732	0.3660000000000001
2.734	0.367
2.736	0.3680000000000001
2.738	0.369
2.74	0.3700000000000001
2.742	0.371
2.744	0.3720000000000001
2.746	0.373
2.748	0.3740000000000001
2.75	0.375
2.752	0.3759999999999999
2.754	0.377
2.756	0.3779999999999999
2.758	0.379
2.76	0.3799999999999999
2.762	0.381
2.764	0.3819999999999999
2.766	0.383
2.768	0.3839999999999999
2.77	0.385
2.772	0.3859999999999999
2.774	0.387
2.776	0.3879999999999999
2.778	0.389
2.78	0.3899999999999999
2.782	0.391
2.784	0.3919999999999999
2.786	0.393
2.788	0.3939999999999999
2.79	0.395
2.792	0.3959999999999999
2.794	0.397
2.796	0.3979999999999999
2.798	0.399
2.8	0.3999999999999999
2.802	0.401
2.804	0.4019999999999999
2.806	0.403
2.808	0.4039999999999999
2.81	0.405
2.812	0.4059999999999999
2.814	0.40700000000000003
2.816	0.4079999999999999
2.818	0.40900000000000003
2.82	0.4099999999999999
2.822	0.41100000000000003
2.824	0.4119999999999999
2.826	0.41300000000000003
2.828	0.4139999999999999
2.83	0.41500000000000004
2.832	0.4159999999999999
2.834	0.41700000000000004
2.836	0.4179999999999999
2.838	0.41900000000000004
2.84	0.41999999999999993
2.842	0.42100000000000004
2.844	0.42199999999999993
2.846	0.42300000000000004
2.848	0.42399999999999993
2.85	0.42500000000000004
2.852	0.42599999999999993
2.854	0.42700000000000005
2.856	0.42799999999999994
2.858	0.42900000000000005
2.86	0.42999999999999994
2.862	0.43100000000000005
2.864	0.43199999999999994
2.866	0.43300000000000005
2.868	0.43399999999999994
2.87	0.43500000000000005
2.872	0.43599999999999994
2.874	0.43700000000000006
2.876	0.43799999999999994
2.878	0.43900000000000006
2.88	0.43999999999999995
2.882	0.44100000000000006
2.884	0.44199999999999995
2.886	0.44300000000000006
2.888	0.44399999999999995
2.89	0.44500000000000006
2.892	0.44599999999999995
2.894	0.44700000000000006
2.896	0.44799999999999995
2.898	0.44900000000000007
2.9	0.44999999999999996
2.902	0.45100000000000007
2.904	0.45199999999999996
2.906	0.45300000000000007
2.908	0.45399999999999996
2.91	0.45500000000000007
2.912	0.45599999999999996
2.914	0.4570000000000001
2.916	0.45799999999999996
2.918	0.4590000000000001
2.92	0.45999999999999996
2.922	0.4610000000000001
2.924	0.46199999999999997
2.926	0.4630000000000001
2.928	0.46399999999999997
2.93	0.4650000000000001
2.932	0.46599999999999997
2.934	0.4670000000000001
2.936	0.46799999999999997
2.938	0.4690000000000001
2.94	0.47
2.942	0.4710000000000001
2.944	0.472
2.946	0.4730000000000001
2.948	0.474
2.95	0.4750000000000001
2.952	0.476
2.954	0.4770000000000001
2.956	0.478
2.958	0.4790000000000001
2.96	0.48
2.962	0.4810000000000001
2.964	0.482
2.966	0.4830000000000001
2.968	0.484
2.97	0.4850000000000001
2.972	0.486
2.974	0.4870000000000001
2.976	0.488
2.978	0.4890000000000001
2.98	0.49
2.982	0.4910000000000001
2.984	0.492
2.986	0.4930000000000001
2.988	0.494
2.99	0.4950000000000001
2.992	0.496
2.994	0.4970000000000001
2.996	0.498
2.998	0.4990000000000001
3.0	0.5
3.002	0.5009999999999999
3.004	0.502
3.006	0.5029999999999999
3.008	0.504
3.01	0.5049999999999999
3.012	0.506
3.014	0.5069999999999999
3.016	0.508
3.018	0.5089999999999999
3.02	0.51
3.022	0.5109999999999999
3.024	0.512
3.026	0.5129999999999999
3.028	0.514
3.03	0.5149999999999999
3.032	0.516
3.034	0.5169999999999999
3.036	0.518
3.038	0.5189999999999999
3.04	0.52
3.042	0.5209999999999999
3.044	0.522
3.046	0.5229999999999999
3.048	0.524
3.05	0.5249999999999999
3.052	0.526
3.054	0.5269999999999999
3.056	0.528
3.058	0.5289999999999999
3.06	0.53
3.062	0.5309999999999999
3.064	0.532
3.066	0.5329999999999999
3.068	0.534
3.07	0.5349999999999999
3.072	0.536
3.074	0.5369999999999999
3.076	0.538
3.078	0.5389999999999999
3.08	0.54
3.082	0.5409999999999999
3.084	0.542
3.086	0.5429999999999999
3.088	0.544
3.09	0.5449999999999999
3.092	0.546
3.094	0.5469999999999999
3.096	0.548
3.098	0.5489999999999999
3.1	0.55
3.102	0.5509999999999999
3.104	0.552
3.106	0.5529999999999999
3.108	0.554
3.11	0.5549999999999999
3.112	0.556
3.114	0.5569999999999999
3.116	0.558
3.118	0.5589999999999999
3.12	0.56
3.122	0.5609999999999999
3.124	0.562
3.126	0.563
3.128	0.5640000000000001
3.13	0.565
3.132	0.5660000000000001
3.134	0.567
3.136	0.5680000000000001
3.138	0.569
3.14	0.5700000000000001
3.142	0.571
3.144	0.5720000000000001
3.146	0.573
3.148	0.5740000000000001
3.15	0.575
3.152	0.5760000000000001
3.154	0.577
3.156	0.5780000000000001
3.158	0.579
3.16	0.5800000000000001
3.162	0.581
3.164	0.5820000000000001
3.166	0.583
3.168	0.5840000000000001
3.17	0.585
3.172	0.5860000000000001
3.174	0.587
3.176	0.5880000000000001
3.178	0.589
3.18	0.5900000000000001
3.182	0.591
3.184	0.5920000000000001
3.186	0.593
3.188	0.5940000000000001
3.19	0.595
3.192	0.5960000000000001
3.194	0.597
3.196	0.5980000000000001
3.198	0.599
3.2	0.6000000000000001
3.202	0.601
3.204	0.6020000000000001
3.206	0.603
3.208	0.6040000000000001
3.21	0.605
3.212	0.6060000000000001
3.214	0.607
3.216	0.6080000000000001
3.218	0.609
3.22	0.6100000000000001
3.222	0.611
3.224	0.6120000000000001
3.226	0.613
3.228	0.6140000000000001
3.23	0.615
3.232	0.6160000000000001
3.234	0.617
3.236	0.6180000000000001
3.238	0.619
3.24	0.6200000000000001
3.242	0.621
3.244	0.6220000000000001
3.246	0.623
3.248	0.6240000000000001
3.25	0.625
3.252	0.6259999999999999
3.254	0.627
3.256	0.6279999999999999
3.258	0.629
3.26	0.6299999999999999
3.262	0.631
3.264	0.6319999999999999
3.266	0.633
3.268	0.6339999999999999
3.27	0.635
3.272	0.6359999999999999
3.274	0.637
3.276	0.6379999999999999
3.278	0.639
3.28	0.6399999999999999
3.282	0.641
3.284	0.6419999999999999
3.286	0.643
3.288	0.6439999999999999
3.29	0.645
3.292	0.6459999999999999
3.294	0.647
3.296	0.6479999999999999
3.298	0.649
3.3	0.6499999999999999
3.302	0.651
3.304	0.6519999999999999
3.306	0.653
3.308	0.6539999999999999
3.31	0.655
3.312	0.6559999999999999
3.314	0.657
3.316	0.6579999999999999
3.318	0.659
3.32	0.6599999999999999
3.322	0.661
3.324	0.6619999999999999
3.326	0.663
3.328	0.6639999999999999
3.33	0.665
3.332	0.6659999999999999
3.334	0.667
3.336	0.6679999999999999
3.338	0.669
3.34	0.6699999999999999
3.342	0.671
3.344	0.6719999999999999
3.346	0.673
3.348	0.6739999999999999
3.35	0.675
3.352	0.6759999999999999
3.354	0.677
3.356	0.6779999999999999
3.358	0.679
3.36	0.6799999999999999
3.362	0.681
3.364	0.6819999999999999
3.366	0.683
3.368	0.6839999999999999
3.37	0.685
3.372	0.6859999999999999
3.374	0.687
3.376	0.688
3.378	0.6890000000000001
3.38	0.69
3.382	0.6910000000000001
3.384	0.692
3.386	0.6930000000000001
3.388	0.694
3.39	0.6950000000000001
3.392	0.696
3.394	0.6970000000000001
3.396	0.698
3.398	0.6990000000000001
3.4	0.7
3.402	0.7010000000000001
3.404	0.702
3.406	0.7030000000000001
3.408	0.704
3.41	0.7050000000000001
3.412	0.706
3.414	0.7070000000000001
3.416	0.708
3.418	0.7090000000000001
3.42	0.71
3.422	0.7110000000000001
3.424	0.712
3.426	0.7130000000000001
3.428	0.714
3.43	0.7150000000000001
3.432	0.716
3.434	0.7170000000000001
3.436	0.718
3.438	0.7190000000000001
3.44	0.72
3.442	0.7210000000000001
3.444	0.722
3.446	0.7230000000000001
3.448	0.724
3.45	0.7250000000000001
3.452	0.726
3.454	0.7270000000000001
3.456	0.728
3.458	0.7290000000000001
3.46	0.73
3.462	0.7310000000000001
3.464	0.732
3.466	0.7330000000000001
3.468	0.734
3.47	0.7350000000000001
3.472	0.736
3.474	0.7370000000000001
3.476	0.738
3.478	0.7390000000000001
3.48	0.74
3.482	0.7410000000000001
3.484	0.742
3.486	0.7430000000000001
3.488	0.744
3.49	0.7450000000000001
3.492	0.746
3.494	0.7470000000000001
3.496	0.748
3.498	0.7490000000000001
3.5	0.75
3.502	0.7509999999999999
3.504	0.752
3.506	0.7529999999999999
3.508	0.754
3.51	0.7549999999999999
3.512	0.756
3.514	0.7569999999999999
3.516	0.758
3.518	0.7589999999999999
3.52	0.76
3.522	0.7609999999999999
3.524	0.762
3.526	0.7629999999999999
3.528	0.764
3.53	0.7649999999999999
3.532	0.766
3.534	0.7669999999999999
3.536	0.768
3.538	0.7689999999999999
3.54	0.77
3.542	0.7709999999999999
3.544	0.772
3.546	0.7729999999999999
3.548	0.774
3.55	0.7749999999999999
3.552	0.776
3.554	0.7769999999999999
3.556	0.778
3.558	0.7789999999999999
3.56	0.78
3.562	0.7809999999999999
3.564	0.782
3.566	0.7829999999999999
3.568	0.784
3.57	0.7849999999999999
3.572	0.786
3.574	0.7869999999999999
3.576	0.788
3.578	0.7889999999999999
3.58	0.79
3.582	0.7909999999999999
3.584	0.792
3.586	0.7929999999999999
3.588	0.794
3.59	0.7949999999999999
3.592	0.796
3.594	0.7969999999999999
3.596	0.798
3.598	0.7989999999999999
3.6	0.8
3.602	0.8009999999999999
3.604	0.802
3.606	0.8029999999999999
3.608	0.804
3.61	0.8049999999999999
3.612	0.806
3.614	0.8069999999999999
3.616	0.808
3.618	0.8089999999999999
3.62	0.81
3.622	0.8109999999999999
3.624	0.812
3.626	0.813
3.628	0.8140000000000001
3.63	0.815
3.632	0.8160000000000001
3.634	0.817
3.636	0.8180000000000001
3.638	0.819
3.64	0.8200000000000001
3.642	0.821
3.644	0.8220000000000001
3.646	0.823
3.648	0.8240000000000001
3.65	0.825
3.652	0.8260000000000001
3.654	0.827
3.656	0.8280000000000001
3.658	0.829
3.66	0.8300000000000001
3.662	0.831
3.664	0.8320000000000001
3.666	0.833
3.668	0.8340000000000001
3.67	0.835
3.672	0.8360000000000001
3.674	0.837
3.676	0.8380000000000001
3.678	0.839
3.68	0.8400000000000001
3.682	0.841
3.684	0.8420000000000001
3.686	0.843
3.688	0.8440000000000001
3.69	0.845
3.692	0.8460000000000001
3.694	0.847
3.696	0.8480000000000001
3.698	0.849
3.7	0.8500000000000001
3.702	0.851
3.704	0.8520000000000001
3.706	0.853
3.708	0.8540000000000001
3.71	0.855
3.712	0.8560000000000001
3.714	0.857
3.716	0.8580000000000001
3.718	0.859
3.72	0.8600000000000001
3.722	0.861
3.724	0.8620000000000001
3.726	0.863
3.728	0.8640000000000001
3.73	0.865
3.732	0.8660000000000001
3.734	0.867
3.736	0.8680000000000001
3.738	0.869
3.74	0.8700000000000001
3.742	0.871
3.744	0.8720000000000001
3.746	0.873
3.748	0.8740000000000001
3.75	0.875
3.752	0.8759999999999999
3.754	0.877
3.756	0.8779999999999999
3.758	0.879
3.76	0.8799999999999999
3.762	0.881
3.764	0.8819999999999999
3.766	0.883
3.768	0.8839999999999999
3.77	0.885
3.772	0.8859999999999999
3.774	0.887
3.776	0.8879999999999999
3.778	0.889
3.78	0.8899999999999999
3.782	0.891
3.784	0.8919999999999999
3.786	0.893
3.788	0.8939999999999999
3.79	0.895
3.792	0.8959999999999999
3.794	0.897
3.796	0.8979999999999999
3.798	0.899
3.8	0.8999999999999999
3.802	0.901
3.804	0.9019999999999999
3.806	0.903
3.808	0.9039999999999999
3.81	0.905
3.812	0.9059999999999999
3.814	0.907
3.816	0.9079999999999999
3.818	0.909
3.82	0.9099999999999999
3.822	0.911
3.824	0.9119999999999999
3.826	0.913
3.828	0.9139999999999999
3.83	0.915
3.832	0.9159999999999999
3.834	0.917
3.836	0.9179999999999999
3.838	0.919
3.84	0.9199999999999999
3.842	0.921
3.844	0.9219999999999999
3.846	0.923
3.848	0.9239999999999999
3.85	0.925
3.852	0.9259999999999999
3.854	0.927
3.856	0.9279999999999999
3.858	0.929
3.86	0.9299999999999999
3.862	0.931
3.864	0.9319999999999999
3.866	0.933
3.868	0.9339999999999999
3.87	0.935
3.872	0.9359999999999999
3.874	0.937
3.876	0.938
3.878	0.9390000000000001
3.88	0.94
3.882	0.9410000000000001
3.884	0.942
3.886	0.9430000000000001
3.888	0.944
3.89	0.9450000000000001
3.892	0.946
3.894	0.9470000000000001
3.896	0.948
3.898	0.9490000000000001
3.9	0.95
3.902	0.9510000000000001
3.904	0.952
3.906	0.9530000000000001
3.908	0.954
3.91	0.9550000000000001
3.912	0.956
3.914	0.9570000000000001
3.916	0.958
3.918	0.9590000000000001
3.92	0.96
3.922	0.9610000000000001
3.924	0.962
3.926	0.9630000000000001
3.928	0.964
3.93	0.9650000000000001
3.932	0.966
3.934	0.9670000000000001
3.936	0.968
3.938	0.9690000000000001
3.94	0.97
3.942	0.9710000000000001
3.944	0.972
3.946	0.9730000000000001
3.948	0.974
3.95	0.9750000000000001
3.952	0.976
3.954	0.9770000000000001
3.956	0.978
3.958	0.9790000000000001
3.96	0.98
3.962	0.9810000000000001
3.964	0.982
3.966	0.9830000000000001
3.968	0.984
3.97	0.9850000000000001
3.972	0.986
3.974	0.9870000000000001
3.976	0.988
3.978	0.9890000000000001
3.98	0.99
3.982	0.9910000000000001
3.984	0.992
3.986	0.9930000000000001
3.988	0.994
3.99	0.9950000000000001
3.992	0.996
3.994	0.9970000000000001
3.996	0.998
3.998	0.9990000000000001
4.0	1.0


==> figures/data/1D_example_nx_8_ddf_Yang3_alpha_2/exact_solution_minus.txt <==
0.0	1.0
0.002	0.999
0.004	0.998
0.006	0.997
0.008	0.996
0.01	0.995
0.012	0.994
0.014	0.993
0.016	0.992
0.018	0.991
0.02	0.99
0.022	0.989
0.024	0.988
0.026	0.987
0.028	0.986
0.03	0.985
0.032	0.984
0.034	0.983
0.036	0.982
0.038	0.981
0.04	0.98
0.042	0.979
0.044	0.978
0.046	0.977
0.048	0.976
0.05	0.975
0.052	0.974
0.054	0.973
0.056	0.972
0.058	0.971
0.06	0.97
0.062	0.969
0.064	0.968
0.066	0.967
0.068	0.966
0.07	0.965
0.072	0.964
0.074	0.963
0.076	0.962
0.078	0.961
0.08	0.96
0.082	0.959
0.084	0.958
0.086	0.957
0.088	0.956
0.09	0.955
0.092	0.954
0.094	0.953
0.096	0.952
0.098	0.951
0.1	0.95
0.102	0.949
0.104	0.948
0.106	0.947
0.108	0.946
0.11	0.945
0.112	0.944
0.114	0.943
0.116	0.942
0.118	0.9410000000000001
0.12	0.94
0.122	0.9390000000000001
0.124	0.938
0.126	0.937
0.128	0.9359999999999999
0.13	0.935
0.132	0.9339999999999999
0.134	0.933
0.136	0.9319999999999999
0.138	0.931
0.14	0.9299999999999999
0.142	0.929
0.144	0.928
0.146	0.927
0.148	0.926
0.15	0.925
0.152	0.924
0.154	0.923
0.156	0.922
0.158	0.921
0.16	0.92
0.162	0.919
0.164	0.918
0.166	0.917
0.168	0.916
0.17	0.915
0.172	0.914
0.174	0.913
0.176	0.912
0.178	0.911
0.18	0.91
0.182	0.909
0.184	0.908
0.186	0.907
0.188	0.906
0.19	0.905
0.192	0.904
0.194	0.903
0.196	0.902
0.198	0.901
0.2	0.9
0.202	0.899
0.204	0.898
0.206	0.897
0.208	0.896
0.21	0.895
0.212	0.894
0.214	0.893
0.216	0.892
0.218	0.891
0.22	0.89
0.222	0.889
0.224	0.888
0.226	0.887
0.228	0.886
0.23	0.885
0.232	0.884
0.234	0.883
0.236	0.882
0.238	0.881
0.24	0.88
0.242	0.879
0.244	0.878
0.246	0.877
0.248	0.876
0.25	0.875
0.252	0.874
0.254	0.873
0.256	0.872
0.258	0.871
0.26	0.87
0.262	0.869
0.264	0.868
0.266	0.867
0.268	0.866
0.27	0.865
0.272	0.864
0.274	0.863
0.276	0.862
0.278	0.861
0.28	0.86
0.282	0.859
0.284	0.858
0.286	0.857
0.288	0.856
0.29	0.855
0.292	0.854
0.294	0.853
0.296	0.852
0.298	0.851
0.3	0.85
0.302	0.849
0.304	0.848
0.306	0.847
0.308	0.846
0.31	0.845
0.312	0.844
0.314	0.843
0.316	0.842
0.318	0.841
0.32	0.84
0.322	0.839
0.324	0.838
0.326	0.837
0.328	0.836
0.33	0.835
0.332	0.834
0.334	0.833
0.336	0.832
0.338	0.831
0.34	0.83
0.342	0.829
0.344	0.8280000000000001
0.346	0.827
0.348	0.8260000000000001
0.35	0.825
0.352	0.8240000000000001
0.354	0.823
0.356	0.8220000000000001
0.358	0.821
0.36	0.8200000000000001
0.362	0.819
0.364	0.8180000000000001
0.366	0.817
0.368	0.8160000000000001
0.37	0.815
0.372	0.8140000000000001
0.374	0.813
0.376	0.812
0.378	0.8109999999999999
0.38	0.81
0.382	0.8089999999999999
0.384	0.808
0.386	0.8069999999999999
0.388	0.806
0.39	0.8049999999999999
0.392	0.804
0.394	0.8029999999999999
0.396	0.802
0.398	0.8009999999999999
0.4	0.8
0.402	0.7989999999999999
0.404	0.798
0.406	0.7969999999999999
0.408	0.796
0.41	0.795
0.412	0.794
0.414	0.793
0.416	0.792
0.418	0.791
0.42	0.79
0.422	0.789
0.424	0.788
0.426	0.787
0.428	0.786
0.43	0.785
0.432	0.784
0.434	0.783
0.436	0.782
0.438	0.781
0.44	0.78
0.442	0.779
0.444	0.778
0.446	0.777
0.448	0.776
0.45	0.775
0.452	0.774
0.454	0.773
0.456	0.772
0.458	0.771
0.46	0.77
0.462	0.769
0.464	0.768
0.466	0.767
0.468	0.766
0.47	0.765
0.472	0.764
0.474	0.763
0.476	0.762
0.478	0.761
0.48	0.76
0.482	0.759
0.484	0.758
0.486	0.757
0.488	0.756
0.49	0.755
0.492	0.754
0.494	0.753
0.496	0.752
0.498	0.751
0.5	0.75
0.502	0.749
0.504	0.748
0.506	0.747
0.508	0.746
0.51	0.745
0.512	0.744
0.514	0.743
0.516	0.742
0.518	0.741
0.52	0.74
0.522	0.739
0.524	0.738
0.526	0.737
0.528	0.736
0.53	0.735
0.532	0.734
0.534	0.733
0.536	0.732
0.538	0.731
0.54	0.73
0.542	0.729
0.544	0.728
0.546	0.727
0.548	0.726
0.55	0.725
0.552	0.724
0.554	0.723
0.556	0.722
0.558	0.721
0.56	0.72
0.562	0.719
0.564	0.718
0.566	0.7170000000000001
0.568	0.716
0.57	0.7150000000000001
0.572	0.714
0.574	0.7130000000000001
0.576	0.712
0.578	0.7110000000000001
0.58	0.71
0.582	0.7090000000000001
0.584	0.708
0.586	0.7070000000000001
0.588	0.706
0.59	0.7050000000000001
0.592	0.704
0.594	0.7030000000000001
0.596	0.702
0.598	0.7010000000000001
0.6	0.7
0.602	0.6990000000000001
0.604	0.698
0.606	0.6970000000000001
0.608	0.696
0.61	0.6950000000000001
0.612	0.694
0.614	0.6930000000000001
0.616	0.692
0.618	0.6910000000000001
0.62	0.69
0.622	0.6890000000000001
0.624	0.688
0.626	0.687
0.628	0.6859999999999999
0.63	0.685
0.632	0.6839999999999999
0.634	0.683
0.636	0.6819999999999999
0.638	0.681
0.64	0.6799999999999999
0.642	0.679
0.644	0.6779999999999999
0.646	0.677
0.648	0.6759999999999999
0.65	0.675
0.652	0.6739999999999999
0.654	0.673
0.656	0.6719999999999999
0.658	0.671
0.66	0.6699999999999999
0.662	0.669
0.664	0.6679999999999999
0.666	0.667
0.668	0.6659999999999999
0.67	0.665
0.672	0.6639999999999999
0.674	0.663
0.676	0.6619999999999999
0.678	0.661
0.68	0.6599999999999999
0.682	0.659
0.684	0.6579999999999999
0.686	0.657
0.688	0.656
0.69	0.655
0.692	0.654
0.694	0.653
0.696	0.652
0.698	0.651
0.7	0.65
0.702	0.649
0.704	0.648
0.706	0.647
0.708	0.646
0.71	0.645
0.712	0.644
0.714	0.643
0.716	0.642
0.718	0.641
0.72	0.64
0.722	0.639
0.724	0.638
0.726	0.637
0.728	0.636
0.73	0.635
0.732	0.634
0.734	0.633
0.736	0.632
0.738	0.631
0.74	0.63
0.742	0.629
0.744	0.628
0.746	0.627
0.748	0.626
0.75	0.625
0.752	0.624
0.754	0.623
0.756	0.622
0.758	0.621
0.76	0.62
0.762	0.619
0.764	0.618
0.766	0.617
0.768	0.616
0.77	0.615
0.772	0.614
0.774	0.613
0.776	0.612
0.778	0.611
0.78	0.61
0.782	0.609
0.784	0.608
0.786	0.607
0.788	0.606
0.79	0.605
0.792	0.604
0.794	0.603
0.796	0.602
0.798	0.601
0.8	0.6
0.802	0.599
0.804	0.598
0.806	0.597
0.808	0.596
0.81	0.595
0.812	0.594
0.814	0.593
0.816	0.5920000000000001
0.818	0.591
0.82	0.5900000000000001
0.822	0.589
0.824	0.5880000000000001
0.826	0.587
0.828	0.5860000000000001
0.83	0.585
0.832	0.5840000000000001
0.834	0.583
0.836	0.5820000000000001
0.838	0.581
0.84	0.5800000000000001
0.842	0.579
0.844	0.5780000000000001
0.846	0.577
0.848	0.5760000000000001
0.85	0.575
0.852	0.5740000000000001
0.854	0.573
0.856	0.5720000000000001
0.858	0.571
0.86	0.5700000000000001
0.862	0.569
0.864	0.5680000000000001
0.866	0.567
0.868	0.5660000000000001
0.87	0.565
0.872	0.5640000000000001
0.874	0.563
0.876	0.562
0.878	0.5609999999999999
0.88	0.56
0.882	0.5589999999999999
0.884	0.558
0.886	0.5569999999999999
0.888	0.556
0.89	0.5549999999999999
0.892	0.554
0.894	0.5529999999999999
0.896	0.552
0.898	0.5509999999999999
0.9	0.55
0.902	0.5489999999999999
0.904	0.548
0.906	0.5469999999999999
0.908	0.546
0.91	0.5449999999999999
0.912	0.544
0.914	0.5429999999999999
0.916	0.542
0.918	0.5409999999999999
0.92	0.54
0.922	0.5389999999999999
0.924	0.538
0.926	0.5369999999999999
0.928	0.536
0.93	0.5349999999999999
0.932	0.534
0.934	0.5329999999999999
0.936	0.532
0.938	0.531
0.94	0.53
0.942	0.529
0.944	0.528
0.946	0.527
0.948	0.526
0.95	0.525
0.952	0.524
0.954	0.523
0.956	0.522
0.958	0.521
0.96	0.52
0.962	0.519
0.964	0.518
0.966	0.517
0.968	0.516
0.97	0.515
0.972	0.514
0.974	0.513
0.976	0.512
0.978	0.511
0.98	0.51
0.982	0.509
0.984	0.508
0.986	0.507
0.988	0.506
0.99	0.505
0.992	0.504
0.994	0.503
0.996	0.502
0.998	0.501
1.0	0.5
1.002	0.499
1.004	0.498
1.006	0.497
1.008	0.496
1.01	0.495
1.012	0.494
1.014	0.493
1.016	0.492
1.018	0.491
1.02	0.49
1.022	0.489
1.024	0.488
1.026	0.487
1.028	0.486
1.03	0.485
1.032	0.484
1.034	0.483
1.036	0.482
1.038	0.481
1.04	0.48
1.042	0.479
1.044	0.478
1.046	0.477
1.048	0.476
1.05	0.475
1.052	0.474
1.054	0.473
1.056	0.472
1.058	0.471
1.06	0.47
1.062	0.469
1.064	0.46799999999999997
1.066	0.46699999999999997
1.068	0.46599999999999997
1.07	0.46499999999999997
1.072	0.46399999999999997
1.074	0.46299999999999997
1.076	0.46199999999999997
1.078	0.46099999999999997
1.08	0.45999999999999996
1.082	0.45899999999999996
1.084	0.45799999999999996
1.086	0.45699999999999996
1.088	0.45599999999999996
1.09	0.45499999999999996
1.092	0.45399999999999996
1.094	0.45299999999999996
1.096	0.45199999999999996
1.098	0.45099999999999996
1.1	0.44999999999999996
1.102	0.44899999999999995
1.104	0.44799999999999995
1.106	0.44699999999999995
1.108	0.44599999999999995
1.11	0.44499999999999995
1.112	0.44399999999999995
1.114	0.44299999999999995
1.116	0.44199999999999995
1.118	0.44099999999999995
1.12	0.43999999999999995
1.122	0.43899999999999995
1.124	0.43799999999999994
1.126	0.43700000000000006
1.128	0.43600000000000005
1.13	0.43500000000000005
1.132	0.43400000000000005
1.134	0.43300000000000005
1.136	0.43200000000000005
1.138	0.43100000000000005
1.14	0.43000000000000005
1.142	0.42900000000000005
1.144	0.42800000000000005
1.146	0.42700000000000005
1.148	0.42600000000000005
1.15	0.42500000000000004
1.152	0.42400000000000004
1.154	0.42300000000000004
1.156	0.42200000000000004
1.158	0.42100000000000004
1.16	0.42000000000000004
1.162	0.41900000000000004
1.164	0.41800000000000004
1.166	0.41700000000000004
1.168	0.41600000000000004
1.17	0.41500000000000004
1.172	0.41400000000000003
1.174	0.41300000000000003
1.176	0.41200000000000003
1.178	0.41100000000000003
1.18	0.41000000000000003
1.182	0.40900000000000003
1.184	0.40800000000000003
1.186	0.40700000000000003
1.188	0.406
1.19	0.405
1.192	0.404
1.194	0.403
1.196	0.402
1.198	0.401
1.2	0.4
1.202	0.399
1.204	0.398
1.206	0.397
1.208	0.396
1.21	0.395
1.212	0.394
1.214	0.393
1.216	0.392
1.218	0.391
1.22	0.39
1.222	0.389
1.224	0.388
1.226	0.387
1.228	0.386
1.23	0.385
1.232	0.384
1.234	0.383
1.236	0.382
1.238	0.381
1.24	0.38
1.242	0.379
1.244	0.378
1.246	0.377
1.248	0.376
1.25	0.375
1.252	0.374
1.254	0.373
1.256	0.372
1.258	0.371
1.26	0.37
1.262	0.369
1.264	0.368
1.266	0.367
1.268	0.366
1.27	0.365
1.272	0.364
1.274	0.363
1.276	0.362
1.278	0.361
1.28	0.36
1.282	0.359
1.284	0.358
1.286	0.357
1.288	0.356
1.29	0.355
1.292	0.354
1.294	0.353
1.296	0.352
1.298	0.351
1.3	0.35
1.302	0.349
1.304	0.348
1.306	0.347
1.308	0.346
1.31	0.345
1.312	0.344
1.314	0.34299999999999997
1.316	0.34199999999999997
1.318	0.34099999999999997
1.32	0.33999999999999997
1.322	0.33899999999999997
1.324	0.33799999999999997
1.326	0.33699999999999997
1.328	0.33599999999999997
1.33	0.33499999999999996
1.332	0.33399999999999996
1.334	0.33299999999999996
1.336	0.33199999999999996
1.338	0.33099999999999996
1.34	0.32999999999999996
1.342	0.32899999999999996
1.344	0.32799999999999996
1.346	0.32699999999999996
1.348	0.32599999999999996
1.35	0.32499999999999996
1.352	0.32399999999999995
1.354	0.32299999999999995
1.356	0.32199999999999995
1.358	0.32099999999999995
1.36	0.31999999999999995
1.362	0.31899999999999995
1.364	0.31799999999999995
1.366	0.31699999999999995
1.368	0.31599999999999995
1.37	0.31499999999999995
1.372	0.31399999999999995
1.374	0.31299999999999994
1.376	0.31200000000000006
1.378	0.31100000000000005
1.38	0.31000000000000005
1.382	0.30900000000000005
1.384	0.30800000000000005
1.386	0.30700000000000005
1.388	0.30600000000000005
1.39	0.30500000000000005
1.392	0.30400000000000005
1.394	0.30300000000000005
1.396	0.30200000000000005
1.398	0.30100000000000005
1.4	0.30000000000000004
1.402	0.29900000000000004
1.404	0.29800000000000004
1.406	0.29700000000000004
1.408	0.29600000000000004
1.41	0.29500000000000004
1.412	0.29400000000000004
1.414	0.29300000000000004
1.416	0.29200000000000004
1.418	0.29100000000000004
1.42	0.29000000000000004
1.422	0.28900000000000003
1.424	0.28800000000000003
1.426	0.28700000000000003
1.428	0.28600000000000003
1.43	0.28500000000000003
1.432	0.28400000000000003
1.434	0.28300000000000003
1.436	0.28200000000000003
1.438	0.281
1.44	0.28
1.442	0.279
1.444	0.278
1.446	0.277
1.448	0.276
1.45	0.275
1.452	0.274
1.454	0.273
1.456	0.272
1.458	0.271
1.46	0.27
1.462	0.269
1.464	0.268
1.466	0.267
1.468	0.266
1.47	0.265
1.472	0.264
1.474	0.263
1.476	0.262
1.478	0.261
1.48	0.26
1.482	0.259
1.484	0.258
1.486	0.257
1.488	0.256
1.49	0.255
1.492	0.254
1.494	0.253
1.496	0.252
1.498	0.251
1.5	0.25
1.502	0.249
1.504	0.248
1.506	0.247
1.508	0.246
1.51	0.245
1.512	0.244
1.514	0.243
1.516	0.242
1.518	0.241
1.52	0.24
1.522	0.239
1.524	0.238
1.526	0.237
1.528	0.236
1.53	0.235
1.532	0.23399999999999999
1.534	0.23299999999999998
1.536	0.23199999999999998
1.538	0.23099999999999998
1.54	0.22999999999999998
1.542	0.22899999999999998
1.544	0.22799999999999998
1.546	0.22699999999999998
1.548	0.22599999999999998
1.55	0.22499999999999998
1.552	0.22399999999999998
1.554	0.22299999999999998
1.556	0.22199999999999998
1.558	0.22099999999999997
1.56	0.21999999999999997
1.562	0.21899999999999997
1.564	0.21799999999999997
1.566	0.21699999999999997
1.568	0.21599999999999997
1.57	0.21499999999999997
1.572	0.21399999999999997
1.574	0.21299999999999997
1.576	0.21199999999999997
1.578	0.21099999999999997
1.58	0.20999999999999996
1.582	0.20899999999999996
1.584	0.20799999999999996
1.586	0.20699999999999996
1.588	0.20599999999999996
1.59	0.20499999999999996
1.592	0.20399999999999996
1.594	0.20299999999999996
1.596	0.20199999999999996
1.598	0.20099999999999996
1.6	0.19999999999999996
1.602	0.19899999999999995
1.604	0.19799999999999995
1.606	0.19699999999999995
1.608	0.19599999999999995
1.61	0.19499999999999995
1.612	0.19399999999999995
1.614	0.19299999999999995
1.616	0.19199999999999995
1.618	0.19099999999999995
1.62	0.18999999999999995
1.622	0.18899999999999995
1.624	0.18799999999999994
1.626	0.18700000000000006
1.628	0.18600000000000005
1.63	0.18500000000000005
1.632	0.18400000000000005
1.634	0.18300000000000005
1.636	0.18200000000000005
1.638	0.18100000000000005
1.64	0.18000000000000005
1.642	0.17900000000000005
1.644	0.17800000000000005
1.646	0.17700000000000005
1.648	0.17600000000000005
1.65	0.17500000000000004
1.652	0.17400000000000004
1.654	0.17300000000000004
1.656	0.17200000000000004
1.658	0.17100000000000004
1.66	0.17000000000000004
1.662	0.16900000000000004
1.664	0.16800000000000004
1.666	0.16700000000000004
1.668	0.16600000000000004
1.67	0.16500000000000004
1.672	0.16400000000000003
1.674	0.16300000000000003
1.676	0.16200000000000003
1.678	0.16100000000000003
1.68	0.16000000000000003
1.682	0.15900000000000003
1.684	0.15800000000000003
1.686	0.15700000000000003
1.688	0.15600000000000003
1.69	0.15500000000000003
1.692	0.15400000000000003
1.694	0.15300000000000002
1.696	0.15200000000000002
1.698	0.15100000000000002
1.7	0.15000000000000002
1.702	0.14900000000000002
1.704	0.14800000000000002
1.706	0.14700000000000002
1.708	0.14600000000000002
1.71	0.14500000000000002
1.712	0.14400000000000002
1.714	0.14300000000000002
1.716	0.14200000000000002
1.718	0.14100000000000001
1.72	0.14
1.722	0.139
1.724	0.138
1.726	0.137
1.728	0.136
1.73	0.135
1.732	0.134
1.734	0.133
1.736	0.132
1.738	0.131
1.74	0.13
1.742	0.129
1.744	0.128
1.746	0.127
1.748	0.126
1.75	0.125
1.752	0.124
1.754	0.123
1.756	0.122
1.758	0.121
1.76	0.12
1.762	0.119
1.764	0.118
1.766	0.11699999999999999
1.768	0.11599999999999999
1.77	0.11499999999999999
1.772	0.11399999999999999
1.774	0.11299999999999999
1.776	0.11199999999999999
1.778	0.11099999999999999
1.78	0.10999999999999999
1.782	0.10899999999999999
1.784	0.10799999999999998
1.786	0.10699999999999998
1.788	0.10599999999999998
1.79	0.10499999999999998
1.792	0.10399999999999998
1.794	0.10299999999999998
1.796	0.10199999999999998
1.798	0.10099999999999998
1.8	0.09999999999999998
1.802	0.09899999999999998
1.804	0.09799999999999998
1.806	0.09699999999999998
1.808	0.09599999999999997
1.81	0.09499999999999997
1.812	0.09399999999999997
1.814	0.09299999999999997
1.816	0.09199999999999997
1.818	0.09099999999999997
1.82	0.08999999999999997
1.822	0.08899999999999997
1.824	0.08799999999999997
1.826	0.08699999999999997
1.828	0.08599999999999997
1.83	0.08499999999999996
1.832	0.08399999999999996
1.834	0.08299999999999996
1.836	0.08199999999999996
1.838	0.08099999999999996
1.84	0.07999999999999996
1.842	0.07899999999999996
1.844	0.07799999999999996
1.846	0.07699999999999996
1.848	0.07599999999999996
1.85	0.07499999999999996
1.852	0.07399999999999995
1.854	0.07299999999999995
1.856	0.07199999999999995
1.858	0.07099999999999995
1.86	0.06999999999999995
1.862	0.06899999999999995
1.864	0.06799999999999995
1.866	0.06699999999999995
1.868	0.06599999999999995
1.87	0.06499999999999995
1.872	0.06399999999999995
1.874	0.06299999999999994
1.876	0.062000000000000055
1.878	0.061000000000000054
1.88	0.06000000000000005
1.882	0.05900000000000005
1.884	0.05800000000000005
1.886	0.05700000000000005
1.888	0.05600000000000005
1.89	0.05500000000000005
1.892	0.05400000000000005
1.894	0.05300000000000005
1.896	0.052000000000000046
1.898	0.051000000000000045
1.9	0.050000000000000044
1.902	0.049000000000000044
1.904	0.04800000000000004
1.906	0.04700000000000004
1.908	0.04600000000000004
1.91	0.04500000000000004
1.912	0.04400000000000004
1.914	0.04300000000000004
1.916	0.04200000000000004
1.918	0.041000000000000036
1.92	0.040000000000000036
1.922	0.039000000000000035
1.924	0.038000000000000034
1.926	0.03700000000000003
1.928	0.03600000000000003
1.93	0.03500000000000003
1.932	0.03400000000000003
1.934	0.03300000000000003
1.936	0.03200000000000003
1.938	0.031000000000000028
1.94	0.030000000000000027
1.942	0.029000000000000026
1.944	0.028000000000000025
1.946	0.027000000000000024
1.948	0.026000000000000023
1.95	0.025000000000000022
1.952	0.02400000000000002
1.954	0.02300000000000002
1.956	0.02200000000000002
1.958	0.02100000000000002
1.96	0.020000000000000018
1.962	0.019000000000000017
1.964	0.018000000000000016
1.966	0.017000000000000015
1.968	0.016000000000000014
1.97	0.015000000000000013
1.972	0.014000000000000012
1.974	0.013000000000000012
1.976	0.01200000000000001
1.978	0.01100000000000001
1.98	0.010000000000000009
1.982	0.009000000000000008
1.984	0.008000000000000007
1.986	0.007000000000000006
1.988	0.006000000000000005
1.99	0.0050000000000000044
1.992	0.0040000000000000036
1.994	0.0030000000000000027
1.996	0.0020000000000000018
1.998	0.0010000000000000009
2.0	0.0
2.002	-0.0009999999999998899
2.004	-0.0020000000000000018
2.006	-0.0029999999999998916
2.008	-0.0040000000000000036
2.01	-0.004999999999999893
2.012	-0.006000000000000005
2.014	-0.006999999999999895
2.016	-0.008000000000000007
2.018	-0.008999999999999897
2.02	-0.010000000000000009
2.022	-0.010999999999999899
2.024	-0.01200000000000001
2.026	-0.0129999999999999
2.028	-0.014000000000000012
2.03	-0.014999999999999902
2.032	-0.016000000000000014
2.034	-0.016999999999999904
2.036	-0.018000000000000016
2.038	-0.018999999999999906
2.04	-0.020000000000000018
2.042	-0.020999999999999908
2.044	-0.02200000000000002
2.046	-0.02299999999999991
2.048	-0.02400000000000002
2.05	-0.02499999999999991
2.052	-0.026000000000000023
2.054	-0.026999999999999913
2.056	-0.028000000000000025
2.058	-0.028999999999999915
2.06	-0.030000000000000027
2.062	-0.030999999999999917
2.064	-0.03200000000000003
2.066	-0.03299999999999992
2.068	-0.03400000000000003
2.07	-0.03499999999999992
2.072	-0.03600000000000003
2.074	-0.03699999999999992
2.076	-0.038000000000000034
2.078	-0.038999999999999924
2.08	-0.040000000000000036
2.082	-0.040999999999999925
2.084	-0.04200000000000004
2.086	-0.04299999999999993
2.088	-0.04400000000000004
2.09	-0.04499999999999993
2.092	-0.04600000000000004
2.094	-0.04699999999999993
2.096	-0.04800000000000004
2.098	-0.04899999999999993
2.1	-0.050000000000000044
2.102	-0.050999999999999934
2.104	-0.052000000000000046
2.106	-0.052999999999999936
2.108	-0.05400000000000005
2.11	-0.05499999999999994
2.112	-0.05600000000000005
2.114	-0.05699999999999994
2.116	-0.05800000000000005
2.118	-0.05899999999999994
2.12	-0.06000000000000005
2.122	-0.06099999999999994
2.124	-0.062000000000000055
2.126	-0.06299999999999994
2.128	-0.06400000000000006
2.13	-0.06499999999999995
2.132	-0.06600000000000006
2.134	-0.06699999999999995
2.136	-0.06800000000000006
2.138	-0.06899999999999995
2.14	-0.07000000000000006
2.142	-0.07099999999999995
2.144	-0.07200000000000006
2.146	-0.07299999999999995
2.148	-0.07400000000000007
2.15	-0.07499999999999996
2.152	-0.07600000000000007
2.154	-0.07699999999999996
2.156	-0.07800000000000007
2.158	-0.07899999999999996
2.16	-0.08000000000000007
2.162	-0.08099999999999996
2.164	-0.08200000000000007
2.166	-0.08299999999999996
2.168	-0.08400000000000007
2.17	-0.08499999999999996
2.172	-0.08600000000000008
2.174	-0.08699999999999997
2.176	-0.08800000000000008
2.178	-0.08899999999999997
2.18	-0.09000000000000008
2.182	-0.09099999999999997
2.184	-0.09200000000000008
2.186	-0.09299999999999997
2.188	-0.09400000000000008
2.19	-0.09499999999999997
2.192	-0.09600000000000009
2.194	-0.09699999999999998
2.196	-0.09800000000000009
2.198	-0.09899999999999998
2.2	-0.10000000000000009
2.202	-0.10099999999999998
2.204	-0.10200000000000009
2.206	-0.10299999999999998
2.208	-0.10400000000000009
2.21	-0.10499999999999998
2.212	-0.1060000000000001
2.214	-0.10699999999999998
2.216	-0.1080000000000001
2.218	-0.10899999999999999
2.22	-0.1100000000000001
2.222	-0.11099999999999999
2.224	-0.1120000000000001
2.226	-0.11299999999999999
2.228	-0.1140000000000001
2.23	-0.11499999999999999
2.232	-0.1160000000000001
2.234	-0.11699999999999999
2.236	-0.1180000000000001
2.238	-0.119
2.24	-0.1200000000000001
2.242	-0.121
2.244	-0.12200000000000011
2.246	-0.123
2.248	-0.12400000000000011
2.25	-0.125
2.252	-0.1259999999999999
2.254	-0.127
2.256	-0.1279999999999999
2.258	-0.129
2.26	-0.1299999999999999
2.262	-0.131
2.264	-0.1319999999999999
2.266	-0.133
2.268	-0.1339999999999999
2.27	-0.135
2.272	-0.1359999999999999
2.274	-0.137
2.276	-0.1379999999999999
2.278	-0.139
2.28	-0.1399999999999999
2.282	-0.14100000000000001
2.284	-0.1419999999999999
2.286	-0.14300000000000002
2.288	-0.1439999999999999
2.29	-0.14500000000000002
2.292	-0.1459999999999999
2.294	-0.14700000000000002
2.296	-0.1479999999999999
2.298	-0.14900000000000002
2.3	-0.1499999999999999
2.302	-0.15100000000000002
2.304	-0.1519999999999999
2.306	-0.15300000000000002
2.308	-0.15399999999999991
2.31	-0.15500000000000003
2.312	-0.15599999999999992
2.314	-0.15700000000000003
2.316	-0.15799999999999992
2.318	-0.15900000000000003
2.32	-0.15999999999999992
2.322	-0.16100000000000003
2.324	-0.16199999999999992
2.326	-0.16300000000000003
2.328	-0.16399999999999992
2.33	-0.16500000000000004
2.332	-0.16599999999999993
2.334	-0.16700000000000004
2.336	-0.16799999999999993
2.338	-0.16900000000000004
2.34	-0.16999999999999993
2.342	-0.17100000000000004
2.344	-0.17199999999999993
2.346	-0.17300000000000004
2.348	-0.17399999999999993
2.35	-0.17500000000000004
2.352	-0.17599999999999993
2.354	-0.17700000000000005
2.356	-0.17799999999999994
2.358	-0.17900000000000005
2.36	-0.17999999999999994
2.362	-0.18100000000000005
2.364	-0.18199999999999994
2.366	-0.18300000000000005
2.368	-0.18399999999999994
2.37	-0.18500000000000005
2.372	-0.18599999999999994
2.374	-0.18700000000000006
2.376	-0.18799999999999994
2.378	-0.18900000000000006
2.38	-0.18999999999999995
2.382	-0.19100000000000006
2.384	-0.19199999999999995
2.386	-0.19300000000000006
2.388	-0.19399999999999995
2.39	-0.19500000000000006
2.392	-0.19599999999999995
2.394	-0.19700000000000006
2.396	-0.19799999999999995
2.398	-0.19900000000000007
2.4	-0.19999999999999996
2.402	-0.20100000000000007
2.404	-0.20199999999999996
2.406	-0.20300000000000007
2.408	-0.20399999999999996
2.41	-0.20500000000000007
2.412	-0.20599999999999996
2.414	-0.20700000000000007
2.416	-0.20799999999999996
2.418	-0.20900000000000007
2.42	-0.20999999999999996
2.422	-0.21100000000000008
2.424	-0.21199999999999997
2.426	-0.21300000000000008
2.428	-0.21399999999999997
2.43	-0.21500000000000008
2.432	-0.21599999999999997
2.434	-0.21700000000000008
2.436	-0.21799999999999997
2.438	-0.21900000000000008
2.44	-0.21999999999999997
2.442	-0.22100000000000009
2.444	-0.22199999999999998
2.446	-0.2230000000000001
2.448	-0.22399999999999998
2.45	-0.2250000000000001
2.452	-0.22599999999999998
2.454	-0.2270000000000001
2.456	-0.22799999999999998
2.458	-0.2290000000000001
2.46	-0.22999999999999998
2.462	-0.2310000000000001
2.464	-0.23199999999999998
2.466	-0.2330000000000001
2.468	-0.23399999999999999
2.47	-0.2350000000000001
2.472	-0.236
2.474	-0.2370000000000001
2.476	-0.238
2.478	-0.2390000000000001
2.48	-0.24
2.482	-0.2410000000000001
2.484	-0.242
2.486	-0.2430000000000001
2.488	-0.244
2.49	-0.2450000000000001
2.492	-0.246
2.494	-0.2470000000000001
2.496	-0.248
2.498	-0.2490000000000001
2.5	-0.25
2.502	-0.2509999999999999
2.504	-0.252
2.506	-0.2529999999999999
2.508	-0.254
2.51	-0.2549999999999999
2.512	-0.256
2.514	-0.2569999999999999
2.516	-0.258
2.518	-0.2589999999999999
2.52	-0.26
2.522	-0.2609999999999999
2.524	-0.262
2.526	-0.2629999999999999
2.528	-0.264
2.53	-0.2649999999999999
2.532	-0.266
2.534	-0.2669999999999999
2.536	-0.268
2.538	-0.2689999999999999
2.54	-0.27
2.542	-0.2709999999999999
2.544	-0.272
2.546	-0.2729999999999999
2.548	-0.274
2.55	-0.2749999999999999
2.552	-0.276
2.554	-0.2769999999999999
2.556	-0.278
2.558	-0.2789999999999999
2.56	-0.28
2.562	-0.2809999999999999
2.564	-0.28200000000000003
2.566	-0.2829999999999999
2.568	-0.28400000000000003
2.57	-0.2849999999999999
2.572	-0.28600000000000003
2.574	-0.2869999999999999
2.576	-0.28800000000000003
2.578	-0.2889999999999999
2.58	-0.29000000000000004
2.582	-0.2909999999999999
2.584	-0.29200000000000004
2.586	-0.2929999999999999
2.588	-0.29400000000000004
2.59	-0.29499999999999993
2.592	-0.29600000000000004
2.594	-0.29699999999999993
2.596	-0.29800000000000004
2.598	-0.29899999999999993
2.6	-0.30000000000000004
2.602	-0.30099999999999993
2.604	-0.30200000000000005
2.606	-0.30299999999999994
2.608	-0.30400000000000005
2.61	-0.30499999999999994
2.612	-0.30600000000000005
2.614	-0.30699999999999994
2.616	-0.30800000000000005
2.618	-0.30899999999999994
2.62	-0.31000000000000005
2.622	-0.31099999999999994
2.624	-0.31200000000000006
2.626	-0.31299999999999994
2.628	-0.31400000000000006
2.63	-0.31499999999999995
2.632	-0.31600000000000006
2.634	-0.31699999999999995
2.636	-0.31800000000000006
2.638	-0.31899999999999995
2.64	-0.32000000000000006
2.642	-0.32099999999999995
2.644	-0.32200000000000006
2.646	-0.32299999999999995
2.648	-0.32400000000000007
2.65	-0.32499999999999996
2.652	-0.32600000000000007
2.654	-0.32699999999999996
2.656	-0.32800000000000007
2.658	-0.32899999999999996
2.66	-0.33000000000000007
2.662	-0.33099999999999996
2.664	-0.3320000000000001
2.666	-0.33299999999999996
2.668	-0.3340000000000001
2.67	-0.33499999999999996
2.672	-0.3360000000000001
2.674	-0.33699999999999997
2.676	-0.3380000000000001
2.678	-0.33899999999999997
2.68	-0.3400000000000001
2.682	-0.34099999999999997
2.684	-0.3420000000000001
2.686	-0.34299999999999997
2.688	-0.3440000000000001
2.69	-0.345
2.692	-0.3460000000000001
2.694	-0.347
2.696	-0.3480000000000001
2.698	-0.349
2.7	-0.3500000000000001
2.702	-0.351
2.704	-0.3520000000000001
2.706	-0.353
2.708	-0.3540000000000001
2.71	-0.355
2.712	-0.3560000000000001
2.714	-0.357
2.716	-0.3580000000000001
2.718	-0.359
2.72	-0.3600000000000001
2.722	-0.361
2.724	-0.3620000000000001
2.726	-0.363
2.728	-0.3640000000000001
2.73	-0.365
2.732	-0.3660000000000001
2.734	-0.367
2.736	-0.3680000000000001
2.738	-0.369
2.74	-0.3700000000000001
2.742	-0.371
2.744	-0.3720000000000001
2.746	-0.373
2.748	-0.3740000000000001
2.75	-0.375
2.752	-0.3759999999999999
2.754	-0.377
2.756	-0.3779999999999999
2.758	-0.379
2.76	-0.3799999999999999
2.762	-0.381
2.764	-0.3819999999999999
2.766	-0.383
2.768	-0.3839999999999999
2.77	-0.385
2.772	-0.3859999999999999
2.774	-0.387
2.776	-0.3879999999999999
2.778	-0.389
2.78	-0.3899999999999999
2.782	-0.391
2.784	-0.3919999999999999
2.786	-0.393
2.788	-0.3939999999999999
2.79	-0.395
2.792	-0.3959999999999999
2.794	-0.397
2.796	-0.3979999999999999
2.798	-0.399
2.8	-0.3999999999999999
2.802	-0.401
2.804	-0.4019999999999999
2.806	-0.403
2.808	-0.4039999999999999
2.81	-0.405
2.812	-0.4059999999999999
2.814	-0.40700000000000003
2.816	-0.4079999999999999
2.818	-0.40900000000000003
2.82	-0.4099999999999999
2.822	-0.41100000000000003
2.824	-0.4119999999999999
2.826	-0.41300000000000003
2.828	-0.4139999999999999
2.83	-0.41500000000000004
2.832	-0.4159999999999999
2.834	-0.41700000000000004
2.836	-0.4179999999999999
2.838	-0.41900000000000004
2.84	-0.41999999999999993
2.842	-0.42100000000000004
2.844	-0.42199999999999993
2.846	-0.42300000000000004
2.848	-0.42399999999999993
2.85	-0.42500000000000004
2.852	-0.42599999999999993
2.854	-0.42700000000000005
2.856	-0.42799999999999994
2.858	-0.42900000000000005
2.86	-0.42999999999999994
2.862	-0.43100000000000005
2.864	-0.43199999999999994
2.866	-0.43300000000000005
2.868	-0.43399999999999994
2.87	-0.43500000000000005
2.872	-0.43599999999999994
2.874	-0.43700000000000006
2.876	-0.43799999999999994
2.878	-0.43900000000000006
2.88	-0.43999999999999995
2.882	-0.44100000000000006
2.884	-0.44199999999999995
2.886	-0.44300000000000006
2.888	-0.44399999999999995
2.89	-0.44500000000000006
2.892	-0.44599999999999995
2.894	-0.44700000000000006
2.896	-0.44799999999999995
2.898	-0.44900000000000007
2.9	-0.44999999999999996
2.902	-0.45100000000000007
2.904	-0.45199999999999996
2.906	-0.45300000000000007
2.908	-0.45399999999999996
2.91	-0.45500000000000007
2.912	-0.45599999999999996
2.914	-0.4570000000000001
2.916	-0.45799999999999996
2.918	-0.4590000000000001
2.92	-0.45999999999999996
2.922	-0.4610000000000001
2.924	-0.46199999999999997
2.926	-0.4630000000000001
2.928	-0.46399999999999997
2.93	-0.4650000000000001
2.932	-0.46599999999999997
2.934	-0.4670000000000001
2.936	-0.46799999999999997
2.938	-0.4690000000000001
2.94	-0.47
2.942	-0.4710000000000001
2.944	-0.472
2.946	-0.4730000000000001
2.948	-0.474
2.95	-0.4750000000000001
2.952	-0.476
2.954	-0.4770000000000001
2.956	-0.478
2.958	-0.4790000000000001
2.96	-0.48
2.962	-0.4810000000000001
2.964	-0.482
2.966	-0.4830000000000001
2.968	-0.484
2.97	-0.4850000000000001
2.972	-0.486
2.974	-0.4870000000000001
2.976	-0.488
2.978	-0.4890000000000001
2.98	-0.49
2.982	-0.4910000000000001
2.984	-0.492
2.986	-0.4930000000000001
2.988	-0.494
2.99	-0.4950000000000001
2.992	-0.496
2.994	-0.4970000000000001
2.996	-0.498
2.998	-0.4990000000000001
3.0	-0.5
3.002	-0.5009999999999999
3.004	-0.502
3.006	-0.5029999999999999
3.008	-0.504
3.01	-0.5049999999999999
3.012	-0.506
3.014	-0.5069999999999999
3.016	-0.508
3.018	-0.5089999999999999
3.02	-0.51
3.022	-0.5109999999999999
3.024	-0.512
3.026	-0.5129999999999999
3.028	-0.514
3.03	-0.5149999999999999
3.032	-0.516
3.034	-0.5169999999999999
3.036	-0.518
3.038	-0.5189999999999999
3.04	-0.52
3.042	-0.5209999999999999
3.044	-0.522
3.046	-0.5229999999999999
3.048	-0.524
3.05	-0.5249999999999999
3.052	-0.526
3.054	-0.5269999999999999
3.056	-0.528
3.058	-0.5289999999999999
3.06	-0.53
3.062	-0.5309999999999999
3.064	-0.532
3.066	-0.5329999999999999
3.068	-0.534
3.07	-0.5349999999999999
3.072	-0.536
3.074	-0.5369999999999999
3.076	-0.538
3.078	-0.5389999999999999
3.08	-0.54
3.082	-0.5409999999999999
3.084	-0.542
3.086	-0.5429999999999999
3.088	-0.544
3.09	-0.5449999999999999
3.092	-0.546
3.094	-0.5469999999999999
3.096	-0.548
3.098	-0.5489999999999999
3.1	-0.55
3.102	-0.5509999999999999
3.104	-0.552
3.106	-0.5529999999999999
3.108	-0.554
3.11	-0.5549999999999999
3.112	-0.556
3.114	-0.5569999999999999
3.116	-0.558
3.118	-0.5589999999999999
3.12	-0.56
3.122	-0.5609999999999999
3.124	-0.562
3.126	-0.563
3.128	-0.5640000000000001
3.13	-0.565
3.132	-0.5660000000000001
3.134	-0.567
3.136	-0.5680000000000001
3.138	-0.569
3.14	-0.5700000000000001
3.142	-0.571
3.144	-0.5720000000000001
3.146	-0.573
3.148	-0.5740000000000001
3.15	-0.575
3.152	-0.5760000000000001
3.154	-0.577
3.156	-0.5780000000000001
3.158	-0.579
3.16	-0.5800000000000001
3.162	-0.581
3.164	-0.5820000000000001
3.166	-0.583
3.168	-0.5840000000000001
3.17	-0.585
3.172	-0.5860000000000001
3.174	-0.587
3.176	-0.5880000000000001
3.178	-0.589
3.18	-0.5900000000000001
3.182	-0.591
3.184	-0.5920000000000001
3.186	-0.593
3.188	-0.5940000000000001
3.19	-0.595
3.192	-0.5960000000000001
3.194	-0.597
3.196	-0.5980000000000001
3.198	-0.599
3.2	-0.6000000000000001
3.202	-0.601
3.204	-0.6020000000000001
3.206	-0.603
3.208	-0.6040000000000001
3.21	-0.605
3.212	-0.6060000000000001
3.214	-0.607
3.216	-0.6080000000000001
3.218	-0.609
3.22	-0.6100000000000001
3.222	-0.611
3.224	-0.6120000000000001
3.226	-0.613
3.228	-0.6140000000000001
3.23	-0.615
3.232	-0.6160000000000001
3.234	-0.617
3.236	-0.6180000000000001
3.238	-0.619
3.24	-0.6200000000000001
3.242	-0.621
3.244	-0.6220000000000001
3.246	-0.623
3.248	-0.6240000000000001
3.25	-0.625
3.252	-0.6259999999999999
3.254	-0.627
3.256	-0.6279999999999999
3.258	-0.629
3.26	-0.6299999999999999
3.262	-0.631
3.264	-0.6319999999999999
3.266	-0.633
3.268	-0.6339999999999999
3.27	-0.635
3.272	-0.6359999999999999
3.274	-0.637
3.276	-0.6379999999999999
3.278	-0.639
3.28	-0.6399999999999999
3.282	-0.641
3.284	-0.6419999999999999
3.286	-0.643
3.288	-0.6439999999999999
3.29	-0.645
3.292	-0.6459999999999999
3.294	-0.647
3.296	-0.6479999999999999
3.298	-0.649
3.3	-0.6499999999999999
3.302	-0.651
3.304	-0.6519999999999999
3.306	-0.653
3.308	-0.6539999999999999
3.31	-0.655
3.312	-0.6559999999999999
3.314	-0.657
3.316	-0.6579999999999999
3.318	-0.659
3.32	-0.6599999999999999
3.322	-0.661
3.324	-0.6619999999999999
3.326	-0.663
3.328	-0.6639999999999999
3.33	-0.665
3.332	-0.6659999999999999
3.334	-0.667
3.336	-0.6679999999999999
3.338	-0.669
3.34	-0.6699999999999999
3.342	-0.671
3.344	-0.6719999999999999
3.346	-0.673
3.348	-0.6739999999999999
3.35	-0.675
3.352	-0.6759999999999999
3.354	-0.677
3.356	-0.6779999999999999
3.358	-0.679
3.36	-0.6799999999999999
3.362	-0.681
3.364	-0.6819999999999999
3.366	-0.683
3.368	-0.6839999999999999
3.37	-0.685
3.372	-0.6859999999999999
3.374	-0.687
3.376	-0.688
3.378	-0.6890000000000001
3.38	-0.69
3.382	-0.6910000000000001
3.384	-0.692
3.386	-0.6930000000000001
3.388	-0.694
3.39	-0.6950000000000001
3.392	-0.696
3.394	-0.6970000000000001
3.396	-0.698
3.398	-0.6990000000000001
3.4	-0.7
3.402	-0.7010000000000001
3.404	-0.702
3.406	-0.7030000000000001
3.408	-0.704
3.41	-0.7050000000000001
3.412	-0.706
3.414	-0.7070000000000001
3.416	-0.708
3.418	-0.7090000000000001
3.42	-0.71
3.422	-0.7110000000000001
3.424	-0.712
3.426	-0.7130000000000001
3.428	-0.714
3.43	-0.7150000000000001
3.432	-0.716
3.434	-0.7170000000000001
3.436	-0.718
3.438	-0.7190000000000001
3.44	-0.72
3.442	-0.7210000000000001
3.444	-0.722
3.446	-0.7230000000000001
3.448	-0.724
3.45	-0.7250000000000001
3.452	-0.726
3.454	-0.7270000000000001
3.456	-0.728
3.458	-0.7290000000000001
3.46	-0.73
3.462	-0.7310000000000001
3.464	-0.732
3.466	-0.7330000000000001
3.468	-0.734
3.47	-0.7350000000000001
3.472	-0.736
3.474	-0.7370000000000001
3.476	-0.738
3.478	-0.7390000000000001
3.48	-0.74
3.482	-0.7410000000000001
3.484	-0.742
3.486	-0.7430000000000001
3.488	-0.744
3.49	-0.7450000000000001
3.492	-0.746
3.494	-0.7470000000000001
3.496	-0.748
3.498	-0.7490000000000001
3.5	-0.75
3.502	-0.7509999999999999
3.504	-0.752
3.506	-0.7529999999999999
3.508	-0.754
3.51	-0.7549999999999999
3.512	-0.756
3.514	-0.7569999999999999
3.516	-0.758
3.518	-0.7589999999999999
3.52	-0.76
3.522	-0.7609999999999999
3.524	-0.762
3.526	-0.7629999999999999
3.528	-0.764
3.53	-0.7649999999999999
3.532	-0.766
3.534	-0.7669999999999999
3.536	-0.768
3.538	-0.7689999999999999
3.54	-0.77
3.542	-0.7709999999999999
3.544	-0.772
3.546	-0.7729999999999999
3.548	-0.774
3.55	-0.7749999999999999
3.552	-0.776
3.554	-0.7769999999999999
3.556	-0.778
3.558	-0.7789999999999999
3.56	-0.78
3.562	-0.7809999999999999
3.564	-0.782
3.566	-0.7829999999999999
3.568	-0.784
3.57	-0.7849999999999999
3.572	-0.786
3.574	-0.7869999999999999
3.576	-0.788
3.578	-0.7889999999999999
3.58	-0.79
3.582	-0.7909999999999999
3.584	-0.792
3.586	-0.7929999999999999
3.588	-0.794
3.59	-0.7949999999999999
3.592	-0.796
3.594	-0.7969999999999999
3.596	-0.798
3.598	-0.7989999999999999
3.6	-0.8
3.602	-0.8009999999999999
3.604	-0.802
3.606	-0.8029999999999999
3.608	-0.804
3.61	-0.8049999999999999
3.612	-0.806
3.614	-0.8069999999999999
3.616	-0.808
3.618	-0.8089999999999999
3.62	-0.81
3.622	-0.8109999999999999
3.624	-0.812
3.626	-0.813
3.628	-0.8140000000000001
3.63	-0.815
3.632	-0.8160000000000001
3.634	-0.817
3.636	-0.8180000000000001
3.638	-0.819
3.64	-0.8200000000000001
3.642	-0.821
3.644	-0.8220000000000001
3.646	-0.823
3.648	-0.8240000000000001
3.65	-0.825
3.652	-0.8260000000000001
3.654	-0.827
3.656	-0.8280000000000001
3.658	-0.829
3.66	-0.8300000000000001
3.662	-0.831
3.664	-0.8320000000000001
3.666	-0.833
3.668	-0.8340000000000001
3.67	-0.835
3.672	-0.8360000000000001
3.674	-0.837
3.676	-0.8380000000000001
3.678	-0.839
3.68	-0.8400000000000001
3.682	-0.841
3.684	-0.8420000000000001
3.686	-0.843
3.688	-0.8440000000000001
3.69	-0.845
3.692	-0.8460000000000001
3.694	-0.847
3.696	-0.8480000000000001
3.698	-0.849
3.7	-0.8500000000000001
3.702	-0.851
3.704	-0.8520000000000001
3.706	-0.853
3.708	-0.8540000000000001
3.71	-0.855
3.712	-0.8560000000000001
3.714	-0.857
3.716	-0.8580000000000001
3.718	-0.859
3.72	-0.8600000000000001
3.722	-0.861
3.724	-0.8620000000000001
3.726	-0.863
3.728	-0.8640000000000001
3.73	-0.865
3.732	-0.8660000000000001
3.734	-0.867
3.736	-0.8680000000000001
3.738	-0.869
3.74	-0.8700000000000001
3.742	-0.871
3.744	-0.8720000000000001
3.746	-0.873
3.748	-0.8740000000000001
3.75	-0.875
3.752	-0.8759999999999999
3.754	-0.877
3.756	-0.8779999999999999
3.758	-0.879
3.76	-0.8799999999999999
3.762	-0.881
3.764	-0.8819999999999999
3.766	-0.883
3.768	-0.8839999999999999
3.77	-0.885
3.772	-0.8859999999999999
3.774	-0.887
3.776	-0.8879999999999999
3.778	-0.889
3.78	-0.8899999999999999
3.782	-0.891
3.784	-0.8919999999999999
3.786	-0.893
3.788	-0.8939999999999999
3.79	-0.895
3.792	-0.8959999999999999
3.794	-0.897
3.796	-0.8979999999999999
3.798	-0.899
3.8	-0.8999999999999999
3.802	-0.901
3.804	-0.9019999999999999
3.806	-0.903
3.808	-0.9039999999999999
3.81	-0.905
3.812	-0.9059999999999999
3.814	-0.907
3.816	-0.9079999999999999
3.818	-0.909
3.82	-0.9099999999999999
3.822	-0.911
3.824	-0.9119999999999999
3.826	-0.913
3.828	-0.9139999999999999
3.83	-0.915
3.832	-0.9159999999999999
3.834	-0.917
3.836	-0.9179999999999999
3.838	-0.919
3.84	-0.9199999999999999
3.842	-0.921
3.844	-0.9219999999999999
3.846	-0.923
3.848	-0.9239999999999999
3.85	-0.925
3.852	-0.9259999999999999
3.854	-0.927
3.856	-0.9279999999999999
3.858	-0.929
3.86	-0.9299999999999999
3.862	-0.931
3.864	-0.9319999999999999
3.866	-0.933
3.868	-0.9339999999999999
3.87	-0.935
3.872	-0.9359999999999999
3.874	-0.937
3.876	-0.938
3.878	-0.9390000000000001
3.88	-0.94
3.882	-0.9410000000000001
3.884	-0.942
3.886	-0.9430000000000001
3.888	-0.944
3.89	-0.9450000000000001
3.892	-0.946
3.894	-0.9470000000000001
3.896	-0.948
3.898	-0.9490000000000001
3.9	-0.95
3.902	-0.9510000000000001
3.904	-0.952
3.906	-0.9530000000000001
3.908	-0.954
3.91	-0.9550000000000001
3.912	-0.956
3.914	-0.9570000000000001
3.916	-0.958
3.918	-0.9590000000000001
3.92	-0.96
3.922	-0.9610000000000001
3.924	-0.962
3.926	-0.9630000000000001
3.928	-0.964
3.93	-0.9650000000000001
3.932	-0.966
3.934	-0.9670000000000001
3.936	-0.968
3.938	-0.9690000000000001
3.94	-0.97
3.942	-0.9710000000000001
3.944	-0.972
3.946	-0.9730000000000001
3.948	-0.974
3.95	-0.9750000000000001
3.952	-0.976
3.954	-0.9770000000000001
3.956	-0.978
3.958	-0.9790000000000001
3.96	-0.98
3.962	-0.9810000000000001
3.964	-0.982
3.966	-0.9830000000000001
3.968	-0.984
3.97	-0.9850000000000001
3.972	-0.986
3.974	-0.9870000000000001
3.976	-0.988
3.978	-0.9890000000000001
3.98	-0.99
3.982	-0.9910000000000001
3.984	-0.992
3.986	-0.9930000000000001
3.988	-0.994
3.99	-0.9950000000000001
3.992	-0.996
3.994	-0.9970000000000001
3.996	-0.998
3.998	-0.9990000000000001
4.0	-1.0


==> figures/data/1D_example_nx_8_ddf_Yang3_alpha_2/exact_solution_plus.txt <==
0.0	-1.0
0.002	-0.999
0.004	-0.998
0.006	-0.997
0.008	-0.996
0.01	-0.995
0.012	-0.994
0.014	-0.993
0.016	-0.992
0.018	-0.991
0.02	-0.99
0.022	-0.989
0.024	-0.988
0.026	-0.987
0.028	-0.986
0.03	-0.985
0.032	-0.984
0.034	-0.983
0.036	-0.982
0.038	-0.981
0.04	-0.98
0.042	-0.979
0.044	-0.978
0.046	-0.977
0.048	-0.976
0.05	-0.975
0.052	-0.974
0.054	-0.973
0.056	-0.972
0.058	-0.971
0.06	-0.97
0.062	-0.969
0.064	-0.968
0.066	-0.967
0.068	-0.966
0.07	-0.965
0.072	-0.964
0.074	-0.963
0.076	-0.962
0.078	-0.961
0.08	-0.96
0.082	-0.959
0.084	-0.958
0.086	-0.957
0.088	-0.956
0.09	-0.955
0.092	-0.954
0.094	-0.953
0.096	-0.952
0.098	-0.951
0.1	-0.95
0.102	-0.949
0.104	-0.948
0.106	-0.947
0.108	-0.946
0.11	-0.945
0.112	-0.944
0.114	-0.943
0.116	-0.942
0.118	-0.9410000000000001
0.12	-0.94
0.122	-0.9390000000000001
0.124	-0.938
0.126	-0.937
0.128	-0.9359999999999999
0.13	-0.935
0.132	-0.9339999999999999
0.134	-0.933
0.136	-0.9319999999999999
0.138	-0.931
0.14	-0.9299999999999999
0.142	-0.929
0.144	-0.928
0.146	-0.927
0.148	-0.926
0.15	-0.925
0.152	-0.924
0.154	-0.923
0.156	-0.922
0.158	-0.921
0.16	-0.92
0.162	-0.919
0.164	-0.918
0.166	-0.917
0.168	-0.916
0.17	-0.915
0.172	-0.914
0.174	-0.913
0.176	-0.912
0.178	-0.911
0.18	-0.91
0.182	-0.909
0.184	-0.908
0.186	-0.907
0.188	-0.906
0.19	-0.905
0.192	-0.904
0.194	-0.903
0.196	-0.902
0.198	-0.901
0.2	-0.9
0.202	-0.899
0.204	-0.898
0.206	-0.897
0.208	-0.896
0.21	-0.895
0.212	-0.894
0.214	-0.893
0.216	-0.892
0.218	-0.891
0.22	-0.89
0.222	-0.889
0.224	-0.888
0.226	-0.887
0.228	-0.886
0.23	-0.885
0.232	-0.884
0.234	-0.883
0.236	-0.882
0.238	-0.881
0.24	-0.88
0.242	-0.879
0.244	-0.878
0.246	-0.877
0.248	-0.876
0.25	-0.875
0.252	-0.874
0.254	-0.873
0.256	-0.872
0.258	-0.871
0.26	-0.87
0.262	-0.869
0.264	-0.868
0.266	-0.867
0.268	-0.866
0.27	-0.865
0.272	-0.864
0.274	-0.863
0.276	-0.862
0.278	-0.861
0.28	-0.86
0.282	-0.859
0.284	-0.858
0.286	-0.857
0.288	-0.856
0.29	-0.855
0.292	-0.854
0.294	-0.853
0.296	-0.852
0.298	-0.851
0.3	-0.85
0.302	-0.849
0.304	-0.848
0.306	-0.847
0.308	-0.846
0.31	-0.845
0.312	-0.844
0.314	-0.843
0.316	-0.842
0.318	-0.841
0.32	-0.84
0.322	-0.839
0.324	-0.838
0.326	-0.837
0.328	-0.836
0.33	-0.835
0.332	-0.834
0.334	-0.833
0.336	-0.832
0.338	-0.831
0.34	-0.83
0.342	-0.829
0.344	-0.8280000000000001
0.346	-0.827
0.348	-0.8260000000000001
0.35	-0.825
0.352	-0.8240000000000001
0.354	-0.823
0.356	-0.8220000000000001
0.358	-0.821
0.36	-0.8200000000000001
0.362	-0.819
0.364	-0.8180000000000001
0.366	-0.817
0.368	-0.8160000000000001
0.37	-0.815
0.372	-0.8140000000000001
0.374	-0.813
0.376	-0.812
0.378	-0.8109999999999999
0.38	-0.81
0.382	-0.8089999999999999
0.384	-0.808
0.386	-0.8069999999999999
0.388	-0.806
0.39	-0.8049999999999999
0.392	-0.804
0.394	-0.8029999999999999
0.396	-0.802
0.398	-0.8009999999999999
0.4	-0.8
0.402	-0.7989999999999999
0.404	-0.798
0.406	-0.7969999999999999
0.408	-0.796
0.41	-0.795
0.412	-0.794
0.414	-0.793
0.416	-0.792
0.418	-0.791
0.42	-0.79
0.422	-0.789
0.424	-0.788
0.426	-0.787
0.428	-0.786
0.43	-0.785
0.432	-0.784
0.434	-0.783
0.436	-0.782
0.438	-0.781
0.44	-0.78
0.442	-0.779
0.444	-0.778
0.446	-0.777
0.448	-0.776
0.45	-0.775
0.452	-0.774
0.454	-0.773
0.456	-0.772
0.458	-0.771
0.46	-0.77
0.462	-0.769
0.464	-0.768
0.466	-0.767
0.468	-0.766
0.47	-0.765
0.472	-0.764
0.474	-0.763
0.476	-0.762
0.478	-0.761
0.48	-0.76
0.482	-0.759
0.484	-0.758
0.486	-0.757
0.488	-0.756
0.49	-0.755
0.492	-0.754
0.494	-0.753
0.496	-0.752
0.498	-0.751
0.5	-0.75
0.502	-0.749
0.504	-0.748
0.506	-0.747
0.508	-0.746
0.51	-0.745
0.512	-0.744
0.514	-0.743
0.516	-0.742
0.518	-0.741
0.52	-0.74
0.522	-0.739
0.524	-0.738
0.526	-0.737
0.528	-0.736
0.53	-0.735
0.532	-0.734
0.534	-0.733
0.536	-0.732
0.538	-0.731
0.54	-0.73
0.542	-0.729
0.544	-0.728
0.546	-0.727
0.548	-0.726
0.55	-0.725
0.552	-0.724
0.554	-0.723
0.556	-0.722
0.558	-0.721
0.56	-0.72
0.562	-0.719
0.564	-0.718
0.566	-0.7170000000000001
0.568	-0.716
0.57	-0.7150000000000001
0.572	-0.714
0.574	-0.7130000000000001
0.576	-0.712
0.578	-0.7110000000000001
0.58	-0.71
0.582	-0.7090000000000001
0.584	-0.708
0.586	-0.7070000000000001
0.588	-0.706
0.59	-0.7050000000000001
0.592	-0.704
0.594	-0.7030000000000001
0.596	-0.702
0.598	-0.7010000000000001
0.6	-0.7
0.602	-0.6990000000000001
0.604	-0.698
0.606	-0.6970000000000001
0.608	-0.696
0.61	-0.6950000000000001
0.612	-0.694
0.614	-0.6930000000000001
0.616	-0.692
0.618	-0.6910000000000001
0.62	-0.69
0.622	-0.6890000000000001
0.624	-0.688
0.626	-0.687
0.628	-0.6859999999999999
0.63	-0.685
0.632	-0.6839999999999999
0.634	-0.683
0.636	-0.6819999999999999
0.638	-0.681
0.64	-0.6799999999999999
0.642	-0.679
0.644	-0.6779999999999999
0.646	-0.677
0.648	-0.6759999999999999
0.65	-0.675
0.652	-0.6739999999999999
0.654	-0.673
0.656	-0.6719999999999999
0.658	-0.671
0.66	-0.6699999999999999
0.662	-0.669
0.664	-0.6679999999999999
0.666	-0.667
0.668	-0.6659999999999999
0.67	-0.665
0.672	-0.6639999999999999
0.674	-0.663
0.676	-0.6619999999999999
0.678	-0.661
0.68	-0.6599999999999999
0.682	-0.659
0.684	-0.6579999999999999
0.686	-0.657
0.688	-0.656
0.69	-0.655
0.692	-0.654
0.694	-0.653
0.696	-0.652
0.698	-0.651
0.7	-0.65
0.702	-0.649
0.704	-0.648
0.706	-0.647
0.708	-0.646
0.71	-0.645
0.712	-0.644
0.714	-0.643
0.716	-0.642
0.718	-0.641
0.72	-0.64
0.722	-0.639
0.724	-0.638
0.726	-0.637
0.728	-0.636
0.73	-0.635
0.732	-0.634
0.734	-0.633
0.736	-0.632
0.738	-0.631
0.74	-0.63
0.742	-0.629
0.744	-0.628
0.746	-0.627
0.748	-0.626
0.75	-0.625
0.752	-0.624
0.754	-0.623
0.756	-0.622
0.758	-0.621
0.76	-0.62
0.762	-0.619
0.764	-0.618
0.766	-0.617
0.768	-0.616
0.77	-0.615
0.772	-0.614
0.774	-0.613
0.776	-0.612
0.778	-0.611
0.78	-0.61
0.782	-0.609
0.784	-0.608
0.786	-0.607
0.788	-0.606
0.79	-0.605
0.792	-0.604
0.794	-0.603
0.796	-0.602
0.798	-0.601
0.8	-0.6
0.802	-0.599
0.804	-0.598
0.806	-0.597
0.808	-0.596
0.81	-0.595
0.812	-0.594
0.814	-0.593
0.816	-0.5920000000000001
0.818	-0.591
0.82	-0.5900000000000001
0.822	-0.589
0.824	-0.5880000000000001
0.826	-0.587
0.828	-0.5860000000000001
0.83	-0.585
0.832	-0.5840000000000001
0.834	-0.583
0.836	-0.5820000000000001
0.838	-0.581
0.84	-0.5800000000000001
0.842	-0.579
0.844	-0.5780000000000001
0.846	-0.577
0.848	-0.5760000000000001
0.85	-0.575
0.852	-0.5740000000000001
0.854	-0.573
0.856	-0.5720000000000001
0.858	-0.571
0.86	-0.5700000000000001
0.862	-0.569
0.864	-0.5680000000000001
0.866	-0.567
0.868	-0.5660000000000001
0.87	-0.565
0.872	-0.5640000000000001
0.874	-0.563
0.876	-0.562
0.878	-0.5609999999999999
0.88	-0.56
0.882	-0.5589999999999999
0.884	-0.558
0.886	-0.5569999999999999
0.888	-0.556
0.89	-0.5549999999999999
0.892	-0.554
0.894	-0.5529999999999999
0.896	-0.552
0.898	-0.5509999999999999
0.9	-0.55
0.902	-0.5489999999999999
0.904	-0.548
0.906	-0.5469999999999999
0.908	-0.546
0.91	-0.5449999999999999
0.912	-0.544
0.914	-0.5429999999999999
0.916	-0.542
0.918	-0.5409999999999999
0.92	-0.54
0.922	-0.5389999999999999
0.924	-0.538
0.926	-0.5369999999999999
0.928	-0.536
0.93	-0.5349999999999999
0.932	-0.534
0.934	-0.5329999999999999
0.936	-0.532
0.938	-0.531
0.94	-0.53
0.942	-0.529
0.944	-0.528
0.946	-0.527
0.948	-0.526
0.95	-0.525
0.952	-0.524
0.954	-0.523
0.956	-0.522
0.958	-0.521
0.96	-0.52
0.962	-0.519
0.964	-0.518
0.966	-0.517
0.968	-0.516
0.97	-0.515
0.972	-0.514
0.974	-0.513
0.976	-0.512
0.978	-0.511
0.98	-0.51
0.982	-0.509
0.984	-0.508
0.986	-0.507
0.988	-0.506
0.99	-0.505
0.992	-0.504
0.994	-0.503
0.996	-0.502
0.998	-0.501
1.0	-0.5
1.002	-0.499
1.004	-0.498
1.006	-0.497
1.008	-0.496
1.01	-0.495
1.012	-0.494
1.014	-0.493
1.016	-0.492
1.018	-0.491
1.02	-0.49
1.022	-0.489
1.024	-0.488
1.026	-0.487
1.028	-0.486
1.03	-0.485
1.032	-0.484
1.034	-0.483
1.036	-0.482
1.038	-0.481
1.04	-0.48
1.042	-0.479
1.044	-0.478
1.046	-0.477
1.048	-0.476
1.05	-0.475
1.052	-0.474
1.054	-0.473
1.056	-0.472
1.058	-0.471
1.06	-0.47
1.062	-0.469
1.064	-0.46799999999999997
1.066	-0.46699999999999997
1.068	-0.46599999999999997
1.07	-0.46499999999999997
1.072	-0.46399999999999997
1.074	-0.46299999999999997
1.076	-0.46199999999999997
1.078	-0.46099999999999997
1.08	-0.45999999999999996
1.082	-0.45899999999999996
1.084	-0.45799999999999996
1.086	-0.45699999999999996
1.088	-0.45599999999999996
1.09	-0.45499999999999996
1.092	-0.45399999999999996
1.094	-0.45299999999999996
1.096	-0.45199999999999996
1.098	-0.45099999999999996
1.1	-0.44999999999999996
1.102	-0.44899999999999995
1.104	-0.44799999999999995
1.106	-0.44699999999999995
1.108	-0.44599999999999995
1.11	-0.44499999999999995
1.112	-0.44399999999999995
1.114	-0.44299999999999995
1.116	-0.44199999999999995
1.118	-0.44099999999999995
1.12	-0.43999999999999995
1.122	-0.43899999999999995
1.124	-0.43799999999999994
1.126	-0.43700000000000006
1.128	-0.43600000000000005
1.13	-0.43500000000000005
1.132	-0.43400000000000005
1.134	-0.43300000000000005
1.136	-0.43200000000000005
1.138	-0.43100000000000005
1.14	-0.43000000000000005
1.142	-0.42900000000000005
1.144	-0.42800000000000005
1.146	-0.42700000000000005
1.148	-0.42600000000000005
1.15	-0.42500000000000004
1.152	-0.42400000000000004
1.154	-0.42300000000000004
1.156	-0.42200000000000004
1.158	-0.42100000000000004
1.16	-0.42000000000000004
1.162	-0.41900000000000004
1.164	-0.41800000000000004
1.166	-0.41700000000000004
1.168	-0.41600000000000004
1.17	-0.41500000000000004
1.172	-0.41400000000000003
1.174	-0.41300000000000003
1.176	-0.41200000000000003
1.178	-0.41100000000000003
1.18	-0.41000000000000003
1.182	-0.40900000000000003
1.184	-0.40800000000000003
1.186	-0.40700000000000003
1.188	-0.406
1.19	-0.405
1.192	-0.404
1.194	-0.403
1.196	-0.402
1.198	-0.401
1.2	-0.4
1.202	-0.399
1.204	-0.398
1.206	-0.397
1.208	-0.396
1.21	-0.395
1.212	-0.394
1.214	-0.393
1.216	-0.392
1.218	-0.391
1.22	-0.39
1.222	-0.389
1.224	-0.388
1.226	-0.387
1.228	-0.386
1.23	-0.385
1.232	-0.384
1.234	-0.383
1.236	-0.382
1.238	-0.381
1.24	-0.38
1.242	-0.379
1.244	-0.378
1.246	-0.377
1.248	-0.376
1.25	-0.375
1.252	-0.374
1.254	-0.373
1.256	-0.372
1.258	-0.371
1.26	-0.37
1.262	-0.369
1.264	-0.368
1.266	-0.367
1.268	-0.366
1.27	-0.365
1.272	-0.364
1.274	-0.363
1.276	-0.362
1.278	-0.361
1.28	-0.36
1.282	-0.359
1.284	-0.358
1.286	-0.357
1.288	-0.356
1.29	-0.355
1.292	-0.354
1.294	-0.353
1.296	-0.352
1.298	-0.351
1.3	-0.35
1.302	-0.349
1.304	-0.348
1.306	-0.347
1.308	-0.346
1.31	-0.345
1.312	-0.344
1.314	-0.34299999999999997
1.316	-0.34199999999999997
1.318	-0.34099999999999997
1.32	-0.33999999999999997
1.322	-0.33899999999999997
1.324	-0.33799999999999997
1.326	-0.33699999999999997
1.328	-0.33599999999999997
1.33	-0.33499999999999996
1.332	-0.33399999999999996
1.334	-0.33299999999999996
1.336	-0.33199999999999996
1.338	-0.33099999999999996
1.34	-0.32999999999999996
1.342	-0.32899999999999996
1.344	-0.32799999999999996
1.346	-0.32699999999999996
1.348	-0.32599999999999996
1.35	-0.32499999999999996
1.352	-0.32399999999999995
1.354	-0.32299999999999995
1.356	-0.32199999999999995
1.358	-0.32099999999999995
1.36	-0.31999999999999995
1.362	-0.31899999999999995
1.364	-0.31799999999999995
1.366	-0.31699999999999995
1.368	-0.31599999999999995
1.37	-0.31499999999999995
1.372	-0.31399999999999995
1.374	-0.31299999999999994
1.376	-0.31200000000000006
1.378	-0.31100000000000005
1.38	-0.31000000000000005
1.382	-0.30900000000000005
1.384	-0.30800000000000005
1.386	-0.30700000000000005
1.388	-0.30600000000000005
1.39	-0.30500000000000005
1.392	-0.30400000000000005
1.394	-0.30300000000000005
1.396	-0.30200000000000005
1.398	-0.30100000000000005
1.4	-0.30000000000000004
1.402	-0.29900000000000004
1.404	-0.29800000000000004
1.406	-0.29700000000000004
1.408	-0.29600000000000004
1.41	-0.29500000000000004
1.412	-0.29400000000000004
1.414	-0.29300000000000004
1.416	-0.29200000000000004
1.418	-0.29100000000000004
1.42	-0.29000000000000004
1.422	-0.28900000000000003
1.424	-0.28800000000000003
1.426	-0.28700000000000003
1.428	-0.28600000000000003
1.43	-0.28500000000000003
1.432	-0.28400000000000003
1.434	-0.28300000000000003
1.436	-0.28200000000000003
1.438	-0.281
1.44	-0.28
1.442	-0.279
1.444	-0.278
1.446	-0.277
1.448	-0.276
1.45	-0.275
1.452	-0.274
1.454	-0.273
1.456	-0.272
1.458	-0.271
1.46	-0.27
1.462	-0.269
1.464	-0.268
1.466	-0.267
1.468	-0.266
1.47	-0.265
1.472	-0.264
1.474	-0.263
1.476	-0.262
1.478	-0.261
1.48	-0.26
1.482	-0.259
1.484	-0.258
1.486	-0.257
1.488	-0.256
1.49	-0.255
1.492	-0.254
1.494	-0.253
1.496	-0.252
1.498	-0.251
1.5	-0.25
1.502	-0.249
1.504	-0.248
1.506	-0.247
1.508	-0.246
1.51	-0.245
1.512	-0.244
1.514	-0.243
1.516	-0.242
1.518	-0.241
1.52	-0.24
1.522	-0.239
1.524	-0.238
1.526	-0.237
1.528	-0.236
1.53	-0.235
1.532	-0.23399999999999999
1.534	-0.23299999999999998
1.536	-0.23199999999999998
1.538	-0.23099999999999998
1.54	-0.22999999999999998
1.542	-0.22899999999999998
1.544	-0.22799999999999998
1.546	-0.22699999999999998
1.548	-0.22599999999999998
1.55	-0.22499999999999998
1.552	-0.22399999999999998
1.554	-0.22299999999999998
1.556	-0.22199999999999998
1.558	-0.22099999999999997
1.56	-0.21999999999999997
1.562	-0.21899999999999997
1.564	-0.21799999999999997
1.566	-0.21699999999999997
1.568	-0.21599999999999997
1.57	-0.21499999999999997
1.572	-0.21399999999999997
1.574	-0.21299999999999997
1.576	-0.21199999999999997
1.578	-0.21099999999999997
1.58	-0.20999999999999996
1.582	-0.20899999999999996
1.584	-0.20799999999999996
1.586	-0.20699999999999996
1.588	-0.20599999999999996
1.59	-0.20499999999999996
1.592	-0.20399999999999996
1.594	-0.20299999999999996
1.596	-0.20199999999999996
1.598	-0.20099999999999996
1.6	-0.19999999999999996
1.602	-0.19899999999999995
1.604	-0.19799999999999995
1.606	-0.19699999999999995
1.608	-0.19599999999999995
1.61	-0.19499999999999995
1.612	-0.19399999999999995
1.614	-0.19299999999999995
1.616	-0.19199999999999995
1.618	-0.19099999999999995
1.62	-0.18999999999999995
1.622	-0.18899999999999995
1.624	-0.18799999999999994
1.626	-0.18700000000000006
1.628	-0.18600000000000005
1.63	-0.18500000000000005
1.632	-0.18400000000000005
1.634	-0.18300000000000005
1.636	-0.18200000000000005
1.638	-0.18100000000000005
1.64	-0.18000000000000005
1.642	-0.17900000000000005
1.644	-0.17800000000000005
1.646	-0.17700000000000005
1.648	-0.17600000000000005
1.65	-0.17500000000000004
1.652	-0.17400000000000004
1.654	-0.17300000000000004
1.656	-0.17200000000000004
1.658	-0.17100000000000004
1.66	-0.17000000000000004
1.662	-0.16900000000000004
1.664	-0.16800000000000004
1.666	-0.16700000000000004
1.668	-0.16600000000000004
1.67	-0.16500000000000004
1.672	-0.16400000000000003
1.674	-0.16300000000000003
1.676	-0.16200000000000003
1.678	-0.16100000000000003
1.68	-0.16000000000000003
1.682	-0.15900000000000003
1.684	-0.15800000000000003
1.686	-0.15700000000000003
1.688	-0.15600000000000003
1.69	-0.15500000000000003
1.692	-0.15400000000000003
1.694	-0.15300000000000002
1.696	-0.15200000000000002
1.698	-0.15100000000000002
1.7	-0.15000000000000002
1.702	-0.14900000000000002
1.704	-0.14800000000000002
1.706	-0.14700000000000002
1.708	-0.14600000000000002
1.71	-0.14500000000000002
1.712	-0.14400000000000002
1.714	-0.14300000000000002
1.716	-0.14200000000000002
1.718	-0.14100000000000001
1.72	-0.14
1.722	-0.139
1.724	-0.138
1.726	-0.137
1.728	-0.136
1.73	-0.135
1.732	-0.134
1.734	-0.133
1.736	-0.132
1.738	-0.131
1.74	-0.13
1.742	-0.129
1.744	-0.128
1.746	-0.127
1.748	-0.126
1.75	-0.125
1.752	-0.124
1.754	-0.123
1.756	-0.122
1.758	-0.121
1.76	-0.12
1.762	-0.119
1.764	-0.118
1.766	-0.11699999999999999
1.768	-0.11599999999999999
1.77	-0.11499999999999999
1.772	-0.11399999999999999
1.774	-0.11299999999999999
1.776	-0.11199999999999999
1.778	-0.11099999999999999
1.78	-0.10999999999999999
1.782	-0.10899999999999999
1.784	-0.10799999999999998
1.786	-0.10699999999999998
1.788	-0.10599999999999998
1.79	-0.10499999999999998
1.792	-0.10399999999999998
1.794	-0.10299999999999998
1.796	-0.10199999999999998
1.798	-0.10099999999999998
1.8	-0.09999999999999998
1.802	-0.09899999999999998
1.804	-0.09799999999999998
1.806	-0.09699999999999998
1.808	-0.09599999999999997
1.81	-0.09499999999999997
1.812	-0.09399999999999997
1.814	-0.09299999999999997
1.816	-0.09199999999999997
1.818	-0.09099999999999997
1.82	-0.08999999999999997
1.822	-0.08899999999999997
1.824	-0.08799999999999997
1.826	-0.08699999999999997
1.828	-0.08599999999999997
1.83	-0.08499999999999996
1.832	-0.08399999999999996
1.834	-0.08299999999999996
1.836	-0.08199999999999996
1.838	-0.08099999999999996
1.84	-0.07999999999999996
1.842	-0.07899999999999996
1.844	-0.07799999999999996
1.846	-0.07699999999999996
1.848	-0.07599999999999996
1.85	-0.07499999999999996
1.852	-0.07399999999999995
1.854	-0.07299999999999995
1.856	-0.07199999999999995
1.858	-0.07099999999999995
1.86	-0.06999999999999995
1.862	-0.06899999999999995
1.864	-0.06799999999999995
1.866	-0.06699999999999995
1.868	-0.06599999999999995
1.87	-0.06499999999999995
1.872	-0.06399999999999995
1.874	-0.06299999999999994
1.876	-0.062000000000000055
1.878	-0.061000000000000054
1.88	-0.06000000000000005
1.882	-0.05900000000000005
1.884	-0.05800000000000005
1.886	-0.05700000000000005
1.888	-0.05600000000000005
1.89	-0.05500000000000005
1.892	-0.05400000000000005
1.894	-0.05300000000000005
1.896	-0.052000000000000046
1.898	-0.051000000000000045
1.9	-0.050000000000000044
1.902	-0.049000000000000044
1.904	-0.04800000000000004
1.906	-0.04700000000000004
1.908	-0.04600000000000004
1.91	-0.04500000000000004
1.912	-0.04400000000000004
1.914	-0.04300000000000004
1.916	-0.04200000000000004
1.918	-0.041000000000000036
1.92	-0.040000000000000036
1.922	-0.039000000000000035
1.924	-0.038000000000000034
1.926	-0.03700000000000003
1.928	-0.03600000000000003
1.93	-0.03500000000000003
1.932	-0.03400000000000003
1.934	-0.03300000000000003
1.936	-0.03200000000000003
1.938	-0.031000000000000028
1.94	-0.030000000000000027
1.942	-0.029000000000000026
1.944	-0.028000000000000025
1.946	-0.027000000000000024
1.948	-0.026000000000000023
1.95	-0.025000000000000022
1.952	-0.02400000000000002
1.954	-0.02300000000000002
1.956	-0.02200000000000002
1.958	-0.02100000000000002
1.96	-0.020000000000000018
1.962	-0.019000000000000017
1.964	-0.018000000000000016
1.966	-0.017000000000000015
1.968	-0.016000000000000014
1.97	-0.015000000000000013
1.972	-0.014000000000000012
1.974	-0.013000000000000012
1.976	-0.01200000000000001
1.978	-0.01100000000000001
1.98	-0.010000000000000009
1.982	-0.009000000000000008
1.984	-0.008000000000000007
1.986	-0.007000000000000006
1.988	-0.006000000000000005
1.99	-0.0050000000000000044
1.992	-0.0040000000000000036
1.994	-0.0030000000000000027
1.996	-0.0020000000000000018
1.998	-0.0010000000000000009
2.0	0.0
2.002	0.0009999999999998899
2.004	0.0020000000000000018
2.006	0.0029999999999998916
2.008	0.0040000000000000036
2.01	0.004999999999999893
2.012	0.006000000000000005
2.014	0.006999999999999895
2.016	0.008000000000000007
2.018	0.008999999999999897
2.02	0.010000000000000009
2.022	0.010999999999999899
2.024	0.01200000000000001
2.026	0.0129999999999999
2.028	0.014000000000000012
2.03	0.014999999999999902
2.032	0.016000000000000014
2.034	0.016999999999999904
2.036	0.018000000000000016
2.038	0.018999999999999906
2.04	0.020000000000000018
2.042	0.020999999999999908
2.044	0.02200000000000002
2.046	0.02299999999999991
2.048	0.02400000000000002
2.05	0.02499999999999991
2.052	0.026000000000000023
2.054	0.026999999999999913
2.056	0.028000000000000025
2.058	0.028999999999999915
2.06	0.030000000000000027
2.062	0.030999999999999917
2.064	0.03200000000000003
2.066	0.03299999999999992
2.068	0.03400000000000003
2.07	0.03499999999999992
2.072	0.03600000000000003
2.074	0.03699999999999992
2.076	0.038000000000000034
2.078	0.038999999999999924
2.08	0.040000000000000036
2.082	0.040999999999999925
2.084	0.04200000000000004
2.086	0.04299999999999993
2.088	0.04400000000000004
2.09	0.04499999999999993
2.092	0.04600000000000004
2.094	0.04699999999999993
2.096	0.04800000000000004
2.098	0.04899999999999993
2.1	0.050000000000000044
2.102	0.050999999999999934
2.104	0.052000000000000046
2.106	0.052999999999999936
2.108	0.05400000000000005
2.11	0.05499999999999994
2.112	0.05600000000000005
2.114	0.05699999999999994
2.116	0.05800000000000005
2.118	0.05899999999999994
2.12	0.06000000000000005
2.122	0.06099999999999994
2.124	0.062000000000000055
2.126	0.06299999999999994
2.128	0.06400000000000006
2.13	0.06499999999999995
2.132	0.06600000000000006
2.134	0.06699999999999995
2.136	0.06800000000000006
2.138	0.06899999999999995
2.14	0.07000000000000006
2.142	0.07099999999999995
2.144	0.07200000000000006
2.146	0.07299999999999995
2.148	0.07400000000000007
2.15	0.07499999999999996
2.152	0.07600000000000007
2.154	0.07699999999999996
2.156	0.07800000000000007
2.158	0.07899999999999996
2.16	0.08000000000000007
2.162	0.08099999999999996
2.164	0.08200000000000007
2.166	0.08299999999999996
2.168	0.08400000000000007
2.17	0.08499999999999996
2.172	0.08600000000000008
2.174	0.08699999999999997
2.176	0.08800000000000008
2.178	0.08899999999999997
2.18	0.09000000000000008
2.182	0.09099999999999997
2.184	0.09200000000000008
2.186	0.09299999999999997
2.188	0.09400000000000008
2.19	0.09499999999999997
2.192	0.09600000000000009
2.194	0.09699999999999998
2.196	0.09800000000000009
2.198	0.09899999999999998
2.2	0.10000000000000009
2.202	0.10099999999999998
2.204	0.10200000000000009
2.206	0.10299999999999998
2.208	0.10400000000000009
2.21	0.10499999999999998
2.212	0.1060000000000001
2.214	0.10699999999999998
2.216	0.1080000000000001
2.218	0.10899999999999999
2.22	0.1100000000000001
2.222	0.11099999999999999
2.224	0.1120000000000001
2.226	0.11299999999999999
2.228	0.1140000000000001
2.23	0.11499999999999999
2.232	0.1160000000000001
2.234	0.11699999999999999
2.236	0.1180000000000001
2.238	0.119
2.24	0.1200000000000001
2.242	0.121
2.244	0.12200000000000011
2.246	0.123
2.248	0.12400000000000011
2.25	0.125
2.252	0.1259999999999999
2.254	0.127
2.256	0.1279999999999999
2.258	0.129
2.26	0.1299999999999999
2.262	0.131
2.264	0.1319999999999999
2.266	0.133
2.268	0.1339999999999999
2.27	0.135
2.272	0.1359999999999999
2.274	0.137
2.276	0.1379999999999999
2.278	0.139
2.28	0.1399999999999999
2.282	0.14100000000000001
2.284	0.1419999999999999
2.286	0.14300000000000002
2.288	0.1439999999999999
2.29	0.14500000000000002
2.292	0.1459999999999999
2.294	0.14700000000000002
2.296	0.1479999999999999
2.298	0.14900000000000002
2.3	0.1499999999999999
2.302	0.15100000000000002
2.304	0.1519999999999999
2.306	0.15300000000000002
2.308	0.15399999999999991
2.31	0.15500000000000003
2.312	0.15599999999999992
2.314	0.15700000000000003
2.316	0.15799999999999992
2.318	0.15900000000000003
2.32	0.15999999999999992
2.322	0.16100000000000003
2.324	0.16199999999999992
2.326	0.16300000000000003
2.328	0.16399999999999992
2.33	0.16500000000000004
2.332	0.16599999999999993
2.334	0.16700000000000004
2.336	0.16799999999999993
2.338	0.16900000000000004
2.34	0.16999999999999993
2.342	0.17100000000000004
2.344	0.17199999999999993
2.346	0.17300000000000004
2.348	0.17399999999999993
2.35	0.17500000000000004
2.352	0.17599999999999993
2.354	0.17700000000000005
2.356	0.17799999999999994
2.358	0.17900000000000005
2.36	0.17999999999999994
2.362	0.18100000000000005
2.364	0.18199999999999994
2.366	0.18300000000000005
2.368	0.18399999999999994
2.37	0.18500000000000005
2.372	0.18599999999999994
2.374	0.18700000000000006
2.376	0.18799999999999994
2.378	0.18900000000000006
2.38	0.18999999999999995
2.382	0.19100000000000006
2.384	0.19199999999999995
2.386	0.19300000000000006
2.388	0.19399999999999995
2.39	0.19500000000000006
2.392	0.19599999999999995
2.394	0.19700000000000006
2.396	0.19799999999999995
2.398	0.19900000000000007
2.4	0.19999999999999996
2.402	0.20100000000000007
2.404	0.20199999999999996
2.406	0.20300000000000007
2.408	0.20399999999999996
2.41	0.20500000000000007
2.412	0.20599999999999996
2.414	0.20700000000000007
2.416	0.20799999999999996
2.418	0.20900000000000007
2.42	0.20999999999999996
2.422	0.21100000000000008
2.424	0.21199999999999997
2.426	0.21300000000000008
2.428	0.21399999999999997
2.43	0.21500000000000008
2.432	0.21599999999999997
2.434	0.21700000000000008
2.436	0.21799999999999997
2.438	0.21900000000000008
2.44	0.21999999999999997
2.442	0.22100000000000009
2.444	0.22199999999999998
2.446	0.2230000000000001
2.448	0.22399999999999998
2.45	0.2250000000000001
2.452	0.22599999999999998
2.454	0.2270000000000001
2.456	0.22799999999999998
2.458	0.2290000000000001
2.46	0.22999999999999998
2.462	0.2310000000000001
2.464	0.23199999999999998
2.466	0.2330000000000001
2.468	0.23399999999999999
2.47	0.2350000000000001
2.472	0.236
2.474	0.2370000000000001
2.476	0.238
2.478	0.2390000000000001
2.48	0.24
2.482	0.2410000000000001
2.484	0.242
2.486	0.2430000000000001
2.488	0.244
2.49	0.2450000000000001
2.492	0.246
2.494	0.2470000000000001
2.496	0.248
2.498	0.2490000000000001
2.5	0.25
2.502	0.2509999999999999
2.504	0.252
2.506	0.2529999999999999
2.508	0.254
2.51	0.2549999999999999
2.512	0.256
2.514	0.2569999999999999
2.516	0.258
2.518	0.2589999999999999
2.52	0.26
2.522	0.2609999999999999
2.524	0.262
2.526	0.2629999999999999
2.528	0.264
2.53	0.2649999999999999
2.532	0.266
2.534	0.2669999999999999
2.536	0.268
2.538	0.2689999999999999
2.54	0.27
2.542	0.2709999999999999
2.544	0.272
2.546	0.2729999999999999
2.548	0.274
2.55	0.2749999999999999
2.552	0.276
2.554	0.2769999999999999
2.556	0.278
2.558	0.2789999999999999
2.56	0.28
2.562	0.2809999999999999
2.564	0.28200000000000003
2.566	0.2829999999999999
2.568	0.28400000000000003
2.57	0.2849999999999999
2.572	0.28600000000000003
2.574	0.2869999999999999
2.576	0.28800000000000003
2.578	0.2889999999999999
2.58	0.29000000000000004
2.582	0.2909999999999999
2.584	0.29200000000000004
2.586	0.2929999999999999
2.588	0.29400000000000004
2.59	0.29499999999999993
2.592	0.29600000000000004
2.594	0.29699999999999993
2.596	0.29800000000000004
2.598	0.29899999999999993
2.6	0.30000000000000004
2.602	0.30099999999999993
2.604	0.30200000000000005
2.606	0.30299999999999994
2.608	0.30400000000000005
2.61	0.30499999999999994
2.612	0.30600000000000005
2.614	0.30699999999999994
2.616	0.30800000000000005
2.618	0.30899999999999994
2.62	0.31000000000000005
2.622	0.31099999999999994
2.624	0.31200000000000006
2.626	0.31299999999999994
2.628	0.31400000000000006
2.63	0.31499999999999995
2.632	0.31600000000000006
2.634	0.31699999999999995
2.636	0.31800000000000006
2.638	0.31899999999999995
2.64	0.32000000000000006
2.642	0.32099999999999995
2.644	0.32200000000000006
2.646	0.32299999999999995
2.648	0.32400000000000007
2.65	0.32499999999999996
2.652	0.32600000000000007
2.654	0.32699999999999996
2.656	0.32800000000000007
2.658	0.32899999999999996
2.66	0.33000000000000007
2.662	0.33099999999999996
2.664	0.3320000000000001
2.666	0.33299999999999996
2.668	0.3340000000000001
2.67	0.33499999999999996
2.672	0.3360000000000001
2.674	0.33699999999999997
2.676	0.3380000000000001
2.678	0.33899999999999997
2.68	0.3400000000000001
2.682	0.34099999999999997
2.684	0.3420000000000001
2.686	0.34299999999999997
2.688	0.3440000000000001
2.69	0.345
2.692	0.3460000000000001
2.694	0.347
2.696	0.3480000000000001
2.698	0.349
2.7	0.3500000000000001
2.702	0.351
2.704	0.3520000000000001
2.706	0.353
2.708	0.3540000000000001
2.71	0.355
2.712	0.3560000000000001
2.714	0.357
2.716	0.3580000000000001
2.718	0.359
2.72	0.3600000000000001
2.722	0.361
2.724	0.3620000000000001
2.726	0.363
2.728	0.3640000000000001
2.73	0.365
2.732	0.3660000000000001
2.734	0.367
2.736	0.3680000000000001
2.738	0.369
2.74	0.3700000000000001
2.742	0.371
2.744	0.3720000000000001
2.746	0.373
2.748	0.3740000000000001
2.75	0.375
2.752	0.3759999999999999
2.754	0.377
2.756	0.3779999999999999
2.758	0.379
2.76	0.3799999999999999
2.762	0.381
2.764	0.3819999999999999
2.766	0.383
2.768	0.3839999999999999
2.77	0.385
2.772	0.3859999999999999
2.774	0.387
2.776	0.3879999999999999
2.778	0.389
2.78	0.3899999999999999
2.782	0.391
2.784	0.3919999999999999
2.786	0.393
2.788	0.3939999999999999
2.79	0.395
2.792	0.3959999999999999
2.794	0.397
2.796	0.3979999999999999
2.798	0.399
2.8	0.3999999999999999
2.802	0.401
2.804	0.4019999999999999
2.806	0.403
2.808	0.4039999999999999
2.81	0.405
2.812	0.4059999999999999
2.814	0.40700000000000003
2.816	0.4079999999999999
2.818	0.40900000000000003
2.82	0.4099999999999999
2.822	0.41100000000000003
2.824	0.4119999999999999
2.826	0.41300000000000003
2.828	0.4139999999999999
2.83	0.41500000000000004
2.832	0.4159999999999999
2.834	0.41700000000000004
2.836	0.4179999999999999
2.838	0.41900000000000004
2.84	0.41999999999999993
2.842	0.42100000000000004
2.844	0.42199999999999993
2.846	0.42300000000000004
2.848	0.42399999999999993
2.85	0.42500000000000004
2.852	0.42599999999999993
2.854	0.42700000000000005
2.856	0.42799999999999994
2.858	0.42900000000000005
2.86	0.42999999999999994
2.862	0.43100000000000005
2.864	0.43199999999999994
2.866	0.43300000000000005
2.868	0.43399999999999994
2.87	0.43500000000000005
2.872	0.43599999999999994
2.874	0.43700000000000006
2.876	0.43799999999999994
2.878	0.43900000000000006
2.88	0.43999999999999995
2.882	0.44100000000000006
2.884	0.44199999999999995
2.886	0.44300000000000006
2.888	0.44399999999999995
2.89	0.44500000000000006
2.892	0.44599999999999995
2.894	0.44700000000000006
2.896	0.44799999999999995
2.898	0.44900000000000007
2.9	0.44999999999999996
2.902	0.45100000000000007
2.904	0.45199999999999996
2.906	0.45300000000000007
2.908	0.45399999999999996
2.91	0.45500000000000007
2.912	0.45599999999999996
2.914	0.4570000000000001
2.916	0.45799999999999996
2.918	0.4590000000000001
2.92	0.45999999999999996
2.922	0.4610000000000001
2.924	0.46199999999999997
2.926	0.4630000000000001
2.928	0.46399999999999997
2.93	0.4650000000000001
2.932	0.46599999999999997
2.934	0.4670000000000001
2.936	0.46799999999999997
2.938	0.4690000000000001
2.94	0.47
2.942	0.4710000000000001
2.944	0.472
2.946	0.4730000000000001
2.948	0.474
2.95	0.4750000000000001
2.952	0.476
2.954	0.4770000000000001
2.956	0.478
2.958	0.4790000000000001
2.96	0.48
2.962	0.4810000000000001
2.964	0.482
2.966	0.4830000000000001
2.968	0.484
2.97	0.4850000000000001
2.972	0.486
2.974	0.4870000000000001
2.976	0.488
2.978	0.4890000000000001
2.98	0.49
2.982	0.4910000000000001
2.984	0.492
2.986	0.4930000000000001
2.988	0.494
2.99	0.4950000000000001
2.992	0.496
2.994	0.4970000000000001
2.996	0.498
2.998	0.4990000000000001
3.0	0.5
3.002	0.5009999999999999
3.004	0.502
3.006	0.5029999999999999
3.008	0.504
3.01	0.5049999999999999
3.012	0.506
3.014	0.5069999999999999
3.016	0.508
3.018	0.5089999999999999
3.02	0.51
3.022	0.5109999999999999
3.024	0.512
3.026	0.5129999999999999
3.028	0.514
3.03	0.5149999999999999
3.032	0.516
3.034	0.5169999999999999
3.036	0.518
3.038	0.5189999999999999
3.04	0.52
3.042	0.5209999999999999
3.044	0.522
3.046	0.5229999999999999
3.048	0.524
3.05	0.5249999999999999
3.052	0.526
3.054	0.5269999999999999
3.056	0.528
3.058	0.5289999999999999
3.06	0.53
3.062	0.5309999999999999
3.064	0.532
3.066	0.5329999999999999
3.068	0.534
3.07	0.5349999999999999
3.072	0.536
3.074	0.5369999999999999
3.076	0.538
3.078	0.5389999999999999
3.08	0.54
3.082	0.5409999999999999
3.084	0.542
3.086	0.5429999999999999
3.088	0.544
3.09	0.5449999999999999
3.092	0.546
3.094	0.5469999999999999
3.096	0.548
3.098	0.5489999999999999
3.1	0.55
3.102	0.5509999999999999
3.104	0.552
3.106	0.5529999999999999
3.108	0.554
3.11	0.5549999999999999
3.112	0.556
3.114	0.5569999999999999
3.116	0.558
3.118	0.5589999999999999
3.12	0.56
3.122	0.5609999999999999
3.124	0.562
3.126	0.563
3.128	0.5640000000000001
3.13	0.565
3.132	0.5660000000000001
3.134	0.567
3.136	0.5680000000000001
3.138	0.569
3.14	0.5700000000000001
3.142	0.571
3.144	0.5720000000000001
3.146	0.573
3.148	0.5740000000000001
3.15	0.575
3.152	0.5760000000000001
3.154	0.577
3.156	0.5780000000000001
3.158	0.579
3.16	0.5800000000000001
3.162	0.581
3.164	0.5820000000000001
3.166	0.583
3.168	0.5840000000000001
3.17	0.585
3.172	0.5860000000000001
3.174	0.587
3.176	0.5880000000000001
3.178	0.589
3.18	0.5900000000000001
3.182	0.591
3.184	0.5920000000000001
3.186	0.593
3.188	0.5940000000000001
3.19	0.595
3.192	0.5960000000000001
3.194	0.597
3.196	0.5980000000000001
3.198	0.599
3.2	0.6000000000000001
3.202	0.601
3.204	0.6020000000000001
3.206	0.603
3.208	0.6040000000000001
3.21	0.605
3.212	0.6060000000000001
3.214	0.607
3.216	0.6080000000000001
3.218	0.609
3.22	0.6100000000000001
3.222	0.611
3.224	0.6120000000000001
3.226	0.613
3.228	0.6140000000000001
3.23	0.615
3.232	0.6160000000000001
3.234	0.617
3.236	0.6180000000000001
3.238	0.619
3.24	0.6200000000000001
3.242	0.621
3.244	0.6220000000000001
3.246	0.623
3.248	0.6240000000000001
3.25	0.625
3.252	0.6259999999999999
3.254	0.627
3.256	0.6279999999999999
3.258	0.629
3.26	0.6299999999999999
3.262	0.631
3.264	0.6319999999999999
3.266	0.633
3.268	0.6339999999999999
3.27	0.635
3.272	0.6359999999999999
3.274	0.637
3.276	0.6379999999999999
3.278	0.639
3.28	0.6399999999999999
3.282	0.641
3.284	0.6419999999999999
3.286	0.643
3.288	0.6439999999999999
3.29	0.645
3.292	0.6459999999999999
3.294	0.647
3.296	0.6479999999999999
3.298	0.649
3.3	0.6499999999999999
3.302	0.651
3.304	0.6519999999999999
3.306	0.653
3.308	0.6539999999999999
3.31	0.655
3.312	0.6559999999999999
3.314	0.657
3.316	0.6579999999999999
3.318	0.659
3.32	0.6599999999999999
3.322	0.661
3.324	0.6619999999999999
3.326	0.663
3.328	0.6639999999999999
3.33	0.665
3.332	0.6659999999999999
3.334	0.667
3.336	0.6679999999999999
3.338	0.669
3.34	0.6699999999999999
3.342	0.671
3.344	0.6719999999999999
3.346	0.673
3.348	0.6739999999999999
3.35	0.675
3.352	0.6759999999999999
3.354	0.677
3.356	0.6779999999999999
3.358	0.679
3.36	0.6799999999999999
3.362	0.681
3.364	0.6819999999999999
3.366	0.683
3.368	0.6839999999999999
3.37	0.685
3.372	0.6859999999999999
3.374	0.687
3.376	0.688
3.378	0.6890000000000001
3.38	0.69
3.382	0.6910000000000001
3.384	0.692
3.386	0.6930000000000001
3.388	0.694
3.39	0.6950000000000001
3.392	0.696
3.394	0.6970000000000001
3.396	0.698
3.398	0.6990000000000001
3.4	0.7
3.402	0.7010000000000001
3.404	0.702
3.406	0.7030000000000001
3.408	0.704
3.41	0.7050000000000001
3.412	0.706
3.414	0.7070000000000001
3.416	0.708
3.418	0.7090000000000001
3.42	0.71
3.422	0.7110000000000001
3.424	0.712
3.426	0.7130000000000001
3.428	0.714
3.43	0.7150000000000001
3.432	0.716
3.434	0.7170000000000001
3.436	0.718
3.438	0.7190000000000001
3.44	0.72
3.442	0.7210000000000001
3.444	0.722
3.446	0.7230000000000001
3.448	0.724
3.45	0.7250000000000001
3.452	0.726
3.454	0.7270000000000001
3.456	0.728
3.458	0.7290000000000001
3.46	0.73
3.462	0.7310000000000001
3.464	0.732
3.466	0.7330000000000001
3.468	0.734
3.47	0.7350000000000001
3.472	0.736
3.474	0.7370000000000001
3.476	0.738
3.478	0.7390000000000001
3.48	0.74
3.482	0.7410000000000001
3.484	0.742
3.486	0.7430000000000001
3.488	0.744
3.49	0.7450000000000001
3.492	0.746
3.494	0.7470000000000001
3.496	0.748
3.498	0.7490000000000001
3.5	0.75
3.502	0.7509999999999999
3.504	0.752
3.506	0.7529999999999999
3.508	0.754
3.51	0.7549999999999999
3.512	0.756
3.514	0.7569999999999999
3.516	0.758
3.518	0.7589999999999999
3.52	0.76
3.522	0.7609999999999999
3.524	0.762
3.526	0.7629999999999999
3.528	0.764
3.53	0.7649999999999999
3.532	0.766
3.534	0.7669999999999999
3.536	0.768
3.538	0.7689999999999999
3.54	0.77
3.542	0.7709999999999999
3.544	0.772
3.546	0.7729999999999999
3.548	0.774
3.55	0.7749999999999999
3.552	0.776
3.554	0.7769999999999999
3.556	0.778
3.558	0.7789999999999999
3.56	0.78
3.562	0.7809999999999999
3.564	0.782
3.566	0.7829999999999999
3.568	0.784
3.57	0.7849999999999999
3.572	0.786
3.574	0.7869999999999999
3.576	0.788
3.578	0.7889999999999999
3.58	0.79
3.582	0.7909999999999999
3.584	0.792
3.586	0.7929999999999999
3.588	0.794
3.59	0.7949999999999999
3.592	0.796
3.594	0.7969999999999999
3.596	0.798
3.598	0.7989999999999999
3.6	0.8
3.602	0.8009999999999999
3.604	0.802
3.606	0.8029999999999999
3.608	0.804
3.61	0.8049999999999999
3.612	0.806
3.614	0.8069999999999999
3.616	0.808
3.618	0.8089999999999999
3.62	0.81
3.622	0.8109999999999999
3.624	0.812
3.626	0.813
3.628	0.8140000000000001
3.63	0.815
3.632	0.8160000000000001
3.634	0.817
3.636	0.8180000000000001
3.638	0.819
3.64	0.8200000000000001
3.642	0.821
3.644	0.8220000000000001
3.646	0.823
3.648	0.8240000000000001
3.65	0.825
3.652	0.8260000000000001
3.654	0.827
3.656	0.8280000000000001
3.658	0.829
3.66	0.8300000000000001
3.662	0.831
3.664	0.8320000000000001
3.666	0.833
3.668	0.8340000000000001
3.67	0.835
3.672	0.8360000000000001
3.674	0.837
3.676	0.8380000000000001
3.678	0.839
3.68	0.8400000000000001
3.682	0.841
3.684	0.8420000000000001
3.686	0.843
3.688	0.8440000000000001
3.69	0.845
3.692	0.8460000000000001
3.694	0.847
3.696	0.8480000000000001
3.698	0.849
3.7	0.8500000000000001
3.702	0.851
3.704	0.8520000000000001
3.706	0.853
3.708	0.8540000000000001
3.71	0.855
3.712	0.8560000000000001
3.714	0.857
3.716	0.8580000000000001
3.718	0.859
3.72	0.8600000000000001
3.722	0.861
3.724	0.8620000000000001
3.726	0.863
3.728	0.8640000000000001
3.73	0.865
3.732	0.8660000000000001
3.734	0.867
3.736	0.8680000000000001
3.738	0.869
3.74	0.8700000000000001
3.742	0.871
3.744	0.8720000000000001
3.746	0.873
3.748	0.8740000000000001
3.75	0.875
3.752	0.8759999999999999
3.754	0.877
3.756	0.8779999999999999
3.758	0.879
3.76	0.8799999999999999
3.762	0.881
3.764	0.8819999999999999
3.766	0.883
3.768	0.8839999999999999
3.77	0.885
3.772	0.8859999999999999
3.774	0.887
3.776	0.8879999999999999
3.778	0.889
3.78	0.8899999999999999
3.782	0.891
3.784	0.8919999999999999
3.786	0.893
3.788	0.8939999999999999
3.79	0.895
3.792	0.8959999999999999
3.794	0.897
3.796	0.8979999999999999
3.798	0.899
3.8	0.8999999999999999
3.802	0.901
3.804	0.9019999999999999
3.806	0.903
3.808	0.9039999999999999
3.81	0.905
3.812	0.9059999999999999
3.814	0.907
3.816	0.9079999999999999
3.818	0.909
3.82	0.9099999999999999
3.822	0.911
3.824	0.9119999999999999
3.826	0.913
3.828	0.9139999999999999
3.83	0.915
3.832	0.9159999999999999
3.834	0.917
3.836	0.9179999999999999
3.838	0.919
3.84	0.9199999999999999
3.842	0.921
3.844	0.9219999999999999
3.846	0.923
3.848	0.9239999999999999
3.85	0.925
3.852	0.9259999999999999
3.854	0.927
3.856	0.9279999999999999
3.858	0.929
3.86	0.9299999999999999
3.862	0.931
3.864	0.9319999999999999
3.866	0.933
3.868	0.9339999999999999
3.87	0.935
3.872	0.9359999999999999
3.874	0.937
3.876	0.938
3.878	0.9390000000000001
3.88	0.94
3.882	0.9410000000000001
3.884	0.942
3.886	0.9430000000000001
3.888	0.944
3.89	0.9450000000000001
3.892	0.946
3.894	0.9470000000000001
3.896	0.948
3.898	0.9490000000000001
3.9	0.95
3.902	0.9510000000000001
3.904	0.952
3.906	0.9530000000000001
3.908	0.954
3.91	0.9550000000000001
3.912	0.956
3.914	0.9570000000000001
3.916	0.958
3.918	0.9590000000000001
3.92	0.96
3.922	0.9610000000000001
3.924	0.962
3.926	0.9630000000000001
3.928	0.964
3.93	0.9650000000000001
3.932	0.966
3.934	0.9670000000000001
3.936	0.968
3.938	0.9690000000000001
3.94	0.97
3.942	0.9710000000000001
3.944	0.972
3.946	0.9730000000000001
3.948	0.974
3.95	0.9750000000000001
3.952	0.976
3.954	0.9770000000000001
3.956	0.978
3.958	0.9790000000000001
3.96	0.98
3.962	0.9810000000000001
3.964	0.982
3.966	0.9830000000000001
3.968	0.984
3.97	0.9850000000000001
3.972	0.986
3.974	0.9870000000000001
3.976	0.988
3.978	0.9890000000000001
3.98	0.99
3.982	0.9910000000000001
3.984	0.992
3.986	0.9930000000000001
3.988	0.994
3.99	0.9950000000000001
3.992	0.996
3.994	0.9970000000000001
3.996	0.998
3.998	0.9990000000000001
4.0	1.0


==> figures/data/1D_example_nx_8_ddf_Yang3_alpha_2/f_IBM_error.txt <==
0.5714285714285714	0.31910143272532676


==> figures/data/1D_example_nx_8_ddf_Yang3_alpha_2/f_mod_error.txt <==
0.5714285714285714	2.220446049250313e-16


==> figures/data/1D_example_nx_8_ddf_Yang3_alpha_2/first_order_error.txt <==
0.5714285714285714	5.7142857142857135


==> figures/data/1D_example_nx_8_ddf_Yang3_alpha_2/second_order_error.txt <==
0.5714285714285714	3.265306122448979


==> figures/data/1D_example_nx_8_ddf_Yang3_alpha_2/u_IBM.txt <==
0.2857142857142857	0.8115569381820964
0.8571428571428571	0.4346708145462891
1.4285714285714286	0.07020309534015057
2.0	-0.10582156204808424
2.5714285714285716	0.07020309534015035
3.142857142857143	0.43467081454628875
3.7142857142857144	0.8115569381820964


==> figures/data/1D_example_nx_8_ddf_Yang3_alpha_2/u_IBM_L2_error.txt <==
0.5714285714285714	0.05318357212088693


==> figures/data/1D_example_nx_8_ddf_Yang3_alpha_2/u_IBM_Linf_error.txt <==
0.5714285714285714	0.053183572120887604


==> figures/data/1D_example_nx_8_ddf_Yang3_alpha_2/u_ef.txt <==
0.2857142857142857	0.8571428571428573
0.8571428571428571	0.5714285714285717
1.4285714285714286	0.2951285764743318
2.0	0.1616857243772347
2.5714285714285716	0.29512857647433177
3.142857142857143	0.5714285714285716
3.7142857142857144	0.8571428571428573


==> figures/data/1D_example_nx_8_ddf_Yang3_alpha_2/u_masked.txt <==
0.2857142857142857	0.857142857142856
0.8571428571428571	0.5714285714285707
1.4285714285714286	0.2668857041941938
2.0	0.0
2.5714285714285716	0.2668857041941941
3.142857142857143	0.5714285714285714
3.7142857142857144	0.8571428571428572


==> figures/data/1D_example_nx_8_ddf_Yang3_alpha_2/u_mod.txt <==
0.2857142857142857	0.8571428571428573
0.8571428571428571	0.5714285714285716
1.4285714285714286	0.2668857041941941
2.0	-2.220446049250313e-16
2.5714285714285716	0.2668857041941941
3.142857142857143	0.5714285714285714
3.7142857142857144	0.8571428571428573


==> figures/data/1D_example_nx_8_ddf_Yang3_alpha_2/u_mod_L2_error.txt <==
0.5714285714285714	1.1028743155902047e-15


==> figures/data/1D_example_nx_8_ddf_Yang3_alpha_2/u_mod_Linf_error.txt <==
0.5714285714285714	1.554312234475219e-15


==> figures/data/1D_example_nx_9_ddf_Yang3_alpha_1/DR.txt <==
0.125	0.0
0.375	0.0
0.625	3.0544005651251407
0.875	6.83679830462458
1.125	-6.83679830462458
1.375	-3.0544005651251407
1.625	0.0
1.875	0.0


==> figures/data/1D_example_nx_9_ddf_Yang3_alpha_1/DR1.txt <==
0.125	0.0
0.375	0.0
0.625	-0.7636001412812852
0.875	0.7636001412812852
1.125	0.7636001412812852
1.375	-0.7636001412812852
1.625	0.0
1.875	0.0


==> figures/data/1D_example_nx_9_ddf_Yang3_alpha_1/HminusC.txt <==
0.125	1.0000000000000007
0.375	1.0000000000000004
0.625	1.0000000000000004
0.875	0.809099964679679
1.125	0.1909000353203214
1.375	0.0
1.625	0.0
1.875	0.0


==> figures/data/1D_example_nx_9_ddf_Yang3_alpha_1/HplusC.txt <==
0.125	-6.661338147750939e-16
0.375	-5.551115123125783e-16
0.625	-4.440892098500626e-16
0.875	0.19090003532032096
1.125	0.8090999646796786
1.375	1.0
1.625	1.0
1.875	1.0


==> figures/data/1D_example_nx_9_ddf_Yang3_alpha_1/R.txt <==
0.0	0.0
0.25	0.0
0.5	0.0
0.75	0.7636001412812852
1.0	2.47279971743743
1.25	0.7636001412812852
1.5	0.0
1.75	0.0
2.0	0.0


==> figures/data/1D_example_nx_9_ddf_Yang3_alpha_1/R1.txt <==
0.0	-0.0
0.25	-0.0
0.5	-0.0
0.75	-0.1909000353203213
1.0	0.0
1.25	0.1909000353203213
1.5	0.0
1.75	0.0
2.0	0.0


==> figures/data/1D_example_nx_9_ddf_Yang3_alpha_1/Rfine.txt <==
0.0	0.0
0.001	0.0
0.002	0.0
0.003	0.0
0.004	0.0
0.005	0.0
0.006	0.0
0.007	0.0
0.008	0.0
0.009	0.0
0.01	0.0
0.011	0.0
0.012	0.0
0.013	0.0
0.014	0.0
0.015	0.0
0.016	0.0
0.017	0.0
0.018	0.0
0.019	0.0
0.02	0.0
0.021	0.0
0.022	0.0
0.023	0.0
0.024	0.0
0.025	0.0
0.026	0.0
0.027	0.0
0.028	0.0
0.029	0.0
0.03	0.0
0.031	0.0
0.032	0.0
0.033	0.0
0.034	0.0
0.035	0.0
0.036	0.0
0.037	0.0
0.038	0.0
0.039	0.0
0.04	0.0
0.041	0.0
0.042	0.0
0.043	0.0
0.044	0.0
0.045	0.0
0.046	0.0
0.047	0.0
0.048	0.0
0.049	0.0
0.05	0.0
0.051	0.0
0.052	0.0
0.053	0.0
0.054	0.0
0.055	0.0
0.056	0.0
0.057	0.0
0.058	0.0
0.059	0.0
0.06	0.0
0.061	0.0
0.062	0.0
0.063	0.0
0.064	0.0
0.065	0.0
0.066	0.0
0.067	0.0
0.068	0.0
0.069	0.0
0.07	0.0
0.071	0.0
0.072	0.0
0.073	0.0
0.074	0.0
0.075	0.0
0.076	0.0
0.077	0.0
0.078	0.0
0.079	0.0
0.08	0.0
0.081	0.0
0.082	0.0
0.083	0.0
0.084	0.0
0.085	0.0
0.086	0.0
0.087	0.0
0.088	0.0
0.089	0.0
0.09	0.0
0.091	0.0
0.092	0.0
0.093	0.0
0.094	0.0
0.095	0.0
0.096	0.0
0.097	0.0
0.098	0.0
0.099	0.0
0.1	0.0
0.101	0.0
0.102	0.0
0.103	0.0
0.104	0.0
0.105	0.0
0.106	0.0
0.107	0.0
0.108	0.0
0.109	0.0
0.11	0.0
0.111	0.0
0.112	0.0
0.113	0.0
0.114	0.0
0.115	0.0
0.116	0.0
0.117	0.0
0.118	0.0
0.119	0.0
0.12	0.0
0.121	0.0
0.122	0.0
0.123	0.0
0.124	0.0
0.125	0.0
0.126	0.0
0.127	0.0
0.128	0.0
0.129	0.0
0.13	0.0
0.131	0.0
0.132	0.0
0.133	0.0
0.134	0.0
0.135	0.0
0.136	0.0
0.137	0.0
0.138	0.0
0.139	0.0
0.14	0.0
0.141	0.0
0.142	0.0
0.143	0.0
0.144	0.0
0.145	0.0
0.146	0.0
0.147	0.0
0.148	0.0
0.149	0.0
0.15	0.0
0.151	0.0
0.152	0.0
0.153	0.0
0.154	0.0
0.155	0.0
0.156	0.0
0.157	0.0
0.158	0.0
0.159	0.0
0.16	0.0
0.161	0.0
0.162	0.0
0.163	0.0
0.164	0.0
0.165	0.0
0.166	0.0
0.167	0.0
0.168	0.0
0.169	0.0
0.17	0.0
0.171	0.0
0.172	0.0
0.173	0.0
0.174	0.0
0.175	0.0
0.176	0.0
0.177	0.0
0.178	0.0
0.179	0.0
0.18	0.0
0.181	0.0
0.182	0.0
0.183	0.0
0.184	0.0
0.185	0.0
0.186	0.0
0.187	0.0
0.188	0.0
0.189	0.0
0.19	0.0
0.191	0.0
0.192	0.0
0.193	0.0
0.194	0.0
0.195	0.0
0.196	0.0
0.197	0.0
0.198	0.0
0.199	0.0
0.2	0.0
0.201	0.0
0.202	0.0
0.203	0.0
0.204	0.0
0.205	0.0
0.206	0.0
0.207	0.0
0.208	0.0
0.209	0.0
0.21	0.0
0.211	0.0
0.212	0.0
0.213	0.0
0.214	0.0
0.215	0.0
0.216	0.0
0.217	0.0
0.218	0.0
0.219	0.0
0.22	0.0
0.221	0.0
0.222	0.0
0.223	0.0
0.224	0.0
0.225	0.0
0.226	0.0
0.227	0.0
0.228	0.0
0.229	0.0
0.23	0.0
0.231	0.0
0.232	0.0
0.233	0.0
0.234	0.0
0.235	0.0
0.236	0.0
0.237	0.0
0.238	0.0
0.239	0.0
0.24	0.0
0.241	0.0
0.242	0.0
0.243	0.0
0.244	0.0
0.245	0.0
0.246	0.0
0.247	0.0
0.248	0.0
0.249	0.0
0.25	0.0
0.251	0.0
0.252	0.0
0.253	0.0
0.254	0.0
0.255	0.0
0.256	0.0
0.257	0.0
0.258	0.0
0.259	0.0
0.26	0.0
0.261	0.0
0.262	0.0
0.263	0.0
0.264	0.0
0.265	0.0
0.266	0.0
0.267	0.0
0.268	0.0
0.269	0.0
0.27	0.0
0.271	0.0
0.272	0.0
0.273	0.0
0.274	0.0
0.275	0.0
0.276	0.0
0.277	0.0
0.278	0.0
0.279	0.0
0.28	0.0
0.281	0.0
0.282	0.0
0.283	0.0
0.284	0.0
0.285	0.0
0.286	0.0
0.287	0.0
0.288	0.0
0.289	0.0
0.29	0.0
0.291	0.0
0.292	0.0
0.293	0.0
0.294	0.0
0.295	0.0
0.296	0.0
0.297	0.0
0.298	0.0
0.299	0.0
0.3	0.0
0.301	0.0
0.302	0.0
0.303	0.0
0.304	0.0
0.305	0.0
0.306	0.0
0.307	0.0
0.308	0.0
0.309	0.0
0.31	0.0
0.311	0.0
0.312	0.0
0.313	0.0
0.314	0.0
0.315	0.0
0.316	0.0
0.317	0.0
0.318	0.0
0.319	0.0
0.32	0.0
0.321	0.0
0.322	0.0
0.323	0.0
0.324	0.0
0.325	0.0
0.326	0.0
0.327	0.0
0.328	0.0
0.329	0.0
0.33	0.0
0.331	0.0
0.332	0.0
0.333	0.0
0.334	0.0
0.335	0.0
0.336	0.0
0.337	0.0
0.338	0.0
0.339	0.0
0.34	0.0
0.341	0.0
0.342	0.0
0.343	0.0
0.344	0.0
0.345	0.0
0.346	0.0
0.347	0.0
0.348	0.0
0.349	0.0
0.35	0.0
0.351	0.0
0.352	0.0
0.353	0.0
0.354	0.0
0.355	0.0
0.356	0.0
0.357	0.0
0.358	0.0
0.359	0.0
0.36	0.0
0.361	0.0
0.362	0.0
0.363	0.0
0.364	0.0
0.365	0.0
0.366	0.0
0.367	0.0
0.368	0.0
0.369	0.0
0.37	0.0
0.371	0.0
0.372	0.0
0.373	0.0
0.374	0.0
0.375	0.0
0.376	0.0
0.377	0.0
0.378	0.0
0.379	0.0
0.38	0.0
0.381	0.0
0.382	0.0
0.383	0.0
0.384	0.0
0.385	0.0
0.386	0.0
0.387	0.0
0.388	0.0
0.389	0.0
0.39	0.0
0.391	0.0
0.392	0.0
0.393	0.0
0.394	0.0
0.395	0.0
0.396	0.0
0.397	0.0
0.398	0.0
0.399	0.0
0.4	0.0
0.401	0.0
0.402	0.0
0.403	0.0
0.404	0.0
0.405	0.0
0.406	0.0
0.407	0.0
0.408	0.0
0.409	0.0
0.41	0.0
0.411	0.0
0.412	0.0
0.413	0.0
0.414	0.0
0.415	0.0
0.416	0.0
0.417	0.0
0.418	0.0
0.419	0.0
0.42	0.0
0.421	0.0
0.422	0.0
0.423	0.0
0.424	0.0
0.425	0.0
0.426	0.0
0.427	0.0
0.428	0.0
0.429	0.0
0.43	0.0
0.431	0.0
0.432	0.0
0.433	0.0
0.434	0.0
0.435	0.0
0.436	0.0
0.437	0.0
0.438	0.0
0.439	0.0
0.44	0.0
0.441	0.0
0.442	0.0
0.443	0.0
0.444	0.0
0.445	0.0
0.446	0.0
0.447	0.0
0.448	0.0
0.449	0.0
0.45	0.0
0.451	0.0
0.452	0.0
0.453	0.0
0.454	0.0
0.455	0.0
0.456	0.0
0.457	0.0
0.458	0.0
0.459	0.0
0.46	0.0
0.461	0.0
0.462	0.0
0.463	0.0
0.464	0.0
0.465	0.0
0.466	0.0
0.467	0.0
0.468	0.0
0.469	0.0
0.47	0.0
0.471	0.0
0.472	0.0
0.473	0.0
0.474	0.0
0.475	0.0
0.476	0.0
0.477	0.0
0.478	0.0
0.479	0.0
0.48	0.0
0.481	0.0
0.482	0.0
0.483	0.0
0.484	0.0
0.485	0.0
0.486	0.0
0.487	0.0
0.488	0.0
0.489	0.0
0.49	0.0
0.491	0.0
0.492	0.0
0.493	0.0
0.494	0.0
0.495	0.0
0.496	0.0
0.497	0.0
0.498	0.0
0.499	0.0
0.5	0.0
0.501	1.676710257858538e-7
0.502	1.3185562683926122e-6
0.503	4.376713001963406e-6
0.504	1.0208224422575407e-5
0.505	1.9627423874124528e-5
0.506	3.340221841563462e-5
0.507	5.225867308170096e-5
0.508	7.688498317307002e-5
0.509	0.0001079349360617321
0.51	0.00014603094412932172
0.511	0.00019176671502663112
0.512	0.0002457096133711145
0.513	0.000308402758406906
0.514	0.00038036689456916184
0.515	0.00046210206571409285
0.516	0.0005540891188588193
0.517	0.0006567910592206461
0.518	0.0007706542750197942
0.519	0.0008961096477898833
0.52	0.0010335735616697206
0.521	0.001183448823252664
0.522	0.0013461255019878438
0.523	0.0015219816998103541
0.524	0.0017113842575064153
0.525	0.0019146894044111962
0.526	0.0021322433571822896
0.527	0.0023643828727115124
0.528	0.0026114357596292714
0.529	0.002873721352334657
0.53	0.003151550951042692
0.531	0.003445228230947811
0.532	0.0037550496232611197
0.533	0.004081304670581404
0.534	0.0044242763588198675
0.535	0.004784241427636046
0.536	0.005161470661172396
0.537	0.005556229160692844
0.538	0.005968776600557155
0.539	0.006399367468848588
0.54	0.006848251293828128
0.541	0.007315672857299241
0.542	0.00780187239584848
0.543	0.008307085790856317
0.544	0.008831544748082218
0.545	0.009375476967578733
0.546	0.009939106304589218
0.547	0.010522652922065973
0.548	0.011126333435374045
0.549	0.011750361049694596
0.55	0.012394945690623868
0.551	0.013060294128393116
0.552	0.01374661009612814
0.553	0.01445409440252779
0.554	0.015182945039298026
0.555	0.01593335728367269
0.556	0.01670552379631854
0.557	0.017499634714898585
0.558	0.018315877743553075
0.559	0.0191544382385382
0.56	0.020015499290233663
0.561	0.02089924180175473
0.562	0.02180584456432101
0.563	0.02273548432959764
0.564	0.023688335879155767
0.565	0.02466457209122072
0.566	0.025664364004847298
0.567	0.026687880881667653
0.568	0.027735290265329393
0.569	0.028806758038761746
0.57	0.029902448479365462
0.571	0.031022524312245114
0.572	0.032167146761580334
0.573	0.03333647560023012
0.574	0.034530669197660555
0.575	0.03574988456627849
0.576	0.036994277406249415
0.577	0.03826400214887948
0.578	0.03955921199862531
0.579	0.04088005897379991
0.58	0.04222669394604406
0.581	0.04359926667861338
0.582	0.04499792586354335
0.583	0.04642281915774927
0.584	0.04787409321809579
0.585	0.0493518937355149
0.586	0.05085636546818258
0.587	0.05238765227382268
0.588	0.05394589714117269
0.589	0.05553124222064545
0.59	0.05714382885423361
0.591	0.058783797604689075
0.592	0.0604512882840028
0.593	0.06214643998124151
0.594	0.06386939108974143
0.595	0.06562027933371817
0.596	0.06739924179429775
0.597	0.06920641493501675
0.598	0.0710419346268031
0.599	0.07290593617246648
0.6	0.07479855433073337
0.601	0.07671992333983209
0.602	0.07867017694066658
0.603	0.08064944839958957
0.604	0.08265787053080408
0.605	0.08469557571841202
0.606	0.08676269593811878
0.607	0.08885936277863729
0.608	0.09098570746278191
0.609	0.09314186086828712
0.61	0.09532795354836768
0.611	0.09754411575202981
0.612	0.09979047744415599
0.613	0.10206716832537734
0.614	0.10437431785175133
0.615	0.10671205525424926
0.616	0.10908050955809781
0.617	0.11147980960194717
0.618	0.11391008405691576
0.619	0.1163714614455107
0.62	0.11886407016043588
0.621	0.12138803848331277
0.622	0.12394349460331194
0.623	0.12653056663572673
0.624	0.12914938264048847
0.625	0.13180007064064192
0.626	0.1344827586407954
0.627	0.13719757464555724
0.628	0.13994464667797218
0.629	0.1427241027979707
0.63	0.14553607112084788
0.631	0.1483806798357734
0.632	0.1512580572243679
0.633	0.15416833167933697
0.634	0.15711163172318596
0.635	0.16008808602703423
0.636	0.16309782342953286
0.637	0.16614097295590669
0.638	0.16921766383712794
0.639	0.1723280255292541
0.64	0.17547218773291626
0.641	0.17865028041299694
0.642	0.18186243381850228
0.643	0.18510877850264623
0.644	0.1883894453431651
0.645	0.1917045655628722
0.646	0.19505427075047965
0.647	0.19843869288169447
0.648	0.20185796434061729
0.649	0.20531221794145177
0.65	0.20880158695055068
0.651	0.2123262051088174
0.652	0.21588620665448097
0.653	0.21948172634626734
0.654	0.22311289948698637
0.655	0.22677986194756583
0.656	0.23048275019154235
0.657	0.23422170130004244
0.658	0.23799685299728077
0.659	0.24180834367659487
0.66	0.24565631242705013
0.661	0.2495408990606383
0.662	0.253462244140111
0.663	0.25742048900746095
0.664	0.2614157758131014
0.665	0.26544824754576907
0.666	0.26951804806318813
0.667	0.2736253221235345
0.668	0.27777021541774066
0.669	0.2819528746026705
0.67	0.2861734473352396
0.671	0.2904320823074837
0.672	0.29472892928265865
0.673	0.2990641391324042
0.674	0.3034378638750344
0.675	0.3078502567150052
0.676	0.31230147208362324
0.677	0.31679166568105366
0.678	0.3213209945197035
0.679	0.32588961696903856
0.68	0.3304976928019182
0.681	0.3351453832425219
0.682	0.3398328510159543
0.683	0.3445602603996161
0.684	0.34932777727643655
0.685	0.3541355691900633
0.686	0.35898380540212793
0.687	0.36387265695168614
0.688	0.36880229671696274
0.689	0.37377289947952924
0.69	0.3787846419910502
0.691	0.3838377030427457
0.692	0.388932263537731
0.693	0.3940685065663845
0.694	0.39924661748496526
0.695	0.40446678399761105
0.696	0.409729196241986
0.697	0.41503404687875617
0.698	0.42038153118515587
0.699	0.4257718471528906
0.7	0.4312051955906593
0.701	0.4366817802315882
0.702	0.44220180784591
0.703	0.4477654883592178
0.704	0.45337303497669473
0.705	0.45902466431370503
0.706	0.4647205965332024
0.707	0.47046105549042855
0.708	0.4762462688854354
0.709	0.48207646842398466
0.71	0.4879518899874559
0.711	0.4938727738124351
0.712	0.499839364680726
0.713	0.5058519121205902
0.714	0.5119106706201113
0.715	0.5180158998536482
0.716	0.5241678649224641
0.717	0.5303668366107025
0.718	0.5366130916580238
0.719	0.5429069130503349
0.72	0.54924859033024
0.721	0.5556384199289492
0.722	0.5620767055216545
0.723	0.5685637584085722
0.724	0.5750998979241024
0.725	0.5816854518768734
0.726	0.5883207570237783
0.727	0.5950061595814744
0.728	0.6017420157792968
0.729	0.608528692458032
0.73	0.6153665677196132
0.731	0.6222560316334929
0.732	0.6291974870062641
0.733	0.636191350222063
0.734	0.6432380521624251
0.735	0.65033803921557
0.736	0.6574917743867145
0.737	0.6646997385228778
0.738	0.6719624316679135
0.739	0.6792803745662562
0.74	0.6866541103371537
0.741	0.6940842063452209
0.742	0.7015712562981099
0.743	0.709115882608201
0.744	0.7167187390628671
0.745	0.7243805138574099
0.746	0.7321019330568614
0.747	0.7398837645682819
0.748	0.7477268227250167
0.749	0.755631973610259
0.75	0.7636001412812852
0.751	0.7716316382682068
0.752	0.7797241856124796
0.753	0.7878750111422781
0.754	0.7960815166080163
0.755	0.8043412590096609
0.756	0.8126519346260355
0.757	0.8210113652620374
0.758	0.829417486331763
0.759	0.8378683364730956
0.76	0.846362048448893
0.761	0.8548968411362005
0.762	0.8634710124411713
0.763	0.8720829330060642
0.764	0.8807310405975766
0.765	0.8894138350841423
0.766	0.898129873924707
0.767	0.9068777681036205
0.768	0.9156561784562225
0.769	0.9244638123379119
0.77	0.9332994205962728
0.771	0.9421617948115284
0.772	0.9510497647753225
0.773	0.959962196181855
0.774	0.9688979885087654
0.775	0.9778560730680509
0.776	0.9868354112097377
0.777	0.9958349926631491
0.778	1.0048538340023954
0.779	1.0138909772242792
0.78	1.0229454884281544
0.781	1.0320164565884384
0.782	1.0411029924115014
0.783	1.05020422726954
0.784	1.0593193122048232
0.785	1.0684474169983753
0.786	1.0775877292977651
0.787	1.0867394537992037
0.788	1.0959018114796102
0.789	1.1050740388747375
0.79	1.114255387399799
0.791	1.1234451227093851
0.792	1.1326425240937368
0.793	1.141846883908716
0.794	1.1510575070370375
0.795	1.1602737103785477
0.796	1.1694948223675163
0.797	1.1787201825150846
0.798	1.187949140975161
0.799	1.1971810581321976
0.8	1.2064153042094101
0.801	1.2156512588961046
0.802	1.2248883109928996
0.803	1.2341258580736993
0.804	1.2433633061633889
0.805	1.252600069430264
0.806	1.2618355698923263
0.807	1.2710692371365857
0.808	1.280300508050622
0.809	1.2895288265656715
0.81	1.2987536434105844
0.811	1.3079744158760205
0.812	1.3171906075883213
0.813	1.3264016882924907
0.814	1.335607133643816
0.815	1.3448064250076208
0.816	1.353999049266741
0.817	1.3631844986362818
0.818	1.3723622704852962
0.819	1.381531867164998
0.82	1.390692795843187
0.821	1.3998445683445473
0.822	1.408986700996542
0.823	1.4181187144805918
0.824	1.4272401336883007
0.825	1.436350487582448
0.826	1.4454493090625355
0.827	1.4545361348346442
0.828	1.4636105052854074
0.829	1.4726719643598825
0.83	1.4817200594431492
0.831	1.4907543412454416
0.832	1.4997743636906513
0.833	1.5087796838080383
0.834	1.5177698616269983
0.835	1.5267444600747406
0.836	1.5357030448767375
0.837	1.5446451844598155
0.838	1.5535704498577654
0.839	1.5624784146193473
0.84	1.5713686547185817
0.841	1.5802407484672183
0.842	1.589094276429276
0.843	1.5979288213375604
0.844	1.606743968012059
0.845	1.6155393032801293
0.846	1.62431441589839
0.847	1.6330688964762325
0.848	1.6418023374008759
0.849	1.6505143327638852
0.85	1.6592044782890845
0.851	1.667872371261787
0.852	1.6765176104592834
0.853	1.6851397960825145
0.854	1.6937385296888696
0.855	1.7023134141260488
0.856	1.7108640534669275
0.857	1.7193900529453712
0.858	1.7278910188929377
0.859	1.7363665586764216
0.86	1.7448162806361789
0.861	1.753239794025192
0.862	1.761636708948813
0.863	1.7700066363051488
0.864	1.778349187726032
0.865	1.7866639755185367
0.866	1.7949506126069912
0.867	1.8032087124754428
0.868	1.8114378891105363
0.869	1.8196377569447515
0.87	1.827807930799975
0.871	1.8359480258313463
0.872	1.8440576574713494
0.873	1.8521364413741042
0.874	1.8601839933598183
0.875	1.8681999293593576
0.876	1.876183865358897
0.877	1.884135417344611
0.878	1.892054201247366
0.879	1.899939832887369
0.88	1.9077919279187403
0.881	1.9156101017739637
0.882	1.9233939696081792
0.883	1.9311431462432718
0.884	1.9388572461117242
0.885	1.9465358832001785
0.886	1.954178670992683
0.887	1.9617852224135663
0.888	1.969355149769902
0.889	1.976888064693523
0.89	1.984383578082536
0.891	1.9918413000422936
0.892	1.9992608398257776
0.893	2.006641805773344
0.894	2.013983805251788
0.895	2.0212864445926666
0.896	2.028549329029846
0.897	2.035772062636201
0.898	2.042954248259432
0.899	2.0500954874569284
0.9	2.057195380429631
0.901	2.0642535259548302
0.902	2.0712695213178396
0.903	2.0782429622424825
0.904	2.085173442820325
0.905	2.092060555438586
0.906	2.0989038907066564
0.907	2.1057030373811547
0.908	2.1124575822894394
0.909	2.1191671102514973
0.91	2.1258312040001335
0.911	2.132449444099368
0.912	2.1390214088609496
0.913	2.1455466742588998
0.914	2.1520248138419777
0.915	2.1584553986439747
0.916	2.1648379970917166
0.917	2.171172174910677
0.918	2.1774574950280643
0.919	2.1836935174732734
0.92	2.189879799275566
0.921	2.1960158943588333
0.922	2.2021013534333083
0.923	2.208135723884071
0.924	2.21411854965618
0.925	2.220049371136267
0.926	2.225927725030415
0.927	2.2317531442381235
0.928	2.2375251577221738
0.929	2.243243290374168
0.93	2.2489070628755283
0.931	2.254515991553717
0.932	2.2600695882334194
0.933	2.2655673600824335
0.934	2.2710088094519745
0.935	2.276393433711094
0.936	2.2817207250748996
0.937	2.286990170426224
0.938	2.292201251130394
0.939	2.2973534428426943
0.94	2.302446215308131
0.941	2.3074790321530436
0.942	2.3124513506680935
0.943	2.3173626215821295
0.944	2.322212288826389
0.945	2.3269997892884513
0.946	2.3317245525553267
0.947	2.3363860006450152
0.948	2.340983547725816
0.949	2.34551659982261
0.95	2.349984554509305
0.951	2.354386800586517
0.952	2.358722717743554
0.953	2.3629916762036305
0.954	2.3671930363511993
0.955	2.3713261483401675
0.956	2.375390351681678
0.957	2.3793849748099993
0.958	2.3833093346249785
0.959	2.3871627360093304
0.96	2.3909444713189156
0.961	2.394653819843977
0.962	2.398290047239105
0.963	2.4018524049195116
0.964	2.4053401294209498
0.965	2.40875244172034
0.966	2.4120885465138917
0.967	2.4153476314491753
0.968	2.418528866307214
0.969	2.4216314021302763
0.97	2.4246543702905607
0.971	2.4275968814944364
0.972	2.4304580247163203
0.973	2.433236866055566
0.974	2.4359324475089776
0.975	2.438543785650664
0.976	2.44106987020995
0.977	2.4435096625368606
0.978	2.4458620939433926
0.979	2.448126063907187
0.98	2.4503004381224422
0.981	2.4523840463808035
0.982	2.4543756802624923
0.983	2.4562740906150946
0.984	2.458077984794008
0.985	2.459786023634573
0.986	2.461396818121139
0.987	2.462908925712651
0.988	2.464320846277544
0.989	2.4656310175825147
0.99	2.4668378102698227
0.991	2.46793952224562
0.992	2.4689343723869523
0.993	2.469820493456678
0.994	2.47059592409268
0.995	2.471258599709054
0.996	2.471806342110699
0.997	2.472236847576437
0.998	2.4725476731062352
0.999	2.4727362204505083
1.0	2.47279971743743
1.001	2.4727362204505083
1.002	2.4725476731062352
1.003	2.472236847576437
1.004	2.471806342110699
1.005	2.471258599709054
1.006	2.47059592409268
1.007	2.469820493456678
1.008	2.4689343723869523
1.009	2.46793952224562
1.01	2.4668378102698227
1.011	2.4656310175825147
1.012	2.464320846277544
1.013	2.462908925712651
1.014	2.461396818121139
1.015	2.459786023634573
1.016	2.458077984794008
1.017	2.4562740906150946
1.018	2.4543756802624923
1.019	2.4523840463808035
1.02	2.4503004381224422
1.021	2.448126063907187
1.022	2.4458620939433926
1.023	2.4435096625368606
1.024	2.44106987020995
1.025	2.438543785650664
1.026	2.4359324475089776
1.027	2.433236866055566
1.028	2.4304580247163203
1.029	2.4275968814944364
1.03	2.4246543702905607
1.031	2.4216314021302763
1.032	2.418528866307214
1.033	2.4153476314491753
1.034	2.4120885465138917
1.035	2.40875244172034
1.036	2.4053401294209498
1.037	2.4018524049195116
1.038	2.398290047239105
1.039	2.394653819843977
1.04	2.3909444713189156
1.041	2.3871627360093304
1.042	2.3833093346249785
1.043	2.3793849748099993
1.044	2.375390351681678
1.045	2.3713261483401675
1.046	2.3671930363511993
1.047	2.3629916762036305
1.048	2.358722717743554
1.049	2.354386800586517
1.05	2.349984554509305
1.051	2.34551659982261
1.052	2.340983547725816
1.053	2.3363860006450152
1.054	2.3317245525553267
1.055	2.3269997892884513
1.056	2.322212288826389
1.057	2.3173626215821295
1.058	2.3124513506680935
1.059	2.3074790321530436
1.06	2.302446215308131
1.061	2.2973534428426943
1.062	2.292201251130394
1.063	2.286990170426224
1.064	2.2817207250748996
1.065	2.276393433711094
1.066	2.2710088094519745
1.067	2.2655673600824335
1.068	2.2600695882334194
1.069	2.254515991553717
1.07	2.2489070628755283
1.071	2.243243290374168
1.072	2.2375251577221738
1.073	2.2317531442381235
1.074	2.225927725030415
1.075	2.220049371136267
1.076	2.21411854965618
1.077	2.208135723884071
1.078	2.2021013534333083
1.079	2.1960158943588333
1.08	2.189879799275566
1.081	2.1836935174732734
1.082	2.1774574950280643
1.083	2.171172174910677
1.084	2.1648379970917166
1.085	2.1584553986439747
1.086	2.1520248138419777
1.087	2.1455466742588998
1.088	2.1390214088609496
1.089	2.132449444099368
1.09	2.1258312040001335
1.091	2.1191671102514973
1.092	2.1124575822894394
1.093	2.1057030373811547
1.094	2.0989038907066564
1.095	2.092060555438586
1.096	2.085173442820325
1.097	2.0782429622424825
1.098	2.0712695213178396
1.099	2.0642535259548302
1.1	2.057195380429631
1.101	2.0500954874569284
1.102	2.042954248259432
1.103	2.035772062636201
1.104	2.028549329029846
1.105	2.0212864445926666
1.106	2.013983805251788
1.107	2.006641805773344
1.108	1.9992608398257776
1.109	1.9918413000422936
1.11	1.984383578082536
1.111	1.976888064693523
1.112	1.969355149769902
1.113	1.9617852224135663
1.114	1.954178670992683
1.115	1.9465358832001785
1.116	1.9388572461117242
1.117	1.9311431462432718
1.118	1.9233939696081792
1.119	1.9156101017739637
1.12	1.9077919279187403
1.121	1.899939832887369
1.122	1.892054201247366
1.123	1.884135417344611
1.124	1.876183865358897
1.125	1.8681999293593576
1.126	1.8601839933598183
1.127	1.8521364413741042
1.128	1.8440576574713494
1.129	1.8359480258313463
1.13	1.827807930799975
1.131	1.8196377569447515
1.132	1.8114378891105363
1.133	1.8032087124754428
1.134	1.7949506126069912
1.135	1.7866639755185367
1.136	1.778349187726032
1.137	1.7700066363051488
1.138	1.761636708948813
1.139	1.753239794025192
1.14	1.7448162806361789
1.141	1.7363665586764216
1.142	1.7278910188929377
1.143	1.7193900529453712
1.144	1.7108640534669275
1.145	1.7023134141260488
1.146	1.6937385296888696
1.147	1.6851397960825145
1.148	1.6765176104592834
1.149	1.667872371261787
1.15	1.6592044782890845
1.151	1.6505143327638852
1.152	1.6418023374008759
1.153	1.6330688964762325
1.154	1.62431441589839
1.155	1.6155393032801293
1.156	1.606743968012059
1.157	1.5979288213375604
1.158	1.589094276429276
1.159	1.5802407484672183
1.16	1.5713686547185817
1.161	1.5624784146193473
1.162	1.5535704498577654
1.163	1.5446451844598155
1.164	1.5357030448767375
1.165	1.5267444600747406
1.166	1.5177698616269983
1.167	1.5087796838080383
1.168	1.4997743636906513
1.169	1.4907543412454416
1.17	1.4817200594431492
1.171	1.4726719643598825
1.172	1.4636105052854074
1.173	1.4545361348346442
1.174	1.4454493090625355
1.175	1.436350487582448
1.176	1.4272401336883007
1.177	1.4181187144805918
1.178	1.408986700996542
1.179	1.3998445683445473
1.18	1.390692795843187
1.181	1.381531867164998
1.182	1.3723622704852962
1.183	1.3631844986362818
1.184	1.353999049266741
1.185	1.3448064250076208
1.186	1.335607133643816
1.187	1.3264016882924907
1.188	1.3171906075883213
1.189	1.3079744158760205
1.19	1.2987536434105844
1.191	1.2895288265656715
1.192	1.280300508050622
1.193	1.2710692371365857
1.194	1.2618355698923263
1.195	1.252600069430264
1.196	1.2433633061633889
1.197	1.2341258580736993
1.198	1.2248883109928996
1.199	1.2156512588961046
1.2	1.2064153042094101
1.201	1.1971810581321976
1.202	1.187949140975161
1.203	1.1787201825150846
1.204	1.1694948223675163
1.205	1.1602737103785477
1.206	1.1510575070370375
1.207	1.141846883908716
1.208	1.1326425240937368
1.209	1.1234451227093851
1.21	1.114255387399799
1.211	1.1050740388747375
1.212	1.0959018114796102
1.213	1.0867394537992037
1.214	1.0775877292977651
1.215	1.0684474169983753
1.216	1.0593193122048232
1.217	1.05020422726954
1.218	1.0411029924115014
1.219	1.0320164565884384
1.22	1.0229454884281544
1.221	1.0138909772242792
1.222	1.0048538340023954
1.223	0.9958349926631491
1.224	0.9868354112097377
1.225	0.9778560730680509
1.226	0.9688979885087654
1.227	0.959962196181855
1.228	0.9510497647753225
1.229	0.9421617948115284
1.23	0.9332994205962728
1.231	0.9244638123379119
1.232	0.9156561784562225
1.233	0.9068777681036205
1.234	0.898129873924707
1.235	0.8894138350841423
1.236	0.8807310405975766
1.237	0.8720829330060642
1.238	0.8634710124411713
1.239	0.8548968411362005
1.24	0.846362048448893
1.241	0.8378683364730956
1.242	0.829417486331763
1.243	0.8210113652620374
1.244	0.8126519346260355
1.245	0.8043412590096609
1.246	0.7960815166080163
1.247	0.7878750111422781
1.248	0.7797241856124796
1.249	0.7716316382682068
1.25	0.7636001412812852
1.251	0.755631973610259
1.252	0.7477268227250167
1.253	0.7398837645682819
1.254	0.7321019330568614
1.255	0.7243805138574099
1.256	0.7167187390628671
1.257	0.709115882608201
1.258	0.7015712562981099
1.259	0.6940842063452209
1.26	0.6866541103371537
1.261	0.6792803745662562
1.262	0.6719624316679135
1.263	0.6646997385228778
1.264	0.6574917743867145
1.265	0.65033803921557
1.266	0.6432380521624251
1.267	0.636191350222063
1.268	0.6291974870062641
1.269	0.6222560316334929
1.27	0.6153665677196132
1.271	0.608528692458032
1.272	0.6017420157792968
1.273	0.5950061595814744
1.274	0.5883207570237783
1.275	0.5816854518768734
1.276	0.5750998979241024
1.277	0.5685637584085722
1.278	0.5620767055216545
1.279	0.5556384199289492
1.28	0.54924859033024
1.281	0.5429069130503349
1.282	0.5366130916580238
1.283	0.5303668366107025
1.284	0.5241678649224641
1.285	0.5180158998536482
1.286	0.5119106706201113
1.287	0.5058519121205902
1.288	0.499839364680726
1.289	0.4938727738124351
1.29	0.4879518899874559
1.291	0.48207646842398466
1.292	0.4762462688854354
1.293	0.47046105549042855
1.294	0.4647205965332024
1.295	0.45902466431370503
1.296	0.45337303497669473
1.297	0.4477654883592178
1.298	0.44220180784591
1.299	0.4366817802315882
1.3	0.4312051955906593
1.301	0.4257718471528906
1.302	0.42038153118515587
1.303	0.41503404687875617
1.304	0.409729196241986
1.305	0.40446678399761105
1.306	0.39924661748496526
1.307	0.3940685065663845
1.308	0.388932263537731
1.309	0.3838377030427457
1.31	0.3787846419910502
1.311	0.37377289947952924
1.312	0.36880229671696274
1.313	0.36387265695168614
1.314	0.35898380540212793
1.315	0.3541355691900633
1.316	0.34932777727643655
1.317	0.3445602603996161
1.318	0.3398328510159543
1.319	0.3351453832425219
1.32	0.3304976928019182
1.321	0.32588961696903856
1.322	0.3213209945197035
1.323	0.31679166568105366
1.324	0.31230147208362324
1.325	0.3078502567150052
1.326	0.3034378638750344
1.327	0.2990641391324042
1.328	0.29472892928265865
1.329	0.2904320823074837
1.33	0.2861734473352396
1.331	0.2819528746026705
1.332	0.27777021541774066
1.333	0.2736253221235345
1.334	0.26951804806318813
1.335	0.26544824754576907
1.336	0.2614157758131014
1.337	0.25742048900746095
1.338	0.253462244140111
1.339	0.2495408990606383
1.34	0.24565631242705013
1.341	0.24180834367659487
1.342	0.23799685299728077
1.343	0.23422170130004244
1.344	0.23048275019154235
1.345	0.22677986194756583
1.346	0.22311289948698637
1.347	0.21948172634626734
1.348	0.21588620665448097
1.349	0.2123262051088174
1.35	0.20880158695055068
1.351	0.20531221794145177
1.352	0.20185796434061729
1.353	0.19843869288169447
1.354	0.19505427075047965
1.355	0.1917045655628722
1.356	0.1883894453431651
1.357	0.18510877850264623
1.358	0.18186243381850228
1.359	0.17865028041299694
1.36	0.17547218773291626
1.361	0.1723280255292541
1.362	0.16921766383712794
1.363	0.16614097295590669
1.364	0.16309782342953286
1.365	0.16008808602703423
1.366	0.15711163172318596
1.367	0.15416833167933697
1.368	0.1512580572243679
1.369	0.1483806798357734
1.37	0.14553607112084788
1.371	0.1427241027979707
1.372	0.13994464667797218
1.373	0.13719757464555724
1.374	0.1344827586407954
1.375	0.13180007064064192
1.376	0.12914938264048847
1.377	0.12653056663572673
1.378	0.12394349460331194
1.379	0.12138803848331277
1.38	0.11886407016043588
1.381	0.1163714614455107
1.382	0.11391008405691576
1.383	0.11147980960194717
1.384	0.10908050955809781
1.385	0.10671205525424926
1.386	0.10437431785175133
1.387	0.10206716832537734
1.388	0.09979047744415599
1.389	0.09754411575202981
1.39	0.09532795354836768
1.391	0.09314186086828712
1.392	0.09098570746278191
1.393	0.08885936277863729
1.394	0.08676269593811878
1.395	0.08469557571841202
1.396	0.08265787053080408
1.397	0.08064944839958957
1.398	0.07867017694066658
1.399	0.07671992333983209
1.4	0.07479855433073337
1.401	0.07290593617246648
1.402	0.0710419346268031
1.403	0.06920641493501675
1.404	0.06739924179429775
1.405	0.06562027933371817
1.406	0.06386939108974143
1.407	0.06214643998124151
1.408	0.0604512882840028
1.409	0.058783797604689075
1.41	0.05714382885423361
1.411	0.05553124222064545
1.412	0.05394589714117269
1.413	0.05238765227382268
1.414	0.05085636546818258
1.415	0.0493518937355149
1.416	0.04787409321809579
1.417	0.04642281915774927
1.418	0.04499792586354335
1.419	0.04359926667861338
1.42	0.04222669394604406
1.421	0.04088005897379991
1.422	0.03955921199862531
1.423	0.03826400214887948
1.424	0.036994277406249415
1.425	0.03574988456627849
1.426	0.034530669197660555
1.427	0.03333647560023012
1.428	0.032167146761580334
1.429	0.031022524312245114
1.43	0.029902448479365462
1.431	0.028806758038761746
1.432	0.027735290265329393
1.433	0.026687880881667653
1.434	0.025664364004847298
1.435	0.02466457209122072
1.436	0.023688335879155767
1.437	0.02273548432959764
1.438	0.02180584456432101
1.439	0.02089924180175473
1.44	0.020015499290233663
1.441	0.0191544382385382
1.442	0.018315877743553075
1.443	0.017499634714898585
1.444	0.01670552379631854
1.445	0.01593335728367269
1.446	0.015182945039298026
1.447	0.01445409440252779
1.448	0.01374661009612814
1.449	0.013060294128393116
1.45	0.012394945690623868
1.451	0.011750361049694596
1.452	0.011126333435374045
1.453	0.010522652922065973
1.454	0.009939106304589218
1.455	0.009375476967578733
1.456	0.008831544748082218
1.457	0.008307085790856317
1.458	0.00780187239584848
1.459	0.007315672857299241
1.46	0.006848251293828128
1.461	0.006399367468848588
1.462	0.005968776600557155
1.463	0.005556229160692844
1.464	0.005161470661172396
1.465	0.004784241427636046
1.466	0.0044242763588198675
1.467	0.004081304670581404
1.468	0.0037550496232611197
1.469	0.003445228230947811
1.47	0.003151550951042692
1.471	0.002873721352334657
1.472	0.0026114357596292714
1.473	0.0023643828727115124
1.474	0.0021322433571822896
1.475	0.0019146894044111962
1.476	0.0017113842575064153
1.477	0.0015219816998103541
1.478	0.0013461255019878438
1.479	0.001183448823252664
1.48	0.0010335735616697206
1.481	0.0008961096477898833
1.482	0.0007706542750197942
1.483	0.0006567910592206461
1.484	0.0005540891188588193
1.485	0.00046210206571409285
1.486	0.00038036689456916184
1.487	0.000308402758406906
1.488	0.0002457096133711145
1.489	0.00019176671502663112
1.49	0.00014603094412932172
1.491	0.0001079349360617321
1.492	7.688498317307002e-5
1.493	5.225867308170096e-5
1.494	3.340221841563462e-5
1.495	1.9627423874124528e-5
1.496	1.0208224422575407e-5
1.497	4.376713001963406e-6
1.498	1.3185562683926122e-6
1.499	1.676710257858538e-7
1.5	0.0
1.501	0.0
1.502	0.0
1.503	0.0
1.504	0.0
1.505	0.0
1.506	0.0
1.507	0.0
1.508	0.0
1.509	0.0
1.51	0.0
1.511	0.0
1.512	0.0
1.513	0.0
1.514	0.0
1.515	0.0
1.516	0.0
1.517	0.0
1.518	0.0
1.519	0.0
1.52	0.0
1.521	0.0
1.522	0.0
1.523	0.0
1.524	0.0
1.525	0.0
1.526	0.0
1.527	0.0
1.528	0.0
1.529	0.0
1.53	0.0
1.531	0.0
1.532	0.0
1.533	0.0
1.534	0.0
1.535	0.0
1.536	0.0
1.537	0.0
1.538	0.0
1.539	0.0
1.54	0.0
1.541	0.0
1.542	0.0
1.543	0.0
1.544	0.0
1.545	0.0
1.546	0.0
1.547	0.0
1.548	0.0
1.549	0.0
1.55	0.0
1.551	0.0
1.552	0.0
1.553	0.0
1.554	0.0
1.555	0.0
1.556	0.0
1.557	0.0
1.558	0.0
1.559	0.0
1.56	0.0
1.561	0.0
1.562	0.0
1.563	0.0
1.564	0.0
1.565	0.0
1.566	0.0
1.567	0.0
1.568	0.0
1.569	0.0
1.57	0.0
1.571	0.0
1.572	0.0
1.573	0.0
1.574	0.0
1.575	0.0
1.576	0.0
1.577	0.0
1.578	0.0
1.579	0.0
1.58	0.0
1.581	0.0
1.582	0.0
1.583	0.0
1.584	0.0
1.585	0.0
1.586	0.0
1.587	0.0
1.588	0.0
1.589	0.0
1.59	0.0
1.591	0.0
1.592	0.0
1.593	0.0
1.594	0.0
1.595	0.0
1.596	0.0
1.597	0.0
1.598	0.0
1.599	0.0
1.6	0.0
1.601	0.0
1.602	0.0
1.603	0.0
1.604	0.0
1.605	0.0
1.606	0.0
1.607	0.0
1.608	0.0
1.609	0.0
1.61	0.0
1.611	0.0
1.612	0.0
1.613	0.0
1.614	0.0
1.615	0.0
1.616	0.0
1.617	0.0
1.618	0.0
1.619	0.0
1.62	0.0
1.621	0.0
1.622	0.0
1.623	0.0
1.624	0.0
1.625	0.0
1.626	0.0
1.627	0.0
1.628	0.0
1.629	0.0
1.63	0.0
1.631	0.0
1.632	0.0
1.633	0.0
1.634	0.0
1.635	0.0
1.636	0.0
1.637	0.0
1.638	0.0
1.639	0.0
1.64	0.0
1.641	0.0
1.642	0.0
1.643	0.0
1.644	0.0
1.645	0.0
1.646	0.0
1.647	0.0
1.648	0.0
1.649	0.0
1.65	0.0
1.651	0.0
1.652	0.0
1.653	0.0
1.654	0.0
1.655	0.0
1.656	0.0
1.657	0.0
1.658	0.0
1.659	0.0
1.66	0.0
1.661	0.0
1.662	0.0
1.663	0.0
1.664	0.0
1.665	0.0
1.666	0.0
1.667	0.0
1.668	0.0
1.669	0.0
1.67	0.0
1.671	0.0
1.672	0.0
1.673	0.0
1.674	0.0
1.675	0.0
1.676	0.0
1.677	0.0
1.678	0.0
1.679	0.0
1.68	0.0
1.681	0.0
1.682	0.0
1.683	0.0
1.684	0.0
1.685	0.0
1.686	0.0
1.687	0.0
1.688	0.0
1.689	0.0
1.69	0.0
1.691	0.0
1.692	0.0
1.693	0.0
1.694	0.0
1.695	0.0
1.696	0.0
1.697	0.0
1.698	0.0
1.699	0.0
1.7	0.0
1.701	0.0
1.702	0.0
1.703	0.0
1.704	0.0
1.705	0.0
1.706	0.0
1.707	0.0
1.708	0.0
1.709	0.0
1.71	0.0
1.711	0.0
1.712	0.0
1.713	0.0
1.714	0.0
1.715	0.0
1.716	0.0
1.717	0.0
1.718	0.0
1.719	0.0
1.72	0.0
1.721	0.0
1.722	0.0
1.723	0.0
1.724	0.0
1.725	0.0
1.726	0.0
1.727	0.0
1.728	0.0
1.729	0.0
1.73	0.0
1.731	0.0
1.732	0.0
1.733	0.0
1.734	0.0
1.735	0.0
1.736	0.0
1.737	0.0
1.738	0.0
1.739	0.0
1.74	0.0
1.741	0.0
1.742	0.0
1.743	0.0
1.744	0.0
1.745	0.0
1.746	0.0
1.747	0.0
1.748	0.0
1.749	0.0
1.75	0.0
1.751	0.0
1.752	0.0
1.753	0.0
1.754	0.0
1.755	0.0
1.756	0.0
1.757	0.0
1.758	0.0
1.759	0.0
1.76	0.0
1.761	0.0
1.762	0.0
1.763	0.0
1.764	0.0
1.765	0.0
1.766	0.0
1.767	0.0
1.768	0.0
1.769	0.0
1.77	0.0
1.771	0.0
1.772	0.0
1.773	0.0
1.774	0.0
1.775	0.0
1.776	0.0
1.777	0.0
1.778	0.0
1.779	0.0
1.78	0.0
1.781	0.0
1.782	0.0
1.783	0.0
1.784	0.0
1.785	0.0
1.786	0.0
1.787	0.0
1.788	0.0
1.789	0.0
1.79	0.0
1.791	0.0
1.792	0.0
1.793	0.0
1.794	0.0
1.795	0.0
1.796	0.0
1.797	0.0
1.798	0.0
1.799	0.0
1.8	0.0
1.801	0.0
1.802	0.0
1.803	0.0
1.804	0.0
1.805	0.0
1.806	0.0
1.807	0.0
1.808	0.0
1.809	0.0
1.81	0.0
1.811	0.0
1.812	0.0
1.813	0.0
1.814	0.0
1.815	0.0
1.816	0.0
1.817	0.0
1.818	0.0
1.819	0.0
1.82	0.0
1.821	0.0
1.822	0.0
1.823	0.0
1.824	0.0
1.825	0.0
1.826	0.0
1.827	0.0
1.828	0.0
1.829	0.0
1.83	0.0
1.831	0.0
1.832	0.0
1.833	0.0
1.834	0.0
1.835	0.0
1.836	0.0
1.837	0.0
1.838	0.0
1.839	0.0
1.84	0.0
1.841	0.0
1.842	0.0
1.843	0.0
1.844	0.0
1.845	0.0
1.846	0.0
1.847	0.0
1.848	0.0
1.849	0.0
1.85	0.0
1.851	0.0
1.852	0.0
1.853	0.0
1.854	0.0
1.855	0.0
1.856	0.0
1.857	0.0
1.858	0.0
1.859	0.0
1.86	0.0
1.861	0.0
1.862	0.0
1.863	0.0
1.864	0.0
1.865	0.0
1.866	0.0
1.867	0.0
1.868	0.0
1.869	0.0
1.87	0.0
1.871	0.0
1.872	0.0
1.873	0.0
1.874	0.0
1.875	0.0
1.876	0.0
1.877	0.0
1.878	0.0
1.879	0.0
1.88	0.0
1.881	0.0
1.882	0.0
1.883	0.0
1.884	0.0
1.885	0.0
1.886	0.0
1.887	0.0
1.888	0.0
1.889	0.0
1.89	0.0
1.891	0.0
1.892	0.0
1.893	0.0
1.894	0.0
1.895	0.0
1.896	0.0
1.897	0.0
1.898	0.0
1.899	0.0
1.9	0.0
1.901	0.0
1.902	0.0
1.903	0.0
1.904	0.0
1.905	0.0
1.906	0.0
1.907	0.0
1.908	0.0
1.909	0.0
1.91	0.0
1.911	0.0
1.912	0.0
1.913	0.0
1.914	0.0
1.915	0.0
1.916	0.0
1.917	0.0
1.918	0.0
1.919	0.0
1.92	0.0
1.921	0.0
1.922	0.0
1.923	0.0
1.924	0.0
1.925	0.0
1.926	0.0
1.927	0.0
1.928	0.0
1.929	0.0
1.93	0.0
1.931	0.0
1.932	0.0
1.933	0.0
1.934	0.0
1.935	0.0
1.936	0.0
1.937	0.0
1.938	0.0
1.939	0.0
1.94	0.0
1.941	0.0
1.942	0.0
1.943	0.0
1.944	0.0
1.945	0.0
1.946	0.0
1.947	0.0
1.948	0.0
1.949	0.0
1.95	0.0
1.951	0.0
1.952	0.0
1.953	0.0
1.954	0.0
1.955	0.0
1.956	0.0
1.957	0.0
1.958	0.0
1.959	0.0
1.96	0.0
1.961	0.0
1.962	0.0
1.963	0.0
1.964	0.0
1.965	0.0
1.966	0.0
1.967	0.0
1.968	0.0
1.969	0.0
1.97	0.0
1.971	0.0
1.972	0.0
1.973	0.0
1.974	0.0
1.975	0.0
1.976	0.0
1.977	0.0
1.978	0.0
1.979	0.0
1.98	0.0
1.981	0.0
1.982	0.0
1.983	0.0
1.984	0.0
1.985	0.0
1.986	0.0
1.987	0.0
1.988	0.0
1.989	0.0
1.99	0.0
1.991	0.0
1.992	0.0
1.993	0.0
1.994	0.0
1.995	0.0
1.996	0.0
1.997	0.0
1.998	0.0
1.999	0.0
2.0	0.0


==> figures/data/1D_example_nx_9_ddf_Yang3_alpha_1/Rm.txt <==
0.125	0.0
0.375	0.0
0.625	0.3818000706406426
0.875	1.6181999293593576
1.125	1.6181999293593576
1.375	0.3818000706406426
1.625	0.0
1.875	0.0


==> figures/data/1D_example_nx_9_ddf_Yang3_alpha_1/exact_solution.txt <==
0.0	0.0
0.001	0.001998
0.002	0.003992
0.003	0.005982
0.004	0.007968
0.005	0.00995
0.006	0.011928000000000001
0.007	0.013902
0.008	0.015872
0.009	0.017838
0.01	0.0198
0.011	0.021758
0.012	0.023712
0.013	0.025661999999999997
0.014	0.027608
0.015	0.02955
0.016	0.031488
0.017	0.033422
0.018	0.035351999999999995
0.019	0.037278
0.02	0.0392
0.021	0.041118
0.022	0.043032
0.023	0.044941999999999996
0.024	0.046848
0.025	0.04875
0.026	0.050648
0.027	0.052542
0.028	0.054432
0.029	0.056318
0.03	0.058199999999999995
0.031	0.060078
0.032	0.061952
0.033	0.063822
0.034	0.06568800000000001
0.035	0.06755000000000001
0.036	0.069408
0.037	0.07126199999999999
0.038	0.073112
0.039	0.074958
0.04	0.07680000000000001
0.041	0.078638
0.042	0.080472
0.043	0.082302
0.044	0.084128
0.045	0.08595
0.046	0.087768
0.047	0.089582
0.048	0.091392
0.049	0.093198
0.05	0.095
0.051	0.096798
0.052	0.098592
0.053	0.100382
0.054	0.102168
0.055	0.10395
0.056	0.105728
0.057	0.107502
0.058	0.10927200000000001
0.059	0.111038
0.06	0.1128
0.061	0.114558
0.062	0.116312
0.063	0.118062
0.064	0.119808
0.065	0.12155
0.066	0.12328800000000001
0.067	0.125022
0.068	0.126752
0.069	0.128478
0.07	0.1302
0.071	0.13191799999999998
0.072	0.133632
0.073	0.135342
0.074	0.137048
0.075	0.13874999999999998
0.076	0.140448
0.077	0.142142
0.078	0.143832
0.079	0.145518
0.08	0.1472
0.081	0.148878
0.082	0.15055200000000002
0.083	0.15222200000000002
0.084	0.153888
0.085	0.15555000000000002
0.086	0.157208
0.087	0.158862
0.088	0.160512
0.089	0.162158
0.09	0.1638
0.091	0.165438
0.092	0.167072
0.093	0.168702
0.094	0.170328
0.095	0.17195
0.096	0.173568
0.097	0.175182
0.098	0.176792
0.099	0.178398
0.1	0.18
0.101	0.181598
0.102	0.183192
0.103	0.184782
0.104	0.18636799999999998
0.105	0.18795
0.106	0.189528
0.107	0.191102
0.108	0.192672
0.109	0.194238
0.11	0.1958
0.111	0.197358
0.112	0.198912
0.113	0.200462
0.114	0.202008
0.115	0.20355
0.116	0.20508800000000002
0.117	0.206622
0.118	0.208152
0.119	0.209678
0.12	0.2112
0.121	0.212718
0.122	0.214232
0.123	0.215742
0.124	0.217248
0.125	0.21875
0.126	0.220248
0.127	0.221742
0.128	0.223232
0.129	0.224718
0.13	0.2262
0.131	0.227678
0.132	0.22915200000000002
0.133	0.230622
0.134	0.23208800000000002
0.135	0.23355
0.136	0.23500800000000002
0.137	0.236462
0.138	0.237912
0.139	0.23935800000000002
0.14	0.24080000000000001
0.141	0.24223799999999998
0.142	0.24367199999999997
0.143	0.245102
0.144	0.24652799999999997
0.145	0.24794999999999998
0.146	0.24936799999999998
0.147	0.250782
0.148	0.25219199999999997
0.149	0.253598
0.15	0.255
0.151	0.256398
0.152	0.257792
0.153	0.259182
0.154	0.260568
0.155	0.26195
0.156	0.263328
0.157	0.264702
0.158	0.266072
0.159	0.267438
0.16	0.2688
0.161	0.270158
0.162	0.27151200000000003
0.163	0.272862
0.164	0.274208
0.165	0.27555
0.166	0.276888
0.167	0.278222
0.168	0.279552
0.169	0.280878
0.17	0.2822
0.171	0.28351800000000005
0.172	0.284832
0.173	0.286142
0.174	0.287448
0.175	0.28875
0.176	0.290048
0.177	0.291342
0.178	0.292632
0.179	0.293918
0.18	0.2952
0.181	0.296478
0.182	0.297752
0.183	0.299022
0.184	0.300288
0.185	0.30155
0.186	0.30280799999999997
0.187	0.304062
0.188	0.30531200000000003
0.189	0.306558
0.19	0.3078
0.191	0.30903800000000003
0.192	0.310272
0.193	0.311502
0.194	0.312728
0.195	0.31395
0.196	0.315168
0.197	0.316382
0.198	0.317592
0.199	0.318798
0.2	0.32
0.201	0.321198
0.202	0.322392
0.203	0.32358200000000004
0.204	0.324768
0.205	0.32594999999999996
0.206	0.327128
0.207	0.328302
0.208	0.329472
0.209	0.330638
0.21	0.3318
0.211	0.332958
0.212	0.33411199999999996
0.213	0.335262
0.214	0.336408
0.215	0.33755
0.216	0.338688
0.217	0.339822
0.218	0.34095200000000003
0.219	0.342078
0.22	0.3432
0.221	0.344318
0.222	0.345432
0.223	0.346542
0.224	0.347648
0.225	0.34875
0.226	0.34984800000000005
0.227	0.350942
0.228	0.352032
0.229	0.35311800000000004
0.23	0.3542
0.231	0.355278
0.232	0.356352
0.233	0.357422
0.234	0.35848800000000003
0.235	0.35955
0.236	0.360608
0.237	0.361662
0.238	0.362712
0.239	0.36375799999999997
0.24	0.3648
0.241	0.365838
0.242	0.366872
0.243	0.367902
0.244	0.368928
0.245	0.36995
0.246	0.37096799999999996
0.247	0.371982
0.248	0.372992
0.249	0.373998
0.25	0.375
0.251	0.375998
0.252	0.376992
0.253	0.37798200000000004
0.254	0.37896799999999997
0.255	0.37995
0.256	0.38092800000000004
0.257	0.381902
0.258	0.382872
0.259	0.383838
0.26	0.38480000000000003
0.261	0.38575800000000005
0.262	0.386712
0.263	0.387662
0.264	0.388608
0.265	0.38955
0.266	0.390488
0.267	0.39142200000000005
0.268	0.39235200000000003
0.269	0.393278
0.27	0.3942
0.271	0.395118
0.272	0.39603200000000005
0.273	0.396942
0.274	0.397848
0.275	0.39875000000000005
0.276	0.399648
0.277	0.400542
0.278	0.401432
0.279	0.402318
0.28	0.4032
0.281	0.40407800000000005
0.282	0.404952
0.283	0.405822
0.284	0.40668799999999994
0.285	0.40754999999999997
0.286	0.408408
0.287	0.40926199999999996
0.288	0.410112
0.289	0.410958
0.29	0.41179999999999994
0.291	0.41263799999999995
0.292	0.41347199999999995
0.293	0.41430199999999995
0.294	0.415128
0.295	0.41595
0.296	0.416768
0.297	0.417582
0.298	0.418392
0.299	0.41919799999999996
0.3	0.42
0.301	0.42079799999999995
0.302	0.42159199999999997
0.303	0.42238200000000004
0.304	0.423168
0.305	0.42394999999999994
0.306	0.424728
0.307	0.425502
0.308	0.426272
0.309	0.42703800000000003
0.31	0.42779999999999996
0.311	0.428558
0.312	0.429312
0.313	0.43006200000000006
0.314	0.430808
0.315	0.43155
0.316	0.432288
0.317	0.433022
0.318	0.433752
0.319	0.43447800000000003
0.32	0.43520000000000003
0.321	0.435918
0.322	0.436632
0.323	0.437342
0.324	0.438048
0.325	0.4387500000000001
0.326	0.43944800000000006
0.327	0.44014200000000003
0.328	0.440832
0.329	0.4415180000000001
0.33	0.44220000000000004
0.331	0.442878
0.332	0.44355200000000006
0.333	0.444222
0.334	0.444888
0.335	0.44555
0.336	0.44620800000000005
0.337	0.446862
0.338	0.447512
0.339	0.44815800000000006
0.34	0.4488000000000001
0.341	0.449438
0.342	0.450072
0.343	0.45070200000000005
0.344	0.45132799999999995
0.345	0.45194999999999996
0.346	0.45256799999999997
0.347	0.453182
0.348	0.453792
0.349	0.45439799999999997
0.35	0.45499999999999996
0.351	0.45559799999999995
0.352	0.456192
0.353	0.456782
0.354	0.457368
0.355	0.45794999999999997
0.356	0.458528
0.357	0.459102
0.358	0.45967199999999997
0.359	0.460238
0.36	0.4608
0.361	0.461358
0.362	0.461912
0.363	0.462462
0.364	0.463008
0.365	0.46355
0.366	0.464088
0.367	0.464622
0.368	0.465152
0.369	0.465678
0.37	0.4662
0.371	0.466718
0.372	0.467232
0.373	0.467742
0.374	0.468248
0.375	0.46875
0.376	0.469248
0.377	0.469742
0.378	0.470232
0.379	0.470718
0.38	0.4712
0.381	0.471678
0.382	0.472152
0.383	0.472622
0.384	0.473088
0.385	0.47355
0.386	0.474008
0.387	0.474462
0.388	0.474912
0.389	0.475358
0.39	0.4758
0.391	0.476238
0.392	0.476672
0.393	0.477102
0.394	0.477528
0.395	0.47795
0.396	0.47836799999999996
0.397	0.478782
0.398	0.47919199999999995
0.399	0.479598
0.4	0.48
0.401	0.480398
0.402	0.480792
0.403	0.481182
0.404	0.481568
0.405	0.48195
0.406	0.48232800000000003
0.407	0.48270199999999996
0.408	0.483072
0.409	0.483438
0.41	0.4838
0.411	0.4841579999999999
0.412	0.484512
0.413	0.484862
0.414	0.48520800000000003
0.415	0.48555
0.416	0.485888
0.417	0.48622200000000004
0.418	0.486552
0.419	0.48687800000000003
0.42	0.4872
0.421	0.487518
0.422	0.487832
0.423	0.488142
0.424	0.488448
0.425	0.48875
0.426	0.489048
0.427	0.48934199999999994
0.428	0.489632
0.429	0.489918
0.43	0.4902
0.431	0.49047799999999997
0.432	0.490752
0.433	0.49102199999999996
0.434	0.491288
0.435	0.49155
0.436	0.491808
0.437	0.492062
0.438	0.492312
0.439	0.492558
0.44	0.49280000000000007
0.441	0.493038
0.442	0.493272
0.443	0.493502
0.444	0.493728
0.445	0.49395
0.446	0.49416799999999994
0.447	0.494382
0.448	0.494592
0.449	0.494798
0.45	0.495
0.451	0.49519799999999997
0.452	0.49539200000000005
0.453	0.4955820000000001
0.454	0.495768
0.455	0.49595000000000006
0.456	0.49612799999999996
0.457	0.49630199999999997
0.458	0.496472
0.459	0.49663799999999997
0.46	0.49679999999999996
0.461	0.496958
0.462	0.497112
0.463	0.497262
0.464	0.497408
0.465	0.49755
0.466	0.49768799999999996
0.467	0.49782199999999993
0.468	0.497952
0.469	0.498078
0.47	0.4981999999999999
0.471	0.498318
0.472	0.498432
0.473	0.498542
0.474	0.498648
0.475	0.49874999999999997
0.476	0.498848
0.477	0.49894199999999994
0.478	0.499032
0.479	0.499118
0.48	0.4992
0.481	0.499278
0.482	0.499352
0.483	0.499422
0.484	0.499488
0.485	0.49955
0.486	0.499608
0.487	0.499662
0.488	0.499712
0.489	0.499758
0.49	0.4998
0.491	0.499838
0.492	0.499872
0.493	0.499902
0.494	0.499928
0.495	0.49995000000000006
0.496	0.49996799999999997
0.497	0.499982
0.498	0.499992
0.499	0.499998
0.5	0.5
0.501	0.49999800000000005
0.502	0.499992
0.503	0.49998200000000004
0.504	0.49996799999999997
0.505	0.49995
0.506	0.49992800000000004
0.507	0.49990199999999996
0.508	0.499872
0.509	0.499838
0.51	0.4998
0.511	0.49975800000000004
0.512	0.49971200000000005
0.513	0.49966200000000005
0.514	0.49960800000000005
0.515	0.49955000000000005
0.516	0.49948800000000004
0.517	0.4994219999999999
0.518	0.499352
0.519	0.499278
0.52	0.4992
0.521	0.49911799999999995
0.522	0.49903200000000003
0.523	0.498942
0.524	0.49884799999999996
0.525	0.49875
0.526	0.498648
0.527	0.49854200000000004
0.528	0.498432
0.529	0.49831800000000004
0.53	0.4982
0.531	0.498078
0.532	0.49795199999999995
0.533	0.4978220000000001
0.534	0.497688
0.535	0.49755000000000005
0.536	0.49740799999999996
0.537	0.4972620000000001
0.538	0.497112
0.539	0.496958
0.54	0.4968
0.541	0.496638
0.542	0.496472
0.543	0.4963019999999999
0.544	0.496128
0.545	0.49595
0.546	0.495768
0.547	0.49558199999999997
0.548	0.49539199999999994
0.549	0.49519800000000014
0.55	0.495
0.551	0.49479799999999996
0.552	0.49459200000000003
0.553	0.494382
0.554	0.49416799999999994
0.555	0.49395
0.556	0.49372799999999994
0.557	0.4935019999999999
0.558	0.49327199999999993
0.559	0.49303799999999987
0.56	0.4928
0.561	0.49255799999999994
0.562	0.49231199999999997
0.563	0.492062
0.564	0.491808
0.565	0.49155000000000004
0.566	0.49128800000000006
0.567	0.49102199999999996
0.568	0.49075199999999997
0.569	0.49047799999999997
0.57	0.49019999999999997
0.571	0.48991799999999996
0.572	0.48963200000000007
0.573	0.48934200000000005
0.574	0.4890479999999999
0.575	0.48875
0.576	0.488448
0.577	0.48814199999999996
0.578	0.48783200000000004
0.579	0.487518
0.58	0.48719999999999997
0.581	0.48687800000000003
0.582	0.486552
0.583	0.48622200000000004
0.584	0.485888
0.585	0.48555000000000004
0.586	0.485208
0.587	0.484862
0.588	0.48451200000000005
0.589	0.484158
0.59	0.4838
0.591	0.48343800000000003
0.592	0.48307200000000006
0.593	0.48270199999999996
0.594	0.482328
0.595	0.48195
0.596	0.481568
0.597	0.481182
0.598	0.480792
0.599	0.480398
0.6	0.48
0.601	0.47959799999999997
0.602	0.47919199999999984
0.603	0.47878200000000004
0.604	0.478368
0.605	0.47795
0.606	0.4775280000000002
0.607	0.477102
0.608	0.476672
0.609	0.47623800000000005
0.61	0.4757999999999999
0.611	0.47535800000000006
0.612	0.4749120000000001
0.613	0.47446200000000005
0.614	0.474008
0.615	0.47355
0.616	0.47308799999999995
0.617	0.472622
0.618	0.472152
0.619	0.47167800000000004
0.62	0.47119999999999995
0.621	0.47071799999999997
0.622	0.4702319999999999
0.623	0.469742
0.624	0.469248
0.625	0.46875
0.626	0.4682480000000001
0.627	0.467742
0.628	0.4672320000000001
0.629	0.46671799999999997
0.63	0.46619999999999995
0.631	0.46567800000000004
0.632	0.4651519999999999
0.633	0.464622
0.634	0.46408799999999995
0.635	0.46355
0.636	0.4630080000000001
0.637	0.46246200000000004
0.638	0.461912
0.639	0.46135800000000005
0.64	0.4608
0.641	0.46023800000000004
0.642	0.45967199999999997
0.643	0.459102
0.644	0.45852799999999994
0.645	0.45794999999999997
0.646	0.457368
0.647	0.456782
0.648	0.45619200000000004
0.649	0.45559799999999995
0.65	0.4550000000000002
0.651	0.45439799999999997
0.652	0.4537920000000001
0.653	0.453182
0.654	0.4525680000000001
0.655	0.45194999999999996
0.656	0.45132799999999995
0.657	0.45070199999999994
0.658	0.45007200000000014
0.659	0.449438
0.66	0.4488
0.661	0.44815799999999995
0.662	0.447512
0.663	0.446862
0.664	0.44620800000000016
0.665	0.44555
0.666	0.44488799999999995
0.667	0.444222
0.668	0.44355199999999995
0.669	0.442878
0.67	0.4421999999999999
0.671	0.44151799999999997
0.672	0.440832
0.673	0.4401419999999999
0.674	0.43944799999999995
0.675	0.43875
0.676	0.438048
0.677	0.437342
0.678	0.43663200000000013
0.679	0.4359179999999999
0.68	0.43520000000000014
0.681	0.4344779999999999
0.682	0.4337519999999999
0.683	0.4330219999999999
0.684	0.432288
0.685	0.43155
0.686	0.43080799999999997
0.687	0.43006199999999994
0.688	0.429312
0.689	0.4285579999999999
0.69	0.42780000000000007
0.691	0.4270379999999999
0.692	0.426272
0.693	0.42550200000000005
0.694	0.424728
0.695	0.42395000000000016
0.696	0.423168
0.697	0.42238200000000004
0.698	0.4215920000000001
0.699	0.420798
0.7	0.42000000000000004
0.701	0.41919800000000007
0.702	0.418392
0.703	0.41758200000000023
0.704	0.416768
0.705	0.41595000000000004
0.706	0.41512800000000005
0.707	0.41430200000000006
0.708	0.41347200000000006
0.709	0.41263800000000006
0.71	0.41179999999999994
0.711	0.41095800000000016
0.712	0.41011200000000003
0.713	0.409262
0.714	0.4084080000000001
0.715	0.4075500000000001
0.716	0.40668799999999994
0.717	0.4058219999999999
0.718	0.404952
0.719	0.40407800000000016
0.72	0.4032
0.721	0.40231799999999995
0.722	0.401432
0.723	0.40054199999999995
0.724	0.399648
0.725	0.39874999999999994
0.726	0.397848
0.727	0.3969419999999999
0.728	0.39603199999999994
0.729	0.39511799999999986
0.73	0.3942000000000001
0.731	0.39327800000000024
0.732	0.39235200000000003
0.733	0.39142200000000016
0.734	0.39048799999999995
0.735	0.38954999999999984
0.736	0.38860800000000006
0.737	0.38766199999999995
0.738	0.38671199999999994
0.739	0.38575800000000005
0.74	0.38480000000000003
0.741	0.3838379999999999
0.742	0.3828720000000001
0.743	0.3819020000000002
0.744	0.38092799999999993
0.745	0.3799499999999998
0.746	0.37896799999999997
0.747	0.37798200000000004
0.748	0.376992
0.749	0.37599800000000005
0.75	0.375
0.751	0.37399800000000005
0.752	0.372992
0.753	0.37198200000000003
0.754	0.37096799999999996
0.755	0.36995
0.756	0.3689279999999999
0.757	0.36790199999999995
0.758	0.3668720000000001
0.759	0.3658379999999999
0.76	0.3648
0.761	0.363758
0.762	0.3627119999999999
0.763	0.36166199999999993
0.764	0.36060800000000004
0.765	0.35955000000000004
0.766	0.3584879999999999
0.767	0.3574219999999999
0.768	0.356352
0.769	0.3552780000000002
0.77	0.35420000000000007
0.771	0.35311800000000004
0.772	0.3520319999999999
0.773	0.3509420000000001
0.774	0.34984799999999994
0.775	0.3487499999999999
0.776	0.34764799999999996
0.777	0.3465419999999999
0.778	0.34543199999999996
0.779	0.3443179999999999
0.78	0.34319999999999995
0.781	0.3420779999999999
0.782	0.3409519999999999
0.783	0.33982200000000007
0.784	0.3386879999999999
0.785	0.3375499999999998
0.786	0.33640800000000004
0.787	0.33526200000000017
0.788	0.33411199999999996
0.789	0.33295799999999987
0.79	0.3317999999999999
0.791	0.330638
0.792	0.32947199999999977
0.793	0.32830199999999987
0.794	0.32712799999999986
0.795	0.32594999999999996
0.796	0.3247679999999997
0.797	0.3235819999999998
0.798	0.322392
0.799	0.3211979999999999
0.8	0.31999999999999984
0.801	0.31879800000000014
0.802	0.3175919999999999
0.803	0.31638199999999994
0.804	0.3151679999999999
0.805	0.31394999999999995
0.806	0.3127279999999999
0.807	0.3115019999999997
0.808	0.3102719999999999
0.809	0.3090379999999999
0.81	0.30779999999999985
0.811	0.3065580000000001
0.812	0.30531200000000003
0.813	0.30406200000000005
0.814	0.30280799999999997
0.815	0.30155
0.816	0.3002880000000001
0.817	0.2990220000000001
0.818	0.297752
0.819	0.296478
0.82	0.29520000000000013
0.821	0.2939180000000001
0.822	0.2926319999999998
0.823	0.291342
0.824	0.2900480000000001
0.825	0.28875000000000006
0.826	0.28744800000000015
0.827	0.2861420000000001
0.828	0.2848320000000002
0.829	0.28351800000000016
0.83	0.2822
0.831	0.28087799999999996
0.832	0.279552
0.833	0.27822199999999997
0.834	0.27688800000000025
0.835	0.27554999999999996
0.836	0.274208
0.837	0.27286199999999994
0.838	0.2715120000000002
0.839	0.2701580000000001
0.84	0.26880000000000015
0.841	0.2674380000000003
0.842	0.2660720000000001
0.843	0.264702
0.844	0.263328
0.845	0.2619500000000001
0.846	0.26056800000000013
0.847	0.259182
0.848	0.257792
0.849	0.2563980000000001
0.85	0.2550000000000001
0.851	0.253598
0.852	0.25219199999999997
0.853	0.25078200000000006
0.854	0.2493679999999998
0.855	0.24795000000000011
0.856	0.24652800000000008
0.857	0.24510200000000015
0.858	0.2436720000000001
0.859	0.24223799999999995
0.86	0.24080000000000013
0.861	0.23935799999999996
0.862	0.2379119999999999
0.863	0.23646199999999995
0.864	0.2350080000000001
0.865	0.23354999999999992
0.866	0.23208799999999985
0.867	0.2306220000000001
0.868	0.22915200000000002
0.869	0.22767800000000027
0.87	0.22619999999999996
0.871	0.22471799999999997
0.872	0.2232320000000001
0.873	0.2217420000000001
0.874	0.220248
0.875	0.21874999999999978
0.876	0.2172480000000001
0.877	0.2157420000000001
0.878	0.21423199999999998
0.879	0.21271799999999996
0.88	0.21120000000000028
0.881	0.20967800000000003
0.882	0.2081519999999999
0.883	0.20662200000000008
0.884	0.20508799999999994
0.885	0.2035499999999999
0.886	0.20200799999999997
0.887	0.20046199999999992
0.888	0.19891199999999998
0.889	0.1973579999999997
0.89	0.19579999999999997
0.891	0.1942379999999999
0.892	0.19267199999999973
0.893	0.19110199999999988
0.894	0.18952799999999992
0.895	0.18795000000000006
0.896	0.18636799999999987
0.897	0.18478200000000022
0.898	0.18319200000000002
0.899	0.18159799999999993
0.9	0.17999999999999994
0.901	0.17839800000000006
0.902	0.17679199999999984
0.903	0.17518199999999995
0.904	0.17356800000000017
0.905	0.17195000000000005
0.906	0.17032800000000026
0.907	0.16870200000000013
0.908	0.1670719999999999
0.909	0.16543799999999997
0.91	0.16380000000000017
0.911	0.16215800000000025
0.912	0.16051199999999977
0.913	0.15886199999999984
0.914	0.1572079999999998
0.915	0.15554999999999986
0.916	0.15388800000000002
0.917	0.15222199999999986
0.918	0.1505519999999998
0.919	0.14887799999999984
0.92	0.14719999999999978
0.921	0.14551800000000004
0.922	0.14383199999999996
0.923	0.142142
0.924	0.1404479999999999
0.925	0.13874999999999993
0.926	0.13704799999999984
0.927	0.13534199999999963
0.928	0.13363199999999997
0.929	0.13191799999999976
0.93	0.13019999999999987
0.931	0.12847799999999987
0.932	0.12675199999999975
0.933	0.12502199999999997
0.934	0.12328799999999962
0.935	0.12155000000000005
0.936	0.11980799999999991
0.937	0.11806199999999989
0.938	0.11631200000000019
0.939	0.11455800000000016
0.94	0.11279999999999979
0.941	0.11103800000000019
0.942	0.10927200000000004
0.943	0.10750200000000021
0.944	0.10572800000000004
0.945	0.10395000000000021
0.946	0.10216800000000004
0.947	0.10038199999999997
0.948	0.09859200000000001
0.949	0.09679800000000016
0.95	0.09499999999999997
0.951	0.09319800000000011
0.952	0.09139200000000014
0.953	0.08958200000000005
0.954	0.08776799999999985
0.955	0.08594999999999997
0.956	0.08412799999999998
0.957	0.0823020000000001
0.958	0.0804720000000001
0.959	0.07863799999999999
0.96	0.07679999999999998
0.961	0.07495799999999986
0.962	0.07311200000000007
0.963	0.07126200000000016
0.964	0.06940800000000014
0.965	0.06755
0.966	0.06568799999999997
0.967	0.06382200000000005
0.968	0.06195200000000001
0.969	0.060077999999999854
0.97	0.05820000000000003
0.971	0.05631800000000009
0.972	0.054432000000000036
0.973	0.05254200000000009
0.974	0.050648000000000026
0.975	0.04875000000000007
0.976	0.046848
0.977	0.04494200000000004
0.978	0.04303199999999996
0.979	0.04111800000000021
0.98	0.039200000000000124
0.981	0.03727799999999992
0.982	0.03535200000000005
0.983	0.033422000000000285
0.984	0.03148799999999996
0.985	0.029550000000000187
0.986	0.027608000000000077
0.987	0.025662000000000074
0.988	0.023711999999999955
0.989	0.021757999999999944
0.99	0.019800000000000262
0.991	0.01783800000000002
0.992	0.015871999999999886
0.993	0.013902000000000081
0.994	0.011927999999999939
0.995	0.009949999999999681
0.996	0.007967999999999975
0.997	0.005982000000000154
0.998	0.0039919999999999956
0.999	0.0019979999999999443
1.0	0.0
1.001	0.0019979999999997803
1.002	0.003992000000000003
1.003	0.005981999999999784
1.004	0.007968000000000006
1.005	0.009949999999999789
1.006	0.01192800000000001
1.007	0.013901999999999793
1.008	0.015872000000000015
1.009	0.0178379999999998
1.01	0.01980000000000002
1.011	0.021757999999999802
1.012	0.02371200000000002
1.013	0.025661999999999806
1.014	0.027608000000000025
1.015	0.029549999999999813
1.016	0.03148800000000003
1.017	0.03342199999999981
1.018	0.03535200000000003
1.019	0.03727799999999982
1.02	0.03920000000000003
1.021	0.04111799999999982
1.022	0.043032000000000036
1.023	0.04494199999999983
1.024	0.04684800000000004
1.025	0.04874999999999983
1.026	0.05064800000000005
1.027	0.05254199999999983
1.028	0.05443200000000005
1.029	0.05631799999999984
1.03	0.05820000000000005
1.031	0.06007799999999985
1.032	0.061952000000000056
1.033	0.06382199999999985
1.034	0.06568800000000005
1.035	0.06754999999999985
1.036	0.06940800000000005
1.037	0.07126199999999985
1.038	0.07311200000000007
1.039	0.07495799999999986
1.04	0.07680000000000006
1.041	0.07863799999999986
1.042	0.08047200000000007
1.043	0.08230199999999986
1.044	0.08412800000000008
1.045	0.08594999999999987
1.046	0.08776800000000007
1.047	0.08958199999999988
1.048	0.09139200000000008
1.049	0.09319799999999988
1.05	0.09500000000000008
1.051	0.09679799999999988
1.052	0.09859200000000008
1.053	0.10038199999999989
1.054	0.10216800000000009
1.055	0.10394999999999989
1.056	0.10572800000000009
1.057	0.10750199999999989
1.058	0.10927200000000009
1.059	0.1110379999999999
1.06	0.1128000000000001
1.061	0.1145579999999999
1.062	0.1163120000000001
1.063	0.1180619999999999
1.064	0.1198080000000001
1.065	0.12154999999999991
1.066	0.1232880000000001
1.067	0.1250219999999999
1.068	0.12675200000000011
1.069	0.12847799999999993
1.07	0.1302000000000001
1.071	0.13191799999999992
1.072	0.1336320000000001
1.073	0.1353419999999999
1.074	0.13704800000000011
1.075	0.13874999999999993
1.076	0.14044800000000013
1.077	0.14214199999999994
1.078	0.14383200000000013
1.079	0.14551799999999995
1.08	0.1472000000000001
1.081	0.14887799999999993
1.082	0.15055200000000013
1.083	0.15222199999999994
1.084	0.15388800000000014
1.085	0.15554999999999994
1.086	0.15720800000000013
1.087	0.15886199999999995
1.088	0.16051200000000013
1.089	0.16215799999999994
1.09	0.16380000000000014
1.091	0.16543799999999995
1.092	0.16707200000000014
1.093	0.16870199999999996
1.094	0.17032800000000015
1.095	0.17194999999999996
1.096	0.17356800000000014
1.097	0.17518199999999995
1.098	0.17679200000000014
1.099	0.17839799999999995
1.1	0.18000000000000013
1.101	0.18159799999999995
1.102	0.18319200000000013
1.103	0.18478199999999997
1.104	0.18636800000000014
1.105	0.18794999999999998
1.106	0.18952800000000014
1.107	0.19110199999999997
1.108	0.19267200000000015
1.109	0.19423799999999997
1.11	0.19580000000000014
1.111	0.19735799999999998
1.112	0.19891200000000014
1.113	0.20046199999999997
1.114	0.20200800000000016
1.115	0.20354999999999998
1.116	0.20508800000000016
1.117	0.206622
1.118	0.20815200000000014
1.119	0.209678
1.12	0.21120000000000017
1.121	0.212718
1.122	0.21423200000000017
1.123	0.215742
1.124	0.21724800000000016
1.125	0.21875
1.126	0.22024799999999983
1.127	0.221742
1.128	0.22323199999999982
1.129	0.224718
1.13	0.22619999999999985
1.131	0.227678
1.132	0.22915199999999986
1.133	0.230622
1.134	0.23208799999999985
1.135	0.23355000000000004
1.136	0.23500799999999983
1.137	0.236462
1.138	0.23791199999999985
1.139	0.23935800000000002
1.14	0.24079999999999988
1.141	0.242238
1.142	0.24367199999999986
1.143	0.24510200000000004
1.144	0.24652799999999986
1.145	0.24795000000000003
1.146	0.24936799999999987
1.147	0.25078200000000006
1.148	0.25219199999999986
1.149	0.25359800000000005
1.15	0.2549999999999999
1.151	0.256398
1.152	0.25779199999999985
1.153	0.259182
1.154	0.2605679999999999
1.155	0.26195
1.156	0.2633279999999999
1.157	0.26470200000000005
1.158	0.26607199999999986
1.159	0.26743800000000006
1.16	0.2687999999999999
1.161	0.27015800000000006
1.162	0.27151199999999986
1.163	0.27286200000000005
1.164	0.2742079999999999
1.165	0.27555
1.166	0.2768879999999999
1.167	0.2782220000000001
1.168	0.2795519999999999
1.169	0.28087800000000007
1.17	0.2821999999999999
1.171	0.28351800000000005
1.172	0.2848319999999999
1.173	0.28614200000000006
1.174	0.2874479999999999
1.175	0.28875000000000006
1.176	0.2900479999999999
1.177	0.29134200000000005
1.178	0.2926319999999999
1.179	0.29391800000000007
1.18	0.2951999999999999
1.181	0.2964780000000001
1.182	0.2977519999999999
1.183	0.29902200000000007
1.184	0.3002879999999999
1.185	0.3015500000000001
1.186	0.3028079999999999
1.187	0.30406200000000005
1.188	0.3053119999999999
1.189	0.30655800000000005
1.19	0.30779999999999996
1.191	0.3090380000000001
1.192	0.31027199999999994
1.193	0.31150200000000006
1.194	0.31272799999999995
1.195	0.31395000000000006
1.196	0.31516799999999995
1.197	0.31638200000000005
1.198	0.31759199999999993
1.199	0.3187980000000001
1.2	0.31999999999999995
1.201	0.3211980000000001
1.202	0.32239199999999996
1.203	0.3235820000000001
1.204	0.32476799999999995
1.205	0.3259500000000001
1.206	0.3271279999999999
1.207	0.3283020000000001
1.208	0.32947199999999993
1.209	0.3306380000000001
1.21	0.3318
1.211	0.3329580000000001
1.212	0.33411199999999996
1.213	0.33526200000000006
1.214	0.33640799999999993
1.215	0.3375500000000001
1.216	0.33868799999999993
1.217	0.33982200000000007
1.218	0.340952
1.219	0.3420780000000001
1.22	0.3432
1.221	0.3443180000000001
1.222	0.34543199999999996
1.223	0.3465420000000001
1.224	0.34764799999999996
1.225	0.3487500000000001
1.226	0.34984799999999994
1.227	0.3509420000000001
1.228	0.352032
1.229	0.3531180000000001
1.23	0.35419999999999996
1.231	0.3552780000000001
1.232	0.356352
1.233	0.35742200000000013
1.234	0.358488
1.235	0.3595500000000001
1.236	0.360608
1.237	0.3616620000000001
1.238	0.362712
1.239	0.36375800000000014
1.24	0.36479999999999996
1.241	0.3658380000000001
1.242	0.366872
1.243	0.36790200000000006
1.244	0.368928
1.245	0.3699500000000001
1.246	0.37096799999999996
1.247	0.37198200000000015
1.248	0.372992
1.249	0.37399800000000016
1.25	0.375
1.251	0.3759979999999999
1.252	0.376992
1.253	0.37798199999999993
1.254	0.37896799999999997
1.255	0.3799499999999999
1.256	0.38092800000000004
1.257	0.3819019999999999
1.258	0.38287200000000005
1.259	0.3838379999999999
1.26	0.38480000000000003
1.261	0.38575799999999993
1.262	0.386712
1.263	0.3876619999999999
1.264	0.388608
1.265	0.3895499999999999
1.266	0.390488
1.267	0.39142199999999994
1.268	0.39235200000000003
1.269	0.3932779999999999
1.27	0.3942
1.271	0.3951179999999999
1.272	0.39603200000000005
1.273	0.3969419999999999
1.274	0.397848
1.275	0.39874999999999994
1.276	0.399648
1.277	0.4005419999999999
1.278	0.401432
1.279	0.40231799999999995
1.28	0.4032
1.281	0.40407799999999994
1.282	0.40495200000000003
1.283	0.40582199999999996
1.284	0.40668800000000005
1.285	0.40754999999999997
1.286	0.408408
1.287	0.4092619999999999
1.288	0.41011200000000003
1.289	0.41095799999999993
1.29	0.41180000000000005
1.291	0.41263799999999995
1.292	0.41347200000000006
1.293	0.41430199999999995
1.294	0.41512800000000005
1.295	0.41594999999999993
1.296	0.416768
1.297	0.41758199999999995
1.298	0.41839200000000004
1.299	0.41919799999999996
1.3	0.42000000000000004
1.301	0.42079799999999995
1.302	0.4215920000000001
1.303	0.4223819999999999
1.304	0.42316800000000004
1.305	0.42394999999999994
1.306	0.42472800000000005
1.307	0.42550199999999994
1.308	0.42627200000000004
1.309	0.4270379999999999
1.31	0.42780000000000007
1.311	0.428558
1.312	0.429312
1.313	0.43006199999999994
1.314	0.4308080000000001
1.315	0.43155
1.316	0.432288
1.317	0.4330219999999999
1.318	0.433752
1.319	0.434478
1.32	0.43520000000000003
1.321	0.435918
1.322	0.436632
1.323	0.437342
1.324	0.43804800000000005
1.325	0.43875
1.326	0.43944800000000006
1.327	0.440142
1.328	0.440832
1.329	0.44151799999999997
1.33	0.44220000000000004
1.331	0.442878
1.332	0.44355200000000006
1.333	0.444222
1.334	0.44488800000000006
1.335	0.44555
1.336	0.44620800000000005
1.337	0.446862
1.338	0.447512
1.339	0.44815799999999995
1.34	0.4488000000000001
1.341	0.449438
1.342	0.450072
1.343	0.450702
1.344	0.45132799999999995
1.345	0.45195
1.346	0.4525680000000001
1.347	0.453182
1.348	0.4537920000000001
1.349	0.45439799999999997
1.35	0.45500000000000007
1.351	0.45559800000000006
1.352	0.45619200000000004
1.353	0.456782
1.354	0.45736800000000005
1.355	0.45794999999999997
1.356	0.45852800000000005
1.357	0.459102
1.358	0.4596720000000001
1.359	0.460238
1.36	0.4608
1.361	0.461358
1.362	0.46191200000000004
1.363	0.462462
1.364	0.46300800000000003
1.365	0.46355
1.366	0.46408800000000006
1.367	0.464622
1.368	0.46515200000000007
1.369	0.465678
1.37	0.46620000000000006
1.371	0.466718
1.372	0.46723200000000004
1.373	0.467742
1.374	0.46824800000000005
1.375	0.46875
1.376	0.4692479999999999
1.377	0.469742
1.378	0.47023199999999993
1.379	0.470718
1.38	0.4712
1.381	0.471678
1.382	0.47215199999999996
1.383	0.472622
1.384	0.47308799999999995
1.385	0.47355
1.386	0.4740079999999999
1.387	0.474462
1.388	0.47491199999999995
1.389	0.475358
1.39	0.4757999999999999
1.391	0.47623800000000005
1.392	0.476672
1.393	0.477102
1.394	0.47752799999999995
1.395	0.47794999999999993
1.396	0.47836799999999996
1.397	0.478782
1.398	0.47919199999999995
1.399	0.479598
1.4	0.48
1.401	0.480398
1.402	0.48079199999999994
1.403	0.481182
1.404	0.48156799999999994
1.405	0.48195
1.406	0.48232800000000003
1.407	0.4827020000000001
1.408	0.48307199999999995
1.409	0.48343800000000003
1.41	0.4837999999999999
1.411	0.48415800000000003
1.412	0.484512
1.413	0.48486199999999996
1.414	0.4852080000000001
1.415	0.48555
1.416	0.485888
1.417	0.486222
1.418	0.48655199999999993
1.419	0.486878
1.42	0.48719999999999997
1.421	0.48751799999999995
1.422	0.487832
1.423	0.4881420000000001
1.424	0.488448
1.425	0.48875000000000013
1.426	0.489048
1.427	0.489342
1.428	0.48963199999999996
1.429	0.489918
1.43	0.4901999999999999
1.431	0.490478
1.432	0.49075199999999997
1.433	0.49102200000000007
1.434	0.491288
1.435	0.49155000000000004
1.436	0.49180799999999997
1.437	0.49206200000000005
1.438	0.49231199999999997
1.439	0.49255799999999994
1.44	0.4928
1.441	0.49303800000000003
1.442	0.493272
1.443	0.493502
1.444	0.49372799999999994
1.445	0.49394999999999994
1.446	0.49416799999999994
1.447	0.494382
1.448	0.494592
1.449	0.494798
1.45	0.4949999999999999
1.451	0.4951980000000001
1.452	0.495392
1.453	0.49558199999999997
1.454	0.49576800000000004
1.455	0.49594999999999995
1.456	0.49612799999999996
1.457	0.49630199999999997
1.458	0.49647199999999997
1.459	0.496638
1.46	0.4968000000000001
1.461	0.49695799999999996
1.462	0.49711200000000005
1.463	0.49726200000000004
1.464	0.497408
1.465	0.49755
1.466	0.497688
1.467	0.49782200000000004
1.468	0.497952
1.469	0.498078
1.47	0.4982
1.471	0.49831800000000004
1.472	0.498432
1.473	0.49854199999999993
1.474	0.49864799999999987
1.475	0.49874999999999997
1.476	0.498848
1.477	0.498942
1.478	0.4990319999999999
1.479	0.499118
1.48	0.4992
1.481	0.49927800000000006
1.482	0.499352
1.483	0.49942200000000003
1.484	0.499488
1.485	0.49955
1.486	0.49960800000000005
1.487	0.499662
1.488	0.499712
1.489	0.49975800000000004
1.49	0.4997999999999999
1.491	0.49983800000000006
1.492	0.4998720000000001
1.493	0.499902
1.494	0.499928
1.495	0.49994999999999995
1.496	0.49996799999999997
1.497	0.49998200000000004
1.498	0.499992
1.499	0.4999979999999999
1.5	0.5
1.501	0.49999800000000005
1.502	0.499992
1.503	0.49998200000000004
1.504	0.49996799999999997
1.505	0.4999500000000001
1.506	0.49992799999999993
1.507	0.49990199999999996
1.508	0.499872
1.509	0.499838
1.51	0.4998
1.511	0.49975800000000004
1.512	0.49971200000000005
1.513	0.49966200000000005
1.514	0.49960800000000005
1.515	0.49955000000000005
1.516	0.49948800000000004
1.517	0.49942200000000003
1.518	0.499352
1.519	0.4992779999999999
1.52	0.4992
1.521	0.49911800000000006
1.522	0.49903200000000003
1.523	0.498942
1.524	0.49884799999999996
1.525	0.49875
1.526	0.498648
1.527	0.49854200000000004
1.528	0.498432
1.529	0.49831800000000004
1.53	0.4982
1.531	0.498078
1.532	0.49795199999999995
1.533	0.497822
1.534	0.497688
1.535	0.49755000000000005
1.536	0.49740799999999996
1.537	0.497262
1.538	0.497112
1.539	0.496958
1.54	0.4968
1.541	0.496638
1.542	0.496472
1.543	0.496302
1.544	0.496128
1.545	0.49595
1.546	0.495768
1.547	0.49558199999999997
1.548	0.49539199999999994
1.549	0.495198
1.55	0.4949999999999999
1.551	0.49479799999999996
1.552	0.49459200000000003
1.553	0.4943819999999999
1.554	0.49416799999999994
1.555	0.49395
1.556	0.49372799999999994
1.557	0.493502
1.558	0.49327199999999993
1.559	0.493038
1.56	0.4928
1.561	0.49255800000000005
1.562	0.49231199999999997
1.563	0.492062
1.564	0.491808
1.565	0.49155000000000004
1.566	0.49128799999999995
1.567	0.49102199999999996
1.568	0.49075199999999997
1.569	0.49047799999999997
1.57	0.49019999999999997
1.571	0.48991799999999996
1.572	0.48963199999999996
1.573	0.48934200000000005
1.574	0.4890479999999999
1.575	0.48875
1.576	0.488448
1.577	0.48814199999999996
1.578	0.48783199999999993
1.579	0.487518
1.58	0.48719999999999997
1.581	0.48687800000000003
1.582	0.486552
1.583	0.48622200000000004
1.584	0.485888
1.585	0.48555000000000004
1.586	0.485208
1.587	0.4848620000000001
1.588	0.48451199999999994
1.589	0.484158
1.59	0.4838
1.591	0.48343800000000003
1.592	0.48307199999999995
1.593	0.48270199999999996
1.594	0.482328
1.595	0.48195
1.596	0.4815680000000001
1.597	0.481182
1.598	0.480792
1.599	0.48039799999999977
1.6	0.48
1.601	0.47959799999999997
1.602	0.47919199999999995
1.603	0.47878200000000004
1.604	0.478368
1.605	0.47795
1.606	0.47752799999999995
1.607	0.477102
1.608	0.476672
1.609	0.47623800000000005
1.61	0.4757999999999998
1.611	0.47535800000000017
1.612	0.474912
1.613	0.47446200000000005
1.614	0.474008
1.615	0.47355
1.616	0.47308799999999995
1.617	0.472622
1.618	0.4721519999999999
1.619	0.47167800000000004
1.62	0.47119999999999995
1.621	0.47071799999999997
1.622	0.470232
1.623	0.4697419999999999
1.624	0.469248
1.625	0.46875
1.626	0.4682480000000001
1.627	0.467742
1.628	0.4672320000000001
1.629	0.46671799999999997
1.63	0.46620000000000006
1.631	0.46567800000000004
1.632	0.465152
1.633	0.464622
1.634	0.46408800000000006
1.635	0.46355
1.636	0.4630080000000001
1.637	0.46246200000000004
1.638	0.4619120000000001
1.639	0.46135800000000005
1.64	0.4608000000000001
1.641	0.46023800000000004
1.642	0.4596720000000001
1.643	0.459102
1.644	0.45852800000000016
1.645	0.45794999999999997
1.646	0.4573680000000001
1.647	0.456782
1.648	0.45619200000000004
1.649	0.45559799999999995
1.65	0.45500000000000007
1.651	0.45439799999999997
1.652	0.45379199999999975
1.653	0.453182
1.654	0.4525680000000001
1.655	0.45194999999999996
1.656	0.45132800000000006
1.657	0.45070199999999994
1.658	0.450072
1.659	0.449438
1.66	0.4488000000000001
1.661	0.44815799999999995
1.662	0.447512
1.663	0.446862
1.664	0.4462080000000004
1.665	0.44555
1.666	0.44488800000000006
1.667	0.444222
1.668	0.44355200000000006
1.669	0.442878
1.67	0.44220000000000004
1.671	0.44151799999999997
1.672	0.440832
1.673	0.4401419999999999
1.674	0.43944800000000006
1.675	0.4387500000000001
1.676	0.438048
1.677	0.4373419999999998
1.678	0.436632
1.679	0.4359179999999998
1.68	0.43520000000000003
1.681	0.4344779999999999
1.682	0.433752
1.683	0.4330219999999999
1.684	0.432288
1.685	0.43155
1.686	0.4308080000000001
1.687	0.43006199999999994
1.688	0.4293119999999999
1.689	0.4285580000000001
1.69	0.42780000000000007
1.691	0.4270379999999999
1.692	0.426272
1.693	0.42550199999999994
1.694	0.424728
1.695	0.42394999999999994
1.696	0.423168
1.697	0.4223819999999999
1.698	0.4215920000000002
1.699	0.4207979999999998
1.7	0.42000000000000004
1.701	0.41919799999999996
1.702	0.418392
1.703	0.4175819999999999
1.704	0.41676800000000014
1.705	0.41594999999999993
1.706	0.41512800000000005
1.707	0.41430199999999995
1.708	0.41347200000000006
1.709	0.41263799999999984
1.71	0.41179999999999994
1.711	0.41095799999999993
1.712	0.41011200000000003
1.713	0.409262
1.714	0.4084080000000001
1.715	0.40754999999999986
1.716	0.40668799999999994
1.717	0.4058219999999999
1.718	0.404952
1.719	0.4040779999999997
1.72	0.4032000000000002
1.721	0.40231799999999995
1.722	0.401432
1.723	0.40054199999999995
1.724	0.399648
1.725	0.39874999999999994
1.726	0.397848
1.727	0.3969419999999999
1.728	0.39603199999999994
1.729	0.39511799999999986
1.73	0.3942000000000001
1.731	0.393278
1.732	0.39235200000000003
1.733	0.39142199999999994
1.734	0.39048799999999995
1.735	0.38954999999999984
1.736	0.38860800000000006
1.737	0.38766199999999995
1.738	0.38671199999999994
1.739	0.3857579999999998
1.74	0.38480000000000003
1.741	0.3838379999999999
1.742	0.3828720000000001
1.743	0.38190199999999974
1.744	0.38092799999999993
1.745	0.3799499999999998
1.746	0.37896799999999997
1.747	0.3779819999999998
1.748	0.376992
1.749	0.37599799999999983
1.75	0.375
1.751	0.37399800000000005
1.752	0.372992
1.753	0.37198200000000026
1.754	0.37096799999999996
1.755	0.36995
1.756	0.3689279999999999
1.757	0.3679020000000002
1.758	0.3668720000000001
1.759	0.3658380000000001
1.76	0.3648
1.761	0.363758
1.762	0.3627119999999999
1.763	0.36166200000000015
1.764	0.36060800000000004
1.765	0.35955000000000004
1.766	0.3584879999999999
1.767	0.35742200000000013
1.768	0.356352
1.769	0.3552780000000002
1.77	0.35420000000000007
1.771	0.35311800000000004
1.772	0.3520319999999999
1.773	0.3509420000000001
1.774	0.34984800000000016
1.775	0.3487500000000001
1.776	0.34764799999999996
1.777	0.3465420000000001
1.778	0.34543199999999996
1.779	0.3443180000000001
1.78	0.34319999999999995
1.781	0.34207800000000055
1.782	0.34095200000000014
1.783	0.33982200000000007
1.784	0.3386879999999999
1.785	0.33755
1.786	0.33640800000000004
1.787	0.33526200000000017
1.788	0.33411199999999996
1.789	0.3329580000000001
1.79	0.3317999999999999
1.791	0.330638
1.792	0.3294720000000002
1.793	0.3283020000000003
1.794	0.32712799999999986
1.795	0.32594999999999996
1.796	0.3247679999999997
1.797	0.32358200000000004
1.798	0.322392
1.799	0.3211980000000001
1.8	0.32000000000000006
1.801	0.3187979999999999
1.802	0.3175919999999999
1.803	0.31638200000000016
1.804	0.3151679999999999
1.805	0.3139500000000002
1.806	0.3127279999999999
1.807	0.31150200000000017
1.808	0.3102719999999999
1.809	0.30903800000000015
1.81	0.30779999999999985
1.811	0.3065580000000001
1.812	0.30531200000000003
1.813	0.30406200000000005
1.814	0.30280799999999997
1.815	0.30155
1.816	0.3002879999999999
1.817	0.2990220000000001
1.818	0.297752
1.819	0.29647800000000024
1.82	0.2951999999999999
1.821	0.2939180000000001
1.822	0.292632
1.823	0.291342
1.824	0.29004799999999986
1.825	0.28875000000000006
1.826	0.2874479999999999
1.827	0.2861420000000001
1.828	0.28483199999999975
1.829	0.28351800000000016
1.83	0.2822
1.831	0.28087799999999996
1.832	0.2795519999999998
1.833	0.27822199999999997
1.834	0.2768879999999998
1.835	0.27554999999999996
1.836	0.274208
1.837	0.27286199999999994
1.838	0.27151199999999975
1.839	0.2701580000000001
1.84	0.26879999999999993
1.841	0.26743800000000006
1.842	0.26607199999999986
1.843	0.2647020000000002
1.844	0.2633279999999998
1.845	0.2619500000000001
1.846	0.26056800000000013
1.847	0.2591819999999998
1.848	0.2577919999999998
1.849	0.2563980000000001
1.85	0.2549999999999999
1.851	0.253598
1.852	0.25219199999999997
1.853	0.25078200000000006
1.854	0.2493679999999998
1.855	0.24795000000000011
1.856	0.24652800000000008
1.857	0.24510199999999993
1.858	0.2436719999999999
1.859	0.24223800000000018
1.86	0.2407999999999999
1.861	0.23935799999999996
1.862	0.2379119999999999
1.863	0.23646199999999995
1.864	0.23500799999999988
1.865	0.23354999999999992
1.866	0.23208799999999963
1.867	0.2306220000000001
1.868	0.22915199999999958
1.869	0.22767800000000027
1.87	0.22619999999999973
1.871	0.22471799999999997
1.872	0.22323199999999987
1.873	0.2217420000000001
1.874	0.22024799999999978
1.875	0.21875
1.876	0.2172480000000001
1.877	0.2157420000000001
1.878	0.2142320000000002
1.879	0.21271799999999996
1.88	0.21120000000000005
1.881	0.20967800000000003
1.882	0.20815200000000011
1.883	0.20662200000000008
1.884	0.20508799999999994
1.885	0.2035499999999999
1.886	0.2020080000000002
1.887	0.20046199999999992
1.888	0.1989120000000002
1.889	0.1973579999999997
1.89	0.1958000000000002
1.891	0.19423800000000013
1.892	0.19267199999999995
1.893	0.1911020000000001
1.894	0.18952800000000014
1.895	0.18795000000000006
1.896	0.1863680000000001
1.897	0.184782
1.898	0.18319200000000024
1.899	0.18159799999999993
1.9	0.18000000000000016
1.901	0.17839800000000006
1.902	0.17679200000000006
1.903	0.17518199999999973
1.904	0.17356800000000017
1.905	0.17195000000000005
1.906	0.17032800000000026
1.907	0.16870200000000013
1.908	0.1670720000000001
1.909	0.1654380000000002
1.91	0.16380000000000017
1.911	0.16215800000000002
1.912	0.160512
1.913	0.15886200000000006
1.914	0.15720800000000024
1.915	0.15554999999999986
1.916	0.15388800000000002
1.917	0.15222199999999986
1.918	0.15055200000000002
1.919	0.14887799999999984
1.92	0.14720000000000022
1.921	0.14551800000000004
1.922	0.14383200000000018
1.923	0.142142
1.924	0.14044800000000013
1.925	0.13874999999999993
1.926	0.13704800000000006
1.927	0.13534199999999963
1.928	0.13363200000000042
1.929	0.13191799999999976
1.93	0.1302000000000001
1.931	0.12847799999999987
1.932	0.1267520000000002
1.933	0.12502199999999997
1.934	0.12328800000000029
1.935	0.12155000000000005
1.936	0.11980800000000014
1.937	0.11806200000000011
1.938	0.11631200000000019
1.939	0.11455800000000016
1.94	0.11279999999999979
1.941	0.11103800000000041
1.942	0.10927200000000004
1.943	0.10750199999999999
1.944	0.10572800000000004
1.945	0.10394999999999999
1.946	0.10216800000000004
1.947	0.10038199999999997
1.948	0.09859200000000024
1.949	0.09679799999999994
1.95	0.09499999999999997
1.951	0.09319799999999989
1.952	0.09139200000000014
1.953	0.08958200000000005
1.954	0.08776799999999985
1.955	0.08594999999999975
1.956	0.08412799999999998
1.957	0.08230199999999988
1.958	0.08047199999999988
1.959	0.07863799999999976
1.96	0.07679999999999998
1.961	0.07495799999999986
1.962	0.07311200000000007
1.963	0.07126199999999994
1.964	0.06940800000000014
1.965	0.06754999999999978
1.966	0.06568799999999997
1.967	0.06382200000000005
1.968	0.06195200000000001
1.969	0.060077999999999854
1.97	0.05820000000000003
1.971	0.05631799999999987
1.972	0.054432000000000036
1.973	0.05254200000000009
1.974	0.050648000000000026
1.975	0.04874999999999985
1.976	0.046848
1.977	0.04494199999999959
1.978	0.04303199999999996
1.979	0.041117999999999766
1.98	0.039200000000000124
1.981	0.03727799999999992
1.982	0.03535199999999983
1.983	0.03342200000000006
1.984	0.03148799999999996
1.985	0.02954999999999952
1.986	0.0276080000000003
1.987	0.02566199999999985
1.988	0.023711999999999955
1.989	0.021757999999999944
1.99	0.019800000000000262
1.991	0.0178379999999998
1.992	0.015871999999999886
1.993	0.013901999999999637
1.994	0.011927999999999939
1.995	0.009949999999999903
1.996	0.007967999999999975
1.997	0.005981999999999932
1.998	0.0039919999999999956
1.999	0.0019979999999997222
2.0	0.0


==> figures/data/1D_example_nx_9_ddf_Yang3_alpha_1/exact_solution_minus.txt <==
0.0	0.0
0.001	0.001998
0.002	0.003992
0.003	0.005982
0.004	0.007968
0.005	0.00995
0.006	0.011928000000000001
0.007	0.013902
0.008	0.015872
0.009	0.017838
0.01	0.0198
0.011	0.021758
0.012	0.023712
0.013	0.025661999999999997
0.014	0.027608
0.015	0.02955
0.016	0.031488
0.017	0.033422
0.018	0.035351999999999995
0.019	0.037278
0.02	0.0392
0.021	0.041118
0.022	0.043032
0.023	0.044941999999999996
0.024	0.046848
0.025	0.04875
0.026	0.050648
0.027	0.052542
0.028	0.054432
0.029	0.056318
0.03	0.058199999999999995
0.031	0.060078
0.032	0.061952
0.033	0.063822
0.034	0.06568800000000001
0.035	0.06755000000000001
0.036	0.069408
0.037	0.07126199999999999
0.038	0.073112
0.039	0.074958
0.04	0.07680000000000001
0.041	0.078638
0.042	0.080472
0.043	0.082302
0.044	0.084128
0.045	0.08595
0.046	0.087768
0.047	0.089582
0.048	0.091392
0.049	0.093198
0.05	0.095
0.051	0.096798
0.052	0.098592
0.053	0.100382
0.054	0.102168
0.055	0.10395
0.056	0.105728
0.057	0.107502
0.058	0.10927200000000001
0.059	0.111038
0.06	0.1128
0.061	0.114558
0.062	0.116312
0.063	0.118062
0.064	0.119808
0.065	0.12155
0.066	0.12328800000000001
0.067	0.125022
0.068	0.126752
0.069	0.128478
0.07	0.1302
0.071	0.13191799999999998
0.072	0.133632
0.073	0.135342
0.074	0.137048
0.075	0.13874999999999998
0.076	0.140448
0.077	0.142142
0.078	0.143832
0.079	0.145518
0.08	0.1472
0.081	0.148878
0.082	0.15055200000000002
0.083	0.15222200000000002
0.084	0.153888
0.085	0.15555000000000002
0.086	0.157208
0.087	0.158862
0.088	0.160512
0.089	0.162158
0.09	0.1638
0.091	0.165438
0.092	0.167072
0.093	0.168702
0.094	0.170328
0.095	0.17195
0.096	0.173568
0.097	0.175182
0.098	0.176792
0.099	0.178398
0.1	0.18
0.101	0.181598
0.102	0.183192
0.103	0.184782
0.104	0.18636799999999998
0.105	0.18795
0.106	0.189528
0.107	0.191102
0.108	0.192672
0.109	0.194238
0.11	0.1958
0.111	0.197358
0.112	0.198912
0.113	0.200462
0.114	0.202008
0.115	0.20355
0.116	0.20508800000000002
0.117	0.206622
0.118	0.208152
0.119	0.209678
0.12	0.2112
0.121	0.212718
0.122	0.214232
0.123	0.215742
0.124	0.217248
0.125	0.21875
0.126	0.220248
0.127	0.221742
0.128	0.223232
0.129	0.224718
0.13	0.2262
0.131	0.227678
0.132	0.22915200000000002
0.133	0.230622
0.134	0.23208800000000002
0.135	0.23355
0.136	0.23500800000000002
0.137	0.236462
0.138	0.237912
0.139	0.23935800000000002
0.14	0.24080000000000001
0.141	0.24223799999999998
0.142	0.24367199999999997
0.143	0.245102
0.144	0.24652799999999997
0.145	0.24794999999999998
0.146	0.24936799999999998
0.147	0.250782
0.148	0.25219199999999997
0.149	0.253598
0.15	0.255
0.151	0.256398
0.152	0.257792
0.153	0.259182
0.154	0.260568
0.155	0.26195
0.156	0.263328
0.157	0.264702
0.158	0.266072
0.159	0.267438
0.16	0.2688
0.161	0.270158
0.162	0.27151200000000003
0.163	0.272862
0.164	0.274208
0.165	0.27555
0.166	0.276888
0.167	0.278222
0.168	0.279552
0.169	0.280878
0.17	0.2822
0.171	0.28351800000000005
0.172	0.284832
0.173	0.286142
0.174	0.287448
0.175	0.28875
0.176	0.290048
0.177	0.291342
0.178	0.292632
0.179	0.293918
0.18	0.2952
0.181	0.296478
0.182	0.297752
0.183	0.299022
0.184	0.300288
0.185	0.30155
0.186	0.30280799999999997
0.187	0.304062
0.188	0.30531200000000003
0.189	0.306558
0.19	0.3078
0.191	0.30903800000000003
0.192	0.310272
0.193	0.311502
0.194	0.312728
0.195	0.31395
0.196	0.315168
0.197	0.316382
0.198	0.317592
0.199	0.318798
0.2	0.32
0.201	0.321198
0.202	0.322392
0.203	0.32358200000000004
0.204	0.324768
0.205	0.32594999999999996
0.206	0.327128
0.207	0.328302
0.208	0.329472
0.209	0.330638
0.21	0.3318
0.211	0.332958
0.212	0.33411199999999996
0.213	0.335262
0.214	0.336408
0.215	0.33755
0.216	0.338688
0.217	0.339822
0.218	0.34095200000000003
0.219	0.342078
0.22	0.3432
0.221	0.344318
0.222	0.345432
0.223	0.346542
0.224	0.347648
0.225	0.34875
0.226	0.34984800000000005
0.227	0.350942
0.228	0.352032
0.229	0.35311800000000004
0.23	0.3542
0.231	0.355278
0.232	0.356352
0.233	0.357422
0.234	0.35848800000000003
0.235	0.35955
0.236	0.360608
0.237	0.361662
0.238	0.362712
0.239	0.36375799999999997
0.24	0.3648
0.241	0.365838
0.242	0.366872
0.243	0.367902
0.244	0.368928
0.245	0.36995
0.246	0.37096799999999996
0.247	0.371982
0.248	0.372992
0.249	0.373998
0.25	0.375
0.251	0.375998
0.252	0.376992
0.253	0.37798200000000004
0.254	0.37896799999999997
0.255	0.37995
0.256	0.38092800000000004
0.257	0.381902
0.258	0.382872
0.259	0.383838
0.26	0.38480000000000003
0.261	0.38575800000000005
0.262	0.386712
0.263	0.387662
0.264	0.388608
0.265	0.38955
0.266	0.390488
0.267	0.39142200000000005
0.268	0.39235200000000003
0.269	0.393278
0.27	0.3942
0.271	0.395118
0.272	0.39603200000000005
0.273	0.396942
0.274	0.397848
0.275	0.39875000000000005
0.276	0.399648
0.277	0.400542
0.278	0.401432
0.279	0.402318
0.28	0.4032
0.281	0.40407800000000005
0.282	0.404952
0.283	0.405822
0.284	0.40668799999999994
0.285	0.40754999999999997
0.286	0.408408
0.287	0.40926199999999996
0.288	0.410112
0.289	0.410958
0.29	0.41179999999999994
0.291	0.41263799999999995
0.292	0.41347199999999995
0.293	0.41430199999999995
0.294	0.415128
0.295	0.41595
0.296	0.416768
0.297	0.417582
0.298	0.418392
0.299	0.41919799999999996
0.3	0.42
0.301	0.42079799999999995
0.302	0.42159199999999997
0.303	0.42238200000000004
0.304	0.423168
0.305	0.42394999999999994
0.306	0.424728
0.307	0.425502
0.308	0.426272
0.309	0.42703800000000003
0.31	0.42779999999999996
0.311	0.428558
0.312	0.429312
0.313	0.43006200000000006
0.314	0.430808
0.315	0.43155
0.316	0.432288
0.317	0.433022
0.318	0.433752
0.319	0.43447800000000003
0.32	0.43520000000000003
0.321	0.435918
0.322	0.436632
0.323	0.437342
0.324	0.438048
0.325	0.4387500000000001
0.326	0.43944800000000006
0.327	0.44014200000000003
0.328	0.440832
0.329	0.4415180000000001
0.33	0.44220000000000004
0.331	0.442878
0.332	0.44355200000000006
0.333	0.444222
0.334	0.444888
0.335	0.44555
0.336	0.44620800000000005
0.337	0.446862
0.338	0.447512
0.339	0.44815800000000006
0.34	0.4488000000000001
0.341	0.449438
0.342	0.450072
0.343	0.45070200000000005
0.344	0.45132799999999995
0.345	0.45194999999999996
0.346	0.45256799999999997
0.347	0.453182
0.348	0.453792
0.349	0.45439799999999997
0.35	0.45499999999999996
0.351	0.45559799999999995
0.352	0.456192
0.353	0.456782
0.354	0.457368
0.355	0.45794999999999997
0.356	0.458528
0.357	0.459102
0.358	0.45967199999999997
0.359	0.460238
0.36	0.4608
0.361	0.461358
0.362	0.461912
0.363	0.462462
0.364	0.463008
0.365	0.46355
0.366	0.464088
0.367	0.464622
0.368	0.465152
0.369	0.465678
0.37	0.4662
0.371	0.466718
0.372	0.467232
0.373	0.467742
0.374	0.468248
0.375	0.46875
0.376	0.469248
0.377	0.469742
0.378	0.470232
0.379	0.470718
0.38	0.4712
0.381	0.471678
0.382	0.472152
0.383	0.472622
0.384	0.473088
0.385	0.47355
0.386	0.474008
0.387	0.474462
0.388	0.474912
0.389	0.475358
0.39	0.4758
0.391	0.476238
0.392	0.476672
0.393	0.477102
0.394	0.477528
0.395	0.47795
0.396	0.47836799999999996
0.397	0.478782
0.398	0.47919199999999995
0.399	0.479598
0.4	0.48
0.401	0.480398
0.402	0.480792
0.403	0.481182
0.404	0.481568
0.405	0.48195
0.406	0.48232800000000003
0.407	0.48270199999999996
0.408	0.483072
0.409	0.483438
0.41	0.4838
0.411	0.4841579999999999
0.412	0.484512
0.413	0.484862
0.414	0.48520800000000003
0.415	0.48555
0.416	0.485888
0.417	0.48622200000000004
0.418	0.486552
0.419	0.48687800000000003
0.42	0.4872
0.421	0.487518
0.422	0.487832
0.423	0.488142
0.424	0.488448
0.425	0.48875
0.426	0.489048
0.427	0.48934199999999994
0.428	0.489632
0.429	0.489918
0.43	0.4902
0.431	0.49047799999999997
0.432	0.490752
0.433	0.49102199999999996
0.434	0.491288
0.435	0.49155
0.436	0.491808
0.437	0.492062
0.438	0.492312
0.439	0.492558
0.44	0.49280000000000007
0.441	0.493038
0.442	0.493272
0.443	0.493502
0.444	0.493728
0.445	0.49395
0.446	0.49416799999999994
0.447	0.494382
0.448	0.494592
0.449	0.494798
0.45	0.495
0.451	0.49519799999999997
0.452	0.49539200000000005
0.453	0.4955820000000001
0.454	0.495768
0.455	0.49595000000000006
0.456	0.49612799999999996
0.457	0.49630199999999997
0.458	0.496472
0.459	0.49663799999999997
0.46	0.49679999999999996
0.461	0.496958
0.462	0.497112
0.463	0.497262
0.464	0.497408
0.465	0.49755
0.466	0.49768799999999996
0.467	0.49782199999999993
0.468	0.497952
0.469	0.498078
0.47	0.4981999999999999
0.471	0.498318
0.472	0.498432
0.473	0.498542
0.474	0.498648
0.475	0.49874999999999997
0.476	0.498848
0.477	0.49894199999999994
0.478	0.499032
0.479	0.499118
0.48	0.4992
0.481	0.499278
0.482	0.499352
0.483	0.499422
0.484	0.499488
0.485	0.49955
0.486	0.499608
0.487	0.499662
0.488	0.499712
0.489	0.499758
0.49	0.4998
0.491	0.499838
0.492	0.499872
0.493	0.499902
0.494	0.499928
0.495	0.49995000000000006
0.496	0.49996799999999997
0.497	0.499982
0.498	0.499992
0.499	0.499998
0.5	0.5
0.501	0.49999800000000005
0.502	0.499992
0.503	0.49998200000000004
0.504	0.49996799999999997
0.505	0.49995
0.506	0.49992800000000004
0.507	0.49990199999999996
0.508	0.499872
0.509	0.499838
0.51	0.4998
0.511	0.49975800000000004
0.512	0.49971200000000005
0.513	0.49966200000000005
0.514	0.49960800000000005
0.515	0.49955000000000005
0.516	0.49948800000000004
0.517	0.4994219999999999
0.518	0.499352
0.519	0.499278
0.52	0.4992
0.521	0.49911799999999995
0.522	0.49903200000000003
0.523	0.498942
0.524	0.49884799999999996
0.525	0.49875
0.526	0.498648
0.527	0.49854200000000004
0.528	0.498432
0.529	0.49831800000000004
0.53	0.4982
0.531	0.498078
0.532	0.49795199999999995
0.533	0.4978220000000001
0.534	0.497688
0.535	0.49755000000000005
0.536	0.49740799999999996
0.537	0.4972620000000001
0.538	0.497112
0.539	0.496958
0.54	0.4968
0.541	0.496638
0.542	0.496472
0.543	0.4963019999999999
0.544	0.496128
0.545	0.49595
0.546	0.495768
0.547	0.49558199999999997
0.548	0.49539199999999994
0.549	0.49519800000000014
0.55	0.495
0.551	0.49479799999999996
0.552	0.49459200000000003
0.553	0.494382
0.554	0.49416799999999994
0.555	0.49395
0.556	0.49372799999999994
0.557	0.4935019999999999
0.558	0.49327199999999993
0.559	0.49303799999999987
0.56	0.4928
0.561	0.49255799999999994
0.562	0.49231199999999997
0.563	0.492062
0.564	0.491808
0.565	0.49155000000000004
0.566	0.49128800000000006
0.567	0.49102199999999996
0.568	0.49075199999999997
0.569	0.49047799999999997
0.57	0.49019999999999997
0.571	0.48991799999999996
0.572	0.48963200000000007
0.573	0.48934200000000005
0.574	0.4890479999999999
0.575	0.48875
0.576	0.488448
0.577	0.48814199999999996
0.578	0.48783200000000004
0.579	0.487518
0.58	0.48719999999999997
0.581	0.48687800000000003
0.582	0.486552
0.583	0.48622200000000004
0.584	0.485888
0.585	0.48555000000000004
0.586	0.485208
0.587	0.484862
0.588	0.48451200000000005
0.589	0.484158
0.59	0.4838
0.591	0.48343800000000003
0.592	0.48307200000000006
0.593	0.48270199999999996
0.594	0.482328
0.595	0.48195
0.596	0.481568
0.597	0.481182
0.598	0.480792
0.599	0.480398
0.6	0.48
0.601	0.47959799999999997
0.602	0.47919199999999984
0.603	0.47878200000000004
0.604	0.478368
0.605	0.47795
0.606	0.4775280000000002
0.607	0.477102
0.608	0.476672
0.609	0.47623800000000005
0.61	0.4757999999999999
0.611	0.47535800000000006
0.612	0.4749120000000001
0.613	0.47446200000000005
0.614	0.474008
0.615	0.47355
0.616	0.47308799999999995
0.617	0.472622
0.618	0.472152
0.619	0.47167800000000004
0.62	0.47119999999999995
0.621	0.47071799999999997
0.622	0.4702319999999999
0.623	0.469742
0.624	0.469248
0.625	0.46875
0.626	0.4682480000000001
0.627	0.467742
0.628	0.4672320000000001
0.629	0.46671799999999997
0.63	0.46619999999999995
0.631	0.46567800000000004
0.632	0.4651519999999999
0.633	0.464622
0.634	0.46408799999999995
0.635	0.46355
0.636	0.4630080000000001
0.637	0.46246200000000004
0.638	0.461912
0.639	0.46135800000000005
0.64	0.4608
0.641	0.46023800000000004
0.642	0.45967199999999997
0.643	0.459102
0.644	0.45852799999999994
0.645	0.45794999999999997
0.646	0.457368
0.647	0.456782
0.648	0.45619200000000004
0.649	0.45559799999999995
0.65	0.4550000000000002
0.651	0.45439799999999997
0.652	0.4537920000000001
0.653	0.453182
0.654	0.4525680000000001
0.655	0.45194999999999996
0.656	0.45132799999999995
0.657	0.45070199999999994
0.658	0.45007200000000014
0.659	0.449438
0.66	0.4488
0.661	0.44815799999999995
0.662	0.447512
0.663	0.446862
0.664	0.44620800000000016
0.665	0.44555
0.666	0.44488799999999995
0.667	0.444222
0.668	0.44355199999999995
0.669	0.442878
0.67	0.4421999999999999
0.671	0.44151799999999997
0.672	0.440832
0.673	0.4401419999999999
0.674	0.43944799999999995
0.675	0.43875
0.676	0.438048
0.677	0.437342
0.678	0.43663200000000013
0.679	0.4359179999999999
0.68	0.43520000000000014
0.681	0.4344779999999999
0.682	0.4337519999999999
0.683	0.4330219999999999
0.684	0.432288
0.685	0.43155
0.686	0.43080799999999997
0.687	0.43006199999999994
0.688	0.429312
0.689	0.4285579999999999
0.69	0.42780000000000007
0.691	0.4270379999999999
0.692	0.426272
0.693	0.42550200000000005
0.694	0.424728
0.695	0.42395000000000016
0.696	0.423168
0.697	0.42238200000000004
0.698	0.4215920000000001
0.699	0.420798
0.7	0.42000000000000004
0.701	0.41919800000000007
0.702	0.418392
0.703	0.41758200000000023
0.704	0.416768
0.705	0.41595000000000004
0.706	0.41512800000000005
0.707	0.41430200000000006
0.708	0.41347200000000006
0.709	0.41263800000000006
0.71	0.41179999999999994
0.711	0.41095800000000016
0.712	0.41011200000000003
0.713	0.409262
0.714	0.4084080000000001
0.715	0.4075500000000001
0.716	0.40668799999999994
0.717	0.4058219999999999
0.718	0.404952
0.719	0.40407800000000016
0.72	0.4032
0.721	0.40231799999999995
0.722	0.401432
0.723	0.40054199999999995
0.724	0.399648
0.725	0.39874999999999994
0.726	0.397848
0.727	0.3969419999999999
0.728	0.39603199999999994
0.729	0.39511799999999986
0.73	0.3942000000000001
0.731	0.39327800000000024
0.732	0.39235200000000003
0.733	0.39142200000000016
0.734	0.39048799999999995
0.735	0.38954999999999984
0.736	0.38860800000000006
0.737	0.38766199999999995
0.738	0.38671199999999994
0.739	0.38575800000000005
0.74	0.38480000000000003
0.741	0.3838379999999999
0.742	0.3828720000000001
0.743	0.3819020000000002
0.744	0.38092799999999993
0.745	0.3799499999999998
0.746	0.37896799999999997
0.747	0.37798200000000004
0.748	0.376992
0.749	0.37599800000000005
0.75	0.375
0.751	0.37399800000000005
0.752	0.372992
0.753	0.37198200000000003
0.754	0.37096799999999996
0.755	0.36995
0.756	0.3689279999999999
0.757	0.36790199999999995
0.758	0.3668720000000001
0.759	0.3658379999999999
0.76	0.3648
0.761	0.363758
0.762	0.3627119999999999
0.763	0.36166199999999993
0.764	0.36060800000000004
0.765	0.35955000000000004
0.766	0.3584879999999999
0.767	0.3574219999999999
0.768	0.356352
0.769	0.3552780000000002
0.77	0.35420000000000007
0.771	0.35311800000000004
0.772	0.3520319999999999
0.773	0.3509420000000001
0.774	0.34984799999999994
0.775	0.3487499999999999
0.776	0.34764799999999996
0.777	0.3465419999999999
0.778	0.34543199999999996
0.779	0.3443179999999999
0.78	0.34319999999999995
0.781	0.3420779999999999
0.782	0.3409519999999999
0.783	0.33982200000000007
0.784	0.3386879999999999
0.785	0.3375499999999998
0.786	0.33640800000000004
0.787	0.33526200000000017
0.788	0.33411199999999996
0.789	0.33295799999999987
0.79	0.3317999999999999
0.791	0.330638
0.792	0.32947199999999977
0.793	0.32830199999999987
0.794	0.32712799999999986
0.795	0.32594999999999996
0.796	0.3247679999999997
0.797	0.3235819999999998
0.798	0.322392
0.799	0.3211979999999999
0.8	0.31999999999999984
0.801	0.31879800000000014
0.802	0.3175919999999999
0.803	0.31638199999999994
0.804	0.3151679999999999
0.805	0.31394999999999995
0.806	0.3127279999999999
0.807	0.3115019999999997
0.808	0.3102719999999999
0.809	0.3090379999999999
0.81	0.30779999999999985
0.811	0.3065580000000001
0.812	0.30531200000000003
0.813	0.30406200000000005
0.814	0.30280799999999997
0.815	0.30155
0.816	0.3002880000000001
0.817	0.2990220000000001
0.818	0.297752
0.819	0.296478
0.82	0.29520000000000013
0.821	0.2939180000000001
0.822	0.2926319999999998
0.823	0.291342
0.824	0.2900480000000001
0.825	0.28875000000000006
0.826	0.28744800000000015
0.827	0.2861420000000001
0.828	0.2848320000000002
0.829	0.28351800000000016
0.83	0.2822
0.831	0.28087799999999996
0.832	0.279552
0.833	0.27822199999999997
0.834	0.27688800000000025
0.835	0.27554999999999996
0.836	0.274208
0.837	0.27286199999999994
0.838	0.2715120000000002
0.839	0.2701580000000001
0.84	0.26880000000000015
0.841	0.2674380000000003
0.842	0.2660720000000001
0.843	0.264702
0.844	0.263328
0.845	0.2619500000000001
0.846	0.26056800000000013
0.847	0.259182
0.848	0.257792
0.849	0.2563980000000001
0.85	0.2550000000000001
0.851	0.253598
0.852	0.25219199999999997
0.853	0.25078200000000006
0.854	0.2493679999999998
0.855	0.24795000000000011
0.856	0.24652800000000008
0.857	0.24510200000000015
0.858	0.2436720000000001
0.859	0.24223799999999995
0.86	0.24080000000000013
0.861	0.23935799999999996
0.862	0.2379119999999999
0.863	0.23646199999999995
0.864	0.2350080000000001
0.865	0.23354999999999992
0.866	0.23208799999999985
0.867	0.2306220000000001
0.868	0.22915200000000002
0.869	0.22767800000000027
0.87	0.22619999999999996
0.871	0.22471799999999997
0.872	0.2232320000000001
0.873	0.2217420000000001
0.874	0.220248
0.875	0.21874999999999978
0.876	0.2172480000000001
0.877	0.2157420000000001
0.878	0.21423199999999998
0.879	0.21271799999999996
0.88	0.21120000000000028
0.881	0.20967800000000003
0.882	0.2081519999999999
0.883	0.20662200000000008
0.884	0.20508799999999994
0.885	0.2035499999999999
0.886	0.20200799999999997
0.887	0.20046199999999992
0.888	0.19891199999999998
0.889	0.1973579999999997
0.89	0.19579999999999997
0.891	0.1942379999999999
0.892	0.19267199999999973
0.893	0.19110199999999988
0.894	0.18952799999999992
0.895	0.18795000000000006
0.896	0.18636799999999987
0.897	0.18478200000000022
0.898	0.18319200000000002
0.899	0.18159799999999993
0.9	0.17999999999999994
0.901	0.17839800000000006
0.902	0.17679199999999984
0.903	0.17518199999999995
0.904	0.17356800000000017
0.905	0.17195000000000005
0.906	0.17032800000000026
0.907	0.16870200000000013
0.908	0.1670719999999999
0.909	0.16543799999999997
0.91	0.16380000000000017
0.911	0.16215800000000025
0.912	0.16051199999999977
0.913	0.15886199999999984
0.914	0.1572079999999998
0.915	0.15554999999999986
0.916	0.15388800000000002
0.917	0.15222199999999986
0.918	0.1505519999999998
0.919	0.14887799999999984
0.92	0.14719999999999978
0.921	0.14551800000000004
0.922	0.14383199999999996
0.923	0.142142
0.924	0.1404479999999999
0.925	0.13874999999999993
0.926	0.13704799999999984
0.927	0.13534199999999963
0.928	0.13363199999999997
0.929	0.13191799999999976
0.93	0.13019999999999987
0.931	0.12847799999999987
0.932	0.12675199999999975
0.933	0.12502199999999997
0.934	0.12328799999999962
0.935	0.12155000000000005
0.936	0.11980799999999991
0.937	0.11806199999999989
0.938	0.11631200000000019
0.939	0.11455800000000016
0.94	0.11279999999999979
0.941	0.11103800000000019
0.942	0.10927200000000004
0.943	0.10750200000000021
0.944	0.10572800000000004
0.945	0.10395000000000021
0.946	0.10216800000000004
0.947	0.10038199999999997
0.948	0.09859200000000001
0.949	0.09679800000000016
0.95	0.09499999999999997
0.951	0.09319800000000011
0.952	0.09139200000000014
0.953	0.08958200000000005
0.954	0.08776799999999985
0.955	0.08594999999999997
0.956	0.08412799999999998
0.957	0.0823020000000001
0.958	0.0804720000000001
0.959	0.07863799999999999
0.96	0.07679999999999998
0.961	0.07495799999999986
0.962	0.07311200000000007
0.963	0.07126200000000016
0.964	0.06940800000000014
0.965	0.06755
0.966	0.06568799999999997
0.967	0.06382200000000005
0.968	0.06195200000000001
0.969	0.060077999999999854
0.97	0.05820000000000003
0.971	0.05631800000000009
0.972	0.054432000000000036
0.973	0.05254200000000009
0.974	0.050648000000000026
0.975	0.04875000000000007
0.976	0.046848
0.977	0.04494200000000004
0.978	0.04303199999999996
0.979	0.04111800000000021
0.98	0.039200000000000124
0.981	0.03727799999999992
0.982	0.03535200000000005
0.983	0.033422000000000285
0.984	0.03148799999999996
0.985	0.029550000000000187
0.986	0.027608000000000077
0.987	0.025662000000000074
0.988	0.023711999999999955
0.989	0.021757999999999944
0.99	0.019800000000000262
0.991	0.01783800000000002
0.992	0.015871999999999886
0.993	0.013902000000000081
0.994	0.011927999999999939
0.995	0.009949999999999681
0.996	0.007967999999999975
0.997	0.005982000000000154
0.998	0.0039919999999999956
0.999	0.0019979999999999443
1.0	0.0
1.001	-0.002001999999999615
1.002	-0.0040079999999997895
1.003	-0.006017999999999635
1.004	-0.008032000000000039
1.005	-0.01004999999999967
1.006	-0.01207199999999986
1.007	-0.014097999999999722
1.008	-0.016128000000000142
1.009	-0.01816199999999979
1.01	-0.020199999999999996
1.011	-0.022241999999999873
1.012	-0.024287999999999865
1.013	-0.026337999999999973
1.014	-0.028392000000000195
1.015	-0.030449999999999644
1.016	-0.032512000000000096
1.017	-0.034577999999999776
1.018	-0.036648000000000014
1.019	-0.03872199999999992
1.02	-0.04079999999999995
1.021	-0.04288199999999964
1.022	-0.0449679999999999
1.023	-0.04705799999999982
1.024	-0.04915199999999986
1.025	-0.05125000000000002
1.026	-0.053351999999999844
1.027	-0.055457999999999785
1.028	-0.05756799999999984
1.029	-0.05968200000000001
1.03	-0.061799999999999855
1.031	-0.06392199999999937
1.032	-0.06604799999999988
1.033	-0.06817799999999963
1.034	-0.07031200000000037
1.035	-0.0724499999999999
1.036	-0.07459199999999999
1.037	-0.07673799999999975
1.038	-0.07888800000000007
1.039	-0.08104199999999961
1.04	-0.08320000000000016
1.041	-0.08536199999999994
1.042	-0.08752800000000027
1.043	-0.08969799999999983
1.044	-0.09187199999999995
1.045	-0.09404999999999974
1.046	-0.0962320000000001
1.047	-0.09841799999999967
1.048	-0.10060800000000025
1.049	-0.10280200000000006
1.05	-0.10499999999999998
1.051	-0.10720200000000002
1.052	-0.10940800000000017
1.053	-0.111618
1.054	-0.11383199999999993
1.055	-0.11604999999999999
1.056	-0.11827200000000015
1.057	-0.120498
1.058	-0.12272799999999995
1.059	-0.12496200000000002
1.06	-0.1272000000000002
1.061	-0.12944200000000006
1.062	-0.13168800000000003
1.063	-0.13393799999999967
1.064	-0.1361920000000003
1.065	-0.13844999999999974
1.066	-0.14071199999999973
1.067	-0.14297799999999983
1.068	-0.14524800000000004
1.069	-0.14752199999999993
1.07	-0.14979999999999993
1.071	-0.15208200000000005
1.072	-0.15436800000000028
1.073	-0.15665799999999974
1.074	-0.15895199999999976
1.075	-0.1612499999999999
1.076	-0.16355200000000014
1.077	-0.16585800000000006
1.078	-0.1681680000000001
1.079	-0.17048200000000024
1.08	-0.17280000000000006
1.081	-0.175122
1.082	-0.17744800000000005
1.083	-0.17977799999999933
1.084	-0.18211200000000005
1.085	-0.18445
1.086	-0.1867920000000005
1.087	-0.1891379999999998
1.088	-0.1914880000000001
1.089	-0.19384200000000007
1.09	-0.19620000000000015
1.091	-0.1985619999999999
1.092	-0.20092800000000022
1.093	-0.20329799999999976
1.094	-0.2056720000000003
1.095	-0.20805000000000007
1.096	-0.2104320000000004
1.097	-0.21281799999999995
1.098	-0.21520799999999962
1.099	-0.21760199999999985
1.1	-0.2200000000000002
1.101	-0.22240199999999977
1.102	-0.22480800000000034
1.103	-0.22721800000000014
1.104	-0.22963200000000006
1.105	-0.2320500000000001
1.106	-0.23447200000000024
1.107	-0.2368979999999996
1.108	-0.23932800000000043
1.109	-0.24176200000000003
1.11	-0.2442000000000002
1.111	-0.24664200000000003
1.112	-0.24908800000000042
1.113	-0.25153800000000004
1.114	-0.25399200000000066
1.115	-0.25645000000000007
1.116	-0.2589120000000005
1.117	-0.2613780000000001
1.118	-0.26384800000000075
1.119	-0.26632200000000017
1.12	-0.26880000000000015
1.121	-0.2712819999999998
1.122	-0.27376800000000046
1.123	-0.2762579999999999
1.124	-0.27875200000000033
1.125	-0.28125
1.126	-0.2837519999999998
1.127	-0.2862580000000001
1.128	-0.2887679999999997
1.129	-0.2912819999999998
1.13	-0.2937999999999996
1.131	-0.296322
1.132	-0.29884799999999956
1.133	-0.30137800000000015
1.134	-0.30391199999999996
1.135	-0.30644999999999945
1.136	-0.30899199999999993
1.137	-0.3115380000000001
1.138	-0.3140879999999999
1.139	-0.31664199999999987
1.14	-0.31919999999999993
1.141	-0.3217620000000001
1.142	-0.32432799999999995
1.143	-0.3268979999999999
1.144	-0.32947199999999954
1.145	-0.3320500000000002
1.146	-0.3346319999999996
1.147	-0.337218
1.148	-0.3398080000000001
1.149	-0.3424019999999999
1.15	-0.34499999999999975
1.151	-0.3476020000000002
1.152	-0.35020799999999985
1.153	-0.3528180000000001
1.154	-0.35543199999999997
1.155	-0.3580500000000004
1.156	-0.36067199999999966
1.157	-0.3632979999999999
1.158	-0.3659279999999998
1.159	-0.3685620000000003
1.16	-0.3712
1.161	-0.37384200000000023
1.162	-0.3764879999999997
1.163	-0.37913799999999975
1.164	-0.3817919999999999
1.165	-0.3844500000000002
1.166	-0.3871119999999997
1.167	-0.3897780000000002
1.168	-0.3924479999999999
1.169	-0.3951220000000002
1.17	-0.3977999999999997
1.171	-0.4004820000000002
1.172	-0.40316799999999997
1.173	-0.4058580000000003
1.174	-0.4085519999999998
1.175	-0.41125000000000034
1.176	-0.41395199999999965
1.177	-0.416658
1.178	-0.41936799999999996
1.179	-0.42208200000000007
1.18	-0.42479999999999984
1.181	-0.4275220000000002
1.182	-0.43024799999999974
1.183	-0.4329780000000003
1.184	-0.43571199999999966
1.185	-0.43845
1.186	-0.44119200000000003
1.187	-0.4439379999999997
1.188	-0.446688
1.189	-0.44944200000000034
1.19	-0.45219999999999994
1.191	-0.4549620000000001
1.192	-0.4577279999999999
1.193	-0.4604980000000003
1.194	-0.4632719999999999
1.195	-0.4660500000000005
1.196	-0.4688319999999999
1.197	-0.4716180000000003
1.198	-0.47440799999999994
1.199	-0.4772020000000001
1.2	-0.48
1.201	-0.4828020000000004
1.202	-0.48560800000000004
1.203	-0.48841800000000024
1.204	-0.49123200000000056
1.205	-0.4940500000000001
1.206	-0.49687199999999976
1.207	-0.49969799999999953
1.208	-0.5025279999999999
1.209	-0.5053620000000003
1.21	-0.5082
1.211	-0.5110420000000002
1.212	-0.5138879999999992
1.213	-0.5167380000000001
1.214	-0.5195919999999998
1.215	-0.522450000000001
1.216	-0.525312
1.217	-0.528178
1.218	-0.5310479999999997
1.219	-0.5339220000000005
1.22	-0.5368000000000004
1.221	-0.5396820000000004
1.222	-0.5425679999999997
1.223	-0.5454580000000004
1.224	-0.5483519999999995
1.225	-0.5512500000000005
1.226	-0.5541519999999998
1.227	-0.557058
1.228	-0.559968
1.229	-0.5628820000000001
1.23	-0.5657999999999999
1.231	-0.5687220000000002
1.232	-0.5716480000000002
1.233	-0.5745780000000003
1.234	-0.577512
1.235	-0.5804500000000008
1.236	-0.5833919999999999
1.237	-0.5863380000000005
1.238	-0.5892879999999998
1.239	-0.5922420000000002
1.24	-0.5952000000000002
1.241	-0.5981620000000003
1.242	-0.6011280000000001
1.243	-0.6040980000000005
1.244	-0.6070720000000005
1.245	-0.6100500000000002
1.246	-0.613032
1.247	-0.6160180000000004
1.248	-0.619008
1.249	-0.6220020000000002
1.25	-0.625
1.251	-0.6280019999999995
1.252	-0.6310079999999996
1.253	-0.6340179999999997
1.254	-0.637032
1.255	-0.6400499999999996
1.256	-0.6430719999999996
1.257	-0.6460979999999998
1.258	-0.6491280000000001
1.259	-0.6521619999999997
1.26	-0.6552000000000002
1.261	-0.6582419999999995
1.262	-0.6612879999999999
1.263	-0.6643379999999999
1.264	-0.6673920000000004
1.265	-0.6704499999999998
1.266	-0.6735120000000001
1.267	-0.6765779999999997
1.268	-0.6796480000000003
1.269	-0.6827219999999996
1.27	-0.6858
1.271	-0.6888819999999996
1.272	-0.6919679999999997
1.273	-0.6950579999999995
1.274	-0.6981519999999999
1.275	-0.7012499999999999
1.276	-0.7043520000000001
1.277	-0.7074579999999999
1.278	-0.7105679999999999
1.279	-0.7136819999999999
1.28	-0.7168000000000001
1.281	-0.719922
1.282	-0.7230479999999999
1.283	-0.7261779999999995
1.284	-0.7293120000000002
1.285	-0.7324500000000005
1.286	-0.735592
1.287	-0.7387379999999997
1.288	-0.7418880000000003
1.289	-0.7450420000000002
1.29	-0.7482000000000002
1.291	-0.7513619999999999
1.292	-0.7545280000000001
1.293	-0.7576980000000004
1.294	-0.760872
1.295	-0.7640499999999997
1.296	-0.7672319999999999
1.297	-0.7704179999999994
1.298	-0.7736080000000003
1.299	-0.776802
1.3	-0.7799999999999994
1.301	-0.7832019999999997
1.302	-0.7864080000000002
1.303	-0.7896179999999999
1.304	-0.7928319999999998
1.305	-0.7960499999999997
1.306	-0.7992720000000002
1.307	-0.8024979999999999
1.308	-0.8057279999999998
1.309	-0.8089620000000002
1.31	-0.8122000000000003
1.311	-0.815442
1.312	-0.8186880000000003
1.313	-0.8219379999999998
1.314	-0.8251920000000004
1.315	-0.8284499999999997
1.316	-0.8317119999999996
1.317	-0.8349779999999991
1.318	-0.8382480000000001
1.319	-0.8415219999999999
1.32	-0.8448000000000002
1.321	-0.8480819999999998
1.322	-0.8513680000000003
1.323	-0.8546579999999997
1.324	-0.857952
1.325	-0.8612500000000001
1.326	-0.8645520000000002
1.327	-0.867858
1.328	-0.8711679999999995
1.329	-0.874482
1.33	-0.8778000000000001
1.331	-0.881122
1.332	-0.8844480000000003
1.333	-0.8877779999999991
1.334	-0.8911120000000001
1.335	-0.89445
1.336	-0.8977920000000004
1.337	-0.901138
1.338	-0.9044880000000002
1.339	-0.907842
1.34	-0.9112000000000005
1.341	-0.9145620000000001
1.342	-0.9179280000000003
1.343	-0.9212979999999997
1.344	-0.9246720000000002
1.345	-0.9280499999999994
1.346	-0.9314320000000005
1.347	-0.9348179999999999
1.348	-0.9382080000000004
1.349	-0.9416019999999992
1.35	-0.9450000000000003
1.351	-0.9484019999999997
1.352	-0.9518080000000002
1.353	-0.9552179999999999
1.354	-0.9586320000000002
1.355	-0.9620500000000001
1.356	-0.9654719999999997
1.357	-0.9688979999999998
1.358	-0.9723280000000005
1.359	-0.975762
1.36	-0.9791999999999996
1.361	-0.9826419999999998
1.362	-0.9860880000000005
1.363	-0.989538
1.364	-0.9929920000000005
1.365	-0.9964499999999998
1.366	-0.9999120000000006
1.367	-1.003378
1.368	-1.0068480000000002
1.369	-1.0103220000000004
1.37	-1.0138000000000003
1.371	-1.0172819999999998
1.372	-1.0207680000000003
1.373	-1.0242580000000006
1.374	-1.0277520000000004
1.375	-1.03125
1.376	-1.0347519999999997
1.377	-1.038258
1.378	-1.0417680000000002
1.379	-1.0452819999999998
1.38	-1.0487999999999995
1.381	-1.0523220000000002
1.382	-1.0558480000000001
1.383	-1.0593780000000002
1.384	-1.0629119999999999
1.385	-1.0664500000000001
1.386	-1.0699919999999996
1.387	-1.073538
1.388	-1.0770879999999998
1.389	-1.080642
1.39	-1.0841999999999992
1.391	-1.0877620000000001
1.392	-1.0913279999999999
1.393	-1.0948979999999993
1.394	-1.0984719999999997
1.395	-1.1020500000000002
1.396	-1.1056319999999995
1.397	-1.1092179999999994
1.398	-1.1128079999999998
1.399	-1.116402
1.4	-1.1199999999999997
1.401	-1.123602
1.402	-1.1272079999999995
1.403	-1.130818
1.404	-1.1344319999999999
1.405	-1.1380500000000002
1.406	-1.141671999999999
1.407	-1.145298
1.408	-1.1489279999999997
1.409	-1.152562
1.41	-1.1561999999999997
1.411	-1.1598420000000003
1.412	-1.1634879999999996
1.413	-1.167138
1.414	-1.1707919999999996
1.415	-1.1744500000000002
1.416	-1.1781119999999996
1.417	-1.181778
1.418	-1.1854479999999996
1.419	-1.1891220000000002
1.42	-1.1928
1.421	-1.196482
1.422	-1.2001679999999992
1.423	-1.2038580000000003
1.424	-1.2075519999999997
1.425	-1.2112499999999993
1.426	-1.2149519999999998
1.427	-1.2186580000000005
1.428	-1.2223679999999995
1.429	-1.2260820000000003
1.43	-1.2297999999999996
1.431	-1.2335219999999998
1.432	-1.2372480000000001
1.433	-1.2409780000000006
1.434	-1.2447120000000003
1.435	-1.24845
1.436	-1.252192
1.437	-1.255938
1.438	-1.2596879999999993
1.439	-1.2634420000000004
1.44	-1.2671999999999999
1.441	-1.2709620000000004
1.442	-1.274728
1.443	-1.278498
1.444	-1.2822719999999999
1.445	-1.28605
1.446	-1.289832
1.447	-1.2936180000000004
1.448	-1.297408
1.449	-1.3012020000000013
1.45	-1.3050000000000002
1.451	-1.308802
1.452	-1.312608
1.453	-1.316418000000001
1.454	-1.3202320000000003
1.455	-1.3240500000000006
1.456	-1.3278720000000002
1.457	-1.3316979999999998
1.458	-1.3355280000000005
1.459	-1.3393620000000004
1.46	-1.3431999999999995
1.461	-1.3470420000000005
1.462	-1.350887999999999
1.463	-1.3547380000000002
1.464	-1.3585919999999998
1.465	-1.3624500000000004
1.466	-1.3663119999999993
1.467	-1.3701780000000001
1.468	-1.3740480000000002
1.469	-1.3779219999999994
1.47	-1.3818000000000006
1.471	-1.385682
1.472	-1.3895679999999997
1.473	-1.3934579999999994
1.474	-1.3973520000000001
1.475	-1.40125
1.476	-1.4051520000000002
1.477	-1.4090579999999995
1.478	-1.4129679999999998
1.479	-1.4168820000000002
1.48	-1.4207999999999998
1.481	-1.4247220000000014
1.482	-1.4286480000000004
1.483	-1.4325780000000004
1.484	-1.4365119999999996
1.485	-1.4404499999999998
1.486	-1.4443919999999992
1.487	-1.4483380000000006
1.488	-1.4522880000000002
1.489	-1.456242
1.49	-1.4602000000000008
1.491	-1.4641620000000009
1.492	-1.468128
1.493	-1.4720980000000004
1.494	-1.4760719999999998
1.495	-1.4800500000000012
1.496	-1.484032
1.497	-1.4880179999999998
1.498	-1.4920079999999998
1.499	-1.4960020000000007
1.5	-1.5
1.501	-1.5040019999999998
1.502	-1.5080079999999998
1.503	-1.5120179999999999
1.504	-1.516032
1.505	-1.5200499999999995
1.506	-1.5240719999999999
1.507	-1.5280980000000004
1.508	-1.5321280000000002
1.509	-1.536162
1.51	-1.5402
1.511	-1.5442419999999992
1.512	-1.5482880000000003
1.513	-1.5523379999999998
1.514	-1.5563920000000002
1.515	-1.56045
1.516	-1.5645119999999997
1.517	-1.5685779999999996
1.518	-1.5726480000000005
1.519	-1.5767219999999997
1.52	-1.5808
1.521	-1.5848819999999995
1.522	-1.588968
1.523	-1.5930579999999996
1.524	-1.5971520000000003
1.525	-1.6012499999999994
1.526	-1.6053520000000003
1.527	-1.6094579999999996
1.528	-1.613568
1.529	-1.6176819999999994
1.53	-1.6218
1.531	-1.6259219999999996
1.532	-1.6300480000000004
1.533	-1.6341779999999995
1.534	-1.6383120000000004
1.535	-1.6424499999999997
1.536	-1.646592
1.537	-1.6507379999999996
1.538	-1.6548879999999992
1.539	-1.659042
1.54	-1.6631999999999998
1.541	-1.6673619999999998
1.542	-1.671528
1.543	-1.6756980000000001
1.544	-1.6798720000000005
1.545	-1.68405
1.546	-1.6882319999999997
1.547	-1.6924179999999986
1.548	-1.6966080000000003
1.549	-1.7008019999999995
1.55	-1.7050000000000005
1.551	-1.7092019999999999
1.552	-1.7134080000000003
1.553	-1.7176179999999999
1.554	-1.7218320000000005
1.555	-1.7260500000000003
1.556	-1.7302720000000003
1.557	-1.7344979999999994
1.558	-1.7387280000000005
1.559	-1.7429620000000008
1.56	-1.7472000000000003
1.561	-1.751442
1.562	-1.7556880000000006
1.563	-1.7599379999999996
1.564	-1.7641920000000004
1.565	-1.7684499999999996
1.566	-1.7727119999999998
1.567	-1.7769780000000002
1.568	-1.7812480000000006
1.569	-1.7855220000000003
1.57	-1.789800000000001
1.571	-1.794082
1.572	-1.798368
1.573	-1.802658
1.574	-1.8069519999999994
1.575	-1.8112499999999998
1.576	-1.8155520000000003
1.577	-1.819858
1.578	-1.8241680000000007
1.579	-1.8284819999999997
1.58	-1.8328000000000007
1.581	-1.837122
1.582	-1.8414480000000002
1.583	-1.8457779999999997
1.584	-1.850112000000001
1.585	-1.85445
1.586	-1.8587920000000007
1.587	-1.8631379999999997
1.588	-1.8674880000000007
1.589	-1.871842
1.59	-1.8762000000000003
1.591	-1.8805619999999998
1.592	-1.8849280000000013
1.593	-1.8892980000000001
1.594	-1.893672000000001
1.595	-1.89805
1.596	-1.9024320000000001
1.597	-1.9068179999999995
1.598	-1.9112080000000007
1.599	-1.9156020000000002
1.6	-1.9200000000000008
1.601	-1.9244019999999997
1.602	-1.9288079999999996
1.603	-1.9332179999999997
1.604	-1.9376320000000007
1.605	-1.94205
1.606	-1.9464720000000004
1.607	-1.9508979999999991
1.608	-1.9553280000000006
1.609	-1.9597619999999996
1.61	-1.9642000000000004
1.611	-1.9686420000000004
1.612	-1.9730880000000006
1.613	-1.9775379999999991
1.614	-1.9819920000000013
1.615	-1.98645
1.616	-1.9909120000000007
1.617	-1.9953779999999997
1.618	-1.9998480000000005
1.619	-2.0043220000000006
1.62	-2.008800000000001
1.621	-2.0132820000000002
1.622	-2.017768
1.623	-2.0222580000000003
1.624	-2.026752
1.625	-2.031250000000001
1.626	-2.0357519999999996
1.627	-2.0402579999999992
1.628	-2.044768
1.629	-2.049282
1.63	-2.0538
1.631	-2.058322
1.632	-2.0628479999999993
1.633	-2.0673779999999997
1.634	-2.0719119999999993
1.635	-2.076449999999999
1.636	-2.0809919999999997
1.637	-2.0855379999999997
1.638	-2.0900879999999997
1.639	-2.094641999999999
1.64	-2.0991999999999993
1.641	-2.1037619999999997
1.642	-2.1083279999999993
1.643	-2.112898
1.644	-2.1174720000000007
1.645	-2.1220499999999998
1.646	-2.126632
1.647	-2.131218
1.648	-2.1358079999999995
1.649	-2.140402
1.65	-2.1449999999999996
1.651	-2.1496020000000002
1.652	-2.1542079999999992
1.653	-2.158818
1.654	-2.1634319999999994
1.655	-2.1680500000000005
1.656	-2.172671999999999
1.657	-2.1772980000000004
1.658	-2.181927999999999
1.659	-2.186562
1.66	-2.1912
1.661	-2.1958420000000007
1.662	-2.200488
1.663	-2.2051379999999994
1.664	-2.2097919999999998
1.665	-2.2144500000000003
1.666	-2.219112
1.667	-2.2237780000000007
1.668	-2.228447999999999
1.669	-2.233122
1.67	-2.2378
1.671	-2.2424820000000003
1.672	-2.247168
1.673	-2.2518580000000004
1.674	-2.256552
1.675	-2.26125
1.676	-2.265951999999999
1.677	-2.270658
1.678	-2.2753679999999994
1.679	-2.2800820000000006
1.68	-2.2847999999999993
1.681	-2.2895220000000007
1.682	-2.2942479999999987
1.683	-2.2989780000000013
1.684	-2.3037119999999995
1.685	-2.3084500000000006
1.686	-2.313192
1.687	-2.3179379999999994
1.688	-2.322688
1.689	-2.3274420000000005
1.69	-2.3321999999999994
1.691	-2.336962
1.692	-2.3417279999999994
1.693	-2.3464980000000004
1.694	-2.351272
1.695	-2.356050000000001
1.696	-2.360832
1.697	-2.3656179999999996
1.698	-2.3704079999999994
1.699	-2.3752020000000003
1.7	-2.3799999999999994
1.701	-2.3848020000000005
1.702	-2.389608
1.703	-2.3944180000000013
1.704	-2.399232
1.705	-2.4040500000000007
1.706	-2.4088719999999997
1.707	-2.4136980000000006
1.708	-2.4185280000000007
1.709	-2.423362
1.71	-2.4281999999999995
1.711	-2.433042
1.712	-2.4378879999999996
1.713	-2.4427380000000003
1.714	-2.4475919999999993
1.715	-2.4524500000000002
1.716	-2.4573119999999995
1.717	-2.4621780000000006
1.718	-2.467048
1.719	-2.4719219999999997
1.72	-2.4767999999999994
1.721	-2.481682
1.722	-2.486568
1.723	-2.4914579999999993
1.724	-2.4963520000000003
1.725	-2.5012500000000006
1.726	-2.506152
1.727	-2.5110580000000007
1.728	-2.5159679999999995
1.729	-2.5208820000000003
1.73	-2.5258000000000003
1.731	-2.5307219999999995
1.732	-2.5356480000000006
1.733	-2.540578000000001
1.734	-2.5455119999999996
1.735	-2.55045
1.736	-2.555392
1.737	-2.5603380000000016
1.738	-2.565287999999999
1.739	-2.570242
1.74	-2.5752
1.741	-2.5801620000000005
1.742	-2.585128
1.743	-2.5900980000000016
1.744	-2.5950719999999996
1.745	-2.6000500000000004
1.746	-2.6050319999999996
1.747	-2.6100179999999997
1.748	-2.615008
1.749	-2.6200020000000004
1.75	-2.625000000000001
1.751	-2.6300019999999993
1.752	-2.6350079999999996
1.753	-2.640017999999999
1.754	-2.6450319999999996
1.755	-2.6500499999999994
1.756	-2.655072
1.757	-2.660097999999999
1.758	-2.665128
1.759	-2.6701619999999995
1.76	-2.675199999999999
1.761	-2.6802419999999993
1.762	-2.685288
1.763	-2.6903379999999997
1.764	-2.6953920000000005
1.765	-2.7004499999999987
1.766	-2.7055119999999997
1.767	-2.710578
1.768	-2.7156480000000003
1.769	-2.7207220000000008
1.77	-2.7258000000000004
1.771	-2.7308819999999994
1.772	-2.735968
1.773	-2.7410579999999984
1.774	-2.7461520000000004
1.775	-2.7512499999999998
1.776	-2.756352
1.777	-2.7614579999999997
1.778	-2.7665680000000012
1.779	-2.7716819999999993
1.78	-2.7768
1.781	-2.7819219999999993
1.782	-2.7870480000000004
1.783	-2.792178
1.784	-2.797312000000001
1.785	-2.80245
1.786	-2.8075920000000005
1.787	-2.8127379999999995
1.788	-2.8178880000000004
1.789	-2.8230419999999996
1.79	-2.8282
1.791	-2.8333619999999993
1.792	-2.8385280000000006
1.793	-2.8436979999999994
1.794	-2.848871999999999
1.795	-2.85405
1.796	-2.859232
1.797	-2.864418
1.798	-2.8696080000000004
1.799	-2.874802
1.8	-2.8800000000000003
1.801	-2.885201999999999
1.802	-2.890408
1.803	-2.895618
1.804	-2.9008320000000007
1.805	-2.90605
1.806	-2.9112720000000003
1.807	-2.916498
1.808	-2.9217279999999994
1.809	-2.926962
1.81	-2.9322
1.811	-2.937442
1.812	-2.942687999999999
1.813	-2.9479379999999993
1.814	-2.9531919999999996
1.815	-2.95845
1.816	-2.9637120000000006
1.817	-2.9689779999999995
1.818	-2.9742480000000002
1.819	-2.9795219999999993
1.82	-2.9847999999999995
1.821	-2.990081999999999
1.822	-2.995367999999999
1.823	-3.0006579999999996
1.824	-3.005952000000001
1.825	-3.01125
1.826	-3.016552000000001
1.827	-3.021858
1.828	-3.027168000000001
1.829	-3.0324819999999995
1.83	-3.0378000000000007
1.831	-3.0431219999999994
1.832	-3.048448
1.833	-3.053777999999999
1.834	-3.0591120000000007
1.835	-3.06445
1.836	-3.069792000000001
1.837	-3.0751379999999995
1.838	-3.080488000000001
1.839	-3.0858419999999995
1.84	-3.091200000000001
1.841	-3.096562000000001
1.842	-3.101928
1.843	-3.107298
1.844	-3.1126720000000003
1.845	-3.1180499999999998
1.846	-3.123432
1.847	-3.128818
1.848	-3.1342080000000005
1.849	-3.1396019999999987
1.85	-3.1450000000000005
1.851	-3.1504019999999997
1.852	-3.155808000000001
1.853	-3.1612180000000003
1.854	-3.1666320000000017
1.855	-3.1720499999999996
1.856	-3.1774720000000003
1.857	-3.1828980000000002
1.858	-3.188328000000001
1.859	-3.1937619999999995
1.86	-3.1992000000000007
1.861	-3.204642000000001
1.862	-3.2100880000000007
1.863	-3.2155379999999996
1.864	-3.220992000000001
1.865	-3.2264500000000003
1.866	-3.2319120000000003
1.867	-3.2373780000000005
1.868	-3.2428480000000017
1.869	-3.2483219999999995
1.87	-3.2538
1.871	-3.259282
1.872	-3.2647680000000006
1.873	-3.2702579999999997
1.874	-3.2757520000000007
1.875	-3.281249999999999
1.876	-3.286751999999999
1.877	-3.292257999999999
1.878	-3.297767999999999
1.879	-3.3032820000000003
1.88	-3.3088000000000006
1.881	-3.314322000000001
1.882	-3.319847999999999
1.883	-3.325377999999999
1.884	-3.3309119999999997
1.885	-3.3364499999999997
1.886	-3.341991999999999
1.887	-3.347538
1.888	-3.3530879999999996
1.889	-3.3586419999999992
1.89	-3.364199999999999
1.891	-3.3697619999999997
1.892	-3.3753279999999997
1.893	-3.3808979999999997
1.894	-3.386472
1.895	-3.3920500000000002
1.896	-3.3976319999999998
1.897	-3.4032179999999994
1.898	-3.408807999999999
1.899	-3.414402
1.9	-3.42
1.901	-3.425601999999999
1.902	-3.4312079999999994
1.903	-3.4368179999999997
1.904	-3.4424319999999993
1.905	-3.4480500000000007
1.906	-3.4536719999999996
1.907	-3.4592980000000004
1.908	-3.4649280000000005
1.909	-3.4705620000000006
1.91	-3.4762
1.911	-3.4818420000000003
1.912	-3.487488
1.913	-3.4931380000000005
1.914	-3.4987919999999995
1.915	-3.5044500000000003
1.916	-3.5101119999999995
1.917	-3.5157780000000005
1.918	-3.521448
1.919	-3.5271220000000003
1.92	-3.5328
1.921	-3.5384820000000006
1.922	-3.5441680000000004
1.923	-3.5498580000000004
1.924	-3.5555519999999996
1.925	-3.5612500000000007
1.926	-3.5669519999999992
1.927	-3.5726580000000006
1.928	-3.5783679999999993
1.929	-3.584082000000001
1.93	-3.5898
1.931	-3.595522
1.932	-3.601248
1.933	-3.6069779999999994
1.934	-3.6127119999999997
1.935	-3.61845
1.936	-3.624192
1.937	-3.6299380000000014
1.938	-3.6356880000000005
1.939	-3.6414420000000005
1.94	-3.6471999999999998
1.941	-3.652962
1.942	-3.6587279999999995
1.943	-3.664498
1.944	-3.6702719999999998
1.945	-3.6760500000000005
1.946	-3.6818319999999995
1.947	-3.6876180000000005
1.948	-3.693408
1.949	-3.699202
1.95	-3.7049999999999996
1.951	-3.710802000000001
1.952	-3.716608
1.953	-3.7224180000000007
1.954	-3.7282319999999998
1.955	-3.7340500000000008
1.956	-3.739872
1.957	-3.7456980000000004
1.958	-3.751527999999999
1.959	-3.7573620000000005
1.96	-3.7631999999999994
1.961	-3.7690420000000002
1.962	-3.7748880000000002
1.963	-3.7807380000000004
1.964	-3.7865919999999997
1.965	-3.79245
1.966	-3.798311999999999
1.967	-3.8041780000000003
1.968	-3.810048
1.969	-3.815922000000001
1.97	-3.821799999999999
1.971	-3.8276820000000003
1.972	-3.8335679999999996
1.973	-3.839458
1.974	-3.8453519999999997
1.975	-3.8512500000000003
1.976	-3.857152
1.977	-3.863058
1.978	-3.868968
1.979	-3.8748820000000004
1.98	-3.880799999999999
1.981	-3.8867219999999993
1.982	-3.892648
1.983	-3.8985780000000005
1.984	-3.9045120000000004
1.985	-3.9104500000000013
1.986	-3.9163919999999997
1.987	-3.922338
1.988	-3.9282880000000002
1.989	-3.934242
1.99	-3.9402000000000013
1.991	-3.946162000000001
1.992	-3.952128
1.993	-3.958098
1.994	-3.9640719999999994
1.995	-3.9700500000000005
1.996	-3.976032
1.997	-3.9820180000000005
1.998	-3.988008
1.999	-3.994002000000001
2.0	-4.0


==> figures/data/1D_example_nx_9_ddf_Yang3_alpha_1/exact_solution_plus.txt <==
0.0	-4.0
0.001	-3.994002
0.002	-3.9880079999999998
0.003	-3.982018
0.004	-3.976032
0.005	-3.9700500000000005
0.006	-3.964072
0.007	-3.9580979999999997
0.008	-3.952128
0.009	-3.946162
0.01	-3.9402
0.011	-3.9342420000000002
0.012	-3.9282880000000002
0.013	-3.922338
0.014	-3.9163919999999997
0.015	-3.91045
0.016	-3.904512
0.017	-3.8985779999999997
0.018	-3.892648
0.019	-3.886722
0.02	-3.8808
0.021	-3.8748819999999995
0.022	-3.8689679999999997
0.023	-3.8630579999999997
0.024	-3.8571519999999997
0.025	-3.85125
0.026	-3.845352
0.027	-3.8394579999999996
0.028	-3.8335679999999996
0.029	-3.827682
0.03	-3.8217999999999996
0.031	-3.8159219999999996
0.032	-3.810048
0.033	-3.804178
0.034	-3.798312
0.035	-3.7924499999999997
0.036	-3.7865919999999997
0.037	-3.7807379999999995
0.038	-3.774888
0.039	-3.769042
0.04	-3.7632
0.041	-3.7573619999999996
0.042	-3.7515279999999995
0.043	-3.745698
0.044	-3.739872
0.045	-3.73405
0.046	-3.728232
0.047	-3.722418
0.048	-3.716608
0.049	-3.710802
0.05	-3.705
0.051	-3.6992019999999997
0.052	-3.693408
0.053	-3.6876179999999996
0.054	-3.681832
0.055	-3.67605
0.056	-3.6702719999999998
0.057	-3.6644979999999996
0.058	-3.658728
0.059	-3.6529620000000005
0.06	-3.6471999999999998
0.061	-3.6414420000000005
0.062	-3.6356879999999996
0.063	-3.629938
0.064	-3.6241919999999994
0.065	-3.61845
0.066	-3.6127119999999993
0.067	-3.6069780000000002
0.068	-3.6012479999999996
0.069	-3.5955220000000003
0.07	-3.5897999999999994
0.071	-3.5840820000000004
0.072	-3.578368
0.073	-3.5726580000000006
0.074	-3.5669520000000006
0.075	-3.5612500000000002
0.076	-3.5555520000000005
0.077	-3.5498580000000004
0.078	-3.544168
0.079	-3.538482
0.08	-3.5328
0.081	-3.5271220000000003
0.082	-3.5214480000000004
0.083	-3.515778
0.084	-3.5101120000000003
0.085	-3.5044500000000003
0.086	-3.498792
0.087	-3.493138
0.088	-3.487488
0.089	-3.481842
0.09	-3.4762000000000004
0.091	-3.470562
0.092	-3.4649280000000005
0.093	-3.459298
0.094	-3.453672
0.095	-3.4480500000000003
0.096	-3.442432
0.097	-3.436818
0.098	-3.4312080000000003
0.099	-3.425602
0.1	-3.42
0.101	-3.4144020000000004
0.102	-3.408808
0.103	-3.403218
0.104	-3.397632
0.105	-3.3920500000000002
0.106	-3.3864720000000004
0.107	-3.380898
0.108	-3.3753280000000006
0.109	-3.369762
0.11	-3.3642000000000003
0.111	-3.3586420000000006
0.112	-3.353088
0.113	-3.347538
0.114	-3.3419920000000003
0.115	-3.33645
0.116	-3.330912
0.117	-3.3253779999999997
0.118	-3.3198480000000004
0.119	-3.3143219999999998
0.12	-3.3087999999999997
0.121	-3.3032820000000003
0.122	-3.297768
0.123	-3.292258
0.124	-3.286752
0.125	-3.28125
0.126	-3.2757519999999998
0.127	-3.270258
0.128	-3.264768
0.129	-3.259282
0.13	-3.2538
0.131	-3.248322
0.132	-3.2428479999999995
0.133	-3.2373779999999996
0.134	-3.2319120000000003
0.135	-3.22645
0.136	-3.220992
0.137	-3.215538
0.138	-3.210088
0.139	-3.2046419999999998
0.14	-3.1992
0.141	-3.193762
0.142	-3.188328
0.143	-3.182898
0.144	-3.177472
0.145	-3.1720499999999996
0.146	-3.166632
0.147	-3.161218
0.148	-3.155808
0.149	-3.1504019999999997
0.15	-3.1449999999999996
0.151	-3.139602
0.152	-3.134208
0.153	-3.128818
0.154	-3.1234319999999998
0.155	-3.1180499999999998
0.156	-3.112672
0.157	-3.107298
0.158	-3.101928
0.159	-3.0965619999999996
0.16	-3.0911999999999997
0.161	-3.0858419999999995
0.162	-3.080488
0.163	-3.075138
0.164	-3.0697919999999996
0.165	-3.06445
0.166	-3.059112
0.167	-3.053778
0.168	-3.0484479999999996
0.169	-3.043122
0.17	-3.0378
0.171	-3.032482
0.172	-3.0271680000000005
0.173	-3.021858
0.174	-3.0165520000000003
0.175	-3.0112499999999995
0.176	-3.0059520000000006
0.177	-3.0006579999999996
0.178	-2.995368
0.179	-2.9900819999999997
0.18	-2.984800000000001
0.181	-2.979522
0.182	-2.9742480000000002
0.183	-2.968978
0.184	-2.963712
0.185	-2.95845
0.186	-2.953192
0.187	-2.9479379999999997
0.188	-2.9426880000000004
0.189	-2.937442
0.19	-2.9322000000000004
0.191	-2.9269619999999996
0.192	-2.9217280000000003
0.193	-2.916498
0.194	-2.9112720000000003
0.195	-2.9060499999999996
0.196	-2.9008320000000003
0.197	-2.895618
0.198	-2.8904080000000003
0.199	-2.8852019999999996
0.2	-2.8800000000000003
0.201	-2.874802
0.202	-2.8696080000000004
0.203	-2.8644179999999997
0.204	-2.8592320000000004
0.205	-2.85405
0.206	-2.848872
0.207	-2.8436980000000003
0.208	-2.838528
0.209	-2.833362
0.21	-2.8282000000000003
0.211	-2.823042
0.212	-2.817888
0.213	-2.8127380000000004
0.214	-2.807592
0.215	-2.8024500000000003
0.216	-2.7973120000000002
0.217	-2.792178
0.218	-2.7870480000000004
0.219	-2.7819220000000002
0.22	-2.7768
0.221	-2.771682
0.222	-2.7665680000000004
0.223	-2.761458
0.224	-2.756352
0.225	-2.75125
0.226	-2.7461520000000004
0.227	-2.741058
0.228	-2.735968
0.229	-2.7308820000000003
0.23	-2.7258
0.231	-2.7207220000000003
0.232	-2.715648
0.233	-2.710578
0.234	-2.705512
0.235	-2.70045
0.236	-2.695392
0.237	-2.690338
0.238	-2.685288
0.239	-2.6802420000000002
0.24	-2.6752000000000002
0.241	-2.670162
0.242	-2.665128
0.243	-2.6600980000000005
0.244	-2.655072
0.245	-2.6500500000000002
0.246	-2.645032
0.247	-2.640018
0.248	-2.635008
0.249	-2.6300019999999997
0.25	-2.625
0.251	-2.620002
0.252	-2.615008
0.253	-2.610018
0.254	-2.605032
0.255	-2.60005
0.256	-2.595072
0.257	-2.590098
0.258	-2.585128
0.259	-2.580162
0.26	-2.5751999999999997
0.261	-2.570242
0.262	-2.565288
0.263	-2.560338
0.264	-2.555392
0.265	-2.5504499999999997
0.266	-2.545512
0.267	-2.540578
0.268	-2.535648
0.269	-2.530722
0.27	-2.5258
0.271	-2.5208820000000003
0.272	-2.515968
0.273	-2.5110580000000002
0.274	-2.506152
0.275	-2.5012499999999998
0.276	-2.496352
0.277	-2.4914579999999997
0.278	-2.486568
0.279	-2.481682
0.28	-2.4768
0.281	-2.4719219999999997
0.282	-2.467048
0.283	-2.4621780000000006
0.284	-2.457312
0.285	-2.4524500000000007
0.286	-2.4475919999999998
0.287	-2.4427380000000003
0.288	-2.437888
0.289	-2.4330420000000004
0.29	-2.4282
0.291	-2.4233620000000005
0.292	-2.418528
0.293	-2.413698
0.294	-2.4088719999999997
0.295	-2.4040500000000002
0.296	-2.3992319999999996
0.297	-2.3944180000000004
0.298	-2.389608
0.299	-2.3848020000000005
0.3	-2.38
0.301	-2.3752020000000003
0.302	-2.370408
0.303	-2.3656180000000004
0.304	-2.360832
0.305	-2.35605
0.306	-2.351272
0.307	-2.3464980000000004
0.308	-2.341728
0.309	-2.336962
0.31	-2.3322
0.311	-2.3274420000000005
0.312	-2.322688
0.313	-2.3179380000000003
0.314	-2.313192
0.315	-2.30845
0.316	-2.303712
0.317	-2.2989780000000004
0.318	-2.2942479999999996
0.319	-2.2895220000000003
0.32	-2.2847999999999997
0.321	-2.280082
0.322	-2.275368
0.323	-2.270658
0.324	-2.2659519999999995
0.325	-2.2612500000000004
0.326	-2.2565519999999997
0.327	-2.251858
0.328	-2.247168
0.329	-2.2424820000000003
0.33	-2.2377999999999996
0.331	-2.2331220000000003
0.332	-2.2284479999999998
0.333	-2.2237780000000003
0.334	-2.2191119999999995
0.335	-2.2144500000000003
0.336	-2.2097919999999998
0.337	-2.2051380000000003
0.338	-2.2004879999999996
0.339	-2.1958420000000003
0.34	-2.1911999999999994
0.341	-2.1865620000000003
0.342	-2.1819279999999996
0.343	-2.1772980000000004
0.344	-2.1726720000000004
0.345	-2.16805
0.346	-2.1634320000000002
0.347	-2.158818
0.348	-2.154208
0.349	-2.1496020000000002
0.35	-2.145
0.351	-2.140402
0.352	-2.135808
0.353	-2.131218
0.354	-2.126632
0.355	-2.12205
0.356	-2.1174720000000002
0.357	-2.112898
0.358	-2.108328
0.359	-2.103762
0.36	-2.0992
0.361	-2.094642
0.362	-2.090088
0.363	-2.085538
0.364	-2.080992
0.365	-2.07645
0.366	-2.071912
0.367	-2.067378
0.368	-2.0628480000000002
0.369	-2.058322
0.37	-2.0538
0.371	-2.049282
0.372	-2.044768
0.373	-2.040258
0.374	-2.035752
0.375	-2.03125
0.376	-2.026752
0.377	-2.022258
0.378	-2.0177680000000002
0.379	-2.0132820000000002
0.38	-2.0088
0.381	-2.004322
0.382	-1.999848
0.383	-1.995378
0.384	-1.9909119999999998
0.385	-1.9864499999999998
0.386	-1.981992
0.387	-1.977538
0.388	-1.9730880000000002
0.389	-1.968642
0.39	-1.9642
0.391	-1.959762
0.392	-1.9553280000000002
0.393	-1.950898
0.394	-1.946472
0.395	-1.94205
0.396	-1.9376319999999998
0.397	-1.9332179999999999
0.398	-1.9288079999999999
0.399	-1.924402
0.4	-1.92
0.401	-1.9156019999999998
0.402	-1.9112079999999998
0.403	-1.906818
0.404	-1.902432
0.405	-1.89805
0.406	-1.893672
0.407	-1.889298
0.408	-1.8849280000000004
0.409	-1.8805619999999998
0.41	-1.8762000000000003
0.411	-1.871842
0.412	-1.8674880000000003
0.413	-1.8631379999999997
0.414	-1.8587920000000002
0.415	-1.85445
0.416	-1.8501120000000002
0.417	-1.8457779999999997
0.418	-1.8414480000000002
0.419	-1.837122
0.42	-1.8328000000000002
0.421	-1.8284819999999997
0.422	-1.8241680000000002
0.423	-1.819858
0.424	-1.8155520000000003
0.425	-1.8112499999999998
0.426	-1.8069520000000003
0.427	-1.8026579999999996
0.428	-1.7983680000000004
0.429	-1.794082
0.43	-1.7898000000000003
0.431	-1.7855219999999998
0.432	-1.7812480000000002
0.433	-1.7769779999999997
0.434	-1.7727120000000003
0.435	-1.7684499999999996
0.436	-1.7641920000000002
0.437	-1.7599379999999998
0.438	-1.7556880000000001
0.439	-1.7514419999999997
0.44	-1.7472000000000003
0.441	-1.742962
0.442	-1.7387280000000003
0.443	-1.7344979999999999
0.444	-1.7302720000000003
0.445	-1.7260499999999999
0.446	-1.7218320000000003
0.447	-1.7176179999999999
0.448	-1.7134080000000003
0.449	-1.7092019999999999
0.45	-1.705
0.451	-1.7008019999999997
0.452	-1.6966080000000003
0.453	-1.6924179999999998
0.454	-1.6882320000000002
0.455	-1.6840499999999996
0.456	-1.679872
0.457	-1.6756979999999997
0.458	-1.6715280000000001
0.459	-1.6673619999999998
0.46	-1.6632000000000002
0.461	-1.6590419999999997
0.462	-1.6548880000000001
0.463	-1.6507379999999996
0.464	-1.646592
0.465	-1.6424499999999997
0.466	-1.638312
0.467	-1.6341779999999997
0.468	-1.6300480000000002
0.469	-1.625922
0.47	-1.6218000000000001
0.471	-1.6176819999999998
0.472	-1.6135680000000001
0.473	-1.609458
0.474	-1.6053520000000001
0.475	-1.60125
0.476	-1.5971520000000001
0.477	-1.593058
0.478	-1.588968
0.479	-1.5848820000000001
0.48	-1.5808
0.481	-1.5767220000000002
0.482	-1.572648
0.483	-1.568578
0.484	-1.5645120000000001
0.485	-1.56045
0.486	-1.556392
0.487	-1.552338
0.488	-1.5482879999999999
0.489	-1.5442420000000001
0.49	-1.5402
0.491	-1.536162
0.492	-1.5321280000000002
0.493	-1.528098
0.494	-1.5240719999999999
0.495	-1.52005
0.496	-1.516032
0.497	-1.512018
0.498	-1.508008
0.499	-1.5040019999999998
0.5	-1.5
0.501	-1.496002
0.502	-1.492008
0.503	-1.488018
0.504	-1.484032
0.505	-1.4800499999999999
0.506	-1.476072
0.507	-1.472098
0.508	-1.468128
0.509	-1.464162
0.51	-1.4602
0.511	-1.456242
0.512	-1.452288
0.513	-1.448338
0.514	-1.444392
0.515	-1.44045
0.516	-1.436512
0.517	-1.432578
0.518	-1.428648
0.519	-1.424722
0.52	-1.4207999999999998
0.521	-1.416882
0.522	-1.412968
0.523	-1.409058
0.524	-1.405152
0.525	-1.4012499999999999
0.526	-1.397352
0.527	-1.3934579999999999
0.528	-1.389568
0.529	-1.3856819999999999
0.53	-1.3818
0.531	-1.3779219999999999
0.532	-1.374048
0.533	-1.370178
0.534	-1.3663119999999997
0.535	-1.36245
0.536	-1.3585919999999998
0.537	-1.3547379999999998
0.538	-1.3508879999999999
0.539	-1.3470419999999999
0.54	-1.3432
0.541	-1.339362
0.542	-1.3355279999999998
0.543	-1.3316979999999998
0.544	-1.327872
0.545	-1.3240499999999997
0.546	-1.3202319999999999
0.547	-1.3164179999999999
0.548	-1.3126079999999998
0.549	-1.3088019999999998
0.55	-1.3049999999999997
0.551	-1.3012019999999997
0.552	-1.297408
0.553	-1.293618
0.554	-1.2898319999999999
0.555	-1.28605
0.556	-1.2822719999999999
0.557	-1.278498
0.558	-1.2747279999999999
0.559	-1.270962
0.56	-1.2671999999999999
0.561	-1.2634419999999997
0.562	-1.2596879999999997
0.563	-1.2559380000000002
0.564	-1.2521920000000002
0.565	-1.2484500000000003
0.566	-1.2447120000000003
0.567	-1.2409780000000001
0.568	-1.2372480000000001
0.569	-1.2335220000000002
0.57	-1.2298000000000002
0.571	-1.2260820000000001
0.572	-1.2223680000000001
0.573	-1.2186580000000002
0.574	-1.2149520000000003
0.575	-1.2112500000000002
0.576	-1.2075520000000002
0.577	-1.203858
0.578	-1.2001680000000001
0.579	-1.196482
0.58	-1.1928
0.581	-1.1891220000000002
0.582	-1.185448
0.583	-1.1817780000000002
0.584	-1.178112
0.585	-1.1744500000000002
0.586	-1.170792
0.587	-1.167138
0.588	-1.163488
0.589	-1.159842
0.59	-1.1562000000000001
0.591	-1.152562
0.592	-1.1489280000000002
0.593	-1.1452980000000001
0.594	-1.141672
0.595	-1.1380500000000002
0.596	-1.134432
0.597	-1.130818
0.598	-1.127208
0.599	-1.123602
0.6	-1.12
0.601	-1.1164020000000001
0.602	-1.1128080000000002
0.603	-1.109218
0.604	-1.105632
0.605	-1.1020500000000002
0.606	-1.0984720000000001
0.607	-1.0948980000000001
0.608	-1.091328
0.609	-1.0877620000000001
0.61	-1.0842
0.611	-1.080642
0.612	-1.077088
0.613	-1.073538
0.614	-1.069992
0.615	-1.0664500000000001
0.616	-1.062912
0.617	-1.0593780000000002
0.618	-1.0558480000000001
0.619	-1.052322
0.62	-1.0488
0.621	-1.045282
0.622	-1.041768
0.623	-1.038258
0.624	-1.0347520000000001
0.625	-1.03125
0.626	-1.027752
0.627	-1.0242580000000001
0.628	-1.020768
0.629	-1.017282
0.63	-1.0138
0.631	-1.010322
0.632	-1.006848
0.633	-1.003378
0.634	-0.9999119999999999
0.635	-0.99645
0.636	-0.992992
0.637	-0.989538
0.638	-0.986088
0.639	-0.982642
0.64	-0.9791999999999998
0.641	-0.975762
0.642	-0.972328
0.643	-0.9688979999999999
0.644	-0.9654719999999999
0.645	-0.96205
0.646	-0.9586319999999999
0.647	-0.9552179999999999
0.648	-0.9518079999999999
0.649	-0.948402
0.65	-0.945
0.651	-0.9416019999999998
0.652	-0.9382079999999999
0.653	-0.9348179999999999
0.654	-0.9314319999999999
0.655	-0.9280499999999999
0.656	-0.9246719999999999
0.657	-0.921298
0.658	-0.9179279999999999
0.659	-0.9145619999999999
0.66	-0.9111999999999999
0.661	-0.9078419999999999
0.662	-0.904488
0.663	-0.9011379999999999
0.664	-0.8977919999999999
0.665	-0.8944499999999999
0.666	-0.8911119999999999
0.667	-0.8877779999999998
0.668	-0.8844479999999998
0.669	-0.8811219999999998
0.67	-0.8777999999999999
0.671	-0.8744819999999999
0.672	-0.8711679999999998
0.673	-0.8678579999999998
0.674	-0.864552
0.675	-0.8612499999999998
0.676	-0.8579519999999998
0.677	-0.8546579999999998
0.678	-0.8513679999999998
0.679	-0.8480819999999998
0.68	-0.8447999999999998
0.681	-0.8415219999999999
0.682	-0.8382479999999999
0.683	-0.8349779999999998
0.684	-0.8317119999999998
0.685	-0.8284499999999998
0.686	-0.8251919999999998
0.687	-0.8219379999999998
0.688	-0.8186880000000002
0.689	-0.8154420000000002
0.69	-0.8122000000000001
0.691	-0.8089620000000002
0.692	-0.8057280000000002
0.693	-0.8024980000000002
0.694	-0.7992720000000002
0.695	-0.7960500000000001
0.696	-0.7928320000000002
0.697	-0.7896180000000002
0.698	-0.7864080000000001
0.699	-0.7832020000000002
0.7	-0.7800000000000001
0.701	-0.7768020000000001
0.702	-0.7736080000000001
0.703	-0.7704180000000002
0.704	-0.7672320000000001
0.705	-0.7640500000000001
0.706	-0.7608720000000001
0.707	-0.7576980000000001
0.708	-0.7545280000000001
0.709	-0.7513620000000001
0.71	-0.7482000000000001
0.711	-0.7450420000000001
0.712	-0.7418880000000001
0.713	-0.7387380000000001
0.714	-0.7355920000000001
0.715	-0.73245
0.716	-0.7293120000000001
0.717	-0.7261780000000001
0.718	-0.7230480000000001
0.719	-0.7199220000000001
0.72	-0.7168000000000001
0.721	-0.7136820000000001
0.722	-0.7105680000000001
0.723	-0.7074580000000001
0.724	-0.7043520000000001
0.725	-0.7012500000000002
0.726	-0.6981520000000001
0.727	-0.6950580000000001
0.728	-0.691968
0.729	-0.688882
0.73	-0.6858000000000001
0.731	-0.682722
0.732	-0.679648
0.733	-0.676578
0.734	-0.6735120000000001
0.735	-0.67045
0.736	-0.667392
0.737	-0.6643380000000001
0.738	-0.6612880000000001
0.739	-0.658242
0.74	-0.6552
0.741	-0.652162
0.742	-0.649128
0.743	-0.6460980000000001
0.744	-0.643072
0.745	-0.64005
0.746	-0.637032
0.747	-0.634018
0.748	-0.631008
0.749	-0.628002
0.75	-0.625
0.751	-0.6220019999999999
0.752	-0.619008
0.753	-0.616018
0.754	-0.613032
0.755	-0.61005
0.756	-0.607072
0.757	-0.604098
0.758	-0.601128
0.759	-0.598162
0.76	-0.5952
0.761	-0.5922419999999999
0.762	-0.5892879999999999
0.763	-0.586338
0.764	-0.5833919999999999
0.765	-0.5804499999999999
0.766	-0.5775119999999999
0.767	-0.5745779999999999
0.768	-0.5716479999999999
0.769	-0.568722
0.77	-0.5658
0.771	-0.562882
0.772	-0.5599679999999999
0.773	-0.5570579999999999
0.774	-0.554152
0.775	-0.55125
0.776	-0.548352
0.777	-0.545458
0.778	-0.5425679999999999
0.779	-0.5396819999999999
0.78	-0.5367999999999999
0.781	-0.5339219999999999
0.782	-0.531048
0.783	-0.5281779999999999
0.784	-0.5253119999999999
0.785	-0.52245
0.786	-0.5195919999999999
0.787	-0.5167379999999999
0.788	-0.5138879999999999
0.789	-0.5110419999999999
0.79	-0.5081999999999999
0.791	-0.5053619999999999
0.792	-0.5025279999999999
0.793	-0.49969799999999986
0.794	-0.49687199999999987
0.795	-0.4940499999999999
0.796	-0.4912319999999999
0.797	-0.48841799999999985
0.798	-0.4856079999999999
0.799	-0.4828019999999999
0.8	-0.47999999999999987
0.801	-0.4772019999999999
0.802	-0.4744079999999999
0.803	-0.47161799999999987
0.804	-0.46883199999999986
0.805	-0.46604999999999985
0.806	-0.46327199999999985
0.807	-0.46049799999999985
0.808	-0.45772799999999986
0.809	-0.45496199999999987
0.81	-0.4521999999999998
0.811	-0.44944199999999984
0.812	-0.44668799999999986
0.813	-0.44393800000000017
0.814	-0.44119200000000014
0.815	-0.4384500000000001
0.816	-0.43571200000000015
0.817	-0.43297800000000014
0.818	-0.43024800000000013
0.819	-0.4275220000000001
0.82	-0.4248000000000002
0.821	-0.4220820000000001
0.822	-0.41936800000000013
0.823	-0.41665800000000014
0.824	-0.4139520000000001
0.825	-0.4112500000000001
0.826	-0.40855200000000014
0.827	-0.4058580000000001
0.828	-0.40316800000000014
0.829	-0.4004820000000001
0.83	-0.3978000000000001
0.831	-0.3951220000000001
0.832	-0.39244800000000013
0.833	-0.38977800000000007
0.834	-0.3871120000000001
0.835	-0.38445000000000007
0.836	-0.38179200000000013
0.837	-0.3791380000000001
0.838	-0.3764880000000001
0.839	-0.37384200000000006
0.84	-0.3712000000000001
0.841	-0.36856200000000006
0.842	-0.3659280000000001
0.843	-0.36329800000000007
0.844	-0.36067200000000005
0.845	-0.3580500000000001
0.846	-0.3554320000000001
0.847	-0.3528180000000001
0.848	-0.3502080000000001
0.849	-0.3476020000000001
0.85	-0.3450000000000001
0.851	-0.34240200000000004
0.852	-0.33980800000000005
0.853	-0.3372180000000001
0.854	-0.33463200000000004
0.855	-0.33205000000000007
0.856	-0.32947200000000004
0.857	-0.326898
0.858	-0.32432800000000006
0.859	-0.32176200000000005
0.86	-0.31920000000000004
0.861	-0.31664200000000003
0.862	-0.31408800000000003
0.863	-0.31153800000000004
0.864	-0.30899200000000004
0.865	-0.30645
0.866	-0.303912
0.867	-0.30137800000000003
0.868	-0.298848
0.869	-0.29632200000000003
0.87	-0.2938
0.871	-0.291282
0.872	-0.288768
0.873	-0.286258
0.874	-0.283752
0.875	-0.28125
0.876	-0.278752
0.877	-0.276258
0.878	-0.273768
0.879	-0.27128199999999997
0.88	-0.2688
0.881	-0.266322
0.882	-0.26384799999999997
0.883	-0.261378
0.884	-0.258912
0.885	-0.25644999999999996
0.886	-0.253992
0.887	-0.251538
0.888	-0.24908799999999998
0.889	-0.24664199999999997
0.89	-0.24419999999999997
0.891	-0.24176199999999998
0.892	-0.23932799999999996
0.893	-0.23689799999999997
0.894	-0.23447199999999996
0.895	-0.23204999999999995
0.896	-0.22963199999999995
0.897	-0.22721799999999995
0.898	-0.22480799999999995
0.899	-0.22240199999999996
0.9	-0.21999999999999995
0.901	-0.21760199999999993
0.902	-0.21520799999999993
0.903	-0.21281799999999995
0.904	-0.21043199999999995
0.905	-0.20804999999999993
0.906	-0.20567199999999994
0.907	-0.20329799999999992
0.908	-0.20092799999999994
0.909	-0.19856199999999993
0.91	-0.19619999999999993
0.911	-0.19384199999999993
0.912	-0.19148799999999994
0.913	-0.18913799999999992
0.914	-0.1867919999999999
0.915	-0.18444999999999992
0.916	-0.1821119999999999
0.917	-0.1797779999999999
0.918	-0.1774479999999999
0.919	-0.17512199999999992
0.92	-0.1727999999999999
0.921	-0.1704819999999999
0.922	-0.1681679999999999
0.923	-0.1658579999999999
0.924	-0.1635519999999999
0.925	-0.1612499999999999
0.926	-0.1589519999999999
0.927	-0.1566579999999999
0.928	-0.1543679999999999
0.929	-0.15208199999999988
0.93	-0.14979999999999988
0.931	-0.14752199999999988
0.932	-0.14524799999999988
0.933	-0.14297799999999988
0.934	-0.1407119999999999
0.935	-0.13844999999999988
0.936	-0.13619199999999987
0.937	-0.1339379999999999
0.938	-0.1316880000000001
0.939	-0.1294420000000001
0.94	-0.12720000000000012
0.941	-0.12496200000000011
0.942	-0.12272800000000011
0.943	-0.1204980000000001
0.944	-0.11827200000000011
0.945	-0.11605000000000011
0.946	-0.1138320000000001
0.947	-0.1116180000000001
0.948	-0.1094080000000001
0.949	-0.1072020000000001
0.95	-0.1050000000000001
0.951	-0.10280200000000009
0.952	-0.10060800000000009
0.953	-0.09841800000000009
0.954	-0.0962320000000001
0.955	-0.09405000000000009
0.956	-0.09187200000000008
0.957	-0.08969800000000008
0.958	-0.08752800000000008
0.959	-0.08536200000000008
0.96	-0.08320000000000008
0.961	-0.08104200000000007
0.962	-0.07888800000000007
0.963	-0.07673800000000007
0.964	-0.07459200000000007
0.965	-0.07245000000000007
0.966	-0.07031200000000007
0.967	-0.06817800000000006
0.968	-0.06604800000000006
0.969	-0.06392200000000006
0.97	-0.061800000000000056
0.971	-0.059682000000000054
0.972	-0.05756800000000005
0.973	-0.05545800000000005
0.974	-0.05335200000000005
0.975	-0.051250000000000046
0.976	-0.04915200000000004
0.977	-0.047058000000000044
0.978	-0.04496800000000004
0.979	-0.04288200000000004
0.98	-0.04080000000000004
0.981	-0.038722000000000034
0.982	-0.036648000000000035
0.983	-0.03457800000000003
0.984	-0.03251200000000003
0.985	-0.03045000000000003
0.986	-0.028392000000000025
0.987	-0.026338000000000025
0.988	-0.02428800000000002
0.989	-0.02224200000000002
0.99	-0.020200000000000017
0.991	-0.018162000000000015
0.992	-0.016128000000000014
0.993	-0.014098000000000013
0.994	-0.012072000000000012
0.995	-0.010050000000000009
0.996	-0.008032000000000008
0.997	-0.006018000000000005
0.998	-0.004008000000000004
0.999	-0.0020020000000000016
1.0	0.0
1.001	0.0019979999999997803
1.002	0.003992000000000003
1.003	0.005981999999999784
1.004	0.007968000000000006
1.005	0.009949999999999789
1.006	0.01192800000000001
1.007	0.013901999999999793
1.008	0.015872000000000015
1.009	0.0178379999999998
1.01	0.01980000000000002
1.011	0.021757999999999802
1.012	0.02371200000000002
1.013	0.025661999999999806
1.014	0.027608000000000025
1.015	0.029549999999999813
1.016	0.03148800000000003
1.017	0.03342199999999981
1.018	0.03535200000000003
1.019	0.03727799999999982
1.02	0.03920000000000003
1.021	0.04111799999999982
1.022	0.043032000000000036
1.023	0.04494199999999983
1.024	0.04684800000000004
1.025	0.04874999999999983
1.026	0.05064800000000005
1.027	0.05254199999999983
1.028	0.05443200000000005
1.029	0.05631799999999984
1.03	0.05820000000000005
1.031	0.06007799999999985
1.032	0.061952000000000056
1.033	0.06382199999999985
1.034	0.06568800000000005
1.035	0.06754999999999985
1.036	0.06940800000000005
1.037	0.07126199999999985
1.038	0.07311200000000007
1.039	0.07495799999999986
1.04	0.07680000000000006
1.041	0.07863799999999986
1.042	0.08047200000000007
1.043	0.08230199999999986
1.044	0.08412800000000008
1.045	0.08594999999999987
1.046	0.08776800000000007
1.047	0.08958199999999988
1.048	0.09139200000000008
1.049	0.09319799999999988
1.05	0.09500000000000008
1.051	0.09679799999999988
1.052	0.09859200000000008
1.053	0.10038199999999989
1.054	0.10216800000000009
1.055	0.10394999999999989
1.056	0.10572800000000009
1.057	0.10750199999999989
1.058	0.10927200000000009
1.059	0.1110379999999999
1.06	0.1128000000000001
1.061	0.1145579999999999
1.062	0.1163120000000001
1.063	0.1180619999999999
1.064	0.1198080000000001
1.065	0.12154999999999991
1.066	0.1232880000000001
1.067	0.1250219999999999
1.068	0.12675200000000011
1.069	0.12847799999999993
1.07	0.1302000000000001
1.071	0.13191799999999992
1.072	0.1336320000000001
1.073	0.1353419999999999
1.074	0.13704800000000011
1.075	0.13874999999999993
1.076	0.14044800000000013
1.077	0.14214199999999994
1.078	0.14383200000000013
1.079	0.14551799999999995
1.08	0.1472000000000001
1.081	0.14887799999999993
1.082	0.15055200000000013
1.083	0.15222199999999994
1.084	0.15388800000000014
1.085	0.15554999999999994
1.086	0.15720800000000013
1.087	0.15886199999999995
1.088	0.16051200000000013
1.089	0.16215799999999994
1.09	0.16380000000000014
1.091	0.16543799999999995
1.092	0.16707200000000014
1.093	0.16870199999999996
1.094	0.17032800000000015
1.095	0.17194999999999996
1.096	0.17356800000000014
1.097	0.17518199999999995
1.098	0.17679200000000014
1.099	0.17839799999999995
1.1	0.18000000000000013
1.101	0.18159799999999995
1.102	0.18319200000000013
1.103	0.18478199999999997
1.104	0.18636800000000014
1.105	0.18794999999999998
1.106	0.18952800000000014
1.107	0.19110199999999997
1.108	0.19267200000000015
1.109	0.19423799999999997
1.11	0.19580000000000014
1.111	0.19735799999999998
1.112	0.19891200000000014
1.113	0.20046199999999997
1.114	0.20200800000000016
1.115	0.20354999999999998
1.116	0.20508800000000016
1.117	0.206622
1.118	0.20815200000000014
1.119	0.209678
1.12	0.21120000000000017
1.121	0.212718
1.122	0.21423200000000017
1.123	0.215742
1.124	0.21724800000000016
1.125	0.21875
1.126	0.22024799999999983
1.127	0.221742
1.128	0.22323199999999982
1.129	0.224718
1.13	0.22619999999999985
1.131	0.227678
1.132	0.22915199999999986
1.133	0.230622
1.134	0.23208799999999985
1.135	0.23355000000000004
1.136	0.23500799999999983
1.137	0.236462
1.138	0.23791199999999985
1.139	0.23935800000000002
1.14	0.24079999999999988
1.141	0.242238
1.142	0.24367199999999986
1.143	0.24510200000000004
1.144	0.24652799999999986
1.145	0.24795000000000003
1.146	0.24936799999999987
1.147	0.25078200000000006
1.148	0.25219199999999986
1.149	0.25359800000000005
1.15	0.2549999999999999
1.151	0.256398
1.152	0.25779199999999985
1.153	0.259182
1.154	0.2605679999999999
1.155	0.26195
1.156	0.2633279999999999
1.157	0.26470200000000005
1.158	0.26607199999999986
1.159	0.26743800000000006
1.16	0.2687999999999999
1.161	0.27015800000000006
1.162	0.27151199999999986
1.163	0.27286200000000005
1.164	0.2742079999999999
1.165	0.27555
1.166	0.2768879999999999
1.167	0.2782220000000001
1.168	0.2795519999999999
1.169	0.28087800000000007
1.17	0.2821999999999999
1.171	0.28351800000000005
1.172	0.2848319999999999
1.173	0.28614200000000006
1.174	0.2874479999999999
1.175	0.28875000000000006
1.176	0.2900479999999999
1.177	0.29134200000000005
1.178	0.2926319999999999
1.179	0.29391800000000007
1.18	0.2951999999999999
1.181	0.2964780000000001
1.182	0.2977519999999999
1.183	0.29902200000000007
1.184	0.3002879999999999
1.185	0.3015500000000001
1.186	0.3028079999999999
1.187	0.30406200000000005
1.188	0.3053119999999999
1.189	0.30655800000000005
1.19	0.30779999999999996
1.191	0.3090380000000001
1.192	0.31027199999999994
1.193	0.31150200000000006
1.194	0.31272799999999995
1.195	0.31395000000000006
1.196	0.31516799999999995
1.197	0.31638200000000005
1.198	0.31759199999999993
1.199	0.3187980000000001
1.2	0.31999999999999995
1.201	0.3211980000000001
1.202	0.32239199999999996
1.203	0.3235820000000001
1.204	0.32476799999999995
1.205	0.3259500000000001
1.206	0.3271279999999999
1.207	0.3283020000000001
1.208	0.32947199999999993
1.209	0.3306380000000001
1.21	0.3318
1.211	0.3329580000000001
1.212	0.33411199999999996
1.213	0.33526200000000006
1.214	0.33640799999999993
1.215	0.3375500000000001
1.216	0.33868799999999993
1.217	0.33982200000000007
1.218	0.340952
1.219	0.3420780000000001
1.22	0.3432
1.221	0.3443180000000001
1.222	0.34543199999999996
1.223	0.3465420000000001
1.224	0.34764799999999996
1.225	0.3487500000000001
1.226	0.34984799999999994
1.227	0.3509420000000001
1.228	0.352032
1.229	0.3531180000000001
1.23	0.35419999999999996
1.231	0.3552780000000001
1.232	0.356352
1.233	0.35742200000000013
1.234	0.358488
1.235	0.3595500000000001
1.236	0.360608
1.237	0.3616620000000001
1.238	0.362712
1.239	0.36375800000000014
1.24	0.36479999999999996
1.241	0.3658380000000001
1.242	0.366872
1.243	0.36790200000000006
1.244	0.368928
1.245	0.3699500000000001
1.246	0.37096799999999996
1.247	0.37198200000000015
1.248	0.372992
1.249	0.37399800000000016
1.25	0.375
1.251	0.3759979999999999
1.252	0.376992
1.253	0.37798199999999993
1.254	0.37896799999999997
1.255	0.3799499999999999
1.256	0.38092800000000004
1.257	0.3819019999999999
1.258	0.38287200000000005
1.259	0.3838379999999999
1.26	0.38480000000000003
1.261	0.38575799999999993
1.262	0.386712
1.263	0.3876619999999999
1.264	0.388608
1.265	0.3895499999999999
1.266	0.390488
1.267	0.39142199999999994
1.268	0.39235200000000003
1.269	0.3932779999999999
1.27	0.3942
1.271	0.3951179999999999
1.272	0.39603200000000005
1.273	0.3969419999999999
1.274	0.397848
1.275	0.39874999999999994
1.276	0.399648
1.277	0.4005419999999999
1.278	0.401432
1.279	0.40231799999999995
1.28	0.4032
1.281	0.40407799999999994
1.282	0.40495200000000003
1.283	0.40582199999999996
1.284	0.40668800000000005
1.285	0.40754999999999997
1.286	0.408408
1.287	0.4092619999999999
1.288	0.41011200000000003
1.289	0.41095799999999993
1.29	0.41180000000000005
1.291	0.41263799999999995
1.292	0.41347200000000006
1.293	0.41430199999999995
1.294	0.41512800000000005
1.295	0.41594999999999993
1.296	0.416768
1.297	0.41758199999999995
1.298	0.41839200000000004
1.299	0.41919799999999996
1.3	0.42000000000000004
1.301	0.42079799999999995
1.302	0.4215920000000001
1.303	0.4223819999999999
1.304	0.42316800000000004
1.305	0.42394999999999994
1.306	0.42472800000000005
1.307	0.42550199999999994
1.308	0.42627200000000004
1.309	0.4270379999999999
1.31	0.42780000000000007
1.311	0.428558
1.312	0.429312
1.313	0.43006199999999994
1.314	0.4308080000000001
1.315	0.43155
1.316	0.432288
1.317	0.4330219999999999
1.318	0.433752
1.319	0.434478
1.32	0.43520000000000003
1.321	0.435918
1.322	0.436632
1.323	0.437342
1.324	0.43804800000000005
1.325	0.43875
1.326	0.43944800000000006
1.327	0.440142
1.328	0.440832
1.329	0.44151799999999997
1.33	0.44220000000000004
1.331	0.442878
1.332	0.44355200000000006
1.333	0.444222
1.334	0.44488800000000006
1.335	0.44555
1.336	0.44620800000000005
1.337	0.446862
1.338	0.447512
1.339	0.44815799999999995
1.34	0.4488000000000001
1.341	0.449438
1.342	0.450072
1.343	0.450702
1.344	0.45132799999999995
1.345	0.45195
1.346	0.4525680000000001
1.347	0.453182
1.348	0.4537920000000001
1.349	0.45439799999999997
1.35	0.45500000000000007
1.351	0.45559800000000006
1.352	0.45619200000000004
1.353	0.456782
1.354	0.45736800000000005
1.355	0.45794999999999997
1.356	0.45852800000000005
1.357	0.459102
1.358	0.4596720000000001
1.359	0.460238
1.36	0.4608
1.361	0.461358
1.362	0.46191200000000004
1.363	0.462462
1.364	0.46300800000000003
1.365	0.46355
1.366	0.46408800000000006
1.367	0.464622
1.368	0.46515200000000007
1.369	0.465678
1.37	0.46620000000000006
1.371	0.466718
1.372	0.46723200000000004
1.373	0.467742
1.374	0.46824800000000005
1.375	0.46875
1.376	0.4692479999999999
1.377	0.469742
1.378	0.47023199999999993
1.379	0.470718
1.38	0.4712
1.381	0.471678
1.382	0.47215199999999996
1.383	0.472622
1.384	0.47308799999999995
1.385	0.47355
1.386	0.4740079999999999
1.387	0.474462
1.388	0.47491199999999995
1.389	0.475358
1.39	0.4757999999999999
1.391	0.47623800000000005
1.392	0.476672
1.393	0.477102
1.394	0.47752799999999995
1.395	0.47794999999999993
1.396	0.47836799999999996
1.397	0.478782
1.398	0.47919199999999995
1.399	0.479598
1.4	0.48
1.401	0.480398
1.402	0.48079199999999994
1.403	0.481182
1.404	0.48156799999999994
1.405	0.48195
1.406	0.48232800000000003
1.407	0.4827020000000001
1.408	0.48307199999999995
1.409	0.48343800000000003
1.41	0.4837999999999999
1.411	0.48415800000000003
1.412	0.484512
1.413	0.48486199999999996
1.414	0.4852080000000001
1.415	0.48555
1.416	0.485888
1.417	0.486222
1.418	0.48655199999999993
1.419	0.486878
1.42	0.48719999999999997
1.421	0.48751799999999995
1.422	0.487832
1.423	0.4881420000000001
1.424	0.488448
1.425	0.48875000000000013
1.426	0.489048
1.427	0.489342
1.428	0.48963199999999996
1.429	0.489918
1.43	0.4901999999999999
1.431	0.490478
1.432	0.49075199999999997
1.433	0.49102200000000007
1.434	0.491288
1.435	0.49155000000000004
1.436	0.49180799999999997
1.437	0.49206200000000005
1.438	0.49231199999999997
1.439	0.49255799999999994
1.44	0.4928
1.441	0.49303800000000003
1.442	0.493272
1.443	0.493502
1.444	0.49372799999999994
1.445	0.49394999999999994
1.446	0.49416799999999994
1.447	0.494382
1.448	0.494592
1.449	0.494798
1.45	0.4949999999999999
1.451	0.4951980000000001
1.452	0.495392
1.453	0.49558199999999997
1.454	0.49576800000000004
1.455	0.49594999999999995
1.456	0.49612799999999996
1.457	0.49630199999999997
1.458	0.49647199999999997
1.459	0.496638
1.46	0.4968000000000001
1.461	0.49695799999999996
1.462	0.49711200000000005
1.463	0.49726200000000004
1.464	0.497408
1.465	0.49755
1.466	0.497688
1.467	0.49782200000000004
1.468	0.497952
1.469	0.498078
1.47	0.4982
1.471	0.49831800000000004
1.472	0.498432
1.473	0.49854199999999993
1.474	0.49864799999999987
1.475	0.49874999999999997
1.476	0.498848
1.477	0.498942
1.478	0.4990319999999999
1.479	0.499118
1.48	0.4992
1.481	0.49927800000000006
1.482	0.499352
1.483	0.49942200000000003
1.484	0.499488
1.485	0.49955
1.486	0.49960800000000005
1.487	0.499662
1.488	0.499712
1.489	0.49975800000000004
1.49	0.4997999999999999
1.491	0.49983800000000006
1.492	0.4998720000000001
1.493	0.499902
1.494	0.499928
1.495	0.49994999999999995
1.496	0.49996799999999997
1.497	0.49998200000000004
1.498	0.499992
1.499	0.4999979999999999
1.5	0.5
1.501	0.49999800000000005
1.502	0.499992
1.503	0.49998200000000004
1.504	0.49996799999999997
1.505	0.4999500000000001
1.506	0.49992799999999993
1.507	0.49990199999999996
1.508	0.499872
1.509	0.499838
1.51	0.4998
1.511	0.49975800000000004
1.512	0.49971200000000005
1.513	0.49966200000000005
1.514	0.49960800000000005
1.515	0.49955000000000005
1.516	0.49948800000000004
1.517	0.49942200000000003
1.518	0.499352
1.519	0.4992779999999999
1.52	0.4992
1.521	0.49911800000000006
1.522	0.49903200000000003
1.523	0.498942
1.524	0.49884799999999996
1.525	0.49875
1.526	0.498648
1.527	0.49854200000000004
1.528	0.498432
1.529	0.49831800000000004
1.53	0.4982
1.531	0.498078
1.532	0.49795199999999995
1.533	0.497822
1.534	0.497688
1.535	0.49755000000000005
1.536	0.49740799999999996
1.537	0.497262
1.538	0.497112
1.539	0.496958
1.54	0.4968
1.541	0.496638
1.542	0.496472
1.543	0.496302
1.544	0.496128
1.545	0.49595
1.546	0.495768
1.547	0.49558199999999997
1.548	0.49539199999999994
1.549	0.495198
1.55	0.4949999999999999
1.551	0.49479799999999996
1.552	0.49459200000000003
1.553	0.4943819999999999
1.554	0.49416799999999994
1.555	0.49395
1.556	0.49372799999999994
1.557	0.493502
1.558	0.49327199999999993
1.559	0.493038
1.56	0.4928
1.561	0.49255800000000005
1.562	0.49231199999999997
1.563	0.492062
1.564	0.491808
1.565	0.49155000000000004
1.566	0.49128799999999995
1.567	0.49102199999999996
1.568	0.49075199999999997
1.569	0.49047799999999997
1.57	0.49019999999999997
1.571	0.48991799999999996
1.572	0.48963199999999996
1.573	0.48934200000000005
1.574	0.4890479999999999
1.575	0.48875
1.576	0.488448
1.577	0.48814199999999996
1.578	0.48783199999999993
1.579	0.487518
1.58	0.48719999999999997
1.581	0.48687800000000003
1.582	0.486552
1.583	0.48622200000000004
1.584	0.485888
1.585	0.48555000000000004
1.586	0.485208
1.587	0.4848620000000001
1.588	0.48451199999999994
1.589	0.484158
1.59	0.4838
1.591	0.48343800000000003
1.592	0.48307199999999995
1.593	0.48270199999999996
1.594	0.482328
1.595	0.48195
1.596	0.4815680000000001
1.597	0.481182
1.598	0.480792
1.599	0.48039799999999977
1.6	0.48
1.601	0.47959799999999997
1.602	0.47919199999999995
1.603	0.47878200000000004
1.604	0.478368
1.605	0.47795
1.606	0.47752799999999995
1.607	0.477102
1.608	0.476672
1.609	0.47623800000000005
1.61	0.4757999999999998
1.611	0.47535800000000017
1.612	0.474912
1.613	0.47446200000000005
1.614	0.474008
1.615	0.47355
1.616	0.47308799999999995
1.617	0.472622
1.618	0.4721519999999999
1.619	0.47167800000000004
1.62	0.47119999999999995
1.621	0.47071799999999997
1.622	0.470232
1.623	0.4697419999999999
1.624	0.469248
1.625	0.46875
1.626	0.4682480000000001
1.627	0.467742
1.628	0.4672320000000001
1.629	0.46671799999999997
1.63	0.46620000000000006
1.631	0.46567800000000004
1.632	0.465152
1.633	0.464622
1.634	0.46408800000000006
1.635	0.46355
1.636	0.4630080000000001
1.637	0.46246200000000004
1.638	0.4619120000000001
1.639	0.46135800000000005
1.64	0.4608000000000001
1.641	0.46023800000000004
1.642	0.4596720000000001
1.643	0.459102
1.644	0.45852800000000016
1.645	0.45794999999999997
1.646	0.4573680000000001
1.647	0.456782
1.648	0.45619200000000004
1.649	0.45559799999999995
1.65	0.45500000000000007
1.651	0.45439799999999997
1.652	0.45379199999999975
1.653	0.453182
1.654	0.4525680000000001
1.655	0.45194999999999996
1.656	0.45132800000000006
1.657	0.45070199999999994
1.658	0.450072
1.659	0.449438
1.66	0.4488000000000001
1.661	0.44815799999999995
1.662	0.447512
1.663	0.446862
1.664	0.4462080000000004
1.665	0.44555
1.666	0.44488800000000006
1.667	0.444222
1.668	0.44355200000000006
1.669	0.442878
1.67	0.44220000000000004
1.671	0.44151799999999997
1.672	0.440832
1.673	0.4401419999999999
1.674	0.43944800000000006
1.675	0.4387500000000001
1.676	0.438048
1.677	0.4373419999999998
1.678	0.436632
1.679	0.4359179999999998
1.68	0.43520000000000003
1.681	0.4344779999999999
1.682	0.433752
1.683	0.4330219999999999
1.684	0.432288
1.685	0.43155
1.686	0.4308080000000001
1.687	0.43006199999999994
1.688	0.4293119999999999
1.689	0.4285580000000001
1.69	0.42780000000000007
1.691	0.4270379999999999
1.692	0.426272
1.693	0.42550199999999994
1.694	0.424728
1.695	0.42394999999999994
1.696	0.423168
1.697	0.4223819999999999
1.698	0.4215920000000002
1.699	0.4207979999999998
1.7	0.42000000000000004
1.701	0.41919799999999996
1.702	0.418392
1.703	0.4175819999999999
1.704	0.41676800000000014
1.705	0.41594999999999993
1.706	0.41512800000000005
1.707	0.41430199999999995
1.708	0.41347200000000006
1.709	0.41263799999999984
1.71	0.41179999999999994
1.711	0.41095799999999993
1.712	0.41011200000000003
1.713	0.409262
1.714	0.4084080000000001
1.715	0.40754999999999986
1.716	0.40668799999999994
1.717	0.4058219999999999
1.718	0.404952
1.719	0.4040779999999997
1.72	0.4032000000000002
1.721	0.40231799999999995
1.722	0.401432
1.723	0.40054199999999995
1.724	0.399648
1.725	0.39874999999999994
1.726	0.397848
1.727	0.3969419999999999
1.728	0.39603199999999994
1.729	0.39511799999999986
1.73	0.3942000000000001
1.731	0.393278
1.732	0.39235200000000003
1.733	0.39142199999999994
1.734	0.39048799999999995
1.735	0.38954999999999984
1.736	0.38860800000000006
1.737	0.38766199999999995
1.738	0.38671199999999994
1.739	0.3857579999999998
1.74	0.38480000000000003
1.741	0.3838379999999999
1.742	0.3828720000000001
1.743	0.38190199999999974
1.744	0.38092799999999993
1.745	0.3799499999999998
1.746	0.37896799999999997
1.747	0.3779819999999998
1.748	0.376992
1.749	0.37599799999999983
1.75	0.375
1.751	0.37399800000000005
1.752	0.372992
1.753	0.37198200000000026
1.754	0.37096799999999996
1.755	0.36995
1.756	0.3689279999999999
1.757	0.3679020000000002
1.758	0.3668720000000001
1.759	0.3658380000000001
1.76	0.3648
1.761	0.363758
1.762	0.3627119999999999
1.763	0.36166200000000015
1.764	0.36060800000000004
1.765	0.35955000000000004
1.766	0.3584879999999999
1.767	0.35742200000000013
1.768	0.356352
1.769	0.3552780000000002
1.77	0.35420000000000007
1.771	0.35311800000000004
1.772	0.3520319999999999
1.773	0.3509420000000001
1.774	0.34984800000000016
1.775	0.3487500000000001
1.776	0.34764799999999996
1.777	0.3465420000000001
1.778	0.34543199999999996
1.779	0.3443180000000001
1.78	0.34319999999999995
1.781	0.34207800000000055
1.782	0.34095200000000014
1.783	0.33982200000000007
1.784	0.3386879999999999
1.785	0.33755
1.786	0.33640800000000004
1.787	0.33526200000000017
1.788	0.33411199999999996
1.789	0.3329580000000001
1.79	0.3317999999999999
1.791	0.330638
1.792	0.3294720000000002
1.793	0.3283020000000003
1.794	0.32712799999999986
1.795	0.32594999999999996
1.796	0.3247679999999997
1.797	0.32358200000000004
1.798	0.322392
1.799	0.3211980000000001
1.8	0.32000000000000006
1.801	0.3187979999999999
1.802	0.3175919999999999
1.803	0.31638200000000016
1.804	0.3151679999999999
1.805	0.3139500000000002
1.806	0.3127279999999999
1.807	0.31150200000000017
1.808	0.3102719999999999
1.809	0.30903800000000015
1.81	0.30779999999999985
1.811	0.3065580000000001
1.812	0.30531200000000003
1.813	0.30406200000000005
1.814	0.30280799999999997
1.815	0.30155
1.816	0.3002879999999999
1.817	0.2990220000000001
1.818	0.297752
1.819	0.29647800000000024
1.82	0.2951999999999999
1.821	0.2939180000000001
1.822	0.292632
1.823	0.291342
1.824	0.29004799999999986
1.825	0.28875000000000006
1.826	0.2874479999999999
1.827	0.2861420000000001
1.828	0.28483199999999975
1.829	0.28351800000000016
1.83	0.2822
1.831	0.28087799999999996
1.832	0.2795519999999998
1.833	0.27822199999999997
1.834	0.2768879999999998
1.835	0.27554999999999996
1.836	0.274208
1.837	0.27286199999999994
1.838	0.27151199999999975
1.839	0.2701580000000001
1.84	0.26879999999999993
1.841	0.26743800000000006
1.842	0.26607199999999986
1.843	0.2647020000000002
1.844	0.2633279999999998
1.845	0.2619500000000001
1.846	0.26056800000000013
1.847	0.2591819999999998
1.848	0.2577919999999998
1.849	0.2563980000000001
1.85	0.2549999999999999
1.851	0.253598
1.852	0.25219199999999997
1.853	0.25078200000000006
1.854	0.2493679999999998
1.855	0.24795000000000011
1.856	0.24652800000000008
1.857	0.24510199999999993
1.858	0.2436719999999999
1.859	0.24223800000000018
1.86	0.2407999999999999
1.861	0.23935799999999996
1.862	0.2379119999999999
1.863	0.23646199999999995
1.864	0.23500799999999988
1.865	0.23354999999999992
1.866	0.23208799999999963
1.867	0.2306220000000001
1.868	0.22915199999999958
1.869	0.22767800000000027
1.87	0.22619999999999973
1.871	0.22471799999999997
1.872	0.22323199999999987
1.873	0.2217420000000001
1.874	0.22024799999999978
1.875	0.21875
1.876	0.2172480000000001
1.877	0.2157420000000001
1.878	0.2142320000000002
1.879	0.21271799999999996
1.88	0.21120000000000005
1.881	0.20967800000000003
1.882	0.20815200000000011
1.883	0.20662200000000008
1.884	0.20508799999999994
1.885	0.2035499999999999
1.886	0.2020080000000002
1.887	0.20046199999999992
1.888	0.1989120000000002
1.889	0.1973579999999997
1.89	0.1958000000000002
1.891	0.19423800000000013
1.892	0.19267199999999995
1.893	0.1911020000000001
1.894	0.18952800000000014
1.895	0.18795000000000006
1.896	0.1863680000000001
1.897	0.184782
1.898	0.18319200000000024
1.899	0.18159799999999993
1.9	0.18000000000000016
1.901	0.17839800000000006
1.902	0.17679200000000006
1.903	0.17518199999999973
1.904	0.17356800000000017
1.905	0.17195000000000005
1.906	0.17032800000000026
1.907	0.16870200000000013
1.908	0.1670720000000001
1.909	0.1654380000000002
1.91	0.16380000000000017
1.911	0.16215800000000002
1.912	0.160512
1.913	0.15886200000000006
1.914	0.15720800000000024
1.915	0.15554999999999986
1.916	0.15388800000000002
1.917	0.15222199999999986
1.918	0.15055200000000002
1.919	0.14887799999999984
1.92	0.14720000000000022
1.921	0.14551800000000004
1.922	0.14383200000000018
1.923	0.142142
1.924	0.14044800000000013
1.925	0.13874999999999993
1.926	0.13704800000000006
1.927	0.13534199999999963
1.928	0.13363200000000042
1.929	0.13191799999999976
1.93	0.1302000000000001
1.931	0.12847799999999987
1.932	0.1267520000000002
1.933	0.12502199999999997
1.934	0.12328800000000029
1.935	0.12155000000000005
1.936	0.11980800000000014
1.937	0.11806200000000011
1.938	0.11631200000000019
1.939	0.11455800000000016
1.94	0.11279999999999979
1.941	0.11103800000000041
1.942	0.10927200000000004
1.943	0.10750199999999999
1.944	0.10572800000000004
1.945	0.10394999999999999
1.946	0.10216800000000004
1.947	0.10038199999999997
1.948	0.09859200000000024
1.949	0.09679799999999994
1.95	0.09499999999999997
1.951	0.09319799999999989
1.952	0.09139200000000014
1.953	0.08958200000000005
1.954	0.08776799999999985
1.955	0.08594999999999975
1.956	0.08412799999999998
1.957	0.08230199999999988
1.958	0.08047199999999988
1.959	0.07863799999999976
1.96	0.07679999999999998
1.961	0.07495799999999986
1.962	0.07311200000000007
1.963	0.07126199999999994
1.964	0.06940800000000014
1.965	0.06754999999999978
1.966	0.06568799999999997
1.967	0.06382200000000005
1.968	0.06195200000000001
1.969	0.060077999999999854
1.97	0.05820000000000003
1.971	0.05631799999999987
1.972	0.054432000000000036
1.973	0.05254200000000009
1.974	0.050648000000000026
1.975	0.04874999999999985
1.976	0.046848
1.977	0.04494199999999959
1.978	0.04303199999999996
1.979	0.041117999999999766
1.98	0.039200000000000124
1.981	0.03727799999999992
1.982	0.03535199999999983
1.983	0.03342200000000006
1.984	0.03148799999999996
1.985	0.02954999999999952
1.986	0.0276080000000003
1.987	0.02566199999999985
1.988	0.023711999999999955
1.989	0.021757999999999944
1.99	0.019800000000000262
1.991	0.0178379999999998
1.992	0.015871999999999886
1.993	0.013901999999999637
1.994	0.011927999999999939
1.995	0.009949999999999903
1.996	0.007967999999999975
1.997	0.005981999999999932
1.998	0.0039919999999999956
1.999	0.0019979999999997222
2.0	0.0


==> figures/data/1D_example_nx_9_ddf_Yang3_alpha_1/f_IBM_Rm.txt <==
0.125	0.0
0.375	0.0
0.625	0.6322539289812674
0.875	8.961882491554235
1.125	8.961882491554235
1.375	0.6322539289812674
1.625	0.0
1.875	0.0


==> figures/data/1D_example_nx_9_ddf_Yang3_alpha_1/f_ef_Rm.txt <==
0.125	0.0
0.375	0.0
0.625	0.5272002825625677
0.875	7.4727997174374305
1.125	7.4727997174374305
1.375	0.5272002825625677
1.625	0.0
1.875	0.0


==> figures/data/1D_example_nx_9_ddf_Yang3_alpha_1/f_mod_DR1.txt <==
0.125	0.0
0.375	0.0
0.625	-2.9815149181545406
0.875	2.9815149181545406
1.125	2.9815149181545406
1.375	-2.9815149181545406
1.625	0.0
1.875	0.0


==> figures/data/1D_example_nx_9_ddf_Yang3_alpha_1/f_mod_H_RTm1.txt <==
0.125	0.0
0.375	0.0
0.625	6.206524706997301e-17
0.875	-0.03769286898391828
1.125	0.1597553343161569
1.375	0.1397585117884941
1.625	0.0
1.875	0.0


==> figures/data/1D_example_nx_9_ddf_Yang3_alpha_1/f_mod_IRm.txt <==
0.125	0.0
0.375	0.0
0.625	1.4907574590772703
0.875	6.318342505602408
1.125	6.318342505602408
1.375	1.4907574590772703
1.625	0.0
1.875	0.0


==> figures/data/1D_example_nx_9_ddf_Yang3_alpha_1/u_IBM.txt <==
0.125	0.2001832368582656
0.375	0.35054971057479656
0.625	0.25091618429132767
0.875	-0.059201471430812
1.125	-0.059201471430812
1.375	0.25091618429132767
1.625	0.35054971057479645
1.875	0.20018323685826545


==> figures/data/1D_example_nx_9_ddf_Yang3_alpha_1/u_IBM_RTm.txt <==
0.125	0.0
0.375	0.0
0.625	0.02394995422182735
0.875	-0.023949954221827503
1.125	-0.023949954221827503
1.375	0.02394995422182735
1.625	0.0
1.875	0.0


==> figures/data/1D_example_nx_9_ddf_Yang3_alpha_1/u_ef.txt <==
0.125	0.25000000000000006
0.375	0.5000000000000002
0.625	0.5000000000000004
0.875	0.2829500176601609
1.125	0.28295001766016104
1.375	0.5000000000000004
1.625	0.5000000000000002
1.875	0.25000000000000006


==> figures/data/1D_example_nx_9_ddf_Yang3_alpha_1/u_ef_RTm.txt <==
0.125	0.0
0.375	0.0
0.625	0.047725008830080365
0.875	0.11446742464747535
1.125	0.11446742464747539
1.375	0.047725008830080365
1.625	0.0
1.875	0.0


==> figures/data/1D_example_nx_9_ddf_Yang3_alpha_1/u_exact.txt <==
0.125	0.21875
0.375	0.46875
0.625	0.46875
0.875	0.21874999999999978
1.125	0.21875
1.375	0.46875
1.625	0.46875
1.875	0.21875


==> figures/data/1D_example_nx_9_ddf_Yang3_alpha_1/u_masked.txt <==
0.125	0.21875000000000233
0.375	0.46875000000000133
0.625	0.46875000000000067
0.875	0.12329998233983935
1.125	0.12329998233983931
1.375	0.46875
1.625	0.46875
1.875	0.21875


==> figures/data/1D_example_nx_9_ddf_Yang3_alpha_1/u_mod.txt <==
0.125	0.25596562610376006
0.375	0.5178968783112801
0.625	0.5298281305188002
0.875	0.19858704153399076
1.125	0.19858704153399076
1.375	0.5298281305188004
1.625	0.51789687831128
1.875	0.25596562610375995


==> figures/data/1D_example_nx_9_ddf_Yang3_alpha_1/u_mod_RTm.txt <==
0.125	0.0
0.375	0.0
0.625	0.050572104414869375
0.875	0.08033838414549692
1.125	0.08033838414549692
1.375	0.050572104414869395
1.625	0.0
1.875	0.0


==> figures/data/1D_poisson_error/f_IBM_error.txt <==
0.125	0.3839668341063929
0.0625	0.18887457355175208
0.03125	0.09371559353724823
0.015625	0.04668374163228339
0.0078125	0.023299120466495182


==> figures/data/1D_poisson_error/f_mod_error.txt <==
0.125	0.023862504415039787
0.0625	0.005965626103760613
0.03125	0.001491406525943706
0.015625	0.00037285163149114453
0.0078125	9.321290793673498e-5


==> figures/data/1D_poisson_error/u_IBM_L2_error.txt <==
0.125	0.27468779503343405
0.0625	0.14223224619539007
0.03125	0.07233234221601266
0.015625	0.03646951136215365
0.0078125	0.01831049548675016


==> figures/data/1D_poisson_error/u_IBM_Linf_error.txt <==
0.125	0.3131235157571065
0.0625	0.16791725907453425
0.03125	0.08843247242654548
0.015625	0.045356524182944245
0.0078125	0.0229664505032377


==> figures/data/1D_poisson_error/u_IBM_masked_L2_error.txt <==
0.125	0.2536482631962606
0.0625	0.13677472477297395
0.03125	0.07095326577726117
0.015625	0.036123688365806574
0.0078125	0.018223962387130272


==> figures/data/1D_poisson_error/u_IBM_masked_Linf_error.txt <==
0.125	0.30105199005606914
0.0625	0.1679172590745337
0.03125	0.08843247242654487
0.015625	0.04535652418294362
0.0078125	0.02296645050323701


==> figures/data/1D_poisson_error/u_IBM_nobody_L2_error.txt <==
0.125	0.1903446085853768
0.0625	0.11873617228802472
0.03125	0.066194221322162
0.015625	0.034909377550736614
0.0078125	0.017917962153895618


==> figures/data/1D_poisson_error/u_IBM_nobody_Linf_error.txt <==
0.125	0.2522942968362105
0.0625	0.15606630543991507
0.03125	0.08550099735988605
0.015625	0.04462691259210965
0.0078125	0.02278441501402861


==> figures/data/1D_poisson_error/u_ef_L2_error.txt <==
0.125	0.030876446470574408
0.0625	0.00868908896564341
0.03125	0.0025897503507834574
0.015625	0.0008171129620669664
0.0078125	0.00026979961537415277


==> figures/data/1D_poisson_error/u_ef_Linf_error.txt <==
0.125	0.04934604968651336
0.0625	0.02046118533529629
0.03125	0.009223073823069545
0.015625	0.004363958252010634
0.0078125	0.0021205406874774705


==> figures/data/1D_poisson_error/u_ef_masked_L2_error.txt <==
0.125	0.07283821815981696
0.0625	0.023895720275646227
0.03125	0.008114578826793877
0.015625	0.0028086377370781608
0.0078125	0.000982194435355896


==> figures/data/1D_poisson_error/u_ef_masked_Linf_error.txt <==
0.125	0.1463111469920729
0.0625	0.06837335106274914
0.03125	0.03310890424438024
0.015625	0.016298124074233155
0.0078125	0.008086530926383688


==> figures/data/1D_poisson_error/u_ef_nobody_L2_error.txt <==
0.125	0.019527922924326296
0.0625	0.005041959839770216
0.03125	0.0012961078158016356
0.015625	0.0003290834048069681
0.0078125	8.292177319885745e-5


==> figures/data/1D_poisson_error/u_ef_nobody_Linf_error.txt <==
0.125	0.01587301587301745
0.0625	0.003921568627451648
0.03125	0.0009775171065500314
0.015625	0.0002442002442002719
0.0078125	6.103888176736506e-5


==> figures/data/1D_poisson_error/u_mod_L2_error.txt <==
0.125	0.04394289761018141
0.0625	0.01588917130913874
0.03125	0.005693386157502283
0.015625	0.002027271416581986
0.0078125	0.0007193627502112312


==> figures/data/1D_poisson_error/u_mod_Linf_error.txt <==
0.125	0.05778742923591483
0.0625	0.03811727676480613
0.03125	0.021429869048858963
0.015625	0.011318824092482065
0.0078125	0.005811957867977833


==> figures/data/1D_poisson_error/u_mod_masked_L2_error.txt <==
0.125	0.039167057419369766
0.0625	0.009735963563894905
0.03125	0.0024315013359887277
0.015625	0.0006077534853254542
0.0078125	0.00015193185563128225


==> figures/data/1D_poisson_error/u_mod_masked_Linf_error.txt <==
0.125	0.03917766806964555
0.0625	0.009794888962647475
0.03125	0.002455961372452892
0.015625	0.0006153417297415892
0.0078125	0.00015403237092862266


==> figures/data/1D_poisson_error/u_mod_nobody_L2_error.txt <==
0.125	0.03136452640539453
0.0625	0.008631584624463453
0.03125	0.002287497522188948
0.015625	0.0005895135411215459
0.0078125	0.00014964261352633302


==> figures/data/1D_poisson_error/u_mod_nobody_Linf_error.txt <==
0.125	0.0325388919724088
0.0625	0.008974804856518179
0.03125	0.0023537514765282434
0.015625	0.0006025748526317261
0.0078125	0.00015243680351628524


==> figures/data/2D_arbitrary_body/arbitrary_body_discretized.txt <==
1.0081542950535547	0.20337495953503051	0.38242613968246125	-0.9239860646609183
1.1572413850368877	0.3517575825838126	0.8859467892738392	-0.46378689780477383
1.196034350770006	0.5702151890723537	0.9866505469946342	0.16285176730753967
1.0970476834450062	0.7729977728660709	0.7674063327046499	0.641161072215711
0.909405372151038	0.9259517211406092	0.4849289711996251	0.8745535391794335
0.6892944408522581	0.9996803655155584	0.11112368248713438	0.9938065843968323
0.48958029698113414	0.9683256350027252	-0.40454864854089057	0.9145164793286882
0.3096486163399491	0.8630026935065358	-0.5343170765763293	0.845284130738845
0.10790072981553346	0.7587629870886097	-0.3940368555791449	0.919094639547691
-0.07208185483622072	0.6484110150907667	-0.7725110303176105	0.6350013449100906
-0.09857693687933856	0.4443261352784181	-0.9676212357014266	-0.25240670399108706
0.023126627974178693	0.23915782959531706	-0.6411933503945269	-0.7673793634245331
0.20735455250220042	0.2177958856382171	0.37693612949865346	-0.9262392532594235
0.410549851115994	0.3019714732784111	0.18002185146223282	-0.9836626113643386
0.6238463449449325	0.2747859413770023	-0.3173628898478911	-0.9483041685806275
0.8334729188062205	0.2016943880902135	-0.2544861273445338	-0.9670764245855555


==> figures/data/2D_arbitrary_body/arbitrary_body_fine.txt <==
1.0081542950535547	0.20337495953503051
1.0243030178873518	0.21087894450306935
1.0401035296521255	0.21984662370764274
1.055498877303075	0.230189122029908
1.070432107795399	0.24181756435102247
1.0848462680842972	0.2546430755521434
1.0986844051249682	0.268576780514428
1.1118895658726116	0.2835298041190337
1.1244047972824258	0.2994132712471177
1.1361731463096105	0.31613830677983734
1.147137659909365	0.33361603559834985
1.1572413850368877	0.3517575825838126
1.1664273686473785	0.37047407261738285
1.174638657696036	0.38967663058021795
1.1818182991380595	0.40927638135347505
1.187909339928648	0.42918444981831155
1.1928548270230004	0.44931196085588465
1.1965978073763166	0.46957003934735164
1.199081327943802	0.48986981017387465
1.2002567228875238	0.5101279796392375
1.2001166692619787	0.5302890984294091
1.198695140508565	0.5503255302911316
1.196034350770006	0.5702151890723537
1.1921765141890246	0.589935988621024
1.1871638449083437	0.6094658427850912
1.181038557070686	0.6287826654125037
1.1738428648187742	0.6478643703512104
1.1656189822953316	0.6666888714491594
1.1564091236430811	0.6852340825543
1.146255503004745	0.70347791751458
1.1352003345230466	0.7213982901779485
1.1232858323407087	0.7389731143923541
1.1105542106004542	0.7561803040057454
1.0970476834450062	0.7729977728660709
1.0828084650170875	0.7894034348212791
1.0678787694594207	0.8053752037193189
1.052300810914729	0.8208909934081385
1.0361168035257344	0.8359287177356867
1.019368961435161	0.8504662905499123
1.0020994987857315	0.8644816256987637
0.9843506297201685	0.8779526370301897
0.9661645683811946	0.8908572383921385
0.9475835289115329	0.903173343632559
0.9286497254539064	0.9148788665993997
0.909405372151038	0.9259517211406092
0.8898926831456504	0.9363698211041362
0.8701538725804666	0.9461110803379293
0.8502311545982093	0.955153412689937
0.8301667433416018	0.9634747320081081
0.8100028529533667	0.9710529521403909
0.7897816975762268	0.977865986934734
0.7695454913529052	0.9838917502390865
0.7493364484261245	0.9891081559013966
0.7291967829386079	0.9934931177696127
0.7091687090330783	0.9970245496916839
0.6892944408522581	0.9996803655155584
0.6696161925388705	1.001438479089185
0.6501761782356384	1.0022768042605121
0.6310166120852849	1.0021732548774889
0.6121797082305325	1.0011057447880631
0.5937038217754151	0.999056298966231
0.575598767230286	0.9960373473618206
0.557839957077412	0.9920979692265018
0.5403930598729392	0.9872976242490696
0.5232237207199883	0.9816957971033871
0.5062975847216798	0.975351972463318
0.48958029698113414	0.9683256350027252
0.473037502601472	0.960676269395472
0.4566348466858136	0.9524633603154219
0.4403379743372796	0.9437463924364377
0.42411253065899057	0.934584850432383
0.40792416075406707	0.925038218977121
0.39173850972562946	0.9151659827445149
0.3755212226767983	0.9050276264084277
0.35923794471069426	0.894682634642723
0.34285432093043766	0.884190492121264
0.3263359964391491	0.8736106835179138
0.3096486163399491	0.8630026935065358
0.29275782573595827	0.8524260067609931
0.275629269730297	0.8419401079551492
0.25822859342608573	0.8316044817628669
0.24052144192644503	0.8214786128580098
0.22247346033449553	0.811621985914441
0.2040505665132895	0.8020938218200308
0.18524386622764477	0.7929289822554948
0.16611393409822545	0.78409514560593
0.14677051987552592	0.7755124330130578
0.12732799472585798	0.7670964962496829
0.10790072981553346	0.7587629870886097
0.08860309631086408	0.7504275573026424
0.06954946537816127	0.7420058586645855
0.05085420818373701	0.7334135429472435
0.03263169589390303	0.7245662619234206
0.014996299674971049	0.7153796673659212
-0.0019376093067469975	0.7057694110475499
-0.01805565988493971	0.695651144741111
-0.03324348089329521	0.6849405202194088
-0.04738670116550171	0.6735531892552477
-0.0603709495352475	0.6614048036214322
-0.07208185483622072	0.6484110150907667
-0.08240504590210984	0.6344874754360557
-0.09122615156660302	0.6195498364301033
-0.09843113683380555	0.6035141871767793
-0.10393676033647156	0.5863366768498788
-0.10774456420802964	0.5680837512369648
-0.1099160335896967	0.5488998372271765
-0.11051827058803482	0.5289366689363226
-0.10961837730960602	0.5083459804802117
-0.10728345586097235	0.48727950597465164
-0.10358060834869581	0.46588897953545094
-0.09857693687933856	0.4443261352784181
-0.09233954355946253	0.42274270731936114
-0.08493553049562977	0.4012904297740887
-0.07643199979440238	0.380121036758409
-0.06689605356234236	0.35938626238813054
-0.0563947939060119	0.33923784077906183
-0.04499532293197281	0.3198275060470108
-0.032764742746787257	0.30130699230778607
-0.01977015545701726	0.28382803367719595
-0.0060786631692248865	0.2675423642710488
0.008242632010027682	0.25260171820515315
0.023126627974178693	0.23915782959531706
0.03850622261666595	0.22736243255734903
0.05431431383092725	0.21736726120705752
0.07048379951040085	0.2093240496602507
0.08694757754852458	0.20338453203273701
0.1036404606320209	0.1996887143419821
0.12051789326751824	0.19825023282193216
0.13756461881553939	0.19890326838747346
0.15477608241766122	0.20141645360336258
0.17214784916924064	0.20555768631810953
0.18967548416563468	0.21109486438022435
0.20735455250220042	0.2177958856382171
0.22518061927429484	0.2254286479405978
0.24314924957727524	0.23376104913587653
0.2612560085064986	0.2425609870725633
0.27949646115732174	0.251596359599168
0.2978661726251021	0.2606350645642009
0.3163607080051967	0.269444999816172
0.3349756323929626	0.27779406320359123
0.3537065108837567	0.2854501525749687
0.372548908572936	0.29218116577881426
0.3914983904727999	0.29775500461565885
0.410549851115994	0.3019714732784111
0.4296952224902173	0.30477133813666324
0.4489236549642961	0.3062277190121858
0.4682238094365358	0.3064370254426029
0.48758434680524243	0.3054956669655382
0.5069939279687214	0.3035000531186156
0.5264412138252783	0.3005465934394591
0.5459148652732191	0.29673169746569245
0.5654035432108493	0.29215177473493953
0.5848959085364744	0.28690323478482427
0.6043806221484004	0.2810824871529706
0.6238463449449325	0.2747859413770023
0.6432817378243766	0.26811000699454324
0.6626754616850383	0.2611510935432172
0.6820161774252234	0.25400561056064835
0.7012925459432375	0.2467699675844603
0.7204932281373861	0.23954057415227692
0.7396068849059749	0.2324138398017222
0.7586221771473097	0.22548617407041996
0.7775277657596957	0.21885398649599416
0.7963123116414392	0.21261368661606855
0.8149644756908456	0.206861683968267
0.8334729188062205	0.2016943880902135
0.8518263018858696	0.19720820851953186
0.8700132858280983	0.19349955479384595
0.8880225315312127	0.19066483645077958
0.9058426998935181	0.18880046302795672
0.9234624518133202	0.18800284406300122
0.9408704481889248	0.18836838909353693
0.9580553499186375	0.1899935076571877
0.9750058179007639	0.19297460929157748
0.9917105130336095	0.19740810353433008


==> figures/data/2D_double_cylinder/double_cylinder_exact_inner_x_forcing.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
6.289474781961547356e-03 3.354364435236133028e-03
1.257894956392309471e-02 6.708596180661895864e-03
1.886842434588464207e-02 1.006256255171577955e-02
2.515789912784618942e-02 1.341613087433378253e-02
3.144737390980773678e-02 1.676916849019765079e-02
3.773684869176928414e-02 2.012154276198249020e-02
4.402632347373083149e-02 2.347312107860354685e-02
5.031579825569237885e-02 2.682377086046195888e-02
5.660527303765392620e-02 3.017335956468924357e-02
6.289474781961547356e-02 3.352175469039035682e-02
6.918422260157702786e-02 3.686882378388508380e-02
7.547369738353856827e-02 4.021443444394750405e-02
8.176317216550010869e-02 4.355845432704352760e-02
8.805264694746166299e-02 4.690075115256599203e-02
9.434212172942321728e-02 5.024119270806732401e-02
1.006315965113847577e-01 5.357964685448955711e-02
1.069210712933462981e-01 5.691598153139139360e-02
1.132105460753078524e-01 6.025006476217216467e-02
1.195000208572694067e-01 6.358176465929243903e-02
1.257894956392309471e-01 6.691094942949120383e-02
1.320789704211924875e-01 7.023748737899923600e-02
1.383684452031540557e-01 7.356124691874856014e-02
1.446579199851155961e-01 7.688209656957774307e-02
1.509473947670771365e-01 8.019990496743288622e-02
1.572368695490386770e-01 8.351454086856406611e-02
1.635263443310002174e-01 8.682587315471694545e-02
1.698158191129617856e-01 9.013377083831948522e-02
1.761052938949233260e-01 9.343810306766343887e-02
1.823947686768848664e-01 9.673873913208054509e-02
1.886842434588464346e-01 1.000355484671131140e-01
1.949737182408079750e-01 1.033284006596787152e-01
2.012631930227695154e-01 1.066171654532290791e-01
2.075526678047310558e-01 1.099017127529026694e-01
2.138421425866925962e-01 1.131819126306708445e-01
2.201316173686541644e-01 1.164576353304775380e-01
2.264210921506157048e-01 1.197287512733720138e-01
2.327105669325772452e-01 1.229951310626347105e-01
2.390000417145388134e-01 1.262566454888958412e-01
2.452895164965003538e-01 1.295131655352464439e-01
2.515789912784618942e-01 1.327645623823421606e-01
2.578684660604234624e-01 1.360107074134988825e-01
2.641579408423849751e-01 1.392514722197803478e-01
2.704474156243465433e-01 1.424867286050779946e-01
2.767368904063081114e-01 1.457163485911817657e-01
2.830263651882696241e-01 1.489402044228426703e-01
2.893158399702311923e-01 1.521581685728264910e-01
2.956053147521927049e-01 1.553701137469584714e-01
3.018947895341542731e-01 1.585759128891585101e-01
3.081842643161158413e-01 1.617754391864675290e-01
3.144737390980773539e-01 1.649685660740633497e-01
3.207632138800389221e-01 1.681551672402679387e-01
3.270526886620004348e-01 1.713351166315432439e-01
3.333421634439620029e-01 1.745082884574781223e-01
3.396316382259235711e-01 1.776745571957639991e-01
3.459211130078850838e-01 1.808337975971600342e-01
3.522105877898466519e-01 1.839858846904481871e-01
3.585000625718082201e-01 1.871306937873762344e-01
3.647895373537697328e-01 1.902681004875901860e-01
3.710790121357313009e-01 1.933979806835556259e-01
3.773684869176928691e-01 1.965202105654665632e-01
3.836579616996543818e-01 1.996346666261433478e-01
3.899474364816159500e-01 2.027412256659181788e-01
3.962369112635774626e-01 2.058397647975085953e-01
4.025263860455390308e-01 2.089301614508785043e-01
4.088158608275005990e-01 2.120122933780868579e-01
4.151053356094621116e-01 2.150860386581232575e-01
4.213948103914236798e-01 2.181512757017310955e-01
4.276842851733851925e-01 2.212078832562169861e-01
4.339737599553467606e-01 2.242557404102475671e-01
4.402632347373083288e-01 2.272947265986320908e-01
4.465527095192698415e-01 2.303247216070918313e-01
4.528421843012314096e-01 2.333456055770155579e-01
4.591316590831929778e-01 2.363572590102005488e-01
4.654211338651544905e-01 2.393595627735797260e-01
4.717106086471160586e-01 2.423523981039345521e-01
4.780000834290776268e-01 2.453356466125924673e-01
4.842895582110391395e-01 2.483091902901103654e-01
4.905790329930007077e-01 2.512729115109427758e-01
4.968685077749622203e-01 2.542266930380945866e-01
5.031579825569237885e-01 2.571704180277586960e-01
5.094474573388853011e-01 2.601039700339383143e-01
5.157369321208469248e-01 2.630272330130529190e-01
5.220264069028084375e-01 2.659400913285286938e-01
5.283158816847699502e-01 2.688424297553730358e-01
5.346053564667315738e-01 2.717341334847322987e-01
5.408948312486930865e-01 2.746150881284333267e-01
5.471843060306545992e-01 2.774851797235086681e-01
5.534737808126162228e-01 2.803442947367043026e-01
5.597632555945777355e-01 2.831923200689707709e-01
5.660527303765392482e-01 2.860291430599372631e-01
5.723422051585007608e-01 2.888546514923679420e-01
5.786316799404623845e-01 2.916687335966011707e-01
5.849211547224238972e-01 2.944712780549706976e-01
5.912106295043854098e-01 2.972621740062090789e-01
5.975001042863470335e-01 3.000413110498330593e-01
6.037895790683085462e-01 3.028085792505107454e-01
6.100790538502700588e-01 3.055638691424105713e-01
6.163685286322316825e-01 3.083070717335310018e-01
6.226580034141931952e-01 3.110380785100123058e-01
6.289474781961547079e-01 3.137567814404292887e-01
6.352369529781163315e-01 3.164630729800641529e-01
6.415264277600778442e-01 3.191568460751608716e-01
6.478159025420393569e-01 3.218379941671605238e-01
6.541053773240008695e-01 3.245064111969156451e-01
6.603948521059624932e-01 3.271619916088862046e-01
6.666843268879240059e-01 3.298046303553147651e-01
6.729738016698855185e-01 3.324342229003821036e-01
6.792632764518471422e-01 3.350506652243424588e-01
6.855527512338086549e-01 3.376538538276379064e-01
6.918422260157701675e-01 3.402436857349928623e-01
6.981317007977317912e-01 3.428200584994875455e-01
7.044211755796933039e-01 3.453828702066100709e-01
7.107106503616548165e-01 3.479320194782884457e-01
7.170001251436164402e-01 3.504674054769004732e-01
7.232895999255779529e-01 3.529889279092628396e-01
7.295790747075394655e-01 3.554964870305982738e-01
7.358685494895010892e-01 3.579899836484813913e-01
7.421580242714626019e-01 3.604693191267620556e-01
7.484474990534241146e-01 3.629343953894678676e-01
7.547369738353857382e-01 3.653851149246830632e-01
7.610264486173472509e-01 3.678213807884062603e-01
7.673159233993087636e-01 3.702430966083852248e-01
7.736053981812702762e-01 3.726501665879291547e-01
7.798948729632318999e-01 3.750424955096979818e-01
7.861843477451934126e-01 3.774199887394689146e-01
7.924738225271549252e-01 3.797825522298801659e-01
7.987632973091165489e-01 3.821300925241509217e-01
8.050527720910780616e-01 3.844625167597786053e-01
8.113422468730395742e-01 3.867797326722117734e-01
8.176317216550011979e-01 3.890816485985004181e-01
8.239211964369627106e-01 3.913681734809213442e-01
8.302106712189242232e-01 3.936392168705806771e-01
8.365001460008858469e-01 3.958946889309915007e-01
8.427896207828473596e-01 3.981345004416276812e-01
8.490790955648088723e-01 4.003585628014528774e-01
8.553685703467703849e-01 4.025667880324259595e-01
8.616580451287320086e-01 4.047590887829806139e-01
8.679475199106935213e-01 4.069353783314810791e-01
8.742369946926550339e-01 4.090955705896525130e-01
8.805264694746166576e-01 4.112395801059863798e-01
8.868159442565781703e-01 4.133673220691206907e-01
8.931054190385396829e-01 4.154787123111951530e-01
8.993948938205013066e-01 4.175736673111802300e-01
9.056843686024628193e-01 4.196521041981812195e-01
9.119738433844243319e-01 4.217139407547165764e-01
9.182633181663859556e-01 4.237590954199698667e-01
9.245527929483474683e-01 4.257874872930163535e-01
9.308422677303089809e-01 4.277990361360232141e-01
9.371317425122706046e-01 4.297936623774234466e-01
9.434212172942321173e-01 4.317712871150633513e-01
9.497106920761936300e-01 4.337318321193240900e-01
9.560001668581552536e-01 4.356752198362160988e-01
9.622896416401167663e-01 4.376013733904465242e-01
9.685791164220782790e-01 4.395102165884609002e-01
9.748685912040397916e-01 4.414016739214565166e-01
9.811580659860014153e-01 4.432756705683698062e-01
9.874475407679629280e-01 4.451321323988357559e-01
9.937370155499244406e-01 4.469709859761206161e-01
1.000026490331886064e+00 4.487921585600266328e-01
1.006315965113847577e+00 4.505955781097693569e-01
1.012605439895809090e+00 4.523811732868277535e-01
1.018894914677770602e+00 4.541488734577658892e-01
1.025184389459732115e+00 4.558986086970270302e-01
1.031473864241693850e+00 4.576303097896999295e-01
1.037763339023655362e+00 4.593439082342562485e-01
1.044052813805616875e+00 4.610393362452611665e-01
1.050342288587578388e+00 4.627165267560539030e-01
1.056631763369539900e+00 4.643754134214012064e-01
1.062921238151501413e+00 4.660159306201216989e-01
1.069210712933463148e+00 4.676380134576818004e-01
1.075500187715424660e+00 4.692415977687622308e-01
1.081789662497386173e+00 4.708266201197969791e-01
1.088079137279347686e+00 4.723930178114821854e-01
1.094368612061309198e+00 4.739407288812563235e-01
1.100658086843270711e+00 4.754696921057512959e-01
1.106947561625232446e+00 4.769798470032143856e-01
1.113237036407193958e+00 4.784711338359007859e-01
1.119526511189155471e+00 4.799434936124362672e-01
1.125815985971116984e+00 4.813968680901513642e-01
1.132105460753078496e+00 4.828311997773847564e-01
1.138394935535040009e+00 4.842464319357578373e-01
1.144684410317001522e+00 4.856425085824188637e-01
1.150973885098963256e+00 4.870193744922576284e-01
1.157263359880924769e+00 4.883769752000901021e-01
1.163552834662886282e+00 4.897152570028127094e-01
1.169842309444847794e+00 4.910341669615268523e-01
1.176131784226809307e+00 4.923336529036330678e-01
1.182421259008770820e+00 4.936136634248947108e-01
1.188710733790732554e+00 4.948741478914715497e-01
1.195000208572694067e+00 4.961150564419221087e-01
1.201289683354655580e+00 4.973363399891771452e-01
1.207579158136617092e+00 4.985379502224804305e-01
1.213868632918578605e+00 4.997198396093001649e-01
1.220158107700540118e+00 5.008819613972093077e-01
1.226447582482501630e+00 5.020242696157348750e-01
1.232737057264463365e+00 5.031467190781765408e-01
1.239026532046424878e+00 5.042492653833936522e-01
1.245316006828386390e+00 5.053318649175624344e-01
1.251605481610347903e+00 5.063944748559002784e-01
1.257894956392309416e+00 5.074370531643607185e-01
1.264184431174270928e+00 5.084595586012954360e-01
1.270473905956232663e+00 5.094619507190861762e-01
1.276763380738194176e+00 5.104441898657443577e-01
1.283052855520155688e+00 5.114062371864797063e-01
1.289342330302117201e+00 5.123480546252376922e-01
1.295631805084078714e+00 5.132696049262044369e-01
1.301921279866040226e+00 5.141708516352802016e-01
1.308210754648001739e+00 5.150517591015223440e-01
1.314500229429963474e+00 5.159122924785546349e-01
1.320789704211924986e+00 5.167524177259462670e-01
1.327079178993886499e+00 5.175721016105582217e-01
1.333368653775848012e+00 5.183713117078577737e-01
1.339658128557809524e+00 5.191500164032013531e-01
1.345947603339771037e+00 5.199081848930847682e-01
1.352237078121732772e+00 5.206457871863623410e-01
1.358526552903694284e+00 5.213627941054325143e-01
1.364816027685655797e+00 5.220591772873927061e-01
1.371105502467617310e+00 5.227349091851606344e-01
1.377394977249578822e+00 5.233899630685648896e-01
1.383684452031540335e+00 5.240243130254013115e-01
1.389973926813502070e+00 5.246379339624586136e-01
1.396263401595463582e+00 5.252308016065108109e-01
1.402552876377425095e+00 5.258028925052776748e-01
1.408842351159386608e+00 5.263541840283518791e-01
1.415131825941348120e+00 5.268846543680948402e-01
1.421421300723309633e+00 5.273942825404989154e-01
1.427710775505271146e+00 5.278830483860177392e-01
1.434000250287232880e+00 5.283509325703634740e-01
1.440289725069194393e+00 5.287979165852717545e-01
1.446579199851155906e+00 5.292239827492337678e-01
1.452868674633117418e+00 5.296291142081960279e-01
1.459158149415078931e+00 5.300132949362261758e-01
1.465447624197040444e+00 5.303765097361479164e-01
1.471737098979002178e+00 5.307187442401417599e-01
1.478026573760963691e+00 5.310399849103133452e-01
1.484316048542925204e+00 5.313402190392289004e-01
1.490605523324886716e+00 5.316194347504181739e-01
1.496894998106848229e+00 5.318776209988439474e-01
1.503184472888809742e+00 5.321147675713393532e-01
1.509473947670771476e+00 5.323308650870112180e-01
1.515763422452732989e+00 5.325259049976118764e-01
1.522052897234694502e+00 5.326998795878767901e-01
1.528342372016656014e+00 5.328527819758299700e-01
1.534631846798617527e+00 5.329846061130563140e-01
1.540921321580579040e+00 5.330953467849405270e-01
1.547210796362540552e+00 5.331849996108738443e-01
1.553500271144502287e+00 5.332535610444267826e-01
1.559789745926463800e+00 5.333010283734898049e-01
1.566079220708425312e+00 5.333273997203806793e-01
1.572368695490386825e+00 5.333326740419185308e-01
1.578658170272348338e+00 5.333168511294649194e-01
1.584947645054309850e+00 5.332799316089326114e-01
1.591237119836271585e+00 5.332219169407604875e-01
1.597526594618233098e+00 5.331428094198558121e-01
1.603816069400194610e+00 5.330426121755035274e-01
1.610105544182156123e+00 5.329213291712422418e-01
1.616395018964117636e+00 5.327789652047079105e-01
1.622684493746079148e+00 5.326155259074433213e-01
1.628973968528040661e+00 5.324310177446762715e-01
1.635263443310002396e+00 5.322254480150629963e-01
1.641552918091963909e+00 5.319988248503997319e-01
1.647842392873925421e+00 5.317511572153013066e-01
1.654131867655886934e+00 5.314824549068462023e-01
1.660421342437848446e+00 5.311927285541888644e-01
1.666710817219809959e+00 5.308819896181399267e-01
1.673000292001771694e+00 5.305502503907120193e-01
1.679289766783733207e+00 5.301975239946341567e-01
1.685579241565694719e+00 5.298238243828322647e-01
1.691868716347656232e+00 5.294291663378773993e-01
1.698158191129617745e+00 5.290135654714008817e-01
1.704447665911579257e+00 5.285770382234770137e-01
1.710737140693540770e+00 5.281196018619724875e-01
1.717026615475502505e+00 5.276412744818631539e-01
1.723316090257464017e+00 5.271420750045187065e-01
1.729605565039425530e+00 5.266220231769539462e-01
1.735895039821387043e+00 5.260811395710477401e-01
1.742184514603348555e+00 5.255194455827286726e-01
1.748473989385310068e+00 5.249369634311298327e-01
1.754763464167271803e+00 5.243337161577088512e-01
1.761052938949233315e+00 5.237097276253367406e-01
1.767342413731194828e+00 5.230650225173544277e-01
1.773631888513156341e+00 5.223996263365953130e-01
1.779921363295117853e+00 5.217135654043777437e-01
1.786210838077079366e+00 5.210068668594626251e-01
1.792500312859041101e+00 5.202795586569805009e-01
1.798789787641002613e+00 5.195316695673258822e-01
1.805079262422964126e+00 5.187632291750186031e-01
1.811368737204925639e+00 5.179742678775338671e-01
1.817658211986887151e+00 5.171648168840999871e-01
1.823947686768848664e+00 5.163349082144632618e-01
1.830237161550810177e+00 5.154845746976219889e-01
1.836526636332771911e+00 5.146138499705273928e-01
1.842816111114733424e+00 5.137227684767532443e-01
1.849105585896694937e+00 5.128113654651335063e-01
1.855395060678656449e+00 5.118796769883674491e-01
1.861684535460617962e+00 5.109277399015940135e-01
1.867974010242579475e+00 5.099555918609337546e-01
1.874263485024541209e+00 5.089632713219992555e-01
1.880552959806502722e+00 5.079508175383740110e-01
1.886842434588464235e+00 5.069182705600594474e-01
1.893131909370425747e+00 5.058656712318907456e-01
1.899421384152387260e+00 5.047930611919212440e-01
1.905710858934348773e+00 5.037004828697753123e-01
1.912000333716310507e+00 5.025879794849698046e-01
1.918289808498272020e+00 5.014555950452046496e-01
1.924579283280233533e+00 5.003033743446216874e-01
1.930868758062195045e+00 4.991313629620330317e-01
1.937158232844156558e+00 4.979396072591179001e-01
1.943447707626118071e+00 4.967281543785888598e-01
1.949737182408079583e+00 4.954970522423267631e-01
1.956026657190041318e+00 4.942463495494852643e-01
1.962316131972002831e+00 4.929760957745644157e-01
1.968605606753964343e+00 4.916863411654533444e-01
1.974895081535925856e+00 4.903771367414427873e-01
1.981184556317887369e+00 4.890485342912070932e-01
1.987474031099848881e+00 4.877005863707549738e-01
1.993763505881810616e+00 4.863333463013512215e-01
2.000052980663772129e+00 4.849468681674071191e-01
2.006342455445733641e+00 4.835412068143409292e-01
2.012631930227695154e+00 4.821164178464085182e-01
2.018921405009656667e+00 4.806725576245038378e-01
2.025210879791618179e+00 4.792096832639291537e-01
2.031500354573579692e+00 4.777278526321361851e-01
2.037789829355541205e+00 4.762271243464364923e-01
2.044079304137502717e+00 4.747075577716831640e-01
2.050368778919464230e+00 4.731692130179221967e-01
2.056658253701426187e+00 4.716121509380147292e-01
2.062947728483387699e+00 4.700364331252303018e-01
2.069237203265349212e+00 4.684421219108098611e-01
2.075526678047310725e+00 4.668292803615002318e-01
2.081816152829272237e+00 4.651979722770592796e-01
2.088105627611233750e+00 4.635482621877327070e-01
2.094395102393195263e+00 4.618802153517005404e-01
2.100684577175156775e+00 4.601938977524965280e-01
2.106974051957118288e+00 4.584893760963974496e-01
2.113263526739079801e+00 4.567667178097844505e-01
2.119553001521041313e+00 4.550259910364761184e-01
2.125842476303002826e+00 4.532672646350328072e-01
2.132131951084964339e+00 4.514906081760323708e-01
2.138421425866926295e+00 4.496960919393185319e-01
2.144710900648887808e+00 4.478837869112211045e-01
2.151000375430849321e+00 4.460537647817471862e-01
2.157289850212810833e+00 4.442060979417457589e-01
2.163579324994772346e+00 4.423408594800440907e-01
2.169868799776733859e+00 4.404581231805563268e-01
2.176158274558695371e+00 4.385579635193649906e-01
2.182447749340656884e+00 4.366404556617750066e-01
2.188737224122618397e+00 4.347056754593398575e-01
2.195026698904579909e+00 4.327536994468617615e-01
2.201316173686541422e+00 4.307846048393637051e-01
2.207605648468502935e+00 4.287984695290349979e-01
2.213895123250464891e+00 4.267953720821502928e-01
2.220184598032426404e+00 4.247753917359620712e-01
2.226474072814387917e+00 4.227386083955651519e-01
2.232763547596349429e+00 4.206851026307367181e-01
2.239053022378310942e+00 4.186149556727490340e-01
2.245342497160272455e+00 4.165282494111559597e-01
2.251631971942233967e+00 4.144250663905538201e-01
2.257921446724195480e+00 4.123054898073160723e-01
2.264210921506156993e+00 4.101696035063022716e-01
2.270500396288118505e+00 4.080174919775413356e-01
2.276789871070080018e+00 4.058492403528893844e-01
2.283079345852041531e+00 4.036649344026623232e-01
2.289368820634003043e+00 4.014646605322426121e-01
2.295658295415965000e+00 3.992485057786615554e-01
2.301947770197926513e+00 3.970165578071566670e-01
2.308237244979888025e+00 3.947689049077031664e-01
2.314526719761849538e+00 3.925056359915217730e-01
2.320816194543811051e+00 3.902268405875617407e-01
2.327105669325772563e+00 3.879326088389593030e-01
2.333395144107734076e+00 3.856230314994716357e-01
2.339684618889695589e+00 3.832981999298871179e-01
2.345974093671657101e+00 3.809582060944112225e-01
2.352263568453618614e+00 3.786031425570286491e-01
2.358553043235580127e+00 3.762331024778416966e-01
2.364842518017541639e+00 3.738481796093853782e-01
2.371131992799503152e+00 3.714484682929183879e-01
2.377421467581465109e+00 3.690340634546913079e-01
2.383710942363426621e+00 3.666050606021921121e-01
2.390000417145388134e+00 3.641615558203674108e-01
2.396289891927349647e+00 3.617036457678220462e-01
2.402579366709311159e+00 3.592314276729951517e-01
2.408868841491272672e+00 3.567449993303144495e-01
2.415158316273234185e+00 3.542444590963275131e-01
2.421447791055195697e+00 3.517299058858111560e-01
2.427737265837157210e+00 3.492014391678587293e-01
2.434026740619118723e+00 3.466591589619449909e-01
2.440316215401080235e+00 3.441031658339698818e-01
2.446605690183041748e+00 3.415335608922806521e-01
2.452895164965003261e+00 3.389504457836716722e-01
2.459184639746965217e+00 3.363539226893638157e-01
2.465474114528926730e+00 3.337440943209630806e-01
2.471763589310888243e+00 3.311210639163965630e-01
2.478053064092849755e+00 3.284849352358291119e-01
2.484342538874811268e+00 3.258358125575588904e-01
2.490632013656772781e+00 3.231738006738923974e-01
2.496921488438734293e+00 3.204990048869989505e-01
2.503210963220695806e+00 3.178115310047454622e-01
2.509500438002657319e+00 3.151114853365110102e-01
2.515789912784618831e+00 3.123989746889810903e-01
2.522079387566580344e+00 3.096741063619230516e-01
2.528368862348541857e+00 3.069369881439414360e-01
2.534658337130503369e+00 3.041877283082142225e-01
2.540947811912465326e+00 3.014264356082094753e-01
2.547237286694426839e+00 2.986532192733841740e-01
2.553526761476388351e+00 2.958681890048624474e-01
2.559816236258349864e+00 2.930714549710966010e-01
2.566105711040311377e+00 2.902631278035088247e-01
2.572395185822272889e+00 2.874433185921154710e-01
2.578684660604234402e+00 2.846121388811319597e-01
2.584974135386195915e+00 2.817697006645608626e-01
2.591263610168157427e+00 2.789161163817614475e-01
2.597553084950118940e+00 2.760514989130019581e-01
2.603842559732080453e+00 2.731759615749944081e-01
2.610132034514041965e+00 2.702896181164121669e-01
2.616421509296003478e+00 2.673925827133899480e-01
2.622710984077965435e+00 2.644849699650076991e-01
2.629000458859926947e+00 2.615668948887576173e-01
2.635289933641888460e+00 2.586384729159935114e-01
2.641579408423849973e+00 2.556998198873652317e-01
2.647868883205811485e+00 2.527510520482363909e-01
2.654158357987772998e+00 2.497922860440856818e-01
2.660447832769734511e+00 2.468236389158929012e-01
2.666737307551696023e+00 2.438452280955089591e-01
2.673026782333657536e+00 2.408571714010108167e-01
2.679316257115619049e+00 2.378595870320406591e-01
2.685605731897580561e+00 2.348525935651304686e-01
2.691895206679542074e+00 2.318363099490111934e-01
2.698184681461504031e+00 2.288108554999074284e-01
2.704474156243465544e+00 2.257763498968183569e-01
2.710763631025427056e+00 2.227329131767823711e-01
2.717053105807388569e+00 2.196806657301294541e-01
2.723342580589350082e+00 2.166197282957186832e-01
2.729632055371311594e+00 2.135502219561621340e-01
2.735921530153273107e+00 2.104722681330352119e-01
2.742211004935234619e+00 2.073859885820734383e-01
2.748500479717196132e+00 2.042915053883562482e-01
2.754789954499157645e+00 2.011889409614774360e-01
2.761079429281119157e+00 1.980784180307031683e-01
2.767368904063080670e+00 1.949600596401170061e-01
2.773658378845042183e+00 1.918339891437526035e-01
2.779947853627004140e+00 1.887003302007139727e-01
2.786237328408965652e+00 1.855592067702847570e-01
2.792526803190927165e+00 1.824107431070233487e-01
2.798816277972888678e+00 1.792550637558486260e-01
2.805105752754850190e+00 1.760922935471130324e-01
2.811395227536811703e+00 1.729225575916646107e-01
2.817684702318773216e+00 1.697459812758979891e-01
2.823974177100734728e+00 1.665626902567945156e-01
2.830263651882696241e+00 1.633728104569513173e-01
2.836553126664657754e+00 1.601764680596004242e-01
2.842842601446619266e+00 1.569737895036171504e-01
2.849132076228580779e+00 1.537649014785185120e-01
2.855421551010542291e+00 1.505499309194517910e-01
2.861711025792504248e+00 1.473290050021730246e-01
2.868000500574465761e+00 1.441022511380171678e-01
2.874289975356427274e+00 1.408697969688567364e-01
2.880579450138388786e+00 1.376317703620535404e-01
2.886868924920350299e+00 1.343882994054001745e-01
2.893158399702311812e+00 1.311395124020535985e-01
2.899447874484273324e+00 1.278855378654593367e-01
2.905737349266234837e+00 1.246265045142681133e-01
2.912026824048196350e+00 1.213625412672441062e-01
2.918316298830157862e+00 1.180937772381650680e-01
2.924605773612119375e+00 1.148203417307150642e-01
2.930895248394080888e+00 1.115423642333694954e-01
2.937184723176042400e+00 1.082599744142729720e-01
2.943474197958004357e+00 1.049733021161095986e-01
2.949763672739965870e+00 1.016824773509678176e-01
2.956053147521927382e+00 9.838763029519599634e-02
2.962342622303888895e+00 9.508889128425393467e-02
2.968632097085850408e+00 9.178639080755693347e-02
2.974921571867811920e+00 8.848025950331392386e-02
2.981211046649773433e+00 8.517062815335985082e-02
2.987500521431734946e+00 8.185762767798218653e-02
2.993789996213696458e+00 7.854138913074214245e-02
3.000079470995657971e+00 7.522204369329051066e-02
3.006368945777619484e+00 7.189972267017849528e-02
3.012658420559580996e+00 6.857455748366354797e-02
3.018947895341542953e+00 6.524667966851055434e-02
3.025237370123504466e+00 6.191622086678950920e-02
3.031526844905465978e+00 5.858331282266675960e-02
3.037816319687427491e+00 5.524808737719439505e-02
3.044105794469389004e+00 5.191067646309485001e-02
3.050395269251350516e+00 4.857121209954190499e-02
3.056684744033312029e+00 4.522982638693839180e-02
3.062974218815273542e+00 4.188665150169063739e-02
3.069263693597235054e+00 3.854181969097993099e-02
3.075553168379196567e+00 3.519546326753114629e-02
3.081842643161158080e+00 3.184771460437883783e-02
3.088132117943119592e+00 2.849870612963088107e-02
3.094421592725081105e+00 2.514857032122996133e-02
3.100711067507043062e+00 2.179743970171289791e-02
3.107000542289004574e+00 1.844544683296930887e-02
3.113290017070966087e+00 1.509272431099641099e-02
3.119579491852927600e+00 1.173940476065481534e-02
3.125868966634889112e+00 8.385620830422000141e-03
3.132158441416850625e+00 5.031505187145089708e-03
3.138447916198812138e+00 1.677190510792899575e-03
3.144737390980773650e+00 -1.677190510792532030e-03
3.151026865762735163e+00 -5.031505187144722814e-03
3.157316340544696676e+00 -8.385620830421632380e-03
3.163605815326658188e+00 -1.173940476065444757e-02
3.169895290108619701e+00 -1.509272431099604322e-02
3.176184764890581214e+00 -1.844544683296894458e-02
3.182474239672543170e+00 -2.179743970171276954e-02
3.188763714454504683e+00 -2.514857032122959704e-02
3.195053189236466196e+00 -2.849870612963051331e-02
3.201342664018427708e+00 -3.184771460437847701e-02
3.207632138800389221e+00 -3.519546326753077853e-02
3.213921613582350734e+00 -3.854181969097956323e-02
3.220211088364312246e+00 -4.188665150169026963e-02
3.226500563146273759e+00 -4.522982638693802404e-02
3.232790037928235272e+00 -4.857121209954154417e-02
3.239079512710196784e+00 -5.191067646309448919e-02
3.245368987492158297e+00 -5.524808737719403423e-02
3.251658462274119810e+00 -5.858331282266638490e-02
3.257947937056081322e+00 -6.191622086678914838e-02
3.264237411838043279e+00 -6.524667966851041556e-02
3.270526886620004792e+00 -6.857455748366317327e-02
3.276816361401966304e+00 -7.189972267017812058e-02
3.283105836183927817e+00 -7.522204369329016371e-02
3.289395310965889330e+00 -7.854138913074178163e-02
3.295684785747850842e+00 -8.185762767798181183e-02
3.301974260529812355e+00 -8.517062815335949000e-02
3.308263735311773868e+00 -8.848025950331356304e-02
3.314553210093735380e+00 -9.178639080755657265e-02
3.320842684875696893e+00 -9.508889128425358772e-02
3.327132159657658406e+00 -9.838763029519563552e-02
3.333421634439619918e+00 -1.016824773509674568e-01
3.339711109221581431e+00 -1.049733021161092239e-01
3.346000584003543388e+00 -1.082599744142725973e-01
3.352290058785504900e+00 -1.115423642333691345e-01
3.358579533567466413e+00 -1.148203417307146895e-01
3.364869008349427926e+00 -1.180937772381647072e-01
3.371158483131389438e+00 -1.213625412672437592e-01
3.377447957913350951e+00 -1.246265045142677663e-01
3.383737432695312464e+00 -1.278855378654589758e-01
3.390026907477273976e+00 -1.311395124020532377e-01
3.396316382259235489e+00 -1.343882994053998414e-01
3.402605857041197002e+00 -1.376317703620531796e-01
3.408895331823158514e+00 -1.408697969688563756e-01
3.415184806605120027e+00 -1.441022511380168070e-01
3.421474281387081540e+00 -1.473290050021726638e-01
3.427763756169043496e+00 -1.505499309194514579e-01
3.434053230951005009e+00 -1.537649014785181789e-01
3.440342705732966522e+00 -1.569737895036167896e-01
3.446632180514928034e+00 -1.601764680596000634e-01
3.452921655296889547e+00 -1.633728104569509565e-01
3.459211130078851060e+00 -1.665626902567941825e-01
3.465500604860812572e+00 -1.697459812758976561e-01
3.471790079642774085e+00 -1.729225575916642499e-01
3.478079554424735598e+00 -1.760922935471126716e-01
3.484369029206697110e+00 -1.792550637558482929e-01
3.490658503988658623e+00 -1.824107431070230156e-01
3.496947978770620136e+00 -1.855592067702843961e-01
3.503237453552582092e+00 -1.887003302007138617e-01
3.509526928334543605e+00 -1.918339891437522426e-01
3.515816403116505118e+00 -1.949600596401166452e-01
3.522105877898466630e+00 -1.980784180307028353e-01
3.528395352680428143e+00 -2.011889409614771029e-01
3.534684827462389656e+00 -2.042915053883558874e-01
3.540974302244351168e+00 -2.073859885820731053e-01
3.547263777026312681e+00 -2.104722681330348788e-01
3.553553251808274194e+00 -2.135502219561618009e-01
3.559842726590235706e+00 -2.166197282957183501e-01
3.566132201372197219e+00 -2.196806657301291210e-01
3.572421676154158732e+00 -2.227329131767820658e-01
3.578711150936120244e+00 -2.257763498968180516e-01
3.585000625718082201e+00 -2.288108554999073174e-01
3.591290100500043714e+00 -2.318363099490108326e-01
3.597579575282005226e+00 -2.348525935651301633e-01
3.603869050063966739e+00 -2.378595870320403538e-01
3.610158524845928252e+00 -2.408571714010104836e-01
3.616447999627889764e+00 -2.438452280955086260e-01
3.622737474409851277e+00 -2.468236389158925681e-01
3.629026949191812790e+00 -2.497922860440853765e-01
3.635316423973774302e+00 -2.527510520482360579e-01
3.641605898755735815e+00 -2.556998198873648986e-01
3.647895373537697328e+00 -2.586384729159931783e-01
3.654184848319658840e+00 -2.615668948887572842e-01
3.660474323101620353e+00 -2.644849699650074215e-01
3.666763797883582310e+00 -2.673925827133896704e-01
3.673053272665543822e+00 -2.702896181164118894e-01
3.679342747447505335e+00 -2.731759615749941306e-01
3.685632222229466848e+00 -2.760514989130016250e-01
3.691921697011428360e+00 -2.789161163817610589e-01
3.698211171793389873e+00 -2.817697006645605295e-01
3.704500646575351386e+00 -2.846121388811316821e-01
3.710790121357312898e+00 -2.874433185921151379e-01
3.717079596139274411e+00 -2.902631278035085471e-01
3.723369070921235924e+00 -2.930714549710962125e-01
3.729658545703197436e+00 -2.958681890048621699e-01
3.735948020485158949e+00 -2.986532192733838964e-01
3.742237495267120462e+00 -3.014264356082091423e-01
3.748526970049082419e+00 -3.041877283082138894e-01
3.754816444831043931e+00 -3.069369881439411585e-01
3.761105919613005444e+00 -3.096741063619227186e-01
3.767395394394966956e+00 -3.123989746889808128e-01
3.773684869176928469e+00 -3.151114853365107327e-01
3.779974343958889982e+00 -3.178115310047451847e-01
3.786263818740851494e+00 -3.204990048869986174e-01
3.792553293522813007e+00 -3.231738006738921198e-01
3.798842768304774520e+00 -3.258358125575586128e-01
3.805132243086736032e+00 -3.284849352358288344e-01
3.811421717868697545e+00 -3.311210639163962854e-01
3.817711192650659058e+00 -3.337440943209628030e-01
3.824000667432621015e+00 -3.363539226893636491e-01
3.830290142214582527e+00 -3.389504457836713391e-01
3.836579616996544040e+00 -3.415335608922803745e-01
3.842869091778505553e+00 -3.441031658339696042e-01
3.849158566560467065e+00 -3.466591589619447134e-01
3.855448041342428578e+00 -3.492014391678584517e-01
3.861737516124390091e+00 -3.517299058858109340e-01
3.868026990906351603e+00 -3.542444590963272355e-01
3.874316465688313116e+00 -3.567449993303141165e-01
3.880605940470274628e+00 -3.592314276729948186e-01
3.886895415252236141e+00 -3.617036457678217687e-01
3.893184890034197654e+00 -3.641615558203671887e-01
3.899474364816159166e+00 -3.666050606021918346e-01
3.905763839598121123e+00 -3.690340634546911414e-01
3.912053314380082636e+00 -3.714484682929180548e-01
3.918342789162044149e+00 -3.738481796093851006e-01
3.924632263944005661e+00 -3.762331024778414745e-01
3.930921738725967174e+00 -3.786031425570283160e-01
3.937211213507928687e+00 -3.809582060944109450e-01
3.943500688289890199e+00 -3.832981999298868958e-01
3.949790163071851712e+00 -3.856230314994714137e-01
3.956079637853813225e+00 -3.879326088389590255e-01
3.962369112635774737e+00 -3.902268405875615187e-01
3.968658587417736250e+00 -3.925056359915214954e-01
3.974948062199697763e+00 -3.947689049077029444e-01
3.981237536981659275e+00 -3.970165578071564449e-01
3.987527011763621232e+00 -3.992485057786614444e-01
3.993816486545582745e+00 -4.014646605322423900e-01
4.000105961327544257e+00 -4.036649344026621011e-01
4.006395436109505326e+00 -4.058492403528889958e-01
4.012684910891467283e+00 -4.080174919775411135e-01
4.018974385673428351e+00 -4.101696035063018830e-01
4.025263860455390308e+00 -4.123054898073159058e-01
4.031553335237352265e+00 -4.144250663905537091e-01
4.037842810019313333e+00 -4.165282494111557376e-01
4.044132284801275290e+00 -4.186149556727489229e-01
4.050421759583236359e+00 -4.206851026307364405e-01
4.056711234365198315e+00 -4.227386083955650964e-01
4.063000709147159384e+00 -4.247753917359618492e-01
4.069290183929121341e+00 -4.267953720821502372e-01
4.075579658711082409e+00 -4.287984695290346093e-01
4.081869133493044366e+00 -4.307846048393634275e-01
4.088158608275005435e+00 -4.327536994468614284e-01
4.094448083056967391e+00 -4.347056754593396355e-01
4.100737557838928460e+00 -4.366404556617746180e-01
4.107027032620890417e+00 -4.385579635193647685e-01
4.113316507402852373e+00 -4.404581231805562158e-01
4.119605982184813442e+00 -4.423408594800438687e-01
4.125895456966775399e+00 -4.442060979417457034e-01
4.132184931748736467e+00 -4.460537647817470197e-01
4.138474406530698424e+00 -4.478837869112210490e-01
4.144763881312659493e+00 -4.496960919393183098e-01
4.151053356094621449e+00 -4.514906081760321488e-01
4.157342830876582518e+00 -4.532672646350324186e-01
4.163632305658544475e+00 -4.550259910364759519e-01
4.169921780440505543e+00 -4.567667178097841174e-01
4.176211255222467500e+00 -4.584893760963972831e-01
4.182500730004428569e+00 -4.601938977524962504e-01
4.188790204786390525e+00 -4.618802153517003739e-01
4.195079679568352482e+00 -4.635482621877326515e-01
4.201369154350313551e+00 -4.651979722770591130e-01
4.207658629132275507e+00 -4.668292803615000652e-01
4.213948103914236576e+00 -4.684421219108096945e-01
4.220237578696198533e+00 -4.700364331252302463e-01
4.226527053478159601e+00 -4.716121509380145072e-01
4.232816528260121558e+00 -4.731692130179219746e-01
4.239106003042082627e+00 -4.747075577716828865e-01
4.245395477824044583e+00 -4.762271243464363812e-01
4.251684952606005652e+00 -4.777278526321359076e-01
4.257974427387967609e+00 -4.792096832639289872e-01
4.264263902169928677e+00 -4.806725576245035603e-01
4.270553376951890634e+00 -4.821164178464083516e-01
4.276842851733852591e+00 -4.835412068143408737e-01
4.283132326515813659e+00 -4.849468681674069526e-01
4.289421801297775616e+00 -4.863333463013511659e-01
4.295711276079736685e+00 -4.877005863707548072e-01
4.302000750861698641e+00 -4.890485342912069822e-01
4.308290225643659710e+00 -4.903771367414426208e-01
4.314579700425621667e+00 -4.916863411654532334e-01
4.320869175207582735e+00 -4.929760957745641936e-01
4.327158649989544692e+00 -4.942463495494851533e-01
4.333448124771505761e+00 -4.954970522423264856e-01
4.339737599553467717e+00 -4.967281543785886933e-01
4.346027074335428786e+00 -4.979396072591176226e-01
4.352316549117390743e+00 -4.991313629620329206e-01
4.358606023899352699e+00 -5.003033743446216874e-01
4.364895498681313768e+00 -5.014555950452045385e-01
4.371184973463275725e+00 -5.025879794849698046e-01
4.377474448245236793e+00 -5.037004828697752012e-01
4.383763923027198750e+00 -5.047930611919211330e-01
4.390053397809159819e+00 -5.058656712318905235e-01
4.396342872591121775e+00 -5.069182705600593364e-01
4.402632347373082844e+00 -5.079508175383737889e-01
4.408921822155044801e+00 -5.089632713219992555e-01
4.415211296937005869e+00 -5.099555918609336436e-01
4.421500771718967826e+00 -5.109277399015939025e-01
4.427790246500929783e+00 -5.118796769883673381e-01
4.434079721282890851e+00 -5.128113654651333952e-01
4.440369196064852808e+00 -5.137227684767532443e-01
4.446658670846813877e+00 -5.146138499705272817e-01
4.452948145628775833e+00 -5.154845746976218779e-01
4.459237620410736902e+00 -5.163349082144631508e-01
4.465527095192698859e+00 -5.171648168840998760e-01
4.471816569974659927e+00 -5.179742678775337561e-01
4.478106044756621884e+00 -5.187632291750186031e-01
4.484395519538582953e+00 -5.195316695673257712e-01
4.490684994320544909e+00 -5.202795586569805009e-01
4.496974469102505978e+00 -5.210068668594625141e-01
4.503263943884467935e+00 -5.217135654043776327e-01
4.509553418666429891e+00 -5.223996263365953130e-01
4.515842893448390960e+00 -5.230650225173543166e-01
4.522132368230352917e+00 -5.237097276253367406e-01
4.528421843012313985e+00 -5.243337161577087402e-01
4.534711317794275942e+00 -5.249369634311298327e-01
4.541000792576237011e+00 -5.255194455827285616e-01
4.547290267358198967e+00 -5.260811395710476290e-01
4.553579742140160036e+00 -5.266220231769539462e-01
4.559869216922121993e+00 -5.271420750045187065e-01
4.566158691704083061e+00 -5.276412744818630429e-01
4.572448166486045018e+00 -5.281196018619723764e-01
4.578737641268006087e+00 -5.285770382234769027e-01
4.585027116049968043e+00 -5.290135654714008817e-01
4.591316590831930000e+00 -5.294291663378773993e-01
4.597606065613891069e+00 -5.298238243828322647e-01
4.603895540395853025e+00 -5.301975239946341567e-01
4.610185015177814094e+00 -5.305502503907120193e-01
4.616474489959776051e+00 -5.308819896181399267e-01
4.622763964741737119e+00 -5.311927285541888644e-01
4.629053439523699076e+00 -5.314824549068460913e-01
4.635342914305660145e+00 -5.317511572153013066e-01
4.641632389087622101e+00 -5.319988248503997319e-01
4.647921863869583170e+00 -5.322254480150628853e-01
4.654211338651545127e+00 -5.324310177446762715e-01
4.660500813433506195e+00 -5.326155259074433213e-01
4.666790288215468152e+00 -5.327789652047077995e-01
4.673079762997430109e+00 -5.329213291712422418e-01
4.679369237779391177e+00 -5.330426121755035274e-01
4.685658712561353134e+00 -5.331428094198558121e-01
4.691948187343314203e+00 -5.332219169407604875e-01
4.698237662125276159e+00 -5.332799316089326114e-01
4.704527136907237228e+00 -5.333168511294649194e-01
4.710816611689199185e+00 -5.333326740419185308e-01
4.717106086471160253e+00 -5.333273997203806793e-01
4.723395561253122210e+00 -5.333010283734898049e-01
4.729685036035083279e+00 -5.332535610444267826e-01
4.735974510817045235e+00 -5.331849996108738443e-01
4.742263985599006304e+00 -5.330953467849406380e-01
4.748553460380968261e+00 -5.329846061130563140e-01
4.754842935162930218e+00 -5.328527819758300810e-01
4.761132409944891286e+00 -5.326998795878767901e-01
4.767421884726853243e+00 -5.325259049976118764e-01
4.773711359508814311e+00 -5.323308650870112180e-01
4.780000834290776268e+00 -5.321147675713393532e-01
4.786290309072737337e+00 -5.318776209988439474e-01
4.792579783854699293e+00 -5.316194347504181739e-01
4.798869258636660362e+00 -5.313402190392289004e-01
4.805158733418622319e+00 -5.310399849103133452e-01
4.811448208200583387e+00 -5.307187442401418709e-01
4.817737682982545344e+00 -5.303765097361479164e-01
4.824027157764506413e+00 -5.300132949362261758e-01
4.830316632546468369e+00 -5.296291142081960279e-01
4.836606107328430326e+00 -5.292239827492338788e-01
4.842895582110391395e+00 -5.287979165852718655e-01
4.849185056892353352e+00 -5.283509325703634740e-01
4.855474531674314420e+00 -5.278830483860177392e-01
4.861764006456276377e+00 -5.273942825404989154e-01
4.868053481238237445e+00 -5.268846543680949512e-01
4.874342956020199402e+00 -5.263541840283518791e-01
4.880632430802160471e+00 -5.258028925052776748e-01
4.886921905584122428e+00 -5.252308016065109220e-01
4.893211380366083496e+00 -5.246379339624587246e-01
4.899500855148045453e+00 -5.240243130254014225e-01
4.905790329930006521e+00 -5.233899630685650006e-01
4.912079804711968478e+00 -5.227349091851608565e-01
4.918369279493930435e+00 -5.220591772873927061e-01
4.924658754275891503e+00 -5.213627941054326254e-01
4.930948229057853460e+00 -5.206457871863623410e-01
4.937237703839814529e+00 -5.199081848930848793e-01
4.943527178621776486e+00 -5.191500164032013531e-01
4.949816653403737554e+00 -5.183713117078578847e-01
4.956106128185699511e+00 -5.175721016105583328e-01
4.962395602967660579e+00 -5.167524177259463780e-01
4.968685077749622536e+00 -5.159122924785547459e-01
4.974974552531583605e+00 -5.150517591015224550e-01
4.981264027313545562e+00 -5.141708516352803127e-01
4.987553502095506630e+00 -5.132696049262045479e-01
4.993842976877468587e+00 -5.123480546252379142e-01
5.000132451659430544e+00 -5.114062371864798173e-01
5.006421926441391612e+00 -5.104441898657444687e-01
5.012711401223353569e+00 -5.094619507190861762e-01
5.019000876005314637e+00 -5.084595586012956581e-01
5.025290350787276594e+00 -5.074370531643608295e-01
5.031579825569237663e+00 -5.063944748559005005e-01
5.037869300351199620e+00 -5.053318649175625454e-01
5.044158775133160688e+00 -5.042492653833938743e-01
5.050448249915122645e+00 -5.031467190781766519e-01
5.056737724697083713e+00 -5.020242696157350970e-01
5.063027199479045670e+00 -5.008819613972095297e-01
5.069316674261006739e+00 -4.997198396093003314e-01
5.075606149042968696e+00 -4.985379502224805970e-01
5.081895623824930652e+00 -4.973363399891772008e-01
5.088185098606891721e+00 -4.961150564419223308e-01
5.094474573388853678e+00 -4.948741478914716052e-01
5.100764048170814746e+00 -4.936136634248949884e-01
5.107053522952776703e+00 -4.923336529036332343e-01
5.113342997734737772e+00 -4.910341669615270743e-01
5.119632472516699728e+00 -4.897152570028127649e-01
5.125921947298660797e+00 -4.883769752000902686e-01
5.132211422080622754e+00 -4.870193744922577395e-01
5.138500896862583822e+00 -4.856425085824190857e-01
5.144790371644545779e+00 -4.842464319357579483e-01
5.151079846426506847e+00 -4.828311997773849784e-01
5.157369321208468804e+00 -4.813968680901515307e-01
5.163658795990430761e+00 -4.799434936124363227e-01
5.169948270772391830e+00 -4.784711338359008970e-01
5.176237745554353786e+00 -4.769798470032144411e-01
5.182527220336314855e+00 -4.754696921057514625e-01
5.188816695118276812e+00 -4.739407288812564345e-01
5.195106169900237880e+00 -4.723930178114824074e-01
5.201395644682199837e+00 -4.708266201197970902e-01
5.207685119464160906e+00 -4.692415977687624529e-01
5.213974594246122862e+00 -4.676380134576819114e-01
5.220264069028083931e+00 -4.660159306201220319e-01
5.226553543810045888e+00 -4.643754134214013729e-01
5.232843018592006956e+00 -4.627165267560541806e-01
5.239132493373968913e+00 -4.610393362452613331e-01
5.245421968155930870e+00 -4.593439082342563595e-01
5.251711442937891938e+00 -4.576303097897000960e-01
5.258000917719853895e+00 -4.558986086970271412e-01
5.264290392501814964e+00 -4.541488734577661668e-01
5.270579867283776920e+00 -4.523811732868279201e-01
5.276869342065737989e+00 -4.505955781097696344e-01
5.283158816847699946e+00 -4.487921585600267993e-01
5.289448291629661014e+00 -4.469709859761209492e-01
5.295737766411622971e+00 -4.451321323988359224e-01
5.302027241193584040e+00 -4.432756705683700837e-01
5.308316715975545996e+00 -4.414016739214566831e-01
5.314606190757507953e+00 -4.395102165884609557e-01
5.320895665539469022e+00 -4.376013733904467462e-01
5.327185140321430978e+00 -4.356752198362161543e-01
5.333474615103392047e+00 -4.337318321193243675e-01
5.339764089885354004e+00 -4.317712871150634624e-01
5.346053564667315072e+00 -4.297936623774236686e-01
5.352343039449277029e+00 -4.277990361360233251e-01
5.358632514231238098e+00 -4.257874872930166865e-01
5.364921989013200054e+00 -4.237590954199699778e-01
5.371211463795161123e+00 -4.217139407547168539e-01
5.377500938577123080e+00 -4.196521041981813860e-01
5.383790413359084148e+00 -4.175736673111805075e-01
5.390079888141046105e+00 -4.154787123111954306e-01
5.396369362923008062e+00 -4.133673220691208572e-01
5.402658837704969130e+00 -4.112395801059866574e-01
5.408948312486931087e+00 -4.090955705896526240e-01
5.415237787268892156e+00 -4.069353783314813566e-01
5.421527262050854112e+00 -4.047590887829807804e-01
5.427816736832815181e+00 -4.025667880324262926e-01
5.434106211614777138e+00 -4.003585628014529885e-01
5.440395686396738206e+00 -3.981345004416279587e-01
5.446685161178700163e+00 -3.958946889309917228e-01
5.452974635960661232e+00 -3.936392168705810102e-01
5.459264110742623188e+00 -3.913681734809215662e-01
5.465553585524584257e+00 -3.890816485985007511e-01
5.471843060306546214e+00 -3.867797326722119955e-01
5.478132535088508170e+00 -3.844625167597786608e-01
5.484422009870469239e+00 -3.821300925241511992e-01
5.490711484652431196e+00 -3.797825522298802770e-01
5.497000959434392264e+00 -3.774199887394691921e-01
5.503290434216354221e+00 -3.750424955096981483e-01
5.509579908998315290e+00 -3.726501665879295433e-01
5.515869383780277246e+00 -3.702430966083853914e-01
5.522158858562238315e+00 -3.678213807884065933e-01
5.528448333344200272e+00 -3.653851149246832297e-01
5.534737808126161340e+00 -3.629343953894682562e-01
5.541027282908123297e+00 -3.604693191267622776e-01
5.547316757690084366e+00 -3.579899836484817799e-01
5.553606232472046322e+00 -3.554964870305986069e-01
5.559895707254008279e+00 -3.529889279092629506e-01
5.566185182035969348e+00 -3.504674054769007507e-01
5.572474656817931304e+00 -3.479320194782885567e-01
5.578764131599892373e+00 -3.453828702066103484e-01
5.585053606381854330e+00 -3.428200584994877120e-01
5.591343081163815398e+00 -3.402436857349933064e-01
5.597632555945777355e+00 -3.376538538276380730e-01
5.603922030727738424e+00 -3.350506652243429029e-01
5.610211505509700380e+00 -3.324342229003823257e-01
5.616500980291661449e+00 -3.298046303553151537e-01
5.622790455073623406e+00 -3.271619916088864266e-01
5.629079929855584474e+00 -3.245064111969161447e-01
5.635369404637546431e+00 -3.218379941671608013e-01
5.641658879419508388e+00 -3.191568460751609826e-01
5.647948354201469456e+00 -3.164630729800644304e-01
5.654237828983431413e+00 -3.137567814404294553e-01
5.660527303765392482e+00 -3.110380785100126944e-01
5.666816778547354438e+00 -3.083070717335311683e-01
5.673106253329315507e+00 -3.055638691424109044e-01
5.679395728111277464e+00 -3.028085792505109120e-01
5.685685202893238532e+00 -3.000413110498334479e-01
5.691974677675200489e+00 -2.972621740062093010e-01
5.698264152457161558e+00 -2.944712780549711417e-01
5.704553627239123514e+00 -2.916687335966015038e-01
5.710843102021084583e+00 -2.888546514923684416e-01
5.717132576803046540e+00 -2.860291430599375406e-01
5.723422051585008496e+00 -2.831923200689708819e-01
5.729711526366969565e+00 -2.803442947367046356e-01
5.736001001148931522e+00 -2.774851797235088346e-01
5.742290475930892590e+00 -2.746150881284337708e-01
5.748579950712854547e+00 -2.717341334847324097e-01
5.754869425494815616e+00 -2.688424297553734799e-01
5.761158900276777572e+00 -2.659400913285289714e-01
5.767448375058738641e+00 -2.630272330130533631e-01
5.773737849840700598e+00 -2.601039700339385918e-01
5.780027324622661666e+00 -2.571704180277591956e-01
5.786316799404623623e+00 -2.542266930380948642e-01
5.792606274186584692e+00 -2.512729115109433309e-01
5.798895748968546648e+00 -2.483091902901106984e-01
5.805185223750508605e+00 -2.453356466125925783e-01
5.811474698532469674e+00 -2.423523981039349129e-01
5.817764173314431631e+00 -2.393595627735799203e-01
5.824053648096392699e+00 -2.363572590102009097e-01
5.830343122878354656e+00 -2.333456055770157800e-01
5.836632597660315724e+00 -2.303247216070922754e-01
5.842922072442277681e+00 -2.272947265986323129e-01
5.849211547224238750e+00 -2.242557404102480390e-01
5.855501022006200706e+00 -2.212078832562172637e-01
5.861790496788161775e+00 -2.181512757017315951e-01
5.868079971570123732e+00 -2.150860386581235628e-01
5.874369446352084800e+00 -2.120122933780873853e-01
5.880658921134046757e+00 -2.089301614508788374e-01
5.886948395916008714e+00 -2.058397647975087341e-01
5.893237870697969782e+00 -2.027412256659185674e-01
5.899527345479931739e+00 -1.996346666261435143e-01
5.905816820261892808e+00 -1.965202105654669795e-01
5.912106295043854765e+00 -1.933979806835558479e-01
5.918395769825815833e+00 -1.902681004875906579e-01
5.924685244607777790e+00 -1.871306937873764564e-01
5.930974719389738858e+00 -1.839858846904487144e-01
5.937264194171700815e+00 -1.808337975971603395e-01
5.943553668953661884e+00 -1.776745571957644987e-01
5.949843143735623840e+00 -1.745082884574784554e-01
5.956132618517584909e+00 -1.713351166315437990e-01
5.962422093299546866e+00 -1.681551672402682995e-01
5.968711568081508823e+00 -1.649685660740634885e-01
5.975001042863469891e+00 -1.617754391864678620e-01
5.981290517645431848e+00 -1.585759128891586767e-01
5.987579992427392916e+00 -1.553701137469588878e-01
5.993869467209354873e+00 -1.521581685728267408e-01
6.000158941991315942e+00 -1.489402044228431143e-01
6.006448416773277899e+00 -1.457163485911819878e-01
6.012737891555238967e+00 -1.424867286050784942e-01
6.019027366337200924e+00 -1.392514722197806254e-01
6.025316841119161992e+00 -1.360107074134994098e-01
6.031606315901123949e+00 -1.327645623823424936e-01
6.037895790683085906e+00 -1.295131655352465549e-01
6.044185265465046974e+00 -1.262566454888962020e-01
6.050474740247008931e+00 -1.229951310626348771e-01
6.056764215028970000e+00 -1.197287512733724163e-01
6.063053689810931957e+00 -1.164576353304777184e-01
6.069343164592893025e+00 -1.131819126306712886e-01
6.075632639374854982e+00 -1.099017127529028914e-01
6.081922114156816050e+00 -1.066171654532295648e-01
6.088211588938778007e+00 -1.033284006596789789e-01
6.094501063720739076e+00 -1.000355484671136275e-01
6.100790538502701033e+00 -9.673873913208083652e-02
6.107080013284662101e+00 -9.343810306766398011e-02
6.113369488066624058e+00 -9.013377083831980441e-02
6.119658962848586015e+00 -8.682587315471707035e-02
6.125948437630547083e+00 -8.351454086856445469e-02
6.132237912412509040e+00 -8.019990496743303887e-02
6.138527387194470109e+00 -7.688209656957815941e-02
6.144816861976432065e+00 -7.356124691874875443e-02
6.151106336758393134e+00 -7.023748737899969397e-02
6.157395811540355091e+00 -6.691094942949143975e-02
6.163685286322316159e+00 -6.358176465929292476e-02
6.169974761104278116e+00 -6.025006476217242835e-02
6.176264235886239184e+00 -5.691598153139192789e-02
6.182553710668201141e+00 -5.357964685448986242e-02
6.188843185450162210e+00 -5.024119270806787912e-02
6.195132660232124167e+00 -4.690075115256633204e-02
6.201422135014086123e+00 -4.355845432704365944e-02
6.207711609796047192e+00 -4.021443444394788569e-02
6.214001084578009149e+00 -3.686882378388524339e-02
6.220290559359970217e+00 -3.352175469039078010e-02
6.226580034141932174e+00 -3.017335956468944827e-02
6.232869508923893243e+00 -2.682377086046241685e-02
6.239158983705855199e+00 -2.347312107860378624e-02
6.245448458487816268e+00 -2.012154276198298286e-02
6.251737933269778225e+00 -1.676916849019792488e-02
6.258027408051739293e+00 -1.341613087433431162e-02
6.264316882833701250e+00 -1.006256255171609180e-02
6.270606357615662318e+00 -6.708596180662463118e-03
6.276895832397624275e+00 -3.354364435236481708e-03
6.283185307179586232e+00 -1.306289919090509825e-16


==> figures/data/2D_double_cylinder/double_cylinder_exact_inner_y_forcing.txt <==
0.000000000000000000e+00 -5.333333333333332149e-01
6.289474781961547356e-03 -5.333227847032976365e-01
1.257894956392309471e-02 -5.332911392304667819e-01
1.886842434588464207e-02 -5.332383981666521944e-01
2.515789912784618942e-02 -5.331645635981512310e-01
3.144737390980773678e-02 -5.330696384456646841e-01
3.773684869176928414e-02 -5.329536264641812071e-01
4.402632347373083149e-02 -5.328165322428288775e-01
5.031579825569237885e-02 -5.326583612046935645e-01
5.660527303765392620e-02 -5.324791196066042120e-01
6.289474781961547356e-02 -5.322788145388858139e-01
6.918422260157702786e-02 -5.320574539250786383e-01
7.547369738353856827e-02 -5.318150465216245903e-01
8.176317216550010869e-02 -5.315516019175213769e-01
8.805264694746166299e-02 -5.312671305339428107e-01
9.434212172942321728e-02 -5.309616436238263626e-01
1.006315965113847577e-01 -5.306351532714285169e-01
1.069210712933462981e-01 -5.302876723918468205e-01
1.132105460753078524e-01 -5.299192147305080702e-01
1.195000208572694067e-01 -5.295297948626258577e-01
1.257894956392309471e-01 -5.291194281926230314e-01
1.320789704211924875e-01 -5.286881309535227391e-01
1.383684452031540557e-01 -5.282359202063063863e-01
1.446579199851155961e-01 -5.277628138392382873e-01
1.509473947670771365e-01 -5.272688305671586750e-01
1.572368695490386770e-01 -5.267539899307429607e-01
1.635263443310002174e-01 -5.262183122957290182e-01
1.698158191129617856e-01 -5.256618188521110513e-01
1.761052938949233260e-01 -5.250845316133022633e-01
1.823947686768848664e-01 -5.244864734152632213e-01
1.886842434588464346e-01 -5.238676679155989113e-01
1.949737182408079750e-01 -5.232281395926228207e-01
2.012631930227695154e-01 -5.225679137443889344e-01
2.075526678047310558e-01 -5.218870164876903139e-01
2.138421425866925962e-01 -5.211854747570269231e-01
2.201316173686541644e-01 -5.204633163035391474e-01
2.264210921506157048e-01 -5.197205696939108943e-01
2.327105669325772452e-01 -5.189572643092392745e-01
2.390000417145388134e-01 -5.181734303438719769e-01
2.452895164965003538e-01 -5.173690988042136674e-01
2.515789912784618942e-01 -5.165443015074984157e-01
2.578684660604234624e-01 -5.156990710805323674e-01
2.641579408423849751e-01 -5.148334409584016669e-01
2.704474156243465433e-01 -5.139474453831511802e-01
2.767368904063081114e-01 -5.130411194024291355e-01
2.830263651882696241e-01 -5.121144988681010091e-01
2.893158399702311923e-01 -5.111676204348312158e-01
2.956053147521927049e-01 -5.102005215586333797e-01
3.018947895341542731e-01 -5.092132404953884084e-01
3.081842643161158413e-01 -5.082058162993314809e-01
3.144737390980773539e-01 -5.071782888215067286e-01
3.207632138800389221e-01 -5.061306987081911624e-01
3.270526886620004348e-01 -5.050630873992869585e-01
3.333421634439620029e-01 -5.039754971266816597e-01
3.396316382259235711e-01 -5.028679709125781772e-01
3.459211130078850838e-01 -5.017405525677923750e-01
3.522105877898466519e-01 -5.005932866900209000e-01
3.585000625718082201e-01 -4.994262186620758159e-01
3.647895373537697328e-01 -4.982393946500904280e-01
3.710790121357313009e-01 -4.970328616016926881e-01
3.773684869176928691e-01 -4.958066672441476808e-01
3.836579616996543818e-01 -4.945608600824704659e-01
3.899474364816159500e-01 -4.932954893975065591e-01
3.962369112635774626e-01 -4.920106052439832123e-01
4.025263860455390308e-01 -4.907062584485286094e-01
4.088158608275005990e-01 -4.893825006076620299e-01
4.151053356094621116e-01 -4.880393840857524257e-01
4.213948103914236798e-01 -4.866769620129471896e-01
4.276842851733851925e-01 -4.852952882830701697e-01
4.339737599553467606e-01 -4.838944175514902635e-01
4.402632347373083288e-01 -4.824744052329588695e-01
4.465527095192698415e-01 -4.810353074994183076e-01
4.528421843012314096e-01 -4.795771812777794851e-01
4.591316590831929778e-01 -4.781000842476701984e-01
4.654211338651544905e-01 -4.766040748391531245e-01
4.717106086471160586e-01 -4.750892122304150034e-01
4.780000834290776268e-01 -4.735555563454255101e-01
4.842895582110391395e-01 -4.720031678515664852e-01
4.905790329930007077e-01 -4.704321081572326868e-01
4.968685077749622203e-01 -4.688424394094020120e-01
5.031579825569237885e-01 -4.672342244911776299e-01
5.094474573388853011e-01 -4.656075270193003046e-01
5.157369321208469248e-01 -4.639624113416317419e-01
5.220264069028084375e-01 -4.622989425346094583e-01
5.283158816847699502e-01 -4.606171864006722849e-01
5.346053564667315738e-01 -4.589172094656573386e-01
5.408948312486930865e-01 -4.571990789761688490e-01
5.471843060306545992e-01 -4.554628628969176751e-01
5.534737808126162228e-01 -4.537086299080326790e-01
5.597632555945777355e-01 -4.519364494023445644e-01
5.660527303765392482e-01 -4.501463914826400736e-01
5.723422051585007608e-01 -4.483385269588895938e-01
5.786316799404623845e-01 -4.465129273454456205e-01
5.849211547224238972e-01 -4.446696648582140754e-01
5.912106295043854098e-01 -4.428088124117976476e-01
5.975001042863470335e-01 -4.409304436166113228e-01
6.037895790683085462e-01 -4.390346327759707123e-01
6.100790538502700588e-01 -4.371214548831527380e-01
6.163685286322316825e-01 -4.351909856184290049e-01
6.226580034141931952e-01 -4.332433013460724180e-01
6.289474781961547079e-01 -4.312784791113359328e-01
6.352369529781163315e-01 -4.292965966374051590e-01
6.415264277600778442e-01 -4.272977323223238755e-01
6.478159025420393569e-01 -4.252819652358927338e-01
6.541053773240008695e-01 -4.232493751165412044e-01
6.603948521059624932e-01 -4.212000423681738215e-01
6.666843268879240059e-01 -4.191340480569891724e-01
6.729738016698855185e-01 -4.170514739082735733e-01
6.792632764518471422e-01 -4.149524023031676556e-01
6.855527512338086549e-01 -4.128369162754083055e-01
6.918422260157701675e-01 -4.107050995080432365e-01
6.981317007977317912e-01 -4.085570363301215258e-01
7.044211755796933039e-01 -4.063928117133573381e-01
7.107106503616548165e-01 -4.042125112687684485e-01
7.170001251436164402e-01 -4.020162212432903392e-01
7.232895999255779529e-01 -3.998040285163639296e-01
7.295790747075394655e-01 -3.975760205964992133e-01
7.358685494895010892e-01 -3.953322856178133615e-01
7.421580242714626019e-01 -3.930729123365446220e-01
7.484474990534241146e-01 -3.907979901275411838e-01
7.547369738353857382e-01 -3.885076089807257271e-01
7.610264486173472509e-01 -3.862018594975360486e-01
7.673159233993087636e-01 -3.838808328873404840e-01
7.736053981812702762e-01 -3.815446209638302943e-01
7.798948729632318999e-01 -3.791933161413878484e-01
7.861843477451934126e-01 -3.768270114314305475e-01
7.924738225271549252e-01 -3.744458004387319905e-01
7.987632973091165489e-01 -3.720497773577188250e-01
8.050527720910780616e-01 -3.696390369687450606e-01
8.113422468730395742e-01 -3.672136746343424019e-01
8.176317216550011979e-01 -3.647737862954482657e-01
8.239211964369627106e-01 -3.623194684676104282e-01
8.302106712189242232e-01 -3.598508182371693565e-01
8.365001460008858469e-01 -3.573679332574171696e-01
8.427896207828473596e-01 -3.548709117447356176e-01
8.490790955648088723e-01 -3.523598524747100225e-01
8.553685703467703849e-01 -3.498348547782227369e-01
8.616580451287320086e-01 -3.472960185375230102e-01
8.679475199106935213e-01 -3.447434441822769258e-01
8.742369946926550339e-01 -3.421772326855937463e-01
8.805264694746166576e-01 -3.395974855600322195e-01
8.868159442565781703e-01 -3.370043048535850683e-01
8.931054190385396829e-01 -3.343977931456418307e-01
8.993948938205013066e-01 -3.317780535429311617e-01
9.056843686024628193e-01 -3.291451896754427620e-01
9.119738433844243319e-01 -3.264993056923272130e-01
9.182633181663859556e-01 -3.238405062577768279e-01
9.245527929483474683e-01 -3.211688965468850188e-01
9.308422677303089809e-01 -3.184845822414859584e-01
9.371317425122706046e-01 -3.157876695259738686e-01
9.434212172942321173e-01 -3.130782650831032132e-01
9.497106920761936300e-01 -3.103564760897680186e-01
9.560001668581552536e-01 -3.076224102127624871e-01
9.622896416401167663e-01 -3.048761756045219595e-01
9.685791164220782790e-01 -3.021178808988447262e-01
9.748685912040397916e-01 -2.993476352065947421e-01
9.811580659860014153e-01 -2.965655481113853020e-01
9.874475407679629280e-01 -2.937717296652447296e-01
9.937370155499244406e-01 -2.909662903842623605e-01
1.000026490331886064e+00 -2.881493412442169832e-01
1.006315965113847577e+00 -2.853209936761875176e-01
1.012605439895809090e+00 -2.824813595621442630e-01
1.018894914677770602e+00 -2.796305512305236052e-01
1.025184389459732115e+00 -2.767686814517844596e-01
1.031473864241693850e+00 -2.738958634339475062e-01
1.037763339023655362e+00 -2.710122108181168832e-01
1.044052813805616875e+00 -2.681178376739848934e-01
1.050342288587578388e+00 -2.652128584953195034e-01
1.056631763369539900e+00 -2.622973881954355768e-01
1.062921238151501413e+00 -2.593715421026489554e-01
1.069210712933463148e+00 -2.564354359557144969e-01
1.075500187715424660e+00 -2.534891858992479596e-01
1.081789662497386173e+00 -2.505329084791310668e-01
1.088079137279347686e+00 -2.475667206379019436e-01
1.094368612061309198e+00 -2.445907397101285130e-01
1.100658086843270711e+00 -2.416050834177675410e-01
1.106947561625232446e+00 -2.386098698655076400e-01
1.113237036407193958e+00 -2.356052175360976442e-01
1.119526511189155471e+00 -2.325912452856591928e-01
1.125815985971116984e+00 -2.295680723389856570e-01
1.132105460753078496e+00 -2.265358182848255242e-01
1.138394935535040009e+00 -2.234946030711520149e-01
1.144684410317001522e+00 -2.204445470004181840e-01
1.150973885098963256e+00 -2.173857707247979498e-01
1.157263359880924769e+00 -2.143183952414139393e-01
1.163552834662886282e+00 -2.112425418875502892e-01
1.169842309444847794e+00 -2.081583323358536242e-01
1.176131784226809307e+00 -2.050658885895195183e-01
1.182421259008770820e+00 -2.019653329774667716e-01
1.188710733790732554e+00 -1.988567881494978928e-01
1.195000208572694067e+00 -1.957403770714481739e-01
1.201289683354655580e+00 -1.926162230203206094e-01
1.207579158136617092e+00 -1.894844495794099637e-01
1.213868632918578605e+00 -1.863451806334138761e-01
1.220158107700540118e+00 -1.831985403635324472e-01
1.226447582482501630e+00 -1.800446532425559465e-01
1.232737057264463365e+00 -1.768836440299408064e-01
1.239026532046424878e+00 -1.737156377668749585e-01
1.245316006828386390e+00 -1.705407597713308188e-01
1.251605481610347903e+00 -1.673591356331086411e-01
1.257894956392309416e+00 -1.641708912088681860e-01
1.264184431174270928e+00 -1.609761526171503421e-01
1.270473905956232663e+00 -1.577750462333879500e-01
1.276763380738194176e+00 -1.545676986849073009e-01
1.283052855520155688e+00 -1.513542368459183385e-01
1.289342330302117201e+00 -1.481347878324963396e-01
1.295631805084078714e+00 -1.449094789975534370e-01
1.301921279866040226e+00 -1.416784379258007598e-01
1.308210754648001739e+00 -1.384417924287017487e-01
1.314500229429963474e+00 -1.351996705394158671e-01
1.320789704211924986e+00 -1.319522005077346516e-01
1.327079178993886499e+00 -1.286995107950076600e-01
1.333368653775848012e+00 -1.254417300690613968e-01
1.339658128557809524e+00 -1.221789871991093984e-01
1.345947603339771037e+00 -1.189114112506545889e-01
1.352237078121732772e+00 -1.156391314803835585e-01
1.358526552903694284e+00 -1.123622773310540696e-01
1.364816027685655797e+00 -1.090809784263738480e-01
1.371105502467617310e+00 -1.057953645658736008e-01
1.377394977249578822e+00 -1.025055657197722903e-01
1.383684452031540335e+00 -9.921171202383584353e-02
1.389973926813502070e+00 -9.591393377422925692e-02
1.396263401595463582e+00 -9.261236142236287106e-02
1.402552876377425095e+00 -8.930712556973137428e-02
1.408842351159386608e+00 -8.599835696274793495e-02
1.415131825941348120e+00 -8.268618648757226908e-02
1.421421300723309633e+00 -7.937074516493290710e-02
1.427710775505271146e+00 -7.605216414494457566e-02
1.434000250287232880e+00 -7.273057470191998664e-02
1.440289725069194393e+00 -6.940610822917747669e-02
1.446579199851155906e+00 -6.607889623384276268e-02
1.452868674633117418e+00 -6.274907033164731085e-02
1.459158149415078931e+00 -5.941676224172184884e-02
1.465447624197040444e+00 -5.608210378138586694e-02
1.471737098979002178e+00 -5.274522686093324753e-02
1.478026573760963691e+00 -4.940626347841461236e-02
1.484316048542925204e+00 -4.606534571441520121e-02
1.490605523324886716e+00 -4.272260572683052315e-02
1.496894998106848229e+00 -3.937817574563846207e-02
1.503184472888809742e+00 -3.603218806766859267e-02
1.509473947670771476e+00 -3.268477505136872796e-02
1.515763422452732989e+00 -2.933606911156967992e-02
1.522052897234694502e+00 -2.598620271424654377e-02
1.528342372016656014e+00 -2.263530837127917389e-02
1.534631846798617527e+00 -1.928351863521023807e-02
1.540921321580579040e+00 -1.593096609400180413e-02
1.547210796362540552e+00 -1.257778336579048507e-02
1.553500271144502287e+00 -9.224103093641321249e-03
1.559789745926463800e+00 -5.870057940301231549e-03
1.566079220708425312e+00 -2.515780582950518599e-03
1.572368695490386825e+00 8.385962920450205915e-04
1.578658170272348338e+00 4.192939994382932460e-03
1.584947645054309850e+00 7.547117835072986343e-03
1.591237119836271585e+00 1.090099713168611768e-02
1.597526594618233098e+00 1.425444521360252730e-02
1.603816069400194610e+00 1.760732942726048189e-02
1.610105544182156123e+00 2.095951714140327493e-02
1.616395018964117636e+00 2.431087575232588477e-02
1.622684493746079148e+00 2.766127268912042109e-02
1.628973968528040661e+00 3.101057541892028591e-02
1.635263443310002396e+00 3.435865145214295896e-02
1.641552918091963909e+00 3.770536834773040996e-02
1.647842392873925421e+00 4.105059371838891413e-02
1.654131867655886934e+00 4.439419523582536359e-02
1.660421342437848446e+00 4.773604063598205910e-02
1.666710817219809959e+00 5.107599772426862222e-02
1.673000292001771694e+00 5.441393438079147188e-02
1.679289766783733207e+00 5.774971856557957472e-02
1.685579241565694719e+00 6.108321832380839145e-02
1.691868716347656232e+00 6.441430179101916009e-02
1.698158191129617745e+00 6.774283719833520956e-02
1.704447665911579257e+00 7.106869287767435261e-02
1.710737140693540770e+00 7.439173726695746947e-02
1.717026615475502505e+00 7.771183891531269206e-02
1.723316090257464017e+00 8.102886648827489768e-02
1.729605565039425530e+00 8.434268877298166378e-02
1.735895039821387043e+00 8.765317468336314422e-02
1.742184514603348555e+00 9.096019326532769900e-02
1.748473989385310068e+00 9.426361370194204226e-02
1.754763464167271803e+00 9.756330531860614441e-02
1.761052938949233315e+00 1.008591375882219310e-01
1.767342413731194828e+00 1.041509801363572352e-01
1.773631888513156341e+00 1.074387027464026589e-01
1.779921363295117853e+00 1.107221753647226470e-01
1.786210838077079366e+00 1.140012681058001770e-01
1.792500312859041101e+00 1.172758512573746914e-01
1.798789787641002613e+00 1.205457952855727433e-01
1.805079262422964126e+00 1.238109708400327441e-01
1.811368737204925639e+00 1.270712487590212048e-01
1.817658211986887151e+00 1.303265000745422175e-01
1.823947686768848664e+00 1.335765960174390421e-01
1.830237161550810177e+00 1.368214080224878504e-01
1.836526636332771911e+00 1.400608077334836166e-01
1.842816111114733424e+00 1.432946670083170004e-01
1.849105585896694937e+00 1.465228579240440421e-01
1.855395060678656449e+00 1.497452527819461698e-01
1.861684535460617962e+00 1.529617241125812988e-01
1.867974010242579475e+00 1.561721446808266855e-01
1.874263485024541209e+00 1.593763874909117917e-01
1.880552959806502722e+00 1.625743257914415985e-01
1.886842434588464235e+00 1.657658330804111790e-01
1.893131909370425747e+00 1.689507831102093349e-01
1.899421384152387260e+00 1.721290498926127954e-01
1.905710858934348773e+00 1.753005077037698700e-01
1.912000333716310507e+00 1.784650310891740255e-01
1.918289808498272020e+00 1.816224948686258334e-01
1.924579283280233533e+00 1.847727741411857583e-01
1.930868758062195045e+00 1.879157442901141506e-01
1.937158232844156558e+00 1.910512809878011364e-01
1.943447707626118071e+00 1.941792602006844892e-01
1.949737182408079583e+00 1.972995581941562049e-01
1.956026657190041318e+00 2.004120515374570866e-01
1.962316131972002831e+00 2.035166171085590892e-01
1.968605606753964343e+00 2.066131320990361731e-01
1.974895081535925856e+00 2.097014740189219462e-01
1.981184556317887369e+00 2.127815207015552046e-01
1.987474031099848881e+00 2.158531503084123448e-01
1.993763505881810616e+00 2.189162413339272861e-01
2.000052980663772129e+00 2.219706726102972927e-01
2.006342455445733641e+00 2.250163233122768613e-01
2.012631930227695154e+00 2.280530729619567321e-01
2.018921405009656667e+00 2.310808014335297145e-01
2.025210879791618179e+00 2.340993889580427756e-01
2.031500354573579692e+00 2.371087161281345557e-01
2.037789829355541205e+00 2.401086639027588676e-01
2.044079304137502717e+00 2.430991136118937357e-01
2.050368778919464230e+00 2.460799469612355850e-01
2.056658253701426187e+00 2.490510460368788870e-01
2.062947728483387699e+00 2.520122933099795959e-01
2.069237203265349212e+00 2.549635716414058173e-01
2.075526678047310725e+00 2.579047642863702139e-01
2.081816152829272237e+00 2.608357548990488661e-01
2.088105627611233750e+00 2.637564275371832023e-01
2.094395102393195263e+00 2.666666666666664964e-01
2.100684577175156775e+00 2.695663571661142677e-01
2.106974051957118288e+00 2.724553843314177493e-01
2.113263526739079801e+00 2.753336338802817584e-01
2.119553001521041313e+00 2.782009919567452472e-01
2.125842476303002826e+00 2.810573451356848662e-01
2.132131951084964339e+00 2.839025804273021536e-01
2.138421425866926295e+00 2.867365852815931260e-01
2.144710900648887808e+00 2.895592475927995513e-01
2.151000375430849321e+00 2.923704557038451224e-01
2.157289850212810833e+00 2.951700984107510917e-01
2.163579324994772346e+00 2.979580649670356407e-01
2.169868799776733859e+00 3.007342450880947093e-01
2.176158274558695371e+00 3.034985289555645060e-01
2.182447749340656884e+00 3.062508072216657551e-01
2.188737224122618397e+00 3.089909710135288479e-01
2.195026698904579909e+00 3.117189119375010642e-01
2.201316173686541422e+00 3.144345220834340870e-01
2.207605648468502935e+00 3.171376940289525881e-01
2.213895123250464891e+00 3.198283208437038283e-01
2.220184598032426404e+00 3.225062960935868306e-01
2.226474072814387917e+00 3.251715138449635667e-01
2.232763547596349429e+00 3.278238686688491610e-01
2.239053022378310942e+00 3.304632556450818326e-01
2.245342497160272455e+00 3.330895703664739083e-01
2.251631971942233967e+00 3.357027089429415745e-01
2.257921446724195480e+00 3.383025680056145901e-01
2.264210921506156993e+00 3.408890447109250710e-01
2.270500396288118505e+00 3.434620367446762357e-01
2.276789871070080018e+00 3.460214423260890015e-01
2.283079345852041531e+00 3.485671602118287082e-01
2.289368820634003043e+00 3.510990897000098032e-01
2.295658295415965000e+00 3.536171306341794884e-01
2.301947770197926513e+00 3.561211834072791071e-01
2.308237244979888025e+00 3.586111489655851581e-01
2.314526719761849538e+00 3.610869288126272725e-01
2.320816194543811051e+00 3.635484250130840977e-01
2.327105669325772563e+00 3.659955401966577537e-01
2.333395144107734076e+00 3.684281775619256405e-01
2.339684618889695589e+00 3.708462408801693755e-01
2.345974093671657101e+00 3.732496344991813042e-01
2.352263568453618614e+00 3.756382633470485288e-01
2.358553043235580127e+00 3.780120329359135667e-01
2.364842518017541639e+00 3.803708493657118050e-01
2.371131992799503152e+00 3.827146193278865849e-01
2.377421467581465109e+00 3.850432501090795823e-01
2.383710942363426621e+00 3.873566495947983190e-01
2.390000417145388134e+00 3.896547262730605254e-01
2.396289891927349647e+00 3.919373892380136337e-01
2.402579366709311159e+00 3.942045481935311235e-01
2.408868841491272672e+00 3.964561134567838874e-01
2.415158316273234185e+00 3.986919959617883924e-01
2.421447791055195697e+00 4.009121072629295290e-01
2.427737265837157210e+00 4.031163595384595344e-01
2.434026740619118723e+00 4.053046655939717691e-01
2.440316215401080235e+00 4.074769388658500691e-01
2.446605690183041748e+00 4.096330934246928956e-01
2.452895164965003261e+00 4.117730439787123387e-01
2.459184639746965217e+00 4.138967058771086949e-01
2.465474114528926730e+00 4.160039951134176239e-01
2.471763589310888243e+00 4.180948283288349332e-01
2.478053064092849755e+00 4.201691228155127744e-01
2.484342538874811268e+00 4.222267965198320261e-01
2.490632013656772781e+00 4.242677680456477529e-01
2.496921488438734293e+00 4.262919566575092412e-01
2.503210963220695806e+00 4.282992822838534996e-01
2.509500438002657319e+00 4.302896655201727261e-01
2.515789912784618831e+00 4.322630276321555720e-01
2.522079387566580344e+00 4.342192905588012630e-01
2.528368862348541857e+00 4.361583769155079060e-01
2.534658337130503369e+00 4.380802099971332630e-01
2.540947811912465326e+00 4.399847137810293241e-01
2.547237286694426839e+00 4.418718129300490127e-01
2.553526761476388351e+00 4.437414327955271354e-01
2.559816236258349864e+00 4.455934994202325750e-01
2.566105711040311377e+00 4.474279395412943949e-01
2.572395185822272889e+00 4.492446805930994103e-01
2.578684660604234402e+00 4.510436507101630577e-01
2.584974135386195915e+00 4.528247787299720106e-01
2.591263610168157427e+00 4.545879941957992609e-01
2.597553084950118940e+00 4.563332273594913890e-01
2.603842559732080453e+00 4.580604091842270242e-01
2.610132034514041965e+00 4.597694713472485484e-01
2.616421509296003478e+00 4.614603462425641567e-01
2.622710984077965435e+00 4.631329669836226071e-01
2.629000458859926947e+00 4.647872674059584930e-01
2.635289933641888460e+00 4.664231820698101494e-01
2.641579408423849973e+00 4.680406462627079156e-01
2.647868883205811485e+00 4.696395960020343097e-01
2.654158357987772998e+00 4.712199680375546151e-01
2.660447832769734511e+00 4.727816998539191018e-01
2.666737307551696023e+00 4.743247296731359919e-01
2.673026782333657536e+00 4.758489964570151720e-01
2.679316257115619049e+00 4.773544399095826507e-01
2.685605731897580561e+00 4.788410004794659836e-01
2.691895206679542074e+00 4.803086193622495559e-01
2.698184681461504031e+00 4.817572385028011106e-01
2.704474156243465544e+00 4.831868005975678004e-01
2.710763631025427056e+00 4.845972490968435409e-01
2.717053105807388569e+00 4.859885282070055545e-01
2.723342580589350082e+00 4.873605828927215500e-01
2.729632055371311594e+00 4.887133588791268135e-01
2.735921530153273107e+00 4.900468026539710475e-01
2.742211004935234619e+00 4.913608614697353438e-01
2.748500479717196132e+00 4.926554833457185700e-01
2.754789954499157645e+00 4.939306170700936138e-01
2.761079429281119157e+00 4.951862122019335399e-01
2.767368904063080670e+00 4.964222190732062168e-01
2.773658378845042183e+00 4.976385887907397443e-01
2.779947853627004140e+00 4.988352732381560739e-01
2.786237328408965652e+00 5.000122250777745414e-01
2.792526803190927165e+00 5.011693977524843691e-01
2.798816277972888678e+00 5.023067454875864701e-01
2.805105752754850190e+00 5.034242232926040561e-01
2.811395227536811703e+00 5.045217869630624907e-01
2.817684702318773216e+00 5.055993930822374471e-01
2.823974177100734728e+00 5.066569990228729781e-01
2.830263651882696241e+00 5.076945629488672784e-01
2.836553126664657754e+00 5.087120438169280279e-01
2.842842601446619266e+00 5.097094013781955368e-01
2.849132076228580779e+00 5.106865961798350284e-01
2.855421551010542291e+00 5.116435895665972788e-01
2.861711025792504248e+00 5.125803436823479498e-01
2.868000500574465761e+00 5.134968214715648349e-01
2.874289975356427274e+00 5.143929866808036877e-01
2.880579450138388786e+00 5.152688038601320741e-01
2.886868924920350299e+00 5.161242383645325837e-01
2.893158399702311812e+00 5.169592563552721787e-01
2.899447874484273324e+00 5.177738248012412337e-01
2.905737349266234837e+00 5.185679114802606016e-01
2.912026824048196350e+00 5.193414849803554834e-01
2.918316298830157862e+00 5.200945147009983227e-01
2.924605773612119375e+00 5.208269708543195042e-01
2.930895248394080888e+00 5.215388244662851891e-01
2.937184723176042400e+00 5.222300473778440644e-01
2.943474197958004357e+00 5.229006122460407857e-01
2.949763672739965870e+00 5.235504925450975566e-01
2.956053147521927382e+00 5.241796625674637333e-01
2.962342622303888895e+00 5.247880974248326780e-01
2.968632097085850408e+00 5.253757730491259714e-01
2.974921571867811920e+00 5.259426661934459846e-01
2.981211046649773433e+00 5.264887544329949209e-01
2.987500521431734946e+00 5.270140161659623290e-01
2.993789996213696458e+00 5.275184306143791968e-01
3.000079470995657971e+00 5.280019778249405160e-01
3.006368945777619484e+00 5.284646386697937626e-01
3.012658420559580996e+00 5.289063948472961796e-01
3.018947895341542953e+00 5.293272288827385319e-01
3.025237370123504466e+00 5.297271241290361088e-01
3.031526844905465978e+00 5.301060647673877524e-01
3.037816319687427491e+00 5.304640358079011353e-01
3.044105794469389004e+00 5.308010230901860638e-01
3.050395269251350516e+00 5.311170132839143632e-01
3.056684744033312029e+00 5.314119938893473449e-01
3.062974218815273542e+00 5.316859532378302999e-01
3.069263693597235054e+00 5.319388804922537961e-01
3.075553168379196567e+00 5.321707656474828907e-01
3.081842643161158080e+00 5.323815995307523696e-01
3.088132117943119592e+00 5.325713738020296795e-01
3.094421592725081105e+00 5.327400809543453297e-01
3.100711067507043062e+00 5.328877143140893224e-01
3.107000542289004574e+00 5.330142680412752743e-01
3.113290017070966087e+00 5.331197371297713428e-01
3.119579491852927600e+00 5.332041174074988454e-01
3.125868966634889112e+00 5.332674055365963506e-01
3.132158441416850625e+00 5.333095990135523490e-01
3.138447916198812138e+00 5.333306961693043968e-01
3.144737390980773650e+00 5.333306961693043968e-01
3.151026865762735163e+00 5.333095990135523490e-01
3.157316340544696676e+00 5.332674055365963506e-01
3.163605815326658188e+00 5.332041174074988454e-01
3.169895290108619701e+00 5.331197371297714538e-01
3.176184764890581214e+00 5.330142680412752743e-01
3.182474239672543170e+00 5.328877143140894335e-01
3.188763714454504683e+00 5.327400809543454407e-01
3.195053189236466196e+00 5.325713738020296795e-01
3.201342664018427708e+00 5.323815995307523696e-01
3.207632138800389221e+00 5.321707656474828907e-01
3.213921613582350734e+00 5.319388804922539071e-01
3.220211088364312246e+00 5.316859532378302999e-01
3.226500563146273759e+00 5.314119938893473449e-01
3.232790037928235272e+00 5.311170132839143632e-01
3.239079512710196784e+00 5.308010230901860638e-01
3.245368987492158297e+00 5.304640358079011353e-01
3.251658462274119810e+00 5.301060647673877524e-01
3.257947937056081322e+00 5.297271241290361088e-01
3.264237411838043279e+00 5.293272288827385319e-01
3.270526886620004792e+00 5.289063948472962906e-01
3.276816361401966304e+00 5.284646386697938736e-01
3.283105836183927817e+00 5.280019778249406270e-01
3.289395310965889330e+00 5.275184306143793078e-01
3.295684785747850842e+00 5.270140161659623290e-01
3.301974260529812355e+00 5.264887544329950320e-01
3.308263735311773868e+00 5.259426661934460956e-01
3.314553210093735380e+00 5.253757730491260824e-01
3.320842684875696893e+00 5.247880974248327890e-01
3.327132159657658406e+00 5.241796625674638443e-01
3.333421634439619918e+00 5.235504925450976677e-01
3.339711109221581431e+00 5.229006122460408967e-01
3.346000584003543388e+00 5.222300473778441754e-01
3.352290058785504900e+00 5.215388244662853001e-01
3.358579533567466413e+00 5.208269708543195042e-01
3.364869008349427926e+00 5.200945147009984337e-01
3.371158483131389438e+00 5.193414849803555944e-01
3.377447957913350951e+00 5.185679114802607126e-01
3.383737432695312464e+00 5.177738248012413447e-01
3.390026907477273976e+00 5.169592563552721787e-01
3.396316382259235489e+00 5.161242383645326948e-01
3.402605857041197002e+00 5.152688038601321852e-01
3.408895331823158514e+00 5.143929866808036877e-01
3.415184806605120027e+00 5.134968214715649459e-01
3.421474281387081540e+00 5.125803436823481718e-01
3.427763756169043496e+00 5.116435895665972788e-01
3.434053230951005009e+00 5.106865961798350284e-01
3.440342705732966522e+00 5.097094013781956479e-01
3.446632180514928034e+00 5.087120438169281389e-01
3.452921655296889547e+00 5.076945629488673895e-01
3.459211130078851060e+00 5.066569990228730891e-01
3.465500604860812572e+00 5.055993930822375582e-01
3.471790079642774085e+00 5.045217869630626017e-01
3.478079554424735598e+00 5.034242232926041671e-01
3.484369029206697110e+00 5.023067454875865812e-01
3.490658503988658623e+00 5.011693977524844801e-01
3.496947978770620136e+00 5.000122250777746524e-01
3.503237453552582092e+00 4.988352732381561294e-01
3.509526928334543605e+00 4.976385887907398553e-01
3.515816403116505118e+00 4.964222190732063278e-01
3.522105877898466630e+00 4.951862122019336510e-01
3.528395352680428143e+00 4.939306170700937249e-01
3.534684827462389656e+00 4.926554833457186811e-01
3.540974302244351168e+00 4.913608614697354549e-01
3.547263777026312681e+00 4.900468026539712141e-01
3.553553251808274194e+00 4.887133588791269800e-01
3.559842726590235706e+00 4.873605828927217720e-01
3.566132201372197219e+00 4.859885282070057211e-01
3.572421676154158732e+00 4.845972490968437074e-01
3.578711150936120244e+00 4.831868005975680225e-01
3.585000625718082201e+00 4.817572385028011661e-01
3.591290100500043714e+00 4.803086193622497779e-01
3.597579575282005226e+00 4.788410004794661501e-01
3.603869050063966739e+00 4.773544399095828172e-01
3.610158524845928252e+00 4.758489964570153385e-01
3.616447999627889764e+00 4.743247296731361584e-01
3.622737474409851277e+00 4.727816998539192683e-01
3.629026949191812790e+00 4.712199680375547817e-01
3.635316423973774302e+00 4.696395960020344762e-01
3.641605898755735815e+00 4.680406462627081376e-01
3.647895373537697328e+00 4.664231820698102604e-01
3.654184848319658840e+00 4.647872674059586595e-01
3.660474323101620353e+00 4.631329669836227736e-01
3.666763797883582310e+00 4.614603462425643232e-01
3.673053272665543822e+00 4.597694713472487149e-01
3.679342747447505335e+00 4.580604091842271908e-01
3.685632222229466848e+00 4.563332273594915556e-01
3.691921697011428360e+00 4.545879941957994830e-01
3.698211171793389873e+00 4.528247787299721772e-01
3.704500646575351386e+00 4.510436507101632242e-01
3.710790121357312898e+00 4.492446805930996323e-01
3.717079596139274411e+00 4.474279395412946170e-01
3.723369070921235924e+00 4.455934994202327970e-01
3.729658545703197436e+00 4.437414327955273019e-01
3.735948020485158949e+00 4.418718129300491793e-01
3.742237495267120462e+00 4.399847137810294906e-01
3.748526970049082419e+00 4.380802099971334296e-01
3.754816444831043931e+00 4.361583769155081280e-01
3.761105919613005444e+00 4.342192905588014851e-01
3.767395394394966956e+00 4.322630276321557385e-01
3.773684869176928469e+00 4.302896655201729481e-01
3.779974343958889982e+00 4.282992822838537217e-01
3.786263818740851494e+00 4.262919566575094632e-01
3.792553293522813007e+00 4.242677680456480305e-01
3.798842768304774520e+00 4.222267965198322481e-01
3.805132243086736032e+00 4.201691228155130520e-01
3.811421717868697545e+00 4.180948283288351552e-01
3.817711192650659058e+00 4.160039951134178460e-01
3.824000667432621015e+00 4.138967058771087504e-01
3.830290142214582527e+00 4.117730439787126162e-01
3.836579616996544040e+00 4.096330934246931177e-01
3.842869091778505553e+00 4.074769388658503466e-01
3.849158566560467065e+00 4.053046655939719911e-01
3.855448041342428578e+00 4.031163595384597564e-01
3.861737516124390091e+00 4.009121072629297511e-01
3.868026990906351603e+00 3.986919959617886144e-01
3.874316465688313116e+00 3.964561134567841649e-01
3.880605940470274628e+00 3.942045481935313456e-01
3.886895415252236141e+00 3.919373892380139113e-01
3.893184890034197654e+00 3.896547262730607475e-01
3.899474364816159166e+00 3.873566495947985411e-01
3.905763839598121123e+00 3.850432501090797488e-01
3.912053314380082636e+00 3.827146193278868624e-01
3.918342789162044149e+00 3.803708493657121381e-01
3.924632263944005661e+00 3.780120329359137887e-01
3.930921738725967174e+00 3.756382633470488064e-01
3.937211213507928687e+00 3.732496344991815818e-01
3.943500688289890199e+00 3.708462408801696530e-01
3.949790163071851712e+00 3.684281775619259180e-01
3.956079637853813225e+00 3.659955401966580313e-01
3.962369112635774737e+00 3.635484250130843198e-01
3.968658587417736250e+00 3.610869288126274945e-01
3.974948062199697763e+00 3.586111489655854911e-01
3.981237536981659275e+00 3.561211834072793847e-01
3.987527011763621232e+00 3.536171306341795439e-01
3.993816486545582745e+00 3.510990897000100253e-01
4.000105961327544257e+00 3.485671602118289858e-01
4.006395436109505326e+00 3.460214423260894456e-01
4.012684910891467283e+00 3.434620367446765132e-01
4.018974385673428351e+00 3.408890447109255706e-01
4.025263860455390308e+00 3.383025680056148676e-01
4.031553335237352265e+00 3.357027089429416855e-01
4.037842810019313333e+00 3.330895703664742413e-01
4.044132284801275290e+00 3.304632556450819436e-01
4.050421759583236359e+00 3.278238686688494385e-01
4.056711234365198315e+00 3.251715138449636777e-01
4.063000709147159384e+00 3.225062960935870526e-01
4.069290183929121341e+00 3.198283208437039393e-01
4.075579658711082409e+00 3.171376940289530877e-01
4.081869133493044366e+00 3.144345220834344201e-01
4.088158608275005435e+00 3.117189119375015638e-01
4.094448083056967391e+00 3.089909710135291254e-01
4.100737557838928460e+00 3.062508072216661992e-01
4.107027032620890417e+00 3.034985289555648391e-01
4.113316507402852373e+00 3.007342450880948204e-01
4.119605982184813442e+00 2.979580649670359183e-01
4.125895456966775399e+00 2.951700984107512027e-01
4.132184931748736467e+00 2.923704557038453999e-01
4.138474406530698424e+00 2.895592475927996623e-01
4.144763881312659493e+00 2.867365852815934035e-01
4.151053356094621449e+00 2.839025804273024312e-01
4.157342830876582518e+00 2.810573451356853658e-01
4.163632305658544475e+00 2.782009919567455247e-01
4.169921780440505543e+00 2.753336338802823136e-01
4.176211255222467500e+00 2.724553843314180268e-01
4.182500730004428569e+00 2.695663571661147118e-01
4.188790204786390525e+00 2.666666666666668295e-01
4.195079679568352482e+00 2.637564275371832578e-01
4.201369154350313551e+00 2.608357548990491437e-01
4.207658629132275507e+00 2.579047642863703249e-01
4.213948103914236576e+00 2.549635716414060949e-01
4.220237578696198533e+00 2.520122933099797069e-01
4.226527053478159601e+00 2.490510460368792200e-01
4.232816528260121558e+00 2.460799469612359180e-01
4.239106003042082627e+00 2.430991136118942908e-01
4.245395477824044583e+00 2.401086639027592007e-01
4.251684952606005652e+00 2.371087161281350830e-01
4.257974427387967609e+00 2.340993889580431087e-01
4.264263902169928677e+00 2.310808014335302418e-01
4.270553376951890634e+00 2.280530729619570374e-01
4.276842851733852591e+00 2.250163233122769724e-01
4.283132326515813659e+00 2.219706726102976535e-01
4.289421801297775616e+00 2.189162413339274249e-01
4.295711276079736685e+00 2.158531503084127889e-01
4.302000750861698641e+00 2.127815207015554544e-01
4.308290225643659710e+00 2.097014740189224180e-01
4.314579700425621667e+00 2.066131320990363951e-01
4.320869175207582735e+00 2.035166171085595332e-01
4.327158649989544692e+00 2.004120515374573086e-01
4.333448124771505761e+00 1.972995581941567600e-01
4.339737599553467717e+00 1.941792602006848500e-01
4.346027074335428786e+00 1.910512809878016915e-01
4.352316549117390743e+00 1.879157442901145114e-01
4.358606023899352699e+00 1.847727741411858693e-01
4.364895498681313768e+00 1.816224948686261942e-01
4.371184973463275725e+00 1.784650310891741365e-01
4.377474448245236793e+00 1.753005077037703419e-01
4.383763923027198750e+00 1.721290498926130175e-01
4.390053397809159819e+00 1.689507831102097790e-01
4.396342872591121775e+00 1.657658330804114011e-01
4.402632347373082844e+00 1.625743257914420703e-01
4.408921822155044801e+00 1.593763874909120137e-01
4.415211296937005869e+00 1.561721446808272684e-01
4.421500771718967826e+00 1.529617241125816596e-01
4.427790246500929783e+00 1.497452527819462809e-01
4.434079721282890851e+00 1.465228579240444029e-01
4.440369196064852808e+00 1.432946670083171115e-01
4.446658670846813877e+00 1.400608077334839496e-01
4.452948145628775833e+00 1.368214080224881002e-01
4.459237620410736902e+00 1.335765960174395139e-01
4.465527095192698859e+00 1.303265000745424673e-01
4.471816569974659927e+00 1.270712487590216766e-01
4.478106044756621884e+00 1.238109708400329800e-01
4.484395519538582953e+00 1.205457952855732151e-01
4.490684994320544909e+00 1.172758512573749412e-01
4.496974469102505978e+00 1.140012681058007737e-01
4.503263943884467935e+00 1.107221753647230217e-01
4.509553418666429891e+00 1.074387027464027700e-01
4.515842893448390960e+00 1.041509801363575960e-01
4.522132368230352917e+00 1.008591375882220559e-01
4.528421843012313985e+00 9.756330531860651911e-02
4.534711317794275942e+00 9.426361370194227818e-02
4.541000792576237011e+00 9.096019326532818472e-02
4.547290267358198967e+00 8.765317468336339402e-02
4.553579742140160036e+00 8.434268877298214950e-02
4.559869216922121993e+00 8.102886648827514748e-02
4.566158691704083061e+00 7.771183891531316390e-02
4.572448166486045018e+00 7.439173726695783029e-02
4.578737641268006087e+00 7.106869287767496324e-02
4.585027116049968043e+00 6.774283719833555650e-02
4.591316590831930000e+00 6.441430179101929887e-02
4.597606065613891069e+00 6.108321832380875921e-02
4.603895540395853025e+00 5.774971856557969963e-02
4.610185015177814094e+00 5.441393438079183270e-02
4.616474489959776051e+00 5.107599772426887896e-02
4.622763964741737119e+00 4.773604063598254482e-02
4.629053439523699076e+00 4.439419523582561339e-02
4.635342914305660145e+00 4.105059371838939292e-02
4.641632389087622101e+00 3.770536834773065976e-02
4.647921863869583170e+00 3.435865145214343774e-02
4.654211338651545127e+00 3.101057541892065367e-02
4.660500813433506195e+00 2.766127268912102477e-02
4.666790288215468152e+00 2.431087575232624906e-02
4.673079762997430109e+00 2.095951714140340677e-02
4.679369237779391177e+00 1.760732942726084965e-02
4.685658712561353134e+00 1.425444521360265740e-02
4.691948187343314203e+00 1.090099713168648718e-02
4.698237662125276159e+00 7.547117835073235276e-03
4.704527136907237228e+00 4.192939994383418183e-03
4.710816611689199185e+00 8.385962920452696328e-04
4.717106086471160253e+00 -2.515780582950032877e-03
4.723395561253122210e+00 -5.870057940300982616e-03
4.729685036035083279e+00 -9.224103093640835527e-03
4.735974510817045235e+00 -1.257778336579011731e-02
4.742263985599006304e+00 -1.593096609400120045e-02
4.748553460380968261e+00 -1.928351863520987378e-02
4.754842935162930218e+00 -2.263530837127904552e-02
4.761132409944891286e+00 -2.598620271424617600e-02
4.767421884726853243e+00 -2.933606911156954808e-02
4.773711359508814311e+00 -3.268477505136836020e-02
4.780000834290776268e+00 -3.603218806766834981e-02
4.786290309072737337e+00 -3.937817574563798328e-02
4.792579783854699293e+00 -4.272260572683028029e-02
4.798869258636660362e+00 -4.606534571441471548e-02
4.805158733418622319e+00 -4.940626347841436256e-02
4.811448208200583387e+00 -5.274522686093276180e-02
4.817737682982545344e+00 -5.608210378138550611e-02
4.824027157764506413e+00 -5.941676224172123821e-02
4.830316632546468369e+00 -6.274907033164695003e-02
4.836606107328430326e+00 -6.607889623384263778e-02
4.842895582110391395e+00 -6.940610822917710199e-02
4.849185056892353352e+00 -7.273057470191984786e-02
4.855474531674314420e+00 -7.605216414494408994e-02
4.861764006456276377e+00 -7.937074516493265730e-02
4.868053481238237445e+00 -8.268618648757176948e-02
4.874342956020199402e+00 -8.599835696274769903e-02
4.880632430802160471e+00 -8.930712556973088856e-02
4.886921905584122428e+00 -9.261236142236263513e-02
4.893211380366083496e+00 -9.591393377422877120e-02
4.899500855148045453e+00 -9.921171202383546883e-02
4.905790329930006521e+00 -1.025055657197716796e-01
4.912079804711968478e+00 -1.057953645658732400e-01
4.918369279493930435e+00 -1.090809784263737092e-01
4.924658754275891503e+00 -1.123622773310536949e-01
4.930948229057853460e+00 -1.156391314803834336e-01
4.937237703839814529e+00 -1.189114112506541171e-01
4.943527178621776486e+00 -1.221789871991091625e-01
4.949816653403737554e+00 -1.254417300690609249e-01
4.956106128185699511e+00 -1.286995107950074102e-01
4.962395602967660579e+00 -1.319522005077341797e-01
4.968685077749622536e+00 -1.351996705394156173e-01
4.974974552531583605e+00 -1.384417924287011659e-01
4.981264027313545562e+00 -1.416784379258003990e-01
4.987553502095506630e+00 -1.449094789975528541e-01
4.993842976877468587e+00 -1.481347878324959788e-01
5.000132451659430544e+00 -1.513542368459181997e-01
5.006421926441391612e+00 -1.545676986849069401e-01
5.012711401223353569e+00 -1.577750462333878112e-01
5.019000876005314637e+00 -1.609761526171498702e-01
5.025290350787276594e+00 -1.641708912088679639e-01
5.031579825569237663e+00 -1.673591356331081970e-01
5.037869300351199620e+00 -1.705407597713305967e-01
5.044158775133160688e+00 -1.737156377668744867e-01
5.050448249915122645e+00 -1.768836440299405843e-01
5.056737724697083713e+00 -1.800446532425553914e-01
5.063027199479045670e+00 -1.831985403635321141e-01
5.069316674261006739e+00 -1.863451806334132932e-01
5.075606149042968696e+00 -1.894844495794096029e-01
5.081895623824930652e+00 -1.926162230203204706e-01
5.088185098606891721e+00 -1.957403770714478408e-01
5.094474573388853678e+00 -1.988567881494977541e-01
5.100764048170814746e+00 -2.019653329774662998e-01
5.107053522952776703e+00 -2.050658885895193240e-01
5.113342997734737772e+00 -2.081583323358531801e-01
5.119632472516699728e+00 -2.112425418875500949e-01
5.125921947298660797e+00 -2.143183952414134952e-01
5.132211422080622754e+00 -2.173857707247977278e-01
5.138500896862583822e+00 -2.204445470004176288e-01
5.144790371644545779e+00 -2.234946030711516540e-01
5.151079846426506847e+00 -2.265358182848249413e-01
5.157369321208468804e+00 -2.295680723389853239e-01
5.163658795990430761e+00 -2.325912452856590817e-01
5.169948270772391830e+00 -2.356052175360972833e-01
5.176237745554353786e+00 -2.386098698655075012e-01
5.182527220336314855e+00 -2.416050834177670970e-01
5.188816695118276812e+00 -2.445907397101282632e-01
5.195106169900237880e+00 -2.475667206379014995e-01
5.201395644682199837e+00 -2.505329084791309002e-01
5.207685119464160906e+00 -2.534891858992475155e-01
5.213974594246122862e+00 -2.564354359557142748e-01
5.220264069028083931e+00 -2.593715421026484558e-01
5.226553543810045888e+00 -2.622973881954352993e-01
5.232843018592006956e+00 -2.652128584953190038e-01
5.239132493373968913e+00 -2.681178376739846159e-01
5.245421968155930870e+00 -2.710122108181167722e-01
5.251711442937891938e+00 -2.738958634339471732e-01
5.258000917719853895e+00 -2.767686814517842930e-01
5.264290392501814964e+00 -2.796305512305232166e-01
5.270579867283776920e+00 -2.824813595621440965e-01
5.276869342065737989e+00 -2.853209936761871290e-01
5.283158816847699946e+00 -2.881493412442168167e-01
5.289448291629661014e+00 -2.909662903842618609e-01
5.295737766411622971e+00 -2.937717296652445076e-01
5.302027241193584040e+00 -2.965655481113849135e-01
5.308316715975545996e+00 -2.993476352065944091e-01
5.314606190757507953e+00 -3.021178808988446152e-01
5.320895665539469022e+00 -3.048761756045216265e-01
5.327185140321430978e+00 -3.076224102127623206e-01
5.333474615103392047e+00 -3.103564760897676855e-01
5.339764089885354004e+00 -3.130782650831031022e-01
5.346053564667315072e+00 -3.157876695259735356e-01
5.352343039449277029e+00 -3.184845822414857364e-01
5.358632514231238098e+00 -3.211688965468846857e-01
5.364921989013200054e+00 -3.238405062577766613e-01
5.371211463795161123e+00 -3.264993056923268244e-01
5.377500938577123080e+00 -3.291451896754424844e-01
5.383790413359084148e+00 -3.317780535429307731e-01
5.390079888141046105e+00 -3.343977931456415531e-01
5.396369362923008062e+00 -3.370043048535850128e-01
5.402658837704969130e+00 -3.395974855600319975e-01
5.408948312486931087e+00 -3.421772326855935797e-01
5.415237787268892156e+00 -3.447434441822765372e-01
5.421527262050854112e+00 -3.472960185375228992e-01
5.427816736832815181e+00 -3.498348547782223483e-01
5.434106211614777138e+00 -3.523598524747098559e-01
5.440395686396738206e+00 -3.548709117447352290e-01
5.446685161178700163e+00 -3.573679332574170031e-01
5.452974635960661232e+00 -3.598508182371689124e-01
5.459264110742623188e+00 -3.623194684676102617e-01
5.465553585524584257e+00 -3.647737862954479326e-01
5.471843060306546214e+00 -3.672136746343421798e-01
5.478132535088508170e+00 -3.696390369687450050e-01
5.484422009870469239e+00 -3.720497773577185474e-01
5.490711484652431196e+00 -3.744458004387318795e-01
5.497000959434392264e+00 -3.768270114314302699e-01
5.503290434216354221e+00 -3.791933161413877373e-01
5.509579908998315290e+00 -3.815446209638299613e-01
5.515869383780277246e+00 -3.838808328873403175e-01
5.522158858562238315e+00 -3.862018594975357155e-01
5.528448333344200272e+00 -3.885076089807255606e-01
5.534737808126161340e+00 -3.907979901275407397e-01
5.541027282908123297e+00 -3.930729123365444000e-01
5.547316757690084366e+00 -3.953322856178129729e-01
5.553606232472046322e+00 -3.975760205964989913e-01
5.559895707254008279e+00 -3.998040285163638741e-01
5.566185182035969348e+00 -4.020162212432900062e-01
5.572474656817931304e+00 -4.042125112687683375e-01
5.578764131599892373e+00 -4.063928117133570050e-01
5.585053606381854330e+00 -4.085570363301214147e-01
5.591343081163815398e+00 -4.107050995080429590e-01
5.597632555945777355e+00 -4.128369162754081390e-01
5.603922030727738424e+00 -4.149524023031673781e-01
5.610211505509700380e+00 -4.170514739082733513e-01
5.616500980291661449e+00 -4.191340480569888394e-01
5.622790455073623406e+00 -4.212000423681735439e-01
5.629079929855584474e+00 -4.232493751165408713e-01
5.635369404637546431e+00 -4.252819652358925118e-01
5.641658879419508388e+00 -4.272977323223238200e-01
5.647948354201469456e+00 -4.292965966374049369e-01
5.654237828983431413e+00 -4.312784791113358218e-01
5.660527303765392482e+00 -4.332433013460721405e-01
5.666816778547354438e+00 -4.351909856184288938e-01
5.673106253329315507e+00 -4.371214548831524604e-01
5.679395728111277464e+00 -4.390346327759706013e-01
5.685685202893238532e+00 -4.409304436166111008e-01
5.691974677675200489e+00 -4.428088124117974811e-01
5.698264152457161558e+00 -4.446696648582137978e-01
5.704553627239123514e+00 -4.465129273454454539e-01
5.710843102021084583e+00 -4.483385269588892608e-01
5.717132576803046540e+00 -4.501463914826399071e-01
5.723422051585008496e+00 -4.519364494023444534e-01
5.729711526366969565e+00 -4.537086299080325125e-01
5.736001001148931522e+00 -4.554628628969175641e-01
5.742290475930892590e+00 -4.571990789761686269e-01
5.748579950712854547e+00 -4.589172094656572276e-01
5.754869425494815616e+00 -4.606171864006719519e-01
5.761158900276777572e+00 -4.622989425346092918e-01
5.767448375058738641e+00 -4.639624113416314644e-01
5.773737849840700598e+00 -4.656075270193001381e-01
5.780027324622661666e+00 -4.672342244911772968e-01
5.786316799404623623e+00 -4.688424394094017900e-01
5.792606274186584692e+00 -4.704321081572323537e-01
5.798895748968546648e+00 -4.720031678515663187e-01
5.805185223750508605e+00 -4.735555563454254546e-01
5.811474698532469674e+00 -4.750892122304148368e-01
5.817764173314431631e+00 -4.766040748391530690e-01
5.824053648096392699e+00 -4.781000842476699209e-01
5.830343122878354656e+00 -4.795771812777794296e-01
5.836632597660315724e+00 -4.810353074994181410e-01
5.842922072442277681e+00 -4.824744052329587585e-01
5.849211547224238750e+00 -4.838944175514900414e-01
5.855501022006200706e+00 -4.852952882830700587e-01
5.861790496788161775e+00 -4.866769620129469121e-01
5.868079971570123732e+00 -4.880393840857523147e-01
5.874369446352084800e+00 -4.893825006076618078e-01
5.880658921134046757e+00 -4.907062584485284429e-01
5.886948395916008714e+00 -4.920106052439831568e-01
5.893237870697969782e+00 -4.932954893975064481e-01
5.899527345479931739e+00 -4.945608600824704104e-01
5.905816820261892808e+00 -4.958066672441475697e-01
5.912106295043854765e+00 -4.970328616016925771e-01
5.918395769825815833e+00 -4.982393946500902615e-01
5.924685244607777790e+00 -4.994262186620757049e-01
5.930974719389738858e+00 -5.005932866900206779e-01
5.937264194171700815e+00 -5.017405525677923750e-01
5.943553668953661884e+00 -5.028679709125779551e-01
5.949843143735623840e+00 -5.039754971266815486e-01
5.956132618517584909e+00 -5.050630873992868475e-01
5.962422093299546866e+00 -5.061306987081910513e-01
5.968711568081508823e+00 -5.071782888215066176e-01
5.975001042863469891e+00 -5.082058162993313699e-01
5.981290517645431848e+00 -5.092132404953884084e-01
5.987579992427392916e+00 -5.102005215586332687e-01
5.993869467209354873e+00 -5.111676204348311048e-01
6.000158941991315942e+00 -5.121144988681007870e-01
6.006448416773277899e+00 -5.130411194024290245e-01
6.012737891555238967e+00 -5.139474453831510692e-01
6.019027366337200924e+00 -5.148334409584016669e-01
6.025316841119161992e+00 -5.156990710805322564e-01
6.031606315901123949e+00 -5.165443015074984157e-01
6.037895790683085906e+00 -5.173690988042135563e-01
6.044185265465046974e+00 -5.181734303438719769e-01
6.050474740247008931e+00 -5.189572643092392745e-01
6.056764215028970000e+00 -5.197205696939107833e-01
6.063053689810931957e+00 -5.204633163035390364e-01
6.069343164592893025e+00 -5.211854747570268120e-01
6.075632639374854982e+00 -5.218870164876903139e-01
6.081922114156816050e+00 -5.225679137443888234e-01
6.088211588938778007e+00 -5.232281395926228207e-01
6.094501063720739076e+00 -5.238676679155988003e-01
6.100790538502701033e+00 -5.244864734152631103e-01
6.107080013284662101e+00 -5.250845316133021523e-01
6.113369488066624058e+00 -5.256618188521110513e-01
6.119658962848586015e+00 -5.262183122957289072e-01
6.125948437630547083e+00 -5.267539899307428497e-01
6.132237912412509040e+00 -5.272688305671586750e-01
6.138527387194470109e+00 -5.277628138392381763e-01
6.144816861976432065e+00 -5.282359202063062753e-01
6.151106336758393134e+00 -5.286881309535227391e-01
6.157395811540355091e+00 -5.291194281926230314e-01
6.163685286322316159e+00 -5.295297948626258577e-01
6.169974761104278116e+00 -5.299192147305080702e-01
6.176264235886239184e+00 -5.302876723918467095e-01
6.182553710668201141e+00 -5.306351532714285169e-01
6.188843185450162210e+00 -5.309616436238262516e-01
6.195132660232124167e+00 -5.312671305339428107e-01
6.201422135014086123e+00 -5.315516019175213769e-01
6.207711609796047192e+00 -5.318150465216245903e-01
6.214001084578009149e+00 -5.320574539250786383e-01
6.220290559359970217e+00 -5.322788145388858139e-01
6.226580034141932174e+00 -5.324791196066042120e-01
6.232869508923893243e+00 -5.326583612046935645e-01
6.239158983705855199e+00 -5.328165322428288775e-01
6.245448458487816268e+00 -5.329536264641812071e-01
6.251737933269778225e+00 -5.330696384456646841e-01
6.258027408051739293e+00 -5.331645635981512310e-01
6.264316882833701250e+00 -5.332383981666521944e-01
6.270606357615662318e+00 -5.332911392304667819e-01
6.276895832397624275e+00 -5.333227847032976365e-01
6.283185307179586232e+00 -5.333333333333332149e-01


==> figures/data/2D_double_cylinder/double_cylinder_exact_outer_x_forcing.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
6.289474781961547356e-03 8.385911088090332571e-04
1.257894956392309471e-02 1.677149045165473966e-03
1.886842434588464207e-02 2.515640637928944889e-03
2.515789912784618942e-02 3.354032718583445632e-03
3.144737390980773678e-02 4.192292122549412699e-03
3.773684869176928414e-02 5.030385690495622550e-03
4.402632347373083149e-02 5.868280269650886713e-03
5.031579825569237885e-02 6.705942715115489720e-03
5.660527303765392620e-02 7.543339891172310893e-03
6.289474781961547356e-02 8.380438672597589206e-03
6.918422260157702786e-02 9.217205945971270950e-03
7.547369738353856827e-02 1.005360861098687601e-02
8.176317216550010869e-02 1.088961358176088190e-02
8.805264694746166299e-02 1.172518778814149801e-02
9.434212172942321728e-02 1.256029817701683100e-02
1.006315965113847577e-01 1.339491171362238928e-02
1.069210712933462981e-01 1.422899538284784840e-02
1.132105460753078524e-01 1.506251619054304117e-02
1.195000208572694067e-01 1.589544116482310976e-02
1.257894956392309471e-01 1.672773735737280096e-02
1.320789704211924875e-01 1.755937184474980900e-02
1.383684452031540557e-01 1.839031172968714004e-02
1.446579199851155961e-01 1.922052414239443577e-02
1.509473947670771365e-01 2.004997624185822155e-02
1.572368695490386770e-01 2.087863521714101653e-02
1.635263443310002174e-01 2.170646828867923636e-02
1.698158191129617856e-01 2.253344270957987130e-02
1.761052938949233260e-01 2.335952576691585972e-02
1.823947686768848664e-01 2.418468478302013627e-02
1.886842434588464346e-01 2.500888711677827850e-02
1.949737182408079750e-01 2.583210016491967881e-02
2.012631930227695154e-01 2.665429136330726978e-02
2.075526678047310558e-01 2.747542818822566735e-02
2.138421425866925962e-01 2.829547815766771113e-02
2.201316173686541644e-01 2.911440883261938450e-02
2.264210921506157048e-01 2.993218781834300346e-02
2.327105669325772452e-01 3.074878276565867763e-02
2.390000417145388134e-01 3.156416137222396029e-02
2.452895164965003538e-01 3.237829138381161098e-02
2.515789912784618942e-01 3.319114059558554014e-02
2.578684660604234624e-01 3.400267685337472062e-02
2.641579408423849751e-01 3.481286805494508696e-02
2.704474156243465433e-01 3.562168215126949866e-02
2.767368904063081114e-01 3.642908714779544144e-02
2.830263651882696241e-01 3.723505110571066756e-02
2.893158399702311923e-01 3.803954214320662275e-02
2.956053147521927049e-01 3.884252843673961786e-02
3.018947895341542731e-01 3.964397822228962753e-02
3.081842643161158413e-01 4.044385979661688224e-02
3.144737390980773539e-01 4.124214151851583743e-02
3.207632138800389221e-01 4.203879181006698468e-02
3.270526886620004348e-01 4.283377915788581097e-02
3.333421634439620029e-01 4.362707211436953059e-02
3.396316382259235711e-01 4.441863929894099977e-02
3.459211130078850838e-01 4.520844939929000855e-02
3.522105877898466519e-01 4.599647117261204676e-02
3.585000625718082201e-01 4.678267344684405860e-02
3.647895373537697328e-01 4.756702512189754650e-02
3.710790121357313009e-01 4.834949517088890647e-02
3.773684869176928691e-01 4.913005264136664080e-02
3.836579616996543818e-01 4.990866665653583695e-02
3.899474364816159500e-01 5.068530641647954471e-02
3.962369112635774626e-01 5.145994119937714883e-02
4.025263860455390308e-01 5.223254036271962608e-02
4.088158608275005990e-01 5.300307334452171448e-02
4.151053356094621116e-01 5.377150966453081438e-02
4.213948103914236798e-01 5.453781892543277388e-02
4.276842851733851925e-01 5.530197081405424653e-02
4.339737599553467606e-01 5.606393510256189178e-02
4.402632347373083288e-01 5.682368164965802271e-02
4.465527095192698415e-01 5.758118040177295782e-02
4.528421843012314096e-01 5.833640139425388949e-02
4.591316590831929778e-01 5.908931475255013721e-02
4.654211338651544905e-01 5.983989069339493150e-02
4.717106086471160586e-01 6.058809952598363802e-02
4.780000834290776268e-01 6.133391165314811683e-02
4.842895582110391395e-01 6.207729757252759134e-02
4.905790329930007077e-01 6.281822787773569394e-02
4.968685077749622203e-01 6.355667325952364666e-02
5.031579825569237885e-01 6.429260450693967399e-02
5.094474573388853011e-01 6.502599250848457857e-02
5.157369321208469248e-01 6.575680825326322976e-02
5.220264069028084375e-01 6.648502283213217345e-02
5.283158816847699502e-01 6.721060743884325894e-02
5.346053564667315738e-01 6.793353337118307467e-02
5.408948312486930865e-01 6.865377203210833168e-02
5.471843060306545992e-01 6.937129493087716703e-02
5.534737808126162228e-01 7.008607368417607564e-02
5.597632555945777355e-01 7.079808001724269273e-02
5.660527303765392482e-01 7.150728576498431577e-02
5.723422051585007608e-01 7.221366287309198551e-02
5.786316799404623845e-01 7.291718339915029268e-02
5.849211547224238972e-01 7.361781951374267441e-02
5.912106295043854098e-01 7.431554350155226973e-02
5.975001042863470335e-01 7.501032776245826483e-02
6.037895790683085462e-01 7.570214481262768635e-02
6.100790538502700588e-01 7.639096728560264282e-02
6.163685286322316825e-01 7.707676793338275045e-02
6.226580034141931952e-01 7.775951962750307644e-02
6.289474781961547079e-01 7.843919536010732219e-02
6.352369529781163315e-01 7.911576824501603822e-02
6.415264277600778442e-01 7.978921151879021789e-02
6.478159025420393569e-01 8.045949854179013094e-02
6.541053773240008695e-01 8.112660279922891127e-02
6.603948521059624932e-01 8.179049790222155114e-02
6.666843268879240059e-01 8.245115758882869128e-02
6.729738016698855185e-01 8.310855572509552591e-02
6.792632764518471422e-01 8.376266630608561470e-02
6.855527512338086549e-01 8.441346345690947661e-02
6.918422260157701675e-01 8.506092143374821557e-02
6.981317007977317912e-01 8.570501462487188638e-02
7.044211755796933039e-01 8.634571755165251772e-02
7.107106503616548165e-01 8.698300486957211142e-02
7.170001251436164402e-01 8.761685136922511830e-02
7.232895999255779529e-01 8.824723197731570989e-02
7.295790747075394655e-01 8.887412175764956845e-02
7.358685494895010892e-01 8.949749591212034783e-02
7.421580242714626019e-01 9.011732978169051389e-02
7.484474990534241146e-01 9.073359884736696690e-02
7.547369738353857382e-01 9.134627873117076580e-02
7.610264486173472509e-01 9.195534519710156507e-02
7.673159233993087636e-01 9.256077415209630621e-02
7.736053981812702762e-01 9.316254164698228868e-02
7.798948729632318999e-01 9.376062387742449544e-02
7.861843477451934126e-01 9.435499718486722864e-02
7.924738225271549252e-01 9.494563805747004148e-02
7.987632973091165489e-01 9.553252313103773041e-02
8.050527720910780616e-01 9.611562918994465132e-02
8.113422468730395742e-01 9.669493316805294336e-02
8.176317216550011979e-01 9.727041214962510451e-02
8.239211964369627106e-01 9.784204337023033604e-02
8.302106712189242232e-01 9.840980421764516928e-02
8.365001460008858469e-01 9.897367223274787518e-02
8.427896207828473596e-01 9.953362511040692029e-02
8.490790955648088723e-01 1.000896407003632194e-01
8.553685703467703849e-01 1.006416970081064899e-01
8.616580451287320086e-01 1.011897721957451535e-01
8.679475199106935213e-01 1.017338445828702698e-01
8.742369946926550339e-01 1.022738926474131282e-01
8.805264694746166576e-01 1.028098950264965949e-01
8.868159442565781703e-01 1.033418305172801727e-01
8.931054190385396829e-01 1.038696780777987883e-01
8.993948938205013066e-01 1.043934168277950575e-01
9.056843686024628193e-01 1.049130260495453049e-01
9.119738433844243319e-01 1.054284851886791441e-01
9.182633181663859556e-01 1.059397738549924667e-01
9.245527929483474683e-01 1.064468718232540884e-01
9.308422677303089809e-01 1.069497590340058035e-01
9.371317425122706046e-01 1.074484155943558616e-01
9.434212172942321173e-01 1.079428217787658378e-01
9.497106920761936300e-01 1.084329580298310225e-01
9.560001668581552536e-01 1.089188049590540247e-01
9.622896416401167663e-01 1.094003433476116310e-01
9.685791164220782790e-01 1.098775541471152251e-01
9.748685912040397916e-01 1.103504184803641291e-01
9.811580659860014153e-01 1.108189176420924515e-01
9.874475407679629280e-01 1.112830330997089390e-01
9.937370155499244406e-01 1.117427464940301540e-01
1.000026490331886064e+00 1.121980396400066582e-01
1.006315965113847577e+00 1.126488945274423392e-01
1.012605439895809090e+00 1.130952933217069384e-01
1.018894914677770602e+00 1.135372183644414723e-01
1.025184389459732115e+00 1.139746521742567575e-01
1.031473864241693850e+00 1.144075774474249824e-01
1.037763339023655362e+00 1.148359770585640621e-01
1.044052813805616875e+00 1.152598340613152916e-01
1.050342288587578388e+00 1.156791316890134758e-01
1.056631763369539900e+00 1.160938533553503016e-01
1.062921238151501413e+00 1.165039826550304247e-01
1.069210712933463148e+00 1.169095033644204501e-01
1.075500187715424660e+00 1.173103994421905577e-01
1.081789662497386173e+00 1.177066550299492448e-01
1.088079137279347686e+00 1.180982544528705463e-01
1.094368612061309198e+00 1.184851822203140809e-01
1.100658086843270711e+00 1.188674230264378240e-01
1.106947561625232446e+00 1.192449617508035964e-01
1.113237036407193958e+00 1.196177834589751965e-01
1.119526511189155471e+00 1.199858734031090668e-01
1.125815985971116984e+00 1.203492170225378410e-01
1.132105460753078496e+00 1.207077999443461891e-01
1.138394935535040009e+00 1.210616079839394593e-01
1.144684410317001522e+00 1.214106271456047159e-01
1.150973885098963256e+00 1.217548436230644071e-01
1.157263359880924769e+00 1.220942438000225255e-01
1.163552834662886282e+00 1.224288142507031774e-01
1.169842309444847794e+00 1.227585417403817131e-01
1.176131784226809307e+00 1.230834132259082669e-01
1.182421259008770820e+00 1.234034158562236777e-01
1.188710733790732554e+00 1.237185369728678874e-01
1.195000208572694067e+00 1.240287641104805272e-01
1.201289683354655580e+00 1.243340849972942863e-01
1.207579158136617092e+00 1.246344875556201076e-01
1.213868632918578605e+00 1.249299599023250412e-01
1.220158107700540118e+00 1.252204903493023269e-01
1.226447582482501630e+00 1.255060674039337187e-01
1.232737057264463365e+00 1.257866797695441352e-01
1.239026532046424878e+00 1.260623163458484131e-01
1.245316006828386390e+00 1.263329662293906086e-01
1.251605481610347903e+00 1.265986187139750696e-01
1.257894956392309416e+00 1.268592632910901796e-01
1.264184431174270928e+00 1.271148896503238590e-01
1.270473905956232663e+00 1.273654876797715441e-01
1.276763380738194176e+00 1.276110474664360894e-01
1.283052855520155688e+00 1.278515592966199266e-01
1.289342330302117201e+00 1.280870136563094230e-01
1.295631805084078714e+00 1.283174012315511092e-01
1.301921279866040226e+00 1.285427129088200504e-01
1.308210754648001739e+00 1.287629397753805860e-01
1.314500229429963474e+00 1.289780731196386587e-01
1.320789704211924986e+00 1.291881044314865667e-01
1.327079178993886499e+00 1.293930254026395554e-01
1.333368653775848012e+00 1.295928279269644434e-01
1.339658128557809524e+00 1.297875041008003383e-01
1.345947603339771037e+00 1.299770462232711921e-01
1.352237078121732772e+00 1.301614467965905853e-01
1.358526552903694284e+00 1.303406985263581286e-01
1.364816027685655797e+00 1.305147943218481765e-01
1.371105502467617310e+00 1.306837272962901586e-01
1.377394977249578822e+00 1.308474907671412224e-01
1.383684452031540335e+00 1.310060782563503279e-01
1.389973926813502070e+00 1.311594834906146534e-01
1.396263401595463582e+00 1.313077004016277027e-01
1.402552876377425095e+00 1.314507231263194187e-01
1.408842351159386608e+00 1.315885460070879698e-01
1.415131825941348120e+00 1.317211635920237101e-01
1.421421300723309633e+00 1.318485706351247289e-01
1.427710775505271146e+00 1.319707620965044348e-01
1.434000250287232880e+00 1.320877331425908685e-01
1.440289725069194393e+00 1.321994791463179386e-01
1.446579199851155906e+00 1.323059956873084420e-01
1.452868674633117418e+00 1.324072785520490070e-01
1.459158149415078931e+00 1.325033237340565440e-01
1.465447624197040444e+00 1.325941274340369791e-01
1.471737098979002178e+00 1.326796860600354400e-01
1.478026573760963691e+00 1.327599962275783363e-01
1.484316048542925204e+00 1.328350547598072251e-01
1.490605523324886716e+00 1.329048586876045435e-01
1.496894998106848229e+00 1.329694052497109868e-01
1.503184472888809742e+00 1.330286918928348383e-01
1.509473947670771476e+00 1.330827162717528045e-01
1.515763422452732989e+00 1.331314762494029691e-01
1.522052897234694502e+00 1.331749698969691975e-01
1.528342372016656014e+00 1.332131954939574925e-01
1.534631846798617527e+00 1.332461515282640785e-01
1.540921321580579040e+00 1.332738366962351317e-01
1.547210796362540552e+00 1.332962499027184611e-01
1.553500271144502287e+00 1.333133902611066957e-01
1.559789745926463800e+00 1.333252570933724512e-01
1.566079220708425312e+00 1.333318499300951698e-01
1.572368695490386825e+00 1.333331685104796327e-01
1.578658170272348338e+00 1.333292127823662299e-01
1.584947645054309850e+00 1.333199829022331528e-01
1.591237119836271585e+00 1.333054792351901219e-01
1.597526594618233098e+00 1.332857023549639530e-01
1.603816069400194610e+00 1.332606530438758818e-01
1.610105544182156123e+00 1.332303322928105604e-01
1.616395018964117636e+00 1.331947413011769776e-01
1.622684493746079148e+00 1.331538814768608303e-01
1.628973968528040661e+00 1.331077544361690679e-01
1.635263443310002396e+00 1.330563620037657491e-01
1.641552918091963909e+00 1.329997062125999330e-01
1.647842392873925421e+00 1.329377893038253267e-01
1.654131867655886934e+00 1.328706137267115506e-01
1.660421342437848446e+00 1.327981821385472161e-01
1.666710817219809959e+00 1.327204974045349817e-01
1.673000292001771694e+00 1.326375625976780048e-01
1.679289766783733207e+00 1.325493809986585392e-01
1.685579241565694719e+00 1.324559560957080662e-01
1.691868716347656232e+00 1.323572915844693498e-01
1.698158191129617745e+00 1.322533913678502204e-01
1.704447665911579257e+00 1.321442595558692534e-01
1.710737140693540770e+00 1.320299004654931219e-01
1.717026615475502505e+00 1.319103186204657885e-01
1.723316090257464017e+00 1.317855187511296766e-01
1.729605565039425530e+00 1.316555057942384865e-01
1.735895039821387043e+00 1.315202848927619350e-01
1.742184514603348555e+00 1.313798613956821681e-01
1.748473989385310068e+00 1.312342408577824582e-01
1.754763464167271803e+00 1.310834290394272128e-01
1.761052938949233315e+00 1.309274319063341852e-01
1.767342413731194828e+00 1.307662556293386069e-01
1.773631888513156341e+00 1.305999065841488282e-01
1.779921363295117853e+00 1.304283913510944359e-01
1.786210838077079366e+00 1.302517167148656563e-01
1.792500312859041101e+00 1.300698896642451252e-01
1.798789787641002613e+00 1.298829173918314706e-01
1.805079262422964126e+00 1.296908072937546508e-01
1.811368737204925639e+00 1.294935669693834668e-01
1.817658211986887151e+00 1.292912042210249968e-01
1.823947686768848664e+00 1.290837270536158154e-01
1.830237161550810177e+00 1.288711436744054972e-01
1.836526636332771911e+00 1.286534624926318482e-01
1.842816111114733424e+00 1.284306921191883111e-01
1.849105585896694937e+00 1.282028413662833766e-01
1.855395060678656449e+00 1.279699192470918623e-01
1.861684535460617962e+00 1.277319349753985034e-01
1.867974010242579475e+00 1.274888979652334386e-01
1.874263485024541209e+00 1.272408178304998139e-01
1.880552959806502722e+00 1.269877043845935027e-01
1.886842434588464235e+00 1.267295676400148619e-01
1.893131909370425747e+00 1.264664178079726864e-01
1.899421384152387260e+00 1.261982652979803110e-01
1.905710858934348773e+00 1.259251207174438281e-01
1.912000333716310507e+00 1.256469948712424511e-01
1.918289808498272020e+00 1.253638987613011624e-01
1.924579283280233533e+00 1.250758435861554219e-01
1.930868758062195045e+00 1.247828407405082579e-01
1.937158232844156558e+00 1.244849018147794750e-01
1.943447707626118071e+00 1.241820385946472149e-01
1.949737182408079583e+00 1.238742630605816908e-01
1.956026657190041318e+00 1.235615873873713161e-01
1.962316131972002831e+00 1.232440239436411039e-01
1.968605606753964343e+00 1.229215852913633361e-01
1.974895081535925856e+00 1.225942841853606968e-01
1.981184556317887369e+00 1.222621335728017733e-01
1.987474031099848881e+00 1.219251465926887434e-01
1.993763505881810616e+00 1.215833365753378054e-01
2.000052980663772129e+00 1.212367170418517798e-01
2.006342455445733641e+00 1.208853017035852323e-01
2.012631930227695154e+00 1.205291044616021295e-01
2.018921405009656667e+00 1.201681394061259595e-01
2.025210879791618179e+00 1.198024208159822884e-01
2.031500354573579692e+00 1.194319631580340463e-01
2.037789829355541205e+00 1.190567810866091231e-01
2.044079304137502717e+00 1.186768894429207910e-01
2.050368778919464230e+00 1.182923032544805492e-01
2.056658253701426187e+00 1.179030377345036823e-01
2.062947728483387699e+00 1.175091082813075755e-01
2.069237203265349212e+00 1.171105304777024653e-01
2.075526678047310725e+00 1.167073200903750579e-01
2.081816152829272237e+00 1.162994930692648199e-01
2.088105627611233750e+00 1.158870655469331767e-01
2.094395102393195263e+00 1.154700538379251351e-01
2.100684577175156775e+00 1.150484744381241320e-01
2.106974051957118288e+00 1.146223440240993624e-01
2.113263526739079801e+00 1.141916794524461126e-01
2.119553001521041313e+00 1.137564977591190296e-01
2.125842476303002826e+00 1.133168161587582018e-01
2.132131951084964339e+00 1.128726520440080927e-01
2.138421425866926295e+00 1.124240229848296330e-01
2.144710900648887808e+00 1.119709467278052761e-01
2.151000375430849321e+00 1.115134411954367966e-01
2.157289850212810833e+00 1.110515244854364397e-01
2.163579324994772346e+00 1.105852148700110227e-01
2.169868799776733859e+00 1.101145307951390817e-01
2.176158274558695371e+00 1.096394908798412476e-01
2.182447749340656884e+00 1.091601139154437516e-01
2.188737224122618397e+00 1.086764188648349644e-01
2.195026698904579909e+00 1.081884248617154404e-01
2.201316173686541422e+00 1.076961512098409263e-01
2.207605648468502935e+00 1.071996173822587495e-01
2.213895123250464891e+00 1.066988430205375732e-01
2.220184598032426404e+00 1.061938479339905178e-01
2.226474072814387917e+00 1.056846520988912880e-01
2.232763547596349429e+00 1.051712756576841795e-01
2.239053022378310942e+00 1.046537389181872585e-01
2.245342497160272455e+00 1.041320623527889899e-01
2.251631971942233967e+00 1.036062665976384550e-01
2.257921446724195480e+00 1.030763724518290181e-01
2.264210921506156993e+00 1.025424008765755679e-01
2.270500396288118505e+00 1.020043729943853339e-01
2.276789871070080018e+00 1.014623100882223461e-01
2.283079345852041531e+00 1.009162336006655808e-01
2.289368820634003043e+00 1.003661651330606530e-01
2.295658295415965000e+00 9.981212644466538886e-02
2.301947770197926513e+00 9.925413945178916675e-02
2.308237244979888025e+00 9.869222622692579161e-02
2.314526719761849538e+00 9.812640899788044324e-02
2.320816194543811051e+00 9.755671014689043519e-02
2.327105669325772563e+00 9.698315220973982576e-02
2.333395144107734076e+00 9.640575787486790893e-02
2.339684618889695589e+00 9.582454998247177946e-02
2.345974093671657101e+00 9.523955152360280563e-02
2.352263568453618614e+00 9.465078563925716226e-02
2.358553043235580127e+00 9.405827561946042414e-02
2.364842518017541639e+00 9.346204490234634454e-02
2.371131992799503152e+00 9.286211707322959696e-02
2.377421467581465109e+00 9.225851586367282697e-02
2.383710942363426621e+00 9.165126515054802803e-02
2.390000417145388134e+00 9.104038895509185270e-02
2.396289891927349647e+00 9.042591144195551156e-02
2.402579366709311159e+00 8.980785691824878791e-02
2.408868841491272672e+00 8.918624983257861238e-02
2.415158316273234185e+00 8.856111477408187826e-02
2.421447791055195697e+00 8.793247647145278900e-02
2.427737265837157210e+00 8.730035979196468232e-02
2.434026740619118723e+00 8.666478974048624773e-02
2.440316215401080235e+00 8.602579145849247044e-02
2.446605690183041748e+00 8.538339022307016302e-02
2.452895164965003261e+00 8.473761144591791805e-02
2.459184639746965217e+00 8.408848067234095391e-02
2.465474114528926730e+00 8.343602358024077015e-02
2.471763589310888243e+00 8.278026597909914075e-02
2.478053064092849755e+00 8.212123380895727798e-02
2.484342538874811268e+00 8.145895313938972260e-02
2.490632013656772781e+00 8.079345016847309935e-02
2.496921488438734293e+00 8.012475122174973763e-02
2.503210963220695806e+00 7.945288275118636556e-02
2.509500438002657319e+00 7.877787133412775256e-02
2.515789912784618831e+00 7.809974367224527259e-02
2.522079387566580344e+00 7.741852659048076291e-02
2.528368862348541857e+00 7.673424703598535901e-02
2.534658337130503369e+00 7.604693207705355562e-02
2.540947811912465326e+00 7.535660890205236884e-02
2.547237286694426839e+00 7.466330481834604349e-02
2.553526761476388351e+00 7.396704725121561186e-02
2.559816236258349864e+00 7.326786374277415026e-02
2.566105711040311377e+00 7.256578195087720617e-02
2.572395185822272889e+00 7.186082964802886774e-02
2.578684660604234402e+00 7.115303472028298992e-02
2.584974135386195915e+00 7.044242516614021565e-02
2.591263610168157427e+00 6.972902909544036187e-02
2.597553084950118940e+00 6.901287472825048952e-02
2.603842559732080453e+00 6.829399039374860203e-02
2.610132034514041965e+00 6.757240452910304174e-02
2.616421509296003478e+00 6.684814567834748700e-02
2.622710984077965435e+00 6.612124249125192477e-02
2.629000458859926947e+00 6.539172372218940432e-02
2.635289933641888460e+00 6.465961822899837785e-02
2.641579408423849973e+00 6.392495497184130793e-02
2.647868883205811485e+00 6.318776301205909773e-02
2.654158357987772998e+00 6.244807151102142045e-02
2.660447832769734511e+00 6.170590972897322529e-02
2.666737307551696023e+00 6.096130702387723976e-02
2.673026782333657536e+00 6.021429285025270417e-02
2.679316257115619049e+00 5.946489675801016478e-02
2.685605731897580561e+00 5.871314839128261714e-02
2.691895206679542074e+00 5.795907748725279834e-02
2.698184681461504031e+00 5.720271387497685711e-02
2.704474156243465544e+00 5.644408747420458922e-02
2.710763631025427056e+00 5.568322829419559278e-02
2.717053105807388569e+00 5.492016643253236352e-02
2.723342580589350082e+00 5.415493207392967079e-02
2.729632055371311594e+00 5.338755548904053350e-02
2.735921530153273107e+00 5.261806703325880297e-02
2.742211004935234619e+00 5.184649714551835958e-02
2.748500479717196132e+00 5.107287634708906204e-02
2.754789954499157645e+00 5.029723524036935900e-02
2.761079429281119157e+00 4.951960450767579208e-02
2.767368904063080670e+00 4.874001491002925152e-02
2.773658378845042183e+00 4.795849728593815087e-02
2.779947853627004140e+00 4.717508255017849317e-02
2.786237328408965652e+00 4.638980169257118924e-02
2.792526803190927165e+00 4.560268577675583718e-02
2.798816277972888678e+00 4.481376593896215649e-02
2.805105752754850190e+00 4.402307338677825810e-02
2.811395227536811703e+00 4.323063939791615268e-02
2.817684702318773216e+00 4.243649531897449728e-02
2.823974177100734728e+00 4.164067256419862889e-02
2.830263651882696241e+00 4.084320261423782933e-02
2.836553126664657754e+00 4.004411701490010606e-02
2.842842601446619266e+00 3.924344737590428761e-02
2.849132076228580779e+00 3.844122536962962799e-02
2.855421551010542291e+00 3.763748272986294774e-02
2.861711025792504248e+00 3.683225125054325616e-02
2.868000500574465761e+00 3.602556278450429195e-02
2.874289975356427274e+00 3.521744924221418410e-02
2.880579450138388786e+00 3.440794259051338511e-02
2.886868924920350299e+00 3.359707485135004362e-02
2.893158399702311812e+00 3.278487810051339962e-02
2.899447874484273324e+00 3.197138446636483416e-02
2.905737349266234837e+00 3.115662612856702832e-02
2.912026824048196350e+00 3.034063531681102655e-02
2.918316298830157862e+00 2.952344430954126700e-02
2.924605773612119375e+00 2.870508543267876606e-02
2.930895248394080888e+00 2.788559105834237384e-02
2.937184723176042400e+00 2.706499360356824299e-02
2.943474197958004357e+00 2.624332552902739965e-02
2.949763672739965870e+00 2.542061933774195440e-02
2.956053147521927382e+00 2.459690757379899909e-02
2.962342622303888895e+00 2.377222282106348367e-02
2.968632097085850408e+00 2.294659770188923337e-02
2.974921571867811920e+00 2.212006487582848097e-02
2.981211046649773433e+00 2.129265703833996271e-02
2.987500521431734946e+00 2.046440691949554663e-02
2.993789996213696458e+00 1.963534728268553561e-02
3.000079470995657971e+00 1.880551092332262766e-02
3.006368945777619484e+00 1.797493066754462382e-02
3.012658420559580996e+00 1.714363937091588699e-02
3.018947895341542953e+00 1.631166991712763858e-02
3.025237370123504466e+00 1.547905521669737730e-02
3.031526844905465978e+00 1.464582820566668990e-02
3.037816319687427491e+00 1.381202184429859876e-02
3.044105794469389004e+00 1.297766911577371250e-02
3.050395269251350516e+00 1.214280302488547625e-02
3.056684744033312029e+00 1.130745659673459795e-02
3.062974218815273542e+00 1.047166287542265935e-02
3.069263693597235054e+00 9.635454922744982748e-03
3.075553168379196567e+00 8.798865816882786572e-03
3.081842643161158080e+00 7.961928651094709458e-03
3.088132117943119592e+00 7.124676532407720267e-03
3.094421592725081105e+00 6.287142580307490333e-03
3.100711067507043062e+00 5.449359925428224477e-03
3.107000542289004574e+00 4.611361708242327218e-03
3.113290017070966087e+00 3.773181077749102746e-03
3.119579491852927600e+00 2.934851190163703834e-03
3.125868966634889112e+00 2.096405207605500035e-03
3.132158441416850625e+00 1.257876296786272427e-03
3.138447916198812138e+00 4.192976276982248937e-04
3.144737390980773650e+00 -4.192976276981330076e-04
3.151026865762735163e+00 -1.257876296786180704e-03
3.157316340544696676e+00 -2.096405207605408095e-03
3.163605815326658188e+00 -2.934851190163611893e-03
3.169895290108619701e+00 -3.773181077749010806e-03
3.176184764890581214e+00 -4.611361708242236145e-03
3.182474239672543170e+00 -5.449359925428192385e-03
3.188763714454504683e+00 -6.287142580307399260e-03
3.195053189236466196e+00 -7.124676532407628327e-03
3.201342664018427708e+00 -7.961928651094619253e-03
3.207632138800389221e+00 -8.798865816882694632e-03
3.213921613582350734e+00 -9.635454922744890807e-03
3.220211088364312246e+00 -1.047166287542256741e-02
3.226500563146273759e+00 -1.130745659673450601e-02
3.232790037928235272e+00 -1.214280302488538604e-02
3.239079512710196784e+00 -1.297766911577362230e-02
3.245368987492158297e+00 -1.381202184429850856e-02
3.251658462274119810e+00 -1.464582820566659623e-02
3.257947937056081322e+00 -1.547905521669728710e-02
3.264237411838043279e+00 -1.631166991712760389e-02
3.270526886620004792e+00 -1.714363937091579332e-02
3.276816361401966304e+00 -1.797493066754453014e-02
3.283105836183927817e+00 -1.880551092332254093e-02
3.289395310965889330e+00 -1.963534728268544541e-02
3.295684785747850842e+00 -2.046440691949545296e-02
3.301974260529812355e+00 -2.129265703833987250e-02
3.308263735311773868e+00 -2.212006487582839076e-02
3.314553210093735380e+00 -2.294659770188914316e-02
3.320842684875696893e+00 -2.377222282106339693e-02
3.327132159657658406e+00 -2.459690757379890888e-02
3.333421634439619918e+00 -2.542061933774186419e-02
3.339711109221581431e+00 -2.624332552902730598e-02
3.346000584003543388e+00 -2.706499360356814932e-02
3.352290058785504900e+00 -2.788559105834228363e-02
3.358579533567466413e+00 -2.870508543267867238e-02
3.364869008349427926e+00 -2.952344430954117679e-02
3.371158483131389438e+00 -3.034063531681093981e-02
3.377447957913350951e+00 -3.115662612856694158e-02
3.383737432695312464e+00 -3.197138446636474396e-02
3.390026907477273976e+00 -3.278487810051330942e-02
3.396316382259235489e+00 -3.359707485134996036e-02
3.402605857041197002e+00 -3.440794259051329490e-02
3.408895331823158514e+00 -3.521744924221409390e-02
3.415184806605120027e+00 -3.602556278450420174e-02
3.421474281387081540e+00 -3.683225125054316595e-02
3.427763756169043496e+00 -3.763748272986286447e-02
3.434053230951005009e+00 -3.844122536962954473e-02
3.440342705732966522e+00 -3.924344737590419741e-02
3.446632180514928034e+00 -4.004411701490001585e-02
3.452921655296889547e+00 -4.084320261423773912e-02
3.459211130078851060e+00 -4.164067256419854562e-02
3.465500604860812572e+00 -4.243649531897441401e-02
3.471790079642774085e+00 -4.323063939791606247e-02
3.478079554424735598e+00 -4.402307338677816789e-02
3.484369029206697110e+00 -4.481376593896207322e-02
3.490658503988658623e+00 -4.560268577675575391e-02
3.496947978770620136e+00 -4.638980169257109903e-02
3.503237453552582092e+00 -4.717508255017846541e-02
3.509526928334543605e+00 -4.795849728593806066e-02
3.515816403116505118e+00 -4.874001491002916131e-02
3.522105877898466630e+00 -4.951960450767570882e-02
3.528395352680428143e+00 -5.029723524036927573e-02
3.534684827462389656e+00 -5.107287634708897184e-02
3.540974302244351168e+00 -5.184649714551827632e-02
3.547263777026312681e+00 -5.261806703325871970e-02
3.553553251808274194e+00 -5.338755548904045023e-02
3.559842726590235706e+00 -5.415493207392958752e-02
3.566132201372197219e+00 -5.492016643253228025e-02
3.572421676154158732e+00 -5.568322829419551645e-02
3.578711150936120244e+00 -5.644408747420451289e-02
3.585000625718082201e+00 -5.720271387497682936e-02
3.591290100500043714e+00 -5.795907748725270814e-02
3.597579575282005226e+00 -5.871314839128254082e-02
3.603869050063966739e+00 -5.946489675801008845e-02
3.610158524845928252e+00 -6.021429285025262090e-02
3.616447999627889764e+00 -6.096130702387715650e-02
3.622737474409851277e+00 -6.170590972897314203e-02
3.629026949191812790e+00 -6.244807151102134413e-02
3.635316423973774302e+00 -6.318776301205901447e-02
3.641605898755735815e+00 -6.392495497184122466e-02
3.647895373537697328e+00 -6.465961822899829459e-02
3.654184848319658840e+00 -6.539172372218932106e-02
3.660474323101620353e+00 -6.612124249125185538e-02
3.666763797883582310e+00 -6.684814567834741761e-02
3.673053272665543822e+00 -6.757240452910297235e-02
3.679342747447505335e+00 -6.829399039374853264e-02
3.685632222229466848e+00 -6.901287472825040625e-02
3.691921697011428360e+00 -6.972902909544026473e-02
3.698211171793389873e+00 -7.044242516614013239e-02
3.704500646575351386e+00 -7.115303472028292053e-02
3.710790121357312898e+00 -7.186082964802878448e-02
3.717079596139274411e+00 -7.256578195087713679e-02
3.723369070921235924e+00 -7.326786374277405312e-02
3.729658545703197436e+00 -7.396704725121554247e-02
3.735948020485158949e+00 -7.466330481834597410e-02
3.742237495267120462e+00 -7.535660890205228557e-02
3.748526970049082419e+00 -7.604693207705347235e-02
3.754816444831043931e+00 -7.673424703598528962e-02
3.761105919613005444e+00 -7.741852659048067964e-02
3.767395394394966956e+00 -7.809974367224520320e-02
3.773684869176928469e+00 -7.877787133412768317e-02
3.779974343958889982e+00 -7.945288275118629617e-02
3.786263818740851494e+00 -8.012475122174965436e-02
3.792553293522813007e+00 -8.079345016847302996e-02
3.798842768304774520e+00 -8.145895313938965321e-02
3.805132243086736032e+00 -8.212123380895720859e-02
3.811421717868697545e+00 -8.278026597909907136e-02
3.817711192650659058e+00 -8.343602358024070076e-02
3.824000667432621015e+00 -8.408848067234091228e-02
3.830290142214582527e+00 -8.473761144591783478e-02
3.836579616996544040e+00 -8.538339022307009363e-02
3.842869091778505553e+00 -8.602579145849240105e-02
3.849158566560467065e+00 -8.666478974048617834e-02
3.855448041342428578e+00 -8.730035979196461293e-02
3.861737516124390091e+00 -8.793247647145273349e-02
3.868026990906351603e+00 -8.856111477408180888e-02
3.874316465688313116e+00 -8.918624983257852912e-02
3.880605940470274628e+00 -8.980785691824870465e-02
3.886895415252236141e+00 -9.042591144195544217e-02
3.893184890034197654e+00 -9.104038895509179719e-02
3.899474364816159166e+00 -9.165126515054795864e-02
3.905763839598121123e+00 -9.225851586367278534e-02
3.912053314380082636e+00 -9.286211707322951370e-02
3.918342789162044149e+00 -9.346204490234627515e-02
3.924632263944005661e+00 -9.405827561946036863e-02
3.930921738725967174e+00 -9.465078563925707900e-02
3.937211213507928687e+00 -9.523955152360273624e-02
3.943500688289890199e+00 -9.582454998247172395e-02
3.949790163071851712e+00 -9.640575787486785342e-02
3.956079637853813225e+00 -9.698315220973975637e-02
3.962369112635774737e+00 -9.755671014689037968e-02
3.968658587417736250e+00 -9.812640899788037385e-02
3.974948062199697763e+00 -9.869222622692573610e-02
3.981237536981659275e+00 -9.925413945178911124e-02
3.987527011763621232e+00 -9.981212644466536110e-02
3.993816486545582745e+00 -1.003661651330605975e-01
4.000105961327544257e+00 -1.009162336006655253e-01
4.006395436109505326e+00 -1.014623100882222489e-01
4.012684910891467283e+00 -1.020043729943852784e-01
4.018974385673428351e+00 -1.025424008765754708e-01
4.025263860455390308e+00 -1.030763724518289765e-01
4.031553335237352265e+00 -1.036062665976384273e-01
4.037842810019313333e+00 -1.041320623527889344e-01
4.044132284801275290e+00 -1.046537389181872307e-01
4.050421759583236359e+00 -1.051712756576841101e-01
4.056711234365198315e+00 -1.056846520988912741e-01
4.063000709147159384e+00 -1.061938479339904623e-01
4.069290183929121341e+00 -1.066988430205375593e-01
4.075579658711082409e+00 -1.071996173822586523e-01
4.081869133493044366e+00 -1.076961512098408569e-01
4.088158608275005435e+00 -1.081884248617153571e-01
4.094448083056967391e+00 -1.086764188648349089e-01
4.100737557838928460e+00 -1.091601139154436545e-01
4.107027032620890417e+00 -1.096394908798411921e-01
4.113316507402852373e+00 -1.101145307951390540e-01
4.119605982184813442e+00 -1.105852148700109672e-01
4.125895456966775399e+00 -1.110515244854364258e-01
4.132184931748736467e+00 -1.115134411954367549e-01
4.138474406530698424e+00 -1.119709467278052623e-01
4.144763881312659493e+00 -1.124240229848295775e-01
4.151053356094621449e+00 -1.128726520440080372e-01
4.157342830876582518e+00 -1.133168161587581046e-01
4.163632305658544475e+00 -1.137564977591189880e-01
4.169921780440505543e+00 -1.141916794524460294e-01
4.176211255222467500e+00 -1.146223440240993208e-01
4.182500730004428569e+00 -1.150484744381240626e-01
4.188790204786390525e+00 -1.154700538379250935e-01
4.195079679568352482e+00 -1.158870655469331629e-01
4.201369154350313551e+00 -1.162994930692647783e-01
4.207658629132275507e+00 -1.167073200903750163e-01
4.213948103914236576e+00 -1.171105304777024236e-01
4.220237578696198533e+00 -1.175091082813075616e-01
4.226527053478159601e+00 -1.179030377345036268e-01
4.232816528260121558e+00 -1.182923032544804937e-01
4.239106003042082627e+00 -1.186768894429207216e-01
4.245395477824044583e+00 -1.190567810866090953e-01
4.251684952606005652e+00 -1.194319631580339769e-01
4.257974427387967609e+00 -1.198024208159822468e-01
4.264263902169928677e+00 -1.201681394061258901e-01
4.270553376951890634e+00 -1.205291044616020879e-01
4.276842851733852591e+00 -1.208853017035852184e-01
4.283132326515813659e+00 -1.212367170418517381e-01
4.289421801297775616e+00 -1.215833365753377915e-01
4.295711276079736685e+00 -1.219251465926887018e-01
4.302000750861698641e+00 -1.222621335728017455e-01
4.308290225643659710e+00 -1.225942841853606552e-01
4.314579700425621667e+00 -1.229215852913633084e-01
4.320869175207582735e+00 -1.232440239436410484e-01
4.327158649989544692e+00 -1.235615873873712883e-01
4.333448124771505761e+00 -1.238742630605816214e-01
4.339737599553467717e+00 -1.241820385946471733e-01
4.346027074335428786e+00 -1.244849018147794056e-01
4.352316549117390743e+00 -1.247828407405082302e-01
4.358606023899352699e+00 -1.250758435861554219e-01
4.364895498681313768e+00 -1.253638987613011346e-01
4.371184973463275725e+00 -1.256469948712424511e-01
4.377474448245236793e+00 -1.259251207174438003e-01
4.383763923027198750e+00 -1.261982652979802833e-01
4.390053397809159819e+00 -1.264664178079726309e-01
4.396342872591121775e+00 -1.267295676400148341e-01
4.402632347373082844e+00 -1.269877043845934472e-01
4.408921822155044801e+00 -1.272408178304998139e-01
4.415211296937005869e+00 -1.274888979652334109e-01
4.421500771718967826e+00 -1.277319349753984756e-01
4.427790246500929783e+00 -1.279699192470918345e-01
4.434079721282890851e+00 -1.282028413662833488e-01
4.440369196064852808e+00 -1.284306921191883111e-01
4.446658670846813877e+00 -1.286534624926318204e-01
4.452948145628775833e+00 -1.288711436744054695e-01
4.459237620410736902e+00 -1.290837270536157877e-01
4.465527095192698859e+00 -1.292912042210249690e-01
4.471816569974659927e+00 -1.294935669693834390e-01
4.478106044756621884e+00 -1.296908072937546508e-01
4.484395519538582953e+00 -1.298829173918314428e-01
4.490684994320544909e+00 -1.300698896642451252e-01
4.496974469102505978e+00 -1.302517167148656285e-01
4.503263943884467935e+00 -1.304283913510944082e-01
4.509553418666429891e+00 -1.305999065841488282e-01
4.515842893448390960e+00 -1.307662556293385792e-01
4.522132368230352917e+00 -1.309274319063341852e-01
4.528421843012313985e+00 -1.310834290394271850e-01
4.534711317794275942e+00 -1.312342408577824582e-01
4.541000792576237011e+00 -1.313798613956821404e-01
4.547290267358198967e+00 -1.315202848927619073e-01
4.553579742140160036e+00 -1.316555057942384865e-01
4.559869216922121993e+00 -1.317855187511296766e-01
4.566158691704083061e+00 -1.319103186204657607e-01
4.572448166486045018e+00 -1.320299004654930941e-01
4.578737641268006087e+00 -1.321442595558692257e-01
4.585027116049968043e+00 -1.322533913678502204e-01
4.591316590831930000e+00 -1.323572915844693498e-01
4.597606065613891069e+00 -1.324559560957080662e-01
4.603895540395853025e+00 -1.325493809986585392e-01
4.610185015177814094e+00 -1.326375625976780048e-01
4.616474489959776051e+00 -1.327204974045349817e-01
4.622763964741737119e+00 -1.327981821385472161e-01
4.629053439523699076e+00 -1.328706137267115228e-01
4.635342914305660145e+00 -1.329377893038253267e-01
4.641632389087622101e+00 -1.329997062125999330e-01
4.647921863869583170e+00 -1.330563620037657213e-01
4.654211338651545127e+00 -1.331077544361690679e-01
4.660500813433506195e+00 -1.331538814768608303e-01
4.666790288215468152e+00 -1.331947413011769499e-01
4.673079762997430109e+00 -1.332303322928105604e-01
4.679369237779391177e+00 -1.332606530438758818e-01
4.685658712561353134e+00 -1.332857023549639530e-01
4.691948187343314203e+00 -1.333054792351901219e-01
4.698237662125276159e+00 -1.333199829022331528e-01
4.704527136907237228e+00 -1.333292127823662299e-01
4.710816611689199185e+00 -1.333331685104796327e-01
4.717106086471160253e+00 -1.333318499300951698e-01
4.723395561253122210e+00 -1.333252570933724512e-01
4.729685036035083279e+00 -1.333133902611066957e-01
4.735974510817045235e+00 -1.332962499027184611e-01
4.742263985599006304e+00 -1.332738366962351595e-01
4.748553460380968261e+00 -1.332461515282640785e-01
4.754842935162930218e+00 -1.332131954939575202e-01
4.761132409944891286e+00 -1.331749698969691975e-01
4.767421884726853243e+00 -1.331314762494029691e-01
4.773711359508814311e+00 -1.330827162717528045e-01
4.780000834290776268e+00 -1.330286918928348383e-01
4.786290309072737337e+00 -1.329694052497109868e-01
4.792579783854699293e+00 -1.329048586876045435e-01
4.798869258636660362e+00 -1.328350547598072251e-01
4.805158733418622319e+00 -1.327599962275783363e-01
4.811448208200583387e+00 -1.326796860600354677e-01
4.817737682982545344e+00 -1.325941274340369791e-01
4.824027157764506413e+00 -1.325033237340565440e-01
4.830316632546468369e+00 -1.324072785520490070e-01
4.836606107328430326e+00 -1.323059956873084697e-01
4.842895582110391395e+00 -1.321994791463179664e-01
4.849185056892353352e+00 -1.320877331425908685e-01
4.855474531674314420e+00 -1.319707620965044348e-01
4.861764006456276377e+00 -1.318485706351247289e-01
4.868053481238237445e+00 -1.317211635920237378e-01
4.874342956020199402e+00 -1.315885460070879698e-01
4.880632430802160471e+00 -1.314507231263194187e-01
4.886921905584122428e+00 -1.313077004016277305e-01
4.893211380366083496e+00 -1.311594834906146811e-01
4.899500855148045453e+00 -1.310060782563503556e-01
4.905790329930006521e+00 -1.308474907671412502e-01
4.912079804711968478e+00 -1.306837272962902141e-01
4.918369279493930435e+00 -1.305147943218481765e-01
4.924658754275891503e+00 -1.303406985263581563e-01
4.930948229057853460e+00 -1.301614467965905853e-01
4.937237703839814529e+00 -1.299770462232712198e-01
4.943527178621776486e+00 -1.297875041008003383e-01
4.949816653403737554e+00 -1.295928279269644712e-01
4.956106128185699511e+00 -1.293930254026395832e-01
4.962395602967660579e+00 -1.291881044314865945e-01
4.968685077749622536e+00 -1.289780731196386865e-01
4.974974552531583605e+00 -1.287629397753806137e-01
4.981264027313545562e+00 -1.285427129088200782e-01
4.987553502095506630e+00 -1.283174012315511370e-01
4.993842976877468587e+00 -1.280870136563094785e-01
5.000132451659430544e+00 -1.278515592966199543e-01
5.006421926441391612e+00 -1.276110474664361172e-01
5.012711401223353569e+00 -1.273654876797715441e-01
5.019000876005314637e+00 -1.271148896503239145e-01
5.025290350787276594e+00 -1.268592632910902074e-01
5.031579825569237663e+00 -1.265986187139751251e-01
5.037869300351199620e+00 -1.263329662293906364e-01
5.044158775133160688e+00 -1.260623163458484686e-01
5.050448249915122645e+00 -1.257866797695441630e-01
5.056737724697083713e+00 -1.255060674039337743e-01
5.063027199479045670e+00 -1.252204903493023824e-01
5.069316674261006739e+00 -1.249299599023250829e-01
5.075606149042968696e+00 -1.246344875556201492e-01
5.081895623824930652e+00 -1.243340849972943002e-01
5.088185098606891721e+00 -1.240287641104805827e-01
5.094474573388853678e+00 -1.237185369728679013e-01
5.100764048170814746e+00 -1.234034158562237471e-01
5.107053522952776703e+00 -1.230834132259083086e-01
5.113342997734737772e+00 -1.227585417403817686e-01
5.119632472516699728e+00 -1.224288142507031912e-01
5.125921947298660797e+00 -1.220942438000225672e-01
5.132211422080622754e+00 -1.217548436230644349e-01
5.138500896862583822e+00 -1.214106271456047714e-01
5.144790371644545779e+00 -1.210616079839394871e-01
5.151079846426506847e+00 -1.207077999443462446e-01
5.157369321208468804e+00 -1.203492170225378827e-01
5.163658795990430761e+00 -1.199858734031090807e-01
5.169948270772391830e+00 -1.196177834589752242e-01
5.176237745554353786e+00 -1.192449617508036103e-01
5.182527220336314855e+00 -1.188674230264378656e-01
5.188816695118276812e+00 -1.184851822203141086e-01
5.195106169900237880e+00 -1.180982544528706019e-01
5.201395644682199837e+00 -1.177066550299492725e-01
5.207685119464160906e+00 -1.173103994421906132e-01
5.213974594246122862e+00 -1.169095033644204779e-01
5.220264069028083931e+00 -1.165039826550305080e-01
5.226553543810045888e+00 -1.160938533553503432e-01
5.232843018592006956e+00 -1.156791316890135451e-01
5.239132493373968913e+00 -1.152598340613153333e-01
5.245421968155930870e+00 -1.148359770585640899e-01
5.251711442937891938e+00 -1.144075774474250240e-01
5.258000917719853895e+00 -1.139746521742567853e-01
5.264290392501814964e+00 -1.135372183644415417e-01
5.270579867283776920e+00 -1.130952933217069800e-01
5.276869342065737989e+00 -1.126488945274424086e-01
5.283158816847699946e+00 -1.121980396400066998e-01
5.289448291629661014e+00 -1.117427464940302373e-01
5.295737766411622971e+00 -1.112830330997089806e-01
5.302027241193584040e+00 -1.108189176420925209e-01
5.308316715975545996e+00 -1.103504184803641708e-01
5.314606190757507953e+00 -1.098775541471152389e-01
5.320895665539469022e+00 -1.094003433476116866e-01
5.327185140321430978e+00 -1.089188049590540386e-01
5.333474615103392047e+00 -1.084329580298310919e-01
5.339764089885354004e+00 -1.079428217787658656e-01
5.346053564667315072e+00 -1.074484155943559172e-01
5.352343039449277029e+00 -1.069497590340058313e-01
5.358632514231238098e+00 -1.064468718232541716e-01
5.364921989013200054e+00 -1.059397738549924944e-01
5.371211463795161123e+00 -1.054284851886792135e-01
5.377500938577123080e+00 -1.049130260495453465e-01
5.383790413359084148e+00 -1.043934168277951269e-01
5.390079888141046105e+00 -1.038696780777988576e-01
5.396369362923008062e+00 -1.033418305172802143e-01
5.402658837704969130e+00 -1.028098950264966643e-01
5.408948312486931087e+00 -1.022738926474131560e-01
5.415237787268892156e+00 -1.017338445828703392e-01
5.421527262050854112e+00 -1.011897721957451951e-01
5.427816736832815181e+00 -1.006416970081065732e-01
5.434106211614777138e+00 -1.000896407003632471e-01
5.440395686396738206e+00 -9.953362511040698968e-02
5.446685161178700163e+00 -9.897367223274793069e-02
5.452974635960661232e+00 -9.840980421764525254e-02
5.459264110742623188e+00 -9.784204337023039155e-02
5.465553585524584257e+00 -9.727041214962518778e-02
5.471843060306546214e+00 -9.669493316805299887e-02
5.478132535088508170e+00 -9.611562918994466520e-02
5.484422009870469239e+00 -9.553252313103779980e-02
5.490711484652431196e+00 -9.494563805747006924e-02
5.497000959434392264e+00 -9.435499718486729803e-02
5.503290434216354221e+00 -9.376062387742453708e-02
5.509579908998315290e+00 -9.316254164698238582e-02
5.515869383780277246e+00 -9.256077415209634784e-02
5.522158858562238315e+00 -9.195534519710164834e-02
5.528448333344200272e+00 -9.134627873117080743e-02
5.534737808126161340e+00 -9.073359884736706404e-02
5.541027282908123297e+00 -9.011732978169056940e-02
5.547316757690084366e+00 -8.949749591212044497e-02
5.553606232472046322e+00 -8.887412175764965172e-02
5.559895707254008279e+00 -8.824723197731573765e-02
5.566185182035969348e+00 -8.761685136922518768e-02
5.572474656817931304e+00 -8.698300486957213917e-02
5.578764131599892373e+00 -8.634571755165258711e-02
5.585053606381854330e+00 -8.570501462487192801e-02
5.591343081163815398e+00 -8.506092143374832659e-02
5.597632555945777355e+00 -8.441346345690951825e-02
5.603922030727738424e+00 -8.376266630608572572e-02
5.610211505509700380e+00 -8.310855572509558142e-02
5.616500980291661449e+00 -8.245115758882878843e-02
5.622790455073623406e+00 -8.179049790222160665e-02
5.629079929855584474e+00 -8.112660279922903617e-02
5.635369404637546431e+00 -8.045949854179020033e-02
5.641658879419508388e+00 -7.978921151879024565e-02
5.647948354201469456e+00 -7.911576824501610761e-02
5.654237828983431413e+00 -7.843919536010736382e-02
5.660527303765392482e+00 -7.775951962750317359e-02
5.666816778547354438e+00 -7.707676793338279209e-02
5.673106253329315507e+00 -7.639096728560272609e-02
5.679395728111277464e+00 -7.570214481262772799e-02
5.685685202893238532e+00 -7.501032776245836198e-02
5.691974677675200489e+00 -7.431554350155232525e-02
5.698264152457161558e+00 -7.361781951374278543e-02
5.704553627239123514e+00 -7.291718339915037594e-02
5.710843102021084583e+00 -7.221366287309211041e-02
5.717132576803046540e+00 -7.150728576498438516e-02
5.723422051585008496e+00 -7.079808001724272049e-02
5.729711526366969565e+00 -7.008607368417615890e-02
5.736001001148931522e+00 -6.937129493087720866e-02
5.742290475930892590e+00 -6.865377203210844270e-02
5.748579950712854547e+00 -6.793353337118310242e-02
5.754869425494815616e+00 -6.721060743884336997e-02
5.761158900276777572e+00 -6.648502283213224284e-02
5.767448375058738641e+00 -6.575680825326334078e-02
5.773737849840700598e+00 -6.502599250848464796e-02
5.780027324622661666e+00 -6.429260450693979889e-02
5.786316799404623623e+00 -6.355667325952371605e-02
5.792606274186584692e+00 -6.281822787773583272e-02
5.798895748968546648e+00 -6.207729757252767461e-02
5.805185223750508605e+00 -6.133391165314814458e-02
5.811474698532469674e+00 -6.058809952598372822e-02
5.817764173314431631e+00 -5.983989069339498007e-02
5.824053648096392699e+00 -5.908931475255022742e-02
5.830343122878354656e+00 -5.833640139425394500e-02
5.836632597660315724e+00 -5.758118040177306884e-02
5.842922072442277681e+00 -5.682368164965807822e-02
5.849211547224238750e+00 -5.606393510256200974e-02
5.855501022006200706e+00 -5.530197081405431592e-02
5.861790496788161775e+00 -5.453781892543289878e-02
5.868079971570123732e+00 -5.377150966453089070e-02
5.874369446352084800e+00 -5.300307334452184632e-02
5.880658921134046757e+00 -5.223254036271970935e-02
5.886948395916008714e+00 -5.145994119937718353e-02
5.893237870697969782e+00 -5.068530641647964186e-02
5.899527345479931739e+00 -4.990866665653587858e-02
5.905816820261892808e+00 -4.913005264136674488e-02
5.912106295043854765e+00 -4.834949517088896198e-02
5.918395769825815833e+00 -4.756702512189766446e-02
5.924685244607777790e+00 -4.678267344684411411e-02
5.930974719389738858e+00 -4.599647117261217860e-02
5.937264194171700815e+00 -4.520844939929008488e-02
5.943553668953661884e+00 -4.441863929894112467e-02
5.949843143735623840e+00 -4.362707211436961385e-02
5.956132618517584909e+00 -4.283377915788594975e-02
5.962422093299546866e+00 -4.203879181006707488e-02
5.968711568081508823e+00 -4.124214151851587212e-02
5.975001042863469891e+00 -4.044385979661696551e-02
5.981290517645431848e+00 -3.964397822228966917e-02
5.987579992427392916e+00 -3.884252843673972194e-02
5.993869467209354873e+00 -3.803954214320668520e-02
6.000158941991315942e+00 -3.723505110571077859e-02
6.006448416773277899e+00 -3.642908714779549695e-02
6.012737891555238967e+00 -3.562168215126962356e-02
6.019027366337200924e+00 -3.481286805494515635e-02
6.025316841119161992e+00 -3.400267685337485246e-02
6.031606315901123949e+00 -3.319114059558562341e-02
6.037895790683085906e+00 -3.237829138381163874e-02
6.044185265465046974e+00 -3.156416137222405049e-02
6.050474740247008931e+00 -3.074878276565871926e-02
6.056764215028970000e+00 -2.993218781834310407e-02
6.063053689810931957e+00 -2.911440883261942961e-02
6.069343164592893025e+00 -2.829547815766782215e-02
6.075632639374854982e+00 -2.747542818822572286e-02
6.081922114156816050e+00 -2.665429136330739121e-02
6.088211588938778007e+00 -2.583210016491974473e-02
6.094501063720739076e+00 -2.500888711677840687e-02
6.100790538502701033e+00 -2.418468478302020913e-02
6.107080013284662101e+00 -2.335952576691599503e-02
6.113369488066624058e+00 -2.253344270957995110e-02
6.119658962848586015e+00 -2.170646828867926759e-02
6.125948437630547083e+00 -2.087863521714111367e-02
6.132237912412509040e+00 -2.004997624185825972e-02
6.138527387194470109e+00 -1.922052414239453985e-02
6.144816861976432065e+00 -1.839031172968718861e-02
6.151106336758393134e+00 -1.755937184474992349e-02
6.157395811540355091e+00 -1.672773735737285994e-02
6.163685286322316159e+00 -1.589544116482323119e-02
6.169974761104278116e+00 -1.506251619054310709e-02
6.176264235886239184e+00 -1.422899538284798197e-02
6.182553710668201141e+00 -1.339491171362246560e-02
6.188843185450162210e+00 -1.256029817701696978e-02
6.195132660232124167e+00 -1.172518778814158301e-02
6.201422135014086123e+00 -1.088961358176091486e-02
6.207711609796047192e+00 -1.005360861098697142e-02
6.214001084578009149e+00 -9.217205945971310849e-03
6.220290559359970217e+00 -8.380438672597695024e-03
6.226580034141932174e+00 -7.543339891172362068e-03
6.232869508923893243e+00 -6.705942715115604212e-03
6.239158983705855199e+00 -5.868280269650946561e-03
6.245448458487816268e+00 -5.030385690495745715e-03
6.251737933269778225e+00 -4.192292122549481220e-03
6.258027408051739293e+00 -3.354032718583577904e-03
6.264316882833701250e+00 -2.515640637929022951e-03
6.270606357615662318e+00 -1.677149045165615780e-03
6.276895832397624275e+00 -8.385911088091204269e-04
6.283185307179586232e+00 -3.265724797726274562e-17


==> figures/data/2D_double_cylinder/double_cylinder_exact_outer_y_forcing.txt <==
0.000000000000000000e+00 -1.333333333333333037e-01
6.289474781961547356e-03 -1.333306961758244091e-01
1.257894956392309471e-02 -1.333227848076166955e-01
1.886842434588464207e-02 -1.333095995416630486e-01
2.515789912784618942e-02 -1.332911408995378078e-01
3.144737390980773678e-02 -1.332674096114161710e-01
3.773684869176928414e-02 -1.332384066160453018e-01
4.402632347373083149e-02 -1.332041330607072194e-01
5.031579825569237885e-02 -1.331645903011733911e-01
5.660527303765392620e-02 -1.331197799016510530e-01
6.289474781961547356e-02 -1.330697036347214535e-01
6.918422260157702786e-02 -1.330143634812696596e-01
7.547369738353856827e-02 -1.329537616304061476e-01
8.176317216550010869e-02 -1.328879004793803442e-01
8.805264694746166299e-02 -1.328167826334857027e-01
9.434212172942321728e-02 -1.327404109059565906e-01
1.006315965113847577e-01 -1.326587883178571292e-01
1.069210712933462981e-01 -1.325719180979617051e-01
1.132105460753078524e-01 -1.324798036826270176e-01
1.195000208572694067e-01 -1.323824487156564644e-01
1.257894956392309471e-01 -1.322798570481557578e-01
1.320789704211924875e-01 -1.321720327383806848e-01
1.383684452031540557e-01 -1.320589800515765966e-01
1.446579199851155961e-01 -1.319407034598095718e-01
1.509473947670771365e-01 -1.318172076417896688e-01
1.572368695490386770e-01 -1.316884974826857402e-01
1.635263443310002174e-01 -1.315545780739322546e-01
1.698158191129617856e-01 -1.314154547130277628e-01
1.761052938949233260e-01 -1.312711329033255658e-01
1.823947686768848664e-01 -1.311216183538158053e-01
1.886842434588464346e-01 -1.309669169788997278e-01
1.949737182408079750e-01 -1.308070348981557052e-01
2.012631930227695154e-01 -1.306419784360972336e-01
2.075526678047310558e-01 -1.304717541219225785e-01
2.138421425866925962e-01 -1.302963686892567308e-01
2.201316173686541644e-01 -1.301158290758847869e-01
2.264210921506157048e-01 -1.299301424234777236e-01
2.327105669325772452e-01 -1.297393160773098186e-01
2.390000417145388134e-01 -1.295433575859679942e-01
2.452895164965003538e-01 -1.293422747010534168e-01
2.515789912784618942e-01 -1.291360753768746039e-01
2.578684660604234624e-01 -1.289247677701330919e-01
2.641579408423849751e-01 -1.287083602396004167e-01
2.704474156243465433e-01 -1.284868613457877951e-01
2.767368904063081114e-01 -1.282602798506072839e-01
2.830263651882696241e-01 -1.280286247170252523e-01
2.893158399702311923e-01 -1.277919051087078040e-01
2.956053147521927049e-01 -1.275501303896583449e-01
3.018947895341542731e-01 -1.273033101238471021e-01
3.081842643161158413e-01 -1.270514540748328702e-01
3.144737390980773539e-01 -1.267945722053766822e-01
3.207632138800389221e-01 -1.265326746770477906e-01
3.270526886620004348e-01 -1.262657718498217396e-01
3.333421634439620029e-01 -1.259938742816704149e-01
3.396316382259235711e-01 -1.257169927281445443e-01
3.459211130078850838e-01 -1.254351381419480937e-01
3.522105877898466519e-01 -1.251483216725052250e-01
3.585000625718082201e-01 -1.248565546655189540e-01
3.647895373537697328e-01 -1.245598486625226070e-01
3.710790121357313009e-01 -1.242582154004231720e-01
3.773684869176928691e-01 -1.239516668110369202e-01
3.836579616996543818e-01 -1.236402150206176165e-01
3.899474364816159500e-01 -1.233238723493766398e-01
3.962369112635774626e-01 -1.230026513109958031e-01
4.025263860455390308e-01 -1.226765646121321524e-01
4.088158608275005990e-01 -1.223456251519155075e-01
4.151053356094621116e-01 -1.220098460214381064e-01
4.213948103914236798e-01 -1.216692405032367974e-01
4.276842851733851925e-01 -1.213238220707675424e-01
4.339737599553467606e-01 -1.209736043878725659e-01
4.402632347373083288e-01 -1.206186013082397174e-01
4.465527095192698415e-01 -1.202588268748545769e-01
4.528421843012314096e-01 -1.198942953194448713e-01
4.591316590831929778e-01 -1.195250210619175496e-01
4.654211338651544905e-01 -1.191510187097882811e-01
4.717106086471160586e-01 -1.187723030576037508e-01
4.780000834290776268e-01 -1.183888890863563775e-01
4.842895582110391395e-01 -1.180007919628916213e-01
4.905790329930007077e-01 -1.176080270393081717e-01
4.968685077749622203e-01 -1.172106098523505030e-01
5.031579825569237885e-01 -1.168085561227944075e-01
5.094474573388853011e-01 -1.164018817548250762e-01
5.157369321208469248e-01 -1.159906028354079355e-01
5.220264069028084375e-01 -1.155747356336523646e-01
5.283158816847699502e-01 -1.151542966001680712e-01
5.346053564667315738e-01 -1.147293023664143347e-01
5.408948312486930865e-01 -1.142997697440422122e-01
5.471843060306545992e-01 -1.138657157242294188e-01
5.534737808126162228e-01 -1.134271574770081698e-01
5.597632555945777355e-01 -1.129841123505861411e-01
5.660527303765392482e-01 -1.125365978706600184e-01
5.723422051585007608e-01 -1.120846317397223985e-01
5.786316799404623845e-01 -1.116282318363614051e-01
5.849211547224238972e-01 -1.111674162145535188e-01
5.912106295043854098e-01 -1.107022031029494119e-01
5.975001042863470335e-01 -1.102326109041528307e-01
6.037895790683085462e-01 -1.097586581939926781e-01
6.100790538502700588e-01 -1.092803637207881845e-01
6.163685286322316825e-01 -1.087977464046072512e-01
6.226580034141931952e-01 -1.083108253365181045e-01
6.289474781961547079e-01 -1.078196197778339832e-01
6.352369529781163315e-01 -1.073241491593512897e-01
6.415264277600778442e-01 -1.068244330805809689e-01
6.478159025420393569e-01 -1.063204913089731835e-01
6.541053773240008695e-01 -1.058123437791353011e-01
6.603948521059624932e-01 -1.053000105920434554e-01
6.666843268879240059e-01 -1.047835120142472931e-01
6.729738016698855185e-01 -1.042628684770683933e-01
6.792632764518471422e-01 -1.037381005757919139e-01
6.855527512338086549e-01 -1.032092290688520764e-01
6.918422260157701675e-01 -1.026762748770108091e-01
6.981317007977317912e-01 -1.021392590825303814e-01
7.044211755796933039e-01 -1.015982029283393345e-01
7.107106503616548165e-01 -1.010531278171921121e-01
7.170001251436164402e-01 -1.005040553108225848e-01
7.232895999255779529e-01 -9.995100712909098239e-02
7.295790747075394655e-01 -9.939400514912480333e-02
7.358685494895010892e-01 -9.883307140445334038e-02
7.421580242714626019e-01 -9.826822808413615551e-02
7.484474990534241146e-01 -9.769949753188529595e-02
7.547369738353857382e-01 -9.712690224518143178e-02
7.610264486173472509e-01 -9.655046487438401215e-02
7.673159233993087636e-01 -9.597020822183512101e-02
7.736053981812702762e-01 -9.538615524095757359e-02
7.798948729632318999e-01 -9.479832903534696209e-02
7.861843477451934126e-01 -9.420675285785763686e-02
7.924738225271549252e-01 -9.361145010968299762e-02
7.987632973091165489e-01 -9.301244433942970624e-02
8.050527720910780616e-01 -9.240975924218626514e-02
8.113422468730395742e-01 -9.180341865858560046e-02
8.176317216550011979e-01 -9.119344657386206643e-02
8.239211964369627106e-01 -9.057986711690260706e-02
8.302106712189242232e-01 -8.996270455929233911e-02
8.365001460008858469e-01 -8.934198331435429241e-02
8.427896207828473596e-01 -8.871772793618390440e-02
8.490790955648088723e-01 -8.808996311867750562e-02
8.553685703467703849e-01 -8.745871369455568423e-02
8.616580451287320086e-01 -8.682400463438075255e-02
8.679475199106935213e-01 -8.618586104556923144e-02
8.742369946926550339e-01 -8.554430817139843657e-02
8.805264694746166576e-01 -8.489937139000805488e-02
8.868159442565781703e-01 -8.425107621339626707e-02
8.931054190385396829e-01 -8.359944828641045766e-02
8.993948938205013066e-01 -8.294451338573279042e-02
9.056843686024628193e-01 -8.228629741886069049e-02
9.119738433844243319e-01 -8.162482642308180325e-02
9.182633181663859556e-01 -8.096012656444420696e-02
9.245527929483474683e-01 -8.029222413672125469e-02
9.308422677303089809e-01 -7.962114556037148960e-02
9.371317425122706046e-01 -7.894691738149346716e-02
9.434212172942321173e-01 -7.826956627077580331e-02
9.497106920761936300e-01 -7.758911902244200465e-02
9.560001668581552536e-01 -7.690560255319062177e-02
9.622896416401167663e-01 -7.621904390113048988e-02
9.685791164220782790e-01 -7.552947022471118155e-02
9.748685912040397916e-01 -7.483690880164868553e-02
9.811580659860014153e-01 -7.414138702784632551e-02
9.874475407679629280e-01 -7.344293241631118241e-02
9.937370155499244406e-01 -7.274157259606559012e-02
1.000026490331886064e+00 -7.203733531105424581e-02
1.006315965113847577e+00 -7.133024841904687940e-02
1.012605439895809090e+00 -7.062033989053606575e-02
1.018894914677770602e+00 -6.990763780763090129e-02
1.025184389459732115e+00 -6.919217036294611489e-02
1.031473864241693850e+00 -6.847396585848687656e-02
1.037763339023655362e+00 -6.775305270452922080e-02
1.044052813805616875e+00 -6.702945941849622336e-02
1.050342288587578388e+00 -6.630321462382987585e-02
1.056631763369539900e+00 -6.557434704885889420e-02
1.062921238151501413e+00 -6.484288552566223884e-02
1.069210712933463148e+00 -6.410885898892862422e-02
1.075500187715424660e+00 -6.337229647481198991e-02
1.081789662497386173e+00 -6.263322711978276669e-02
1.088079137279347686e+00 -6.189168015947548590e-02
1.094368612061309198e+00 -6.114768492753212825e-02
1.100658086843270711e+00 -6.040127085444188526e-02
1.106947561625232446e+00 -5.965246746637691000e-02
1.113237036407193958e+00 -5.890130438402441104e-02
1.119526511189155471e+00 -5.814781132141479819e-02
1.125815985971116984e+00 -5.739201808474641425e-02
1.132105460753078496e+00 -5.663395457120638105e-02
1.138394935535040009e+00 -5.587365076778800371e-02
1.144684410317001522e+00 -5.511113675010454599e-02
1.150973885098963256e+00 -5.434644268119948746e-02
1.157263359880924769e+00 -5.357959881035348482e-02
1.163552834662886282e+00 -5.281063547188757229e-02
1.169842309444847794e+00 -5.203958308396340604e-02
1.176131784226809307e+00 -5.126647214737987956e-02
1.182421259008770820e+00 -5.049133324436669290e-02
1.188710733790732554e+00 -4.971419703737447321e-02
1.195000208572694067e+00 -4.893509426786204347e-02
1.201289683354655580e+00 -4.815405575508015235e-02
1.207579158136617092e+00 -4.737111239485249092e-02
1.213868632918578605e+00 -4.658629515835346901e-02
1.220158107700540118e+00 -4.579963509088311180e-02
1.226447582482501630e+00 -4.501116331063898662e-02
1.232737057264463365e+00 -4.422091100748520159e-02
1.239026532046424878e+00 -4.342890944171873963e-02
1.245316006828386390e+00 -4.263518994283270469e-02
1.251605481610347903e+00 -4.183978390827716026e-02
1.257894956392309416e+00 -4.104272280221704650e-02
1.264184431174270928e+00 -4.024403815428758552e-02
1.270473905956232663e+00 -3.944376155834698749e-02
1.276763380738194176e+00 -3.864192467122682523e-02
1.283052855520155688e+00 -3.783855921147958462e-02
1.289342330302117201e+00 -3.703369695812408491e-02
1.295631805084078714e+00 -3.622736974938835924e-02
1.301921279866040226e+00 -3.541960948145018995e-02
1.308210754648001739e+00 -3.461044810717543718e-02
1.314500229429963474e+00 -3.379991763485396677e-02
1.320789704211924986e+00 -3.298805012693366290e-02
1.327079178993886499e+00 -3.217487769875191500e-02
1.333368653775848012e+00 -3.136043251726534919e-02
1.339658128557809524e+00 -3.054474679977734961e-02
1.345947603339771037e+00 -2.972785281266364724e-02
1.352237078121732772e+00 -2.890978287009588962e-02
1.358526552903694284e+00 -2.809056933276351739e-02
1.364816027685655797e+00 -2.727024460659346200e-02
1.371105502467617310e+00 -2.644884114146840021e-02
1.377394977249578822e+00 -2.562639142994307256e-02
1.383684452031540335e+00 -2.480292800595896088e-02
1.389973926813502070e+00 -2.397848344355731423e-02
1.396263401595463582e+00 -2.315309035559071776e-02
1.402552876377425095e+00 -2.232678139243284357e-02
1.408842351159386608e+00 -2.149958924068698374e-02
1.415131825941348120e+00 -2.067154662189306727e-02
1.421421300723309633e+00 -1.984268629123322678e-02
1.427710775505271146e+00 -1.901304103623614392e-02
1.434000250287232880e+00 -1.818264367547999666e-02
1.440289725069194393e+00 -1.735152705729436917e-02
1.446579199851155906e+00 -1.651972405846069067e-02
1.452868674633117418e+00 -1.568726758291182771e-02
1.459158149415078931e+00 -1.485419056043046221e-02
1.465447624197040444e+00 -1.402052594534646673e-02
1.471737098979002178e+00 -1.318630671523331188e-02
1.478026573760963691e+00 -1.235156586960365309e-02
1.484316048542925204e+00 -1.151633642860380030e-02
1.490605523324886716e+00 -1.068065143170763079e-02
1.496894998106848229e+00 -9.844543936409615517e-03
1.503184472888809742e+00 -9.008047016917148167e-03
1.509473947670771476e+00 -8.171193762842181990e-03
1.515763422452732989e+00 -7.334017277892419980e-03
1.522052897234694502e+00 -6.496550678561635941e-03
1.528342372016656014e+00 -5.658827092819793472e-03
1.534631846798617527e+00 -4.820879658802559517e-03
1.540921321580579040e+00 -3.982741523500451034e-03
1.547210796362540552e+00 -3.144445841447621268e-03
1.553500271144502287e+00 -2.306025773410330312e-03
1.559789745926463800e+00 -1.467514485075307887e-03
1.566079220708425312e+00 -6.289451457376296498e-04
1.572368695490386825e+00 2.096490730112551479e-04
1.578658170272348338e+00 1.048234998595733115e-03
1.584947645054309850e+00 1.886779458768246586e-03
1.591237119836271585e+00 2.725249282921529421e-03
1.597526594618233098e+00 3.563611303400631824e-03
1.603816069400194610e+00 4.401832356815120473e-03
1.610105544182156123e+00 5.239879285350818733e-03
1.616395018964117636e+00 6.077718938081471192e-03
1.622684493746079148e+00 6.915318172280105272e-03
1.628973968528040661e+00 7.752643854730071477e-03
1.635263443310002396e+00 8.589662863035739740e-03
1.641552918091963909e+00 9.426342086932602490e-03
1.647842392873925421e+00 1.026264842959722853e-02
1.654131867655886934e+00 1.109854880895634090e-02
1.660421342437848446e+00 1.193401015899551477e-02
1.666710817219809959e+00 1.276899943106715556e-02
1.673000292001771694e+00 1.360348359519786797e-02
1.679289766783733207e+00 1.443742964139489368e-02
1.685579241565694719e+00 1.527080458095209786e-02
1.691868716347656232e+00 1.610357544775479002e-02
1.698158191129617745e+00 1.693570929958380239e-02
1.704447665911579257e+00 1.776717321941858815e-02
1.710737140693540770e+00 1.859793431673936737e-02
1.717026615475502505e+00 1.942795972882817301e-02
1.723316090257464017e+00 2.025721662206872442e-02
1.729605565039425530e+00 2.108567219324541595e-02
1.735895039821387043e+00 2.191329367084078605e-02
1.742184514603348555e+00 2.274004831633192475e-02
1.748473989385310068e+00 2.356590342548551056e-02
1.754763464167271803e+00 2.439082632965153610e-02
1.761052938949233315e+00 2.521478439705548275e-02
1.767342413731194828e+00 2.603774503408930879e-02
1.773631888513156341e+00 2.685967568660066473e-02
1.779921363295117853e+00 2.768054384118066175e-02
1.786210838077079366e+00 2.850031702645004425e-02
1.792500312859041101e+00 2.931896281434367285e-02
1.798789787641002613e+00 3.013644882139318582e-02
1.805079262422964126e+00 3.095274271000818603e-02
1.811368737204925639e+00 3.176781218975530119e-02
1.817658211986887151e+00 3.258162501863555438e-02
1.823947686768848664e+00 3.339414900435976052e-02
1.830237161550810177e+00 3.420535200562196260e-02
1.836526636332771911e+00 3.501520193337090414e-02
1.842816111114733424e+00 3.582366675207925011e-02
1.849105585896694937e+00 3.663071448101101052e-02
1.855395060678656449e+00 3.743631319548654246e-02
1.861684535460617962e+00 3.824043102814532469e-02
1.867974010242579475e+00 3.904303617020667139e-02
1.874263485024541209e+00 3.984409687272794792e-02
1.880552959806502722e+00 4.064358144786039961e-02
1.886842434588464235e+00 4.144145827010279476e-02
1.893131909370425747e+00 4.223769577755233373e-02
1.899421384152387260e+00 4.303226247315319886e-02
1.905710858934348773e+00 4.382512692594246750e-02
1.912000333716310507e+00 4.461625777229350637e-02
1.918289808498272020e+00 4.540562371715645834e-02
1.924579283280233533e+00 4.619319353529643957e-02
1.930868758062195045e+00 4.697893607252853765e-02
1.937158232844156558e+00 4.776282024695028411e-02
1.943447707626118071e+00 4.854481505017112231e-02
1.949737182408079583e+00 4.932488954853905122e-02
1.956026657190041318e+00 5.010301288436427164e-02
1.962316131972002831e+00 5.087915427713977229e-02
1.968605606753964343e+00 5.165328302475904326e-02
1.974895081535925856e+00 5.242536850473048654e-02
1.981184556317887369e+00 5.319538017538880115e-02
1.987474031099848881e+00 5.396328757710308621e-02
1.993763505881810616e+00 5.472906033348182153e-02
2.000052980663772129e+00 5.549266815257432317e-02
2.006342455445733641e+00 5.625408082806921534e-02
2.012631930227695154e+00 5.701326824048918301e-02
2.018921405009656667e+00 5.777020035838242862e-02
2.025210879791618179e+00 5.852484723951069390e-02
2.031500354573579692e+00 5.927717903203363892e-02
2.037789829355541205e+00 6.002716597568971690e-02
2.044079304137502717e+00 6.077477840297343392e-02
2.050368778919464230e+00 6.151998674030889624e-02
2.056658253701426187e+00 6.226276150921972175e-02
2.062947728483387699e+00 6.300307332749489897e-02
2.069237203265349212e+00 6.374089291035145433e-02
2.075526678047310725e+00 6.447619107159255347e-02
2.081816152829272237e+00 6.520893872476221653e-02
2.088105627611233750e+00 6.593910688429580058e-02
2.094395102393195263e+00 6.666666666666662411e-02
2.100684577175156775e+00 6.739158929152856692e-02
2.106974051957118288e+00 6.811384608285443731e-02
2.113263526739079801e+00 6.883340847007043961e-02
2.119553001521041313e+00 6.955024798918631179e-02
2.125842476303002826e+00 7.026433628392121655e-02
2.132131951084964339e+00 7.097564510682553840e-02
2.138421425866926295e+00 7.168414632039828149e-02
2.144710900648887808e+00 7.238981189819988782e-02
2.151000375430849321e+00 7.309261392596128060e-02
2.157289850212810833e+00 7.379252460268777292e-02
2.163579324994772346e+00 7.448951624175891018e-02
2.169868799776733859e+00 7.518356127202367734e-02
2.176158274558695371e+00 7.587463223889112651e-02
2.182447749340656884e+00 7.656270180541643877e-02
2.188737224122618397e+00 7.724774275338221197e-02
2.195026698904579909e+00 7.792972798437526605e-02
2.201316173686541422e+00 7.860863052085852176e-02
2.207605648468502935e+00 7.928442350723814702e-02
2.213895123250464891e+00 7.995708021092595708e-02
2.220184598032426404e+00 8.062657402339670765e-02
2.226474072814387917e+00 8.129287846124089167e-02
2.232763547596349429e+00 8.195596716721229025e-02
2.239053022378310942e+00 8.261581391127045815e-02
2.245342497160272455e+00 8.327239259161847706e-02
2.251631971942233967e+00 8.392567723573539362e-02
2.257921446724195480e+00 8.457564200140364752e-02
2.264210921506156993e+00 8.522226117773126775e-02
2.270500396288118505e+00 8.586550918616905892e-02
2.276789871070080018e+00 8.650536058152225038e-02
2.283079345852041531e+00 8.714179005295717706e-02
2.289368820634003043e+00 8.777477242500245080e-02
2.295658295415965000e+00 8.840428265854487211e-02
2.301947770197926513e+00 8.903029585181977679e-02
2.308237244979888025e+00 8.965278724139628952e-02
2.314526719761849538e+00 9.027173220315681812e-02
2.320816194543811051e+00 9.088710625327102444e-02
2.327105669325772563e+00 9.149888504916443843e-02
2.333395144107734076e+00 9.210704439048141012e-02
2.339684618889695589e+00 9.271156022004234387e-02
2.345974093671657101e+00 9.331240862479532605e-02
2.352263568453618614e+00 9.390956583676213221e-02
2.358553043235580127e+00 9.450300823397839167e-02
2.364842518017541639e+00 9.509271234142795126e-02
2.371131992799503152e+00 9.567865483197164622e-02
2.377421467581465109e+00 9.626081252726989557e-02
2.383710942363426621e+00 9.683916239869957976e-02
2.390000417145388134e+00 9.741368156826513136e-02
2.396289891927349647e+00 9.798434730950340843e-02
2.402579366709311159e+00 9.855113704838278088e-02
2.408868841491272672e+00 9.911402836419597184e-02
2.415158316273234185e+00 9.967299899044709810e-02
2.421447791055195697e+00 1.002280268157323823e-01
2.427737265837157210e+00 1.007790898846148836e-01
2.434026740619118723e+00 1.013261663984929423e-01
2.440316215401080235e+00 1.018692347164625173e-01
2.446605690183041748e+00 1.024082733561732239e-01
2.452895164965003261e+00 1.029432609946780847e-01
2.459184639746965217e+00 1.034741764692771737e-01
2.465474114528926730e+00 1.040009987783544060e-01
2.471763589310888243e+00 1.045237070822087333e-01
2.478053064092849755e+00 1.050422807038781936e-01
2.484342538874811268e+00 1.055566991299580065e-01
2.490632013656772781e+00 1.060669420114119382e-01
2.496921488438734293e+00 1.065729891643773103e-01
2.503210963220695806e+00 1.070748205709633749e-01
2.509500438002657319e+00 1.075724163800431815e-01
2.515789912784618831e+00 1.080657569080388930e-01
2.522079387566580344e+00 1.085548226397003158e-01
2.528368862348541857e+00 1.090395942288769765e-01
2.534658337130503369e+00 1.095200524992833158e-01
2.540947811912465326e+00 1.099961784452573310e-01
2.547237286694426839e+00 1.104679532325122532e-01
2.553526761476388351e+00 1.109353581988817838e-01
2.559816236258349864e+00 1.113983748550581437e-01
2.566105711040311377e+00 1.118569848853235987e-01
2.572395185822272889e+00 1.123111701482748526e-01
2.578684660604234402e+00 1.127609126775407644e-01
2.584974135386195915e+00 1.132061946824930027e-01
2.591263610168157427e+00 1.136469985489498152e-01
2.597553084950118940e+00 1.140833068398728473e-01
2.603842559732080453e+00 1.145151022960567561e-01
2.610132034514041965e+00 1.149423678368121371e-01
2.616421509296003478e+00 1.153650865606410392e-01
2.622710984077965435e+00 1.157832417459056518e-01
2.629000458859926947e+00 1.161968168514896232e-01
2.635289933641888460e+00 1.166057955174525373e-01
2.641579408423849973e+00 1.170101615656769789e-01
2.647868883205811485e+00 1.174098990005085774e-01
2.654158357987772998e+00 1.178049920093886538e-01
2.660447832769734511e+00 1.181954249634797754e-01
2.666737307551696023e+00 1.185811824182839980e-01
2.673026782333657536e+00 1.189622491142537930e-01
2.679316257115619049e+00 1.193386099773956627e-01
2.685605731897580561e+00 1.197102501198664959e-01
2.691895206679542074e+00 1.200771548405623890e-01
2.698184681461504031e+00 1.204393096257002777e-01
2.704474156243465544e+00 1.207967001493919501e-01
2.710763631025427056e+00 1.211493122742108852e-01
2.717053105807388569e+00 1.214971320517513886e-01
2.723342580589350082e+00 1.218401457231803875e-01
2.729632055371311594e+00 1.221783397197817034e-01
2.735921530153273107e+00 1.225117006634927619e-01
2.742211004935234619e+00 1.228402153674338360e-01
2.748500479717196132e+00 1.231638708364296425e-01
2.754789954499157645e+00 1.234826542675234035e-01
2.761079429281119157e+00 1.237965530504833850e-01
2.767368904063080670e+00 1.241055547683015542e-01
2.773658378845042183e+00 1.244096471976849361e-01
2.779947853627004140e+00 1.247088183095390185e-01
2.786237328408965652e+00 1.250030562694436354e-01
2.792526803190927165e+00 1.252923494381210923e-01
2.798816277972888678e+00 1.255766863718966175e-01
2.805105752754850190e+00 1.258560558231510140e-01
2.811395227536811703e+00 1.261304467407656227e-01
2.817684702318773216e+00 1.263998482705593618e-01
2.823974177100734728e+00 1.266642497557182445e-01
2.830263651882696241e+00 1.269236407372168196e-01
2.836553126664657754e+00 1.271780109542320070e-01
2.842842601446619266e+00 1.274273503445488842e-01
2.849132076228580779e+00 1.276716490449587571e-01
2.855421551010542291e+00 1.279108973916493197e-01
2.861711025792504248e+00 1.281450859205869874e-01
2.868000500574465761e+00 1.283742053678912087e-01
2.874289975356427274e+00 1.285982466702009219e-01
2.880579450138388786e+00 1.288172009650330185e-01
2.886868924920350299e+00 1.290310595911331459e-01
2.893158399702311812e+00 1.292398140888180447e-01
2.899447874484273324e+00 1.294434562003103084e-01
2.905737349266234837e+00 1.296419778700651504e-01
2.912026824048196350e+00 1.298353712450888708e-01
2.918316298830157862e+00 1.300236286752495807e-01
2.924605773612119375e+00 1.302067427135798761e-01
2.930895248394080888e+00 1.303847061165712973e-01
2.937184723176042400e+00 1.305575118444610161e-01
2.943474197958004357e+00 1.307251530615101964e-01
2.949763672739965870e+00 1.308876231362743892e-01
2.956053147521927382e+00 1.310449156418659333e-01
2.962342622303888895e+00 1.311970243562081695e-01
2.968632097085850408e+00 1.313439432622814929e-01
2.974921571867811920e+00 1.314856665483614961e-01
2.981211046649773433e+00 1.316221886082487302e-01
2.987500521431734946e+00 1.317535040414905823e-01
2.993789996213696458e+00 1.318796076535947992e-01
3.000079470995657971e+00 1.320004944562351290e-01
3.006368945777619484e+00 1.321161596674484406e-01
3.012658420559580996e+00 1.322265987118240449e-01
3.018947895341542953e+00 1.323318072206846330e-01
3.025237370123504466e+00 1.324317810322590272e-01
3.031526844905465978e+00 1.325265161918469381e-01
3.037816319687427491e+00 1.326160089519752838e-01
3.044105794469389004e+00 1.327002557725465159e-01
3.050395269251350516e+00 1.327792533209785908e-01
3.056684744033312029e+00 1.328529984723368362e-01
3.062974218815273542e+00 1.329214883094575750e-01
3.069263693597235054e+00 1.329847201230634490e-01
3.075553168379196567e+00 1.330426914118707227e-01
3.081842643161158080e+00 1.330953998826880924e-01
3.088132117943119592e+00 1.331428434505074199e-01
3.094421592725081105e+00 1.331850202385863324e-01
3.100711067507043062e+00 1.332219285785223306e-01
3.107000542289004574e+00 1.332535670103188186e-01
3.113290017070966087e+00 1.332799342824428357e-01
3.119579491852927600e+00 1.333010293518747114e-01
3.125868966634889112e+00 1.333168513841490876e-01
3.132158441416850625e+00 1.333273997533880872e-01
3.138447916198812138e+00 1.333326740423260992e-01
3.144737390980773650e+00 1.333326740423260992e-01
3.151026865762735163e+00 1.333273997533880872e-01
3.157316340544696676e+00 1.333168513841490876e-01
3.163605815326658188e+00 1.333010293518747114e-01
3.169895290108619701e+00 1.332799342824428634e-01
3.176184764890581214e+00 1.332535670103188186e-01
3.182474239672543170e+00 1.332219285785223584e-01
3.188763714454504683e+00 1.331850202385863602e-01
3.195053189236466196e+00 1.331428434505074199e-01
3.201342664018427708e+00 1.330953998826880924e-01
3.207632138800389221e+00 1.330426914118707227e-01
3.213921613582350734e+00 1.329847201230634768e-01
3.220211088364312246e+00 1.329214883094575750e-01
3.226500563146273759e+00 1.328529984723368362e-01
3.232790037928235272e+00 1.327792533209785908e-01
3.239079512710196784e+00 1.327002557725465159e-01
3.245368987492158297e+00 1.326160089519752838e-01
3.251658462274119810e+00 1.325265161918469381e-01
3.257947937056081322e+00 1.324317810322590272e-01
3.264237411838043279e+00 1.323318072206846330e-01
3.270526886620004792e+00 1.322265987118240727e-01
3.276816361401966304e+00 1.321161596674484684e-01
3.283105836183927817e+00 1.320004944562351568e-01
3.289395310965889330e+00 1.318796076535948270e-01
3.295684785747850842e+00 1.317535040414905823e-01
3.301974260529812355e+00 1.316221886082487580e-01
3.308263735311773868e+00 1.314856665483615239e-01
3.314553210093735380e+00 1.313439432622815206e-01
3.320842684875696893e+00 1.311970243562081972e-01
3.327132159657658406e+00 1.310449156418659611e-01
3.333421634439619918e+00 1.308876231362744169e-01
3.339711109221581431e+00 1.307251530615102242e-01
3.346000584003543388e+00 1.305575118444610438e-01
3.352290058785504900e+00 1.303847061165713250e-01
3.358579533567466413e+00 1.302067427135798761e-01
3.364869008349427926e+00 1.300236286752496084e-01
3.371158483131389438e+00 1.298353712450888986e-01
3.377447957913350951e+00 1.296419778700651781e-01
3.383737432695312464e+00 1.294434562003103362e-01
3.390026907477273976e+00 1.292398140888180447e-01
3.396316382259235489e+00 1.290310595911331737e-01
3.402605857041197002e+00 1.288172009650330463e-01
3.408895331823158514e+00 1.285982466702009219e-01
3.415184806605120027e+00 1.283742053678912365e-01
3.421474281387081540e+00 1.281450859205870429e-01
3.427763756169043496e+00 1.279108973916493197e-01
3.434053230951005009e+00 1.276716490449587571e-01
3.440342705732966522e+00 1.274273503445489120e-01
3.446632180514928034e+00 1.271780109542320347e-01
3.452921655296889547e+00 1.269236407372168474e-01
3.459211130078851060e+00 1.266642497557182723e-01
3.465500604860812572e+00 1.263998482705593895e-01
3.471790079642774085e+00 1.261304467407656504e-01
3.478079554424735598e+00 1.258560558231510418e-01
3.484369029206697110e+00 1.255766863718966453e-01
3.490658503988658623e+00 1.252923494381211200e-01
3.496947978770620136e+00 1.250030562694436631e-01
3.503237453552582092e+00 1.247088183095390324e-01
3.509526928334543605e+00 1.244096471976849638e-01
3.515816403116505118e+00 1.241055547683015819e-01
3.522105877898466630e+00 1.237965530504834127e-01
3.528395352680428143e+00 1.234826542675234312e-01
3.534684827462389656e+00 1.231638708364296703e-01
3.540974302244351168e+00 1.228402153674338637e-01
3.547263777026312681e+00 1.225117006634928035e-01
3.553553251808274194e+00 1.221783397197817450e-01
3.559842726590235706e+00 1.218401457231804430e-01
3.566132201372197219e+00 1.214971320517514303e-01
3.572421676154158732e+00 1.211493122742109269e-01
3.578711150936120244e+00 1.207967001493920056e-01
3.585000625718082201e+00 1.204393096257002915e-01
3.591290100500043714e+00 1.200771548405624445e-01
3.597579575282005226e+00 1.197102501198665375e-01
3.603869050063966739e+00 1.193386099773957043e-01
3.610158524845928252e+00 1.189622491142538346e-01
3.616447999627889764e+00 1.185811824182840396e-01
3.622737474409851277e+00 1.181954249634798171e-01
3.629026949191812790e+00 1.178049920093886954e-01
3.635316423973774302e+00 1.174098990005086190e-01
3.641605898755735815e+00 1.170101615656770344e-01
3.647895373537697328e+00 1.166057955174525651e-01
3.654184848319658840e+00 1.161968168514896649e-01
3.660474323101620353e+00 1.157832417459056934e-01
3.666763797883582310e+00 1.153650865606410808e-01
3.673053272665543822e+00 1.149423678368121787e-01
3.679342747447505335e+00 1.145151022960567977e-01
3.685632222229466848e+00 1.140833068398728889e-01
3.691921697011428360e+00 1.136469985489498707e-01
3.698211171793389873e+00 1.132061946824930443e-01
3.704500646575351386e+00 1.127609126775408060e-01
3.710790121357312898e+00 1.123111701482749081e-01
3.717079596139274411e+00 1.118569848853236542e-01
3.723369070921235924e+00 1.113983748550581993e-01
3.729658545703197436e+00 1.109353581988818255e-01
3.735948020485158949e+00 1.104679532325122948e-01
3.742237495267120462e+00 1.099961784452573726e-01
3.748526970049082419e+00 1.095200524992833574e-01
3.754816444831043931e+00 1.090395942288770320e-01
3.761105919613005444e+00 1.085548226397003713e-01
3.767395394394966956e+00 1.080657569080389346e-01
3.773684869176928469e+00 1.075724163800432370e-01
3.779974343958889982e+00 1.070748205709634304e-01
3.786263818740851494e+00 1.065729891643773658e-01
3.792553293522813007e+00 1.060669420114120076e-01
3.798842768304774520e+00 1.055566991299580620e-01
3.805132243086736032e+00 1.050422807038782630e-01
3.811421717868697545e+00 1.045237070822087888e-01
3.817711192650659058e+00 1.040009987783544615e-01
3.824000667432621015e+00 1.034741764692771876e-01
3.830290142214582527e+00 1.029432609946781541e-01
3.836579616996544040e+00 1.024082733561732794e-01
3.842869091778505553e+00 1.018692347164625867e-01
3.849158566560467065e+00 1.013261663984929978e-01
3.855448041342428578e+00 1.007790898846149391e-01
3.861737516124390091e+00 1.002280268157324378e-01
3.868026990906351603e+00 9.967299899044715361e-02
3.874316465688313116e+00 9.911402836419604123e-02
3.880605940470274628e+00 9.855113704838283639e-02
3.886895415252236141e+00 9.798434730950347782e-02
3.893184890034197654e+00 9.741368156826518687e-02
3.899474364816159166e+00 9.683916239869963527e-02
3.905763839598121123e+00 9.626081252726993720e-02
3.912053314380082636e+00 9.567865483197171561e-02
3.918342789162044149e+00 9.509271234142803453e-02
3.924632263944005661e+00 9.450300823397844718e-02
3.930921738725967174e+00 9.390956583676220160e-02
3.937211213507928687e+00 9.331240862479539544e-02
3.943500688289890199e+00 9.271156022004241326e-02
3.949790163071851712e+00 9.210704439048147951e-02
3.956079637853813225e+00 9.149888504916450782e-02
3.962369112635774737e+00 9.088710625327107995e-02
3.968658587417736250e+00 9.027173220315687363e-02
3.974948062199697763e+00 8.965278724139637279e-02
3.981237536981659275e+00 8.903029585181984618e-02
3.987527011763621232e+00 8.840428265854488599e-02
3.993816486545582745e+00 8.777477242500250632e-02
4.000105961327544257e+00 8.714179005295724645e-02
4.006395436109505326e+00 8.650536058152236141e-02
4.012684910891467283e+00 8.586550918616912831e-02
4.018974385673428351e+00 8.522226117773139265e-02
4.025263860455390308e+00 8.457564200140371691e-02
4.031553335237352265e+00 8.392567723573542138e-02
4.037842810019313333e+00 8.327239259161856033e-02
4.044132284801275290e+00 8.261581391127048590e-02
4.050421759583236359e+00 8.195596716721235964e-02
4.056711234365198315e+00 8.129287846124091943e-02
4.063000709147159384e+00 8.062657402339676316e-02
4.069290183929121341e+00 7.995708021092598483e-02
4.075579658711082409e+00 7.928442350723827192e-02
4.081869133493044366e+00 7.860863052085860503e-02
4.088158608275005435e+00 7.792972798437539095e-02
4.094448083056967391e+00 7.724774275338228136e-02
4.100737557838928460e+00 7.656270180541654979e-02
4.107027032620890417e+00 7.587463223889120978e-02
4.113316507402852373e+00 7.518356127202370509e-02
4.119605982184813442e+00 7.448951624175897956e-02
4.125895456966775399e+00 7.379252460268780067e-02
4.132184931748736467e+00 7.309261392596134999e-02
4.138474406530698424e+00 7.238981189819991557e-02
4.144763881312659493e+00 7.168414632039835088e-02
4.151053356094621449e+00 7.097564510682560779e-02
4.157342830876582518e+00 7.026433628392134145e-02
4.163632305658544475e+00 6.955024798918638118e-02
4.169921780440505543e+00 6.883340847007057839e-02
4.176211255222467500e+00 6.811384608285450670e-02
4.182500730004428569e+00 6.739158929152867794e-02
4.188790204786390525e+00 6.666666666666670737e-02
4.195079679568352482e+00 6.593910688429581446e-02
4.201369154350313551e+00 6.520893872476228592e-02
4.207658629132275507e+00 6.447619107159258123e-02
4.213948103914236576e+00 6.374089291035152371e-02
4.220237578696198533e+00 6.300307332749492673e-02
4.226527053478159601e+00 6.226276150921980501e-02
4.232816528260121558e+00 6.151998674030897951e-02
4.239106003042082627e+00 6.077477840297357270e-02
4.245395477824044583e+00 6.002716597568980017e-02
4.251684952606005652e+00 5.927717903203377076e-02
4.257974427387967609e+00 5.852484723951077716e-02
4.264263902169928677e+00 5.777020035838256046e-02
4.270553376951890634e+00 5.701326824048925934e-02
4.276842851733852591e+00 5.625408082806924309e-02
4.283132326515813659e+00 5.549266815257441338e-02
4.289421801297775616e+00 5.472906033348185623e-02
4.295711276079736685e+00 5.396328757710319723e-02
4.302000750861698641e+00 5.319538017538886360e-02
4.308290225643659710e+00 5.242536850473060450e-02
4.314579700425621667e+00 5.165328302475909877e-02
4.320869175207582735e+00 5.087915427713988331e-02
4.327158649989544692e+00 5.010301288436432715e-02
4.333448124771505761e+00 4.932488954853919000e-02
4.339737599553467717e+00 4.854481505017121251e-02
4.346027074335428786e+00 4.776282024695042289e-02
4.352316549117390743e+00 4.697893607252862785e-02
4.358606023899352699e+00 4.619319353529646732e-02
4.364895498681313768e+00 4.540562371715654855e-02
4.371184973463275725e+00 4.461625777229353412e-02
4.377474448245236793e+00 4.382512692594258547e-02
4.383763923027198750e+00 4.303226247315325437e-02
4.390053397809159819e+00 4.223769577755244475e-02
4.396342872591121775e+00 4.144145827010285027e-02
4.402632347373082844e+00 4.064358144786051757e-02
4.408921822155044801e+00 3.984409687272800343e-02
4.415211296937005869e+00 3.904303617020681710e-02
4.421500771718967826e+00 3.824043102814541489e-02
4.427790246500929783e+00 3.743631319548657022e-02
4.434079721282890851e+00 3.663071448101110072e-02
4.440369196064852808e+00 3.582366675207927786e-02
4.446658670846813877e+00 3.501520193337098741e-02
4.452948145628775833e+00 3.420535200562202505e-02
4.459237620410736902e+00 3.339414900435987849e-02
4.465527095192698859e+00 3.258162501863561683e-02
4.471816569974659927e+00 3.176781218975541915e-02
4.478106044756621884e+00 3.095274271000824501e-02
4.484395519538582953e+00 3.013644882139330378e-02
4.490684994320544909e+00 2.931896281434373530e-02
4.496974469102505978e+00 2.850031702645019344e-02
4.503263943884467935e+00 2.768054384118075542e-02
4.509553418666429891e+00 2.685967568660069249e-02
4.515842893448390960e+00 2.603774503408939900e-02
4.522132368230352917e+00 2.521478439705551397e-02
4.528421843012313985e+00 2.439082632965162978e-02
4.534711317794275942e+00 2.356590342548556954e-02
4.541000792576237011e+00 2.274004831633204618e-02
4.547290267358198967e+00 2.191329367084084850e-02
4.553579742140160036e+00 2.108567219324553738e-02
4.559869216922121993e+00 2.025721662206878687e-02
4.566158691704083061e+00 1.942795972882829098e-02
4.572448166486045018e+00 1.859793431673945757e-02
4.578737641268006087e+00 1.776717321941874081e-02
4.585027116049968043e+00 1.693570929958388913e-02
4.591316590831930000e+00 1.610357544775482472e-02
4.597606065613891069e+00 1.527080458095218980e-02
4.603895540395853025e+00 1.443742964139492491e-02
4.610185015177814094e+00 1.360348359519795818e-02
4.616474489959776051e+00 1.276899943106721974e-02
4.622763964741737119e+00 1.193401015899563621e-02
4.629053439523699076e+00 1.109854880895640335e-02
4.635342914305660145e+00 1.026264842959734823e-02
4.641632389087622101e+00 9.426342086932664940e-03
4.647921863869583170e+00 8.589662863035859436e-03
4.654211338651545127e+00 7.752643854730163417e-03
4.660500813433506195e+00 6.915318172280256193e-03
4.666790288215468152e+00 6.077718938081562265e-03
4.673079762997430109e+00 5.239879285350851693e-03
4.679369237779391177e+00 4.401832356815212413e-03
4.685658712561353134e+00 3.563611303400664350e-03
4.691948187343314203e+00 2.725249282921621795e-03
4.698237662125276159e+00 1.886779458768308819e-03
4.704527136907237228e+00 1.048234998595854546e-03
4.710816611689199185e+00 2.096490730113174082e-04
4.717106086471160253e+00 -6.289451457375082192e-04
4.723395561253122210e+00 -1.467514485075245654e-03
4.729685036035083279e+00 -2.306025773410208882e-03
4.735974510817045235e+00 -3.144445841447529328e-03
4.742263985599006304e+00 -3.982741523500300113e-03
4.748553460380968261e+00 -4.820879658802468444e-03
4.754842935162930218e+00 -5.658827092819761380e-03
4.761132409944891286e+00 -6.496550678561544001e-03
4.767421884726853243e+00 -7.334017277892387020e-03
4.773711359508814311e+00 -8.171193762842090050e-03
4.780000834290776268e+00 -9.008047016917087452e-03
4.786290309072737337e+00 -9.844543936409495821e-03
4.792579783854699293e+00 -1.068065143170757007e-02
4.798869258636660362e+00 -1.151633642860367887e-02
4.805158733418622319e+00 -1.235156586960359064e-02
4.811448208200583387e+00 -1.318630671523319045e-02
4.817737682982545344e+00 -1.402052594534637653e-02
4.824027157764506413e+00 -1.485419056043030955e-02
4.830316632546468369e+00 -1.568726758291173751e-02
4.836606107328430326e+00 -1.651972405846065944e-02
4.842895582110391395e+00 -1.735152705729427550e-02
4.849185056892353352e+00 -1.818264367547996196e-02
4.855474531674314420e+00 -1.901304103623602249e-02
4.861764006456276377e+00 -1.984268629123316433e-02
4.868053481238237445e+00 -2.067154662189294237e-02
4.874342956020199402e+00 -2.149958924068692476e-02
4.880632430802160471e+00 -2.232678139243272214e-02
4.886921905584122428e+00 -2.315309035559065878e-02
4.893211380366083496e+00 -2.397848344355719280e-02
4.899500855148045453e+00 -2.480292800595886721e-02
4.905790329930006521e+00 -2.562639142994291991e-02
4.912079804711968478e+00 -2.644884114146831000e-02
4.918369279493930435e+00 -2.727024460659342731e-02
4.924658754275891503e+00 -2.809056933276342372e-02
4.930948229057853460e+00 -2.890978287009585840e-02
4.937237703839814529e+00 -2.972785281266352927e-02
4.943527178621776486e+00 -3.054474679977729062e-02
4.949816653403737554e+00 -3.136043251726523123e-02
4.956106128185699511e+00 -3.217487769875185255e-02
4.962395602967660579e+00 -3.298805012693354494e-02
4.968685077749622536e+00 -3.379991763485390432e-02
4.974974552531583605e+00 -3.461044810717529147e-02
4.981264027313545562e+00 -3.541960948145009974e-02
4.987553502095506630e+00 -3.622736974938821353e-02
4.993842976877468587e+00 -3.703369695812399470e-02
5.000132451659430544e+00 -3.783855921147954993e-02
5.006421926441391612e+00 -3.864192467122673502e-02
5.012711401223353569e+00 -3.944376155834695280e-02
5.019000876005314637e+00 -4.024403815428746756e-02
5.025290350787276594e+00 -4.104272280221699098e-02
5.031579825569237663e+00 -4.183978390827704924e-02
5.037869300351199620e+00 -4.263518994283264918e-02
5.044158775133160688e+00 -4.342890944171862166e-02
5.050448249915122645e+00 -4.422091100748514608e-02
5.056737724697083713e+00 -4.501116331063884785e-02
5.063027199479045670e+00 -4.579963509088302853e-02
5.069316674261006739e+00 -4.658629515835332330e-02
5.075606149042968696e+00 -4.737111239485240072e-02
5.081895623824930652e+00 -4.815405575508011765e-02
5.088185098606891721e+00 -4.893509426786196020e-02
5.094474573388853678e+00 -4.971419703737443851e-02
5.100764048170814746e+00 -5.049133324436657494e-02
5.107053522952776703e+00 -5.126647214737983099e-02
5.113342997734737772e+00 -5.203958308396329502e-02
5.119632472516699728e+00 -5.281063547188752372e-02
5.125921947298660797e+00 -5.357959881035337379e-02
5.132211422080622754e+00 -5.434644268119943195e-02
5.138500896862583822e+00 -5.511113675010440721e-02
5.144790371644545779e+00 -5.587365076778791351e-02
5.151079846426506847e+00 -5.663395457120623533e-02
5.157369321208468804e+00 -5.739201808474633099e-02
5.163658795990430761e+00 -5.814781132141477044e-02
5.169948270772391830e+00 -5.890130438402432084e-02
5.176237745554353786e+00 -5.965246746637687530e-02
5.182527220336314855e+00 -6.040127085444177424e-02
5.188816695118276812e+00 -6.114768492753206580e-02
5.195106169900237880e+00 -6.189168015947537488e-02
5.201395644682199837e+00 -6.263322711978272506e-02
5.207685119464160906e+00 -6.337229647481187889e-02
5.213974594246122862e+00 -6.410885898892856871e-02
5.220264069028083931e+00 -6.484288552566211394e-02
5.226553543810045888e+00 -6.557434704885882482e-02
5.232843018592006956e+00 -6.630321462382975095e-02
5.239132493373968913e+00 -6.702945941849615397e-02
5.245421968155930870e+00 -6.775305270452919304e-02
5.251711442937891938e+00 -6.847396585848679329e-02
5.258000917719853895e+00 -6.919217036294607326e-02
5.264290392501814964e+00 -6.990763780763080415e-02
5.270579867283776920e+00 -7.062033989053602412e-02
5.276869342065737989e+00 -7.133024841904678226e-02
5.283158816847699946e+00 -7.203733531105420418e-02
5.289448291629661014e+00 -7.274157259606546522e-02
5.295737766411622971e+00 -7.344293241631112690e-02
5.302027241193584040e+00 -7.414138702784622836e-02
5.308316715975545996e+00 -7.483690880164860226e-02
5.314606190757507953e+00 -7.552947022471115379e-02
5.320895665539469022e+00 -7.621904390113040662e-02
5.327185140321430978e+00 -7.690560255319058014e-02
5.333474615103392047e+00 -7.758911902244192138e-02
5.339764089885354004e+00 -7.826956627077577555e-02
5.346053564667315072e+00 -7.894691738149338389e-02
5.352343039449277029e+00 -7.962114556037143409e-02
5.358632514231238098e+00 -8.029222413672117142e-02
5.364921989013200054e+00 -8.096012656444416533e-02
5.371211463795161123e+00 -8.162482642308170611e-02
5.377500938577123080e+00 -8.228629741886062110e-02
5.383790413359084148e+00 -8.294451338573269328e-02
5.390079888141046105e+00 -8.359944828641038828e-02
5.396369362923008062e+00 -8.425107621339625319e-02
5.402658837704969130e+00 -8.489937139000799937e-02
5.408948312486931087e+00 -8.554430817139839494e-02
5.415237787268892156e+00 -8.618586104556913430e-02
5.421527262050854112e+00 -8.682400463438072480e-02
5.427816736832815181e+00 -8.745871369455558708e-02
5.434106211614777138e+00 -8.808996311867746398e-02
5.440395686396738206e+00 -8.871772793618380726e-02
5.446685161178700163e+00 -8.934198331435425078e-02
5.452974635960661232e+00 -8.996270455929222809e-02
5.459264110742623188e+00 -9.057986711690256543e-02
5.465553585524584257e+00 -9.119344657386198316e-02
5.471843060306546214e+00 -9.180341865858554495e-02
5.478132535088508170e+00 -9.240975924218625126e-02
5.484422009870469239e+00 -9.301244433942963685e-02
5.490711484652431196e+00 -9.361145010968296987e-02
5.497000959434392264e+00 -9.420675285785756747e-02
5.503290434216354221e+00 -9.479832903534693433e-02
5.509579908998315290e+00 -9.538615524095749032e-02
5.515869383780277246e+00 -9.597020822183507938e-02
5.522158858562238315e+00 -9.655046487438392888e-02
5.528448333344200272e+00 -9.712690224518139015e-02
5.534737808126161340e+00 -9.769949753188518493e-02
5.541027282908123297e+00 -9.826822808413610000e-02
5.547316757690084366e+00 -9.883307140445324324e-02
5.553606232472046322e+00 -9.939400514912474782e-02
5.559895707254008279e+00 -9.995100712909096852e-02
5.566185182035969348e+00 -1.005040553108225015e-01
5.572474656817931304e+00 -1.010531278171920844e-01
5.578764131599892373e+00 -1.015982029283392513e-01
5.585053606381854330e+00 -1.021392590825303537e-01
5.591343081163815398e+00 -1.026762748770107397e-01
5.597632555945777355e+00 -1.032092290688520347e-01
5.603922030727738424e+00 -1.037381005757918445e-01
5.610211505509700380e+00 -1.042628684770683378e-01
5.616500980291661449e+00 -1.047835120142472098e-01
5.622790455073623406e+00 -1.053000105920433860e-01
5.629079929855584474e+00 -1.058123437791352178e-01
5.635369404637546431e+00 -1.063204913089731279e-01
5.641658879419508388e+00 -1.068244330805809550e-01
5.647948354201469456e+00 -1.073241491593512342e-01
5.654237828983431413e+00 -1.078196197778339555e-01
5.660527303765392482e+00 -1.083108253365180351e-01
5.666816778547354438e+00 -1.087977464046072235e-01
5.673106253329315507e+00 -1.092803637207881151e-01
5.679395728111277464e+00 -1.097586581939926503e-01
5.685685202893238532e+00 -1.102326109041527752e-01
5.691974677675200489e+00 -1.107022031029493703e-01
5.698264152457161558e+00 -1.111674162145534495e-01
5.704553627239123514e+00 -1.116282318363613635e-01
5.710843102021084583e+00 -1.120846317397223152e-01
5.717132576803046540e+00 -1.125365978706599768e-01
5.723422051585008496e+00 -1.129841123505861133e-01
5.729711526366969565e+00 -1.134271574770081281e-01
5.736001001148931522e+00 -1.138657157242293910e-01
5.742290475930892590e+00 -1.142997697440421567e-01
5.748579950712854547e+00 -1.147293023664143069e-01
5.754869425494815616e+00 -1.151542966001679880e-01
5.761158900276777572e+00 -1.155747356336523229e-01
5.767448375058738641e+00 -1.159906028354078661e-01
5.773737849840700598e+00 -1.164018817548250345e-01
5.780027324622661666e+00 -1.168085561227943242e-01
5.786316799404623623e+00 -1.172106098523504475e-01
5.792606274186584692e+00 -1.176080270393080884e-01
5.798895748968546648e+00 -1.180007919628915797e-01
5.805185223750508605e+00 -1.183888890863563637e-01
5.811474698532469674e+00 -1.187723030576037092e-01
5.817764173314431631e+00 -1.191510187097882673e-01
5.824053648096392699e+00 -1.195250210619174802e-01
5.830343122878354656e+00 -1.198942953194448574e-01
5.836632597660315724e+00 -1.202588268748545353e-01
5.842922072442277681e+00 -1.206186013082396896e-01
5.849211547224238750e+00 -1.209736043878725104e-01
5.855501022006200706e+00 -1.213238220707675147e-01
5.861790496788161775e+00 -1.216692405032367280e-01
5.868079971570123732e+00 -1.220098460214380787e-01
5.874369446352084800e+00 -1.223456251519154520e-01
5.880658921134046757e+00 -1.226765646121321107e-01
5.886948395916008714e+00 -1.230026513109957892e-01
5.893237870697969782e+00 -1.233238723493766120e-01
5.899527345479931739e+00 -1.236402150206176026e-01
5.905816820261892808e+00 -1.239516668110368924e-01
5.912106295043854765e+00 -1.242582154004231443e-01
5.918395769825815833e+00 -1.245598486625225654e-01
5.924685244607777790e+00 -1.248565546655189262e-01
5.930974719389738858e+00 -1.251483216725051695e-01
5.937264194171700815e+00 -1.254351381419480937e-01
5.943553668953661884e+00 -1.257169927281444888e-01
5.949843143735623840e+00 -1.259938742816703872e-01
5.956132618517584909e+00 -1.262657718498217119e-01
5.962422093299546866e+00 -1.265326746770477628e-01
5.968711568081508823e+00 -1.267945722053766544e-01
5.975001042863469891e+00 -1.270514540748328425e-01
5.981290517645431848e+00 -1.273033101238471021e-01
5.987579992427392916e+00 -1.275501303896583172e-01
5.993869467209354873e+00 -1.277919051087077762e-01
6.000158941991315942e+00 -1.280286247170251968e-01
6.006448416773277899e+00 -1.282602798506072561e-01
6.012737891555238967e+00 -1.284868613457877673e-01
6.019027366337200924e+00 -1.287083602396004167e-01
6.025316841119161992e+00 -1.289247677701330641e-01
6.031606315901123949e+00 -1.291360753768746039e-01
6.037895790683085906e+00 -1.293422747010533891e-01
6.044185265465046974e+00 -1.295433575859679942e-01
6.050474740247008931e+00 -1.297393160773098186e-01
6.056764215028970000e+00 -1.299301424234776958e-01
6.063053689810931957e+00 -1.301158290758847591e-01
6.069343164592893025e+00 -1.302963686892567030e-01
6.075632639374854982e+00 -1.304717541219225785e-01
6.081922114156816050e+00 -1.306419784360972058e-01
6.088211588938778007e+00 -1.308070348981557052e-01
6.094501063720739076e+00 -1.309669169788997001e-01
6.100790538502701033e+00 -1.311216183538157776e-01
6.107080013284662101e+00 -1.312711329033255381e-01
6.113369488066624058e+00 -1.314154547130277628e-01
6.119658962848586015e+00 -1.315545780739322268e-01
6.125948437630547083e+00 -1.316884974826857124e-01
6.132237912412509040e+00 -1.318172076417896688e-01
6.138527387194470109e+00 -1.319407034598095441e-01
6.144816861976432065e+00 -1.320589800515765688e-01
6.151106336758393134e+00 -1.321720327383806848e-01
6.157395811540355091e+00 -1.322798570481557578e-01
6.163685286322316159e+00 -1.323824487156564644e-01
6.169974761104278116e+00 -1.324798036826270176e-01
6.176264235886239184e+00 -1.325719180979616774e-01
6.182553710668201141e+00 -1.326587883178571292e-01
6.188843185450162210e+00 -1.327404109059565629e-01
6.195132660232124167e+00 -1.328167826334857027e-01
6.201422135014086123e+00 -1.328879004793803442e-01
6.207711609796047192e+00 -1.329537616304061476e-01
6.214001084578009149e+00 -1.330143634812696596e-01
6.220290559359970217e+00 -1.330697036347214535e-01
6.226580034141932174e+00 -1.331197799016510530e-01
6.232869508923893243e+00 -1.331645903011733911e-01
6.239158983705855199e+00 -1.332041330607072194e-01
6.245448458487816268e+00 -1.332384066160453018e-01
6.251737933269778225e+00 -1.332674096114161710e-01
6.258027408051739293e+00 -1.332911408995378078e-01
6.264316882833701250e+00 -1.333095995416630486e-01
6.270606357615662318e+00 -1.333227848076166955e-01
6.276895832397624275e+00 -1.333306961758244091e-01
6.283185307179586232e+00 -1.333333333333333037e-01


==> figures/data/2D_double_cylinder/double_cylinder_exact_profile.txt <==
-2.000000000000000000e+00 -0.000000000000000000e+00
-1.995995995995996086e+00 -0.000000000000000000e+00
-1.991991991991991950e+00 -0.000000000000000000e+00
-1.987987987987988037e+00 -0.000000000000000000e+00
-1.983983983983983901e+00 -0.000000000000000000e+00
-1.979979979979979987e+00 -0.000000000000000000e+00
-1.975975975975976073e+00 -0.000000000000000000e+00
-1.971971971971971938e+00 -0.000000000000000000e+00
-1.967967967967968024e+00 -0.000000000000000000e+00
-1.963963963963963888e+00 -0.000000000000000000e+00
-1.959959959959959974e+00 -0.000000000000000000e+00
-1.955955955955956060e+00 -0.000000000000000000e+00
-1.951951951951951925e+00 -0.000000000000000000e+00
-1.947947947947948011e+00 -0.000000000000000000e+00
-1.943943943943943875e+00 -0.000000000000000000e+00
-1.939939939939939961e+00 -0.000000000000000000e+00
-1.935935935935936048e+00 -0.000000000000000000e+00
-1.931931931931931912e+00 -0.000000000000000000e+00
-1.927927927927927998e+00 -0.000000000000000000e+00
-1.923923923923923862e+00 -0.000000000000000000e+00
-1.919919919919919948e+00 -0.000000000000000000e+00
-1.915915915915916035e+00 -0.000000000000000000e+00
-1.911911911911911899e+00 -0.000000000000000000e+00
-1.907907907907907985e+00 -0.000000000000000000e+00
-1.903903903903903849e+00 -0.000000000000000000e+00
-1.899899899899899935e+00 -0.000000000000000000e+00
-1.895895895895895800e+00 -0.000000000000000000e+00
-1.891891891891891886e+00 -0.000000000000000000e+00
-1.887887887887887972e+00 -0.000000000000000000e+00
-1.883883883883883836e+00 -0.000000000000000000e+00
-1.879879879879879923e+00 -0.000000000000000000e+00
-1.875875875875875787e+00 -0.000000000000000000e+00
-1.871871871871871873e+00 -0.000000000000000000e+00
-1.867867867867867959e+00 -0.000000000000000000e+00
-1.863863863863863823e+00 -0.000000000000000000e+00
-1.859859859859859910e+00 -0.000000000000000000e+00
-1.855855855855855774e+00 -0.000000000000000000e+00
-1.851851851851851860e+00 -0.000000000000000000e+00
-1.847847847847847724e+00 -0.000000000000000000e+00
-1.843843843843843811e+00 -0.000000000000000000e+00
-1.839839839839839897e+00 -0.000000000000000000e+00
-1.835835835835835761e+00 -0.000000000000000000e+00
-1.831831831831831847e+00 -0.000000000000000000e+00
-1.827827827827827711e+00 -0.000000000000000000e+00
-1.823823823823823798e+00 -0.000000000000000000e+00
-1.819819819819819884e+00 -0.000000000000000000e+00
-1.815815815815815748e+00 -0.000000000000000000e+00
-1.811811811811811834e+00 -0.000000000000000000e+00
-1.807807807807807698e+00 -0.000000000000000000e+00
-1.803803803803803785e+00 -0.000000000000000000e+00
-1.799799799799799871e+00 -0.000000000000000000e+00
-1.795795795795795735e+00 -0.000000000000000000e+00
-1.791791791791791821e+00 -0.000000000000000000e+00
-1.787787787787787686e+00 -0.000000000000000000e+00
-1.783783783783783772e+00 -0.000000000000000000e+00
-1.779779779779779858e+00 -0.000000000000000000e+00
-1.775775775775775722e+00 -0.000000000000000000e+00
-1.771771771771771808e+00 -0.000000000000000000e+00
-1.767767767767767673e+00 -0.000000000000000000e+00
-1.763763763763763759e+00 -0.000000000000000000e+00
-1.759759759759759845e+00 -0.000000000000000000e+00
-1.755755755755755709e+00 -0.000000000000000000e+00
-1.751751751751751796e+00 -0.000000000000000000e+00
-1.747747747747747660e+00 -0.000000000000000000e+00
-1.743743743743743746e+00 -0.000000000000000000e+00
-1.739739739739739832e+00 -0.000000000000000000e+00
-1.735735735735735696e+00 -0.000000000000000000e+00
-1.731731731731731783e+00 -0.000000000000000000e+00
-1.727727727727727647e+00 -0.000000000000000000e+00
-1.723723723723723733e+00 -0.000000000000000000e+00
-1.719719719719719819e+00 -0.000000000000000000e+00
-1.715715715715715683e+00 -0.000000000000000000e+00
-1.711711711711711770e+00 -0.000000000000000000e+00
-1.707707707707707634e+00 -0.000000000000000000e+00
-1.703703703703703720e+00 -0.000000000000000000e+00
-1.699699699699699806e+00 -0.000000000000000000e+00
-1.695695695695695671e+00 -0.000000000000000000e+00
-1.691691691691691757e+00 -0.000000000000000000e+00
-1.687687687687687621e+00 -0.000000000000000000e+00
-1.683683683683683707e+00 -0.000000000000000000e+00
-1.679679679679679793e+00 -0.000000000000000000e+00
-1.675675675675675658e+00 -0.000000000000000000e+00
-1.671671671671671744e+00 -0.000000000000000000e+00
-1.667667667667667608e+00 -0.000000000000000000e+00
-1.663663663663663694e+00 -0.000000000000000000e+00
-1.659659659659659781e+00 -0.000000000000000000e+00
-1.655655655655655645e+00 -0.000000000000000000e+00
-1.651651651651651731e+00 -0.000000000000000000e+00
-1.647647647647647595e+00 -0.000000000000000000e+00
-1.643643643643643681e+00 -0.000000000000000000e+00
-1.639639639639639768e+00 -0.000000000000000000e+00
-1.635635635635635632e+00 -0.000000000000000000e+00
-1.631631631631631496e+00 -0.000000000000000000e+00
-1.627627627627627582e+00 -0.000000000000000000e+00
-1.623623623623623669e+00 -0.000000000000000000e+00
-1.619619619619619755e+00 -0.000000000000000000e+00
-1.615615615615615619e+00 -0.000000000000000000e+00
-1.611611611611611483e+00 -0.000000000000000000e+00
-1.607607607607607569e+00 -0.000000000000000000e+00
-1.603603603603603656e+00 -0.000000000000000000e+00
-1.599599599599599742e+00 -0.000000000000000000e+00
-1.595595595595595606e+00 -0.000000000000000000e+00
-1.591591591591591470e+00 -0.000000000000000000e+00
-1.587587587587587556e+00 -0.000000000000000000e+00
-1.583583583583583643e+00 -0.000000000000000000e+00
-1.579579579579579507e+00 -0.000000000000000000e+00
-1.575575575575575593e+00 -0.000000000000000000e+00
-1.571571571571571457e+00 -0.000000000000000000e+00
-1.567567567567567544e+00 -0.000000000000000000e+00
-1.563563563563563630e+00 -0.000000000000000000e+00
-1.559559559559559494e+00 -0.000000000000000000e+00
-1.555555555555555580e+00 -0.000000000000000000e+00
-1.551551551551551444e+00 -0.000000000000000000e+00
-1.547547547547547531e+00 -0.000000000000000000e+00
-1.543543543543543617e+00 -0.000000000000000000e+00
-1.539539539539539481e+00 -0.000000000000000000e+00
-1.535535535535535567e+00 -0.000000000000000000e+00
-1.531531531531531432e+00 -0.000000000000000000e+00
-1.527527527527527518e+00 -0.000000000000000000e+00
-1.523523523523523604e+00 -0.000000000000000000e+00
-1.519519519519519468e+00 -0.000000000000000000e+00
-1.515515515515515554e+00 -0.000000000000000000e+00
-1.511511511511511419e+00 -0.000000000000000000e+00
-1.507507507507507505e+00 -0.000000000000000000e+00
-1.503503503503503591e+00 -0.000000000000000000e+00
-1.499499499499499455e+00 -6.674453714954341503e-05
-1.495495495495495542e+00 -6.015051195774057113e-04
-1.491491491491491406e+00 -1.137703699224945630e-03
-1.487487487487487492e+00 -1.675351888451925798e-03
-1.483483483483483578e+00 -2.214461424987734708e-03
-1.479479479479479442e+00 -2.755044173627840733e-03
-1.475475475475475529e+00 -3.297112127957890423e-03
-1.471471471471471393e+00 -3.840677412105985861e-03
-1.467467467467467479e+00 -4.385752282523546798e-03
-1.463463463463463565e+00 -4.932349129795543172e-03
-1.459459459459459429e+00 -5.480480480480497650e-03
-1.455455455455455516e+00 -6.030158998980627259e-03
-1.451451451451451380e+00 -6.581397489443473713e-03
-1.447447447447447466e+00 -7.134208897694382760e-03
-1.443443443443443552e+00 -7.688606313201772416e-03
-1.439439439439439417e+00 -8.244602971074942860e-03
-1.435435435435435281e+00 -8.802212254095130584e-03
-1.431431431431431367e+00 -9.361447694781021081e-03
-1.427427427427427453e+00 -9.922322977488949938e-03
-1.423423423423423539e+00 -1.048485194054813406e-02
-1.419419419419419404e+00 -1.104904857843269465e-02
-1.415415415415415268e+00 -1.161492704396996888e-02
-1.411411411411411354e+00 -1.218250165058674082e-02
-1.407407407407407440e+00 -1.275178687459387235e-02
-1.403403403403403527e+00 -1.332279735750965116e-02
-1.399399399399399391e+00 -1.389554790842345393e-02
-1.395395395395395255e+00 -1.447005350639978156e-02
-1.391391391391391341e+00 -1.504632930292403199e-02
-1.387387387387387427e+00 -1.562439062439062616e-02
-1.383383383383383514e+00 -1.620425297463404593e-02
-1.379379379379379378e+00 -1.678593203750437801e-02
-1.375375375375375242e+00 -1.736944367948737092e-02
-1.371371371371371328e+00 -1.795480395237085414e-02
-1.367367367367367414e+00 -1.854202909595784390e-02
-1.363363363363363501e+00 -1.913113554082716827e-02
-1.359359359359359365e+00 -1.972213991114335485e-02
-1.355355355355355229e+00 -2.031505902751596856e-02
-1.351351351351351315e+00 -2.090990990990990520e-02
-1.347347347347347402e+00 -2.150670978060774396e-02
-1.343343343343343488e+00 -2.210547606722467959e-02
-1.339339339339339352e+00 -2.270622640577798362e-02
-1.335335335335335216e+00 -2.330897864381124840e-02
-1.331331331331331302e+00 -2.391375084357540842e-02
-1.327327327327327389e+00 -2.452056128526716033e-02
-1.323323323323323475e+00 -2.512942847032608590e-02
-1.319319319319319339e+00 -2.574037112479196990e-02
-1.315315315315315203e+00 -2.635340820272328091e-02
-1.311311311311311290e+00 -2.696855888967849418e-02
-1.307307307307307376e+00 -2.758584260626118986e-02
-1.303303303303303462e+00 -2.820527901173060931e-02
-1.299299299299299326e+00 -2.882688800767896006e-02
-1.295295295295295190e+00 -2.945068974177681223e-02
-1.291291291291291277e+00 -3.007670461158832090e-02
-1.287287287287287363e+00 -3.070495326845766593e-02
-1.283283283283283449e+00 -3.133545662146802746e-02
-1.279279279279279313e+00 -3.196823584147526209e-02
-1.275275275275275177e+00 -3.260331236521713666e-02
-1.271271271271271264e+00 -3.324070789950055171e-02
-1.267267267267267350e+00 -3.388044442546811474e-02
-1.263263263263263214e+00 -3.452254420294567638e-02
-1.259259259259259300e+00 -3.516702977487291132e-02
-1.255255255255255165e+00 -3.581392397181871329e-02
-1.251251251251251251e+00 -3.646324991658325687e-02
-1.247247247247247337e+00 -3.711503102888869671e-02
-1.243243243243243201e+00 -3.776929103016059969e-02
-1.239239239239239287e+00 -3.842605394840181710e-02
-1.235235235235235152e+00 -3.908534412316152368e-02
-1.231231231231231238e+00 -3.974718621060083223e-02
-1.227227227227227324e+00 -4.041160518865790502e-02
-1.223223223223223188e+00 -4.107862636231429665e-02
-1.219219219219219275e+00 -4.174827536896501962e-02
-1.215215215215215139e+00 -4.242057818389505935e-02
-1.211211211211211225e+00 -4.309556112586414300e-02
-1.207207207207207311e+00 -4.377325086280307864e-02
-1.203203203203203175e+00 -4.445367441762338584e-02
-1.199199199199199262e+00 -4.513685917414353432e-02
-1.195195195195195126e+00 -4.582283288313440672e-02
-1.191191191191191212e+00 -4.651162366848640706e-02
-1.187187187187187298e+00 -4.720326003350173300e-02
-1.183183183183183163e+00 -4.789777086731401151e-02
-1.179179179179179027e+00 -4.859518545143900331e-02
-1.175175175175175113e+00 -4.929553346645908218e-02
-1.171171171171171199e+00 -4.999884499884497957e-02
-1.167167167167167285e+00 -5.070515054791780579e-02
-1.163163163163163150e+00 -5.141448103295491456e-02
-1.159159159159159014e+00 -5.212686780044294838e-02
-1.155155155155155100e+00 -5.284234263148186034e-02
-1.151151151151151186e+00 -5.356093774934353458e-02
-1.147147147147147273e+00 -5.428268582718841911e-02
-1.143143143143143137e+00 -5.500761999594457746e-02
-1.139139139139139001e+00 -5.573577385235266995e-02
-1.135135135135135087e+00 -5.646718146718146536e-02
-1.131131131131131173e+00 -5.720187739361780321e-02
-1.127127127127127260e+00 -5.793989667583508696e-02
-1.123123123123123124e+00 -5.868127485774542879e-02
-1.119119119119118988e+00 -5.942604799193947074e-02
-1.115115115115115074e+00 -6.017425264881877400e-02
-1.111111111111111160e+00 -6.092592592592589729e-02
-1.107107107107107247e+00 -6.168110545747672313e-02
-1.103103103103103111e+00 -6.243982942410043757e-02
-1.099099099099098975e+00 -6.320213656279231873e-02
-1.095095095095095061e+00 -6.396806617708507281e-02
-1.091091091091091148e+00 -6.473765814744407432e-02
-1.087087087087087234e+00 -6.551095294189213103e-02
-1.083083083083083098e+00 -6.628799162687022684e-02
-1.079079079079078962e+00 -6.706881587833971037e-02
-1.075075075075075048e+00 -6.785346799313279886e-02
-1.071071071071071135e+00 -6.864199090055787822e-02
-1.067067067067067221e+00 -6.943442817426553892e-02
-1.063063063063063085e+00 -7.023082404438335535e-02
-1.059059059059058949e+00 -7.103122340992538974e-02
-1.055055055055055035e+00 -7.183567185148463652e-02
-1.051051051051051122e+00 -7.264421564421562338e-02
-1.047047047047047208e+00 -7.345690177111459385e-02
-1.043043043043043072e+00 -7.427377793660580596e-02
-1.039039039039038936e+00 -7.509489258044171889e-02
-1.035035035035035023e+00 -7.592029489192610170e-02
-1.031031031031031109e+00 -7.675003482446846048e-02
-1.027027027027027195e+00 -7.758416311047885983e-02
-1.023023023023023059e+00 -7.842273127661253396e-02
-1.019019019019018923e+00 -7.926579165937386318e-02
-1.015015015015015010e+00 -8.011339742108972151e-02
-1.011011011011011096e+00 -8.096560256626261776e-02
-1.007007007007006960e+00 -8.182246195831352487e-02
-1.003003003003003046e+00 -8.268403133672591609e-02
-9.989989989989989105e-01 -8.355036733460248499e-02
-9.949949949949949968e-01 -8.442152749664484646e-02
-9.909909909909910830e-01 -8.529757029757026321e-02
-9.869869869869869472e-01 -8.617855516097572277e-02
-9.829829829829830334e-01 -8.706454247866329821e-02
-9.789789789789788976e-01 -8.795559363044026802e-02
-9.749749749749749839e-01 -8.885177100440616593e-02
-9.709709709709710701e-01 -8.975313801774280342e-02
-9.669669669669669343e-01 -9.065975913802001851e-02
-9.629629629629630205e-01 -9.157169990503322143e-02
-9.589589589589588847e-01 -9.248902695318841904e-02
-9.549549549549549710e-01 -9.341180803444952552e-02
-9.509509509509510572e-01 -9.434011204186638910e-02
-9.469469469469469214e-01 -9.527400903369895313e-02
-9.429429429429430076e-01 -9.621357025815621689e-02
-9.389389389389388718e-01 -9.715886817876868975e-02
-9.349349349349349581e-01 -9.810997650041189400e-02
-9.309309309309310443e-01 -9.906697019600241294e-02
-9.269269269269269085e-01 -1.000299255338852195e-01
-9.229229229229229947e-01 -1.009989201059337954e-01
-9.189189189189188589e-01 -1.019740328563858156e-01
-9.149149149149149451e-01 -1.029553441114345325e-01
-9.109109109109110314e-01 -1.039429356096022300e-01
-9.069069069069068956e-01 -1.049368905329170348e-01
-9.029029029029029818e-01 -1.059372935389195081e-01
-8.988988988988988460e-01 -1.069442307935255382e-01
-8.948948948948949322e-01 -1.079577900047698491e-01
-8.908908908908907964e-01 -1.089780604574612233e-01
-8.868868868868868827e-01 -1.100051330487748780e-01
-8.828828828828829689e-01 -1.110391003248145797e-01
-8.788788788788788331e-01 -1.120800565181734737e-01
-8.748748748748749193e-01 -1.131280975865262550e-01
-8.708708708708707835e-01 -1.141833212522867791e-01
-8.668668668668668698e-01 -1.152458270433635995e-01
-8.628628628628629560e-01 -1.163157163350511669e-01
-8.588588588588588202e-01 -1.173930923930923964e-01
-8.548548548548549064e-01 -1.184780604179510866e-01
-8.508508508508507706e-01 -1.195707275903354350e-01
-8.468468468468468568e-01 -1.206712031180116190e-01
-8.428428428428429431e-01 -1.217795982839529334e-01
-8.388388388388388073e-01 -1.228960264958673804e-01
-8.348348348348348935e-01 -1.240206033371500649e-01
-8.308308308308307577e-01 -1.251534466193100770e-01
-8.268268268268268439e-01 -1.262946764359193508e-01
-8.228228228228229302e-01 -1.274444152181377909e-01
-8.188188188188187944e-01 -1.286027877918668461e-01
-8.148148148148148806e-01 -1.297699214365880538e-01
-8.108108108108107448e-01 -1.309459459459459407e-01
-8.068068068068068310e-01 -1.321309936901334525e-01
-8.028028028028029173e-01 -1.333251996801455841e-01
-7.987987987987987815e-01 -1.345287016339647979e-01
-7.947947947947948677e-01 -1.357416400447466476e-01
-7.907907907907907319e-01 -1.369641582510781053e-01
-7.867867867867868181e-01 -1.381964025093795900e-01
-7.827827827827826823e-01 -1.394385220685306070e-01
-7.787787787787787686e-01 -1.406906692467960740e-01
-7.747747747747748548e-01 -1.419529995111390441e-01
-7.707707707707707190e-01 -1.432256715590048968e-01
-7.667667667667668052e-01 -1.445088474026680891e-01
-7.627627627627626694e-01 -1.458026924562357829e-01
-7.587587587587587556e-01 -1.471073756254055453e-01
-7.547547547547548419e-01 -1.484230694000808481e-01
-7.507507507507507061e-01 -1.497499499499499453e-01
-7.467467467467467923e-01 -1.493493493493493474e-01
-7.427427427427426565e-01 -1.485485485485485146e-01
-7.387387387387387427e-01 -1.477477477477477374e-01
-7.347347347347348290e-01 -1.469469469469469602e-01
-7.307307307307306932e-01 -1.461461461461461275e-01
-7.267267267267267794e-01 -1.453453453453453503e-01
-7.227227227227226436e-01 -1.445445445445445176e-01
-7.187187187187187298e-01 -1.437437437437437404e-01
-7.147147147147148161e-01 -1.429429429429429632e-01
-7.107107107107106803e-01 -1.421421421421421305e-01
-7.067067067067067665e-01 -1.413413413413413533e-01
-7.027027027027026307e-01 -1.405405405405405206e-01
-6.986986986986987169e-01 -1.397397397397397434e-01
-6.946946946946948032e-01 -1.389389389389389384e-01
-6.906906906906906674e-01 -1.381381381381381335e-01
-6.866866866866867536e-01 -1.373373373373373285e-01
-6.826826826826826178e-01 -1.365365365365365236e-01
-6.786786786786787040e-01 -1.357357357357357186e-01
-6.746746746746747903e-01 -1.349349349349349414e-01
-6.706706706706706544e-01 -1.341341341341341087e-01
-6.666666666666667407e-01 -1.333333333333333315e-01
-6.626626626626626049e-01 -1.325325325325324988e-01
-6.586586586586586911e-01 -1.317317317317317216e-01
-6.546546546546547773e-01 -1.309309309309309444e-01
-6.506506506506506415e-01 -1.301301301301301117e-01
-6.466466466466467278e-01 -1.293293293293293345e-01
-6.426426426426425920e-01 -1.285285285285285017e-01
-6.386386386386386782e-01 -1.277277277277277245e-01
-6.346346346346345424e-01 -1.269269269269268918e-01
-6.306306306306306286e-01 -1.261261261261261146e-01
-6.266266266266267149e-01 -1.253253253253253374e-01
-6.226226226226225791e-01 -1.245245245245245047e-01
-6.186186186186186653e-01 -1.237237237237237275e-01
-6.146146146146145295e-01 -1.229229229229228948e-01
-6.106106106106106157e-01 -1.221221221221221176e-01
-6.066066066066067020e-01 -1.213213213213213265e-01
-6.026026026026025662e-01 -1.205205205205205077e-01
-5.985985985985986524e-01 -1.197197197197197166e-01
-5.945945945945945166e-01 -1.189189189189188978e-01
-5.905905905905906028e-01 -1.181181181181181067e-01
-5.865865865865866891e-01 -1.173173173173173295e-01
-5.825825825825825532e-01 -1.165165165165164968e-01
-5.785785785785786395e-01 -1.157157157157157196e-01
-5.745745745745745037e-01 -1.149149149149148869e-01
-5.705705705705705899e-01 -1.141141141141141097e-01
-5.665665665665666761e-01 -1.133133133133133325e-01
-5.625625625625625403e-01 -1.125125125125124997e-01
-5.585585585585586266e-01 -1.117117117117117225e-01
-5.545545545545544908e-01 -1.109109109109108898e-01
-5.505505505505505770e-01 -1.101101101101101126e-01
-5.465465465465466632e-01 -1.093093093093093215e-01
-5.425425425425425274e-01 -1.085085085085085027e-01
-5.385385385385386137e-01 -1.077077077077077116e-01
-5.345345345345344779e-01 -1.069069069069068928e-01
-5.305305305305305641e-01 -1.061061061061061017e-01
-5.265265265265264283e-01 -1.053053053053052829e-01
-5.225225225225225145e-01 -1.045045045045044918e-01
-5.185185185185186008e-01 -1.037037037037037146e-01
-5.145145145145144649e-01 -1.029029029029028819e-01
-5.105105105105105512e-01 -1.021021021021021047e-01
-5.065065065065064154e-01 -1.013013013013012720e-01
-5.025025025025025016e-01 -1.005005005005004948e-01
-4.984984984984985878e-01 -9.969969969969970369e-02
-4.944944944944944520e-01 -9.889889889889888486e-02
-4.904904904904905383e-01 -9.809809809809809378e-02
-4.864864864864864025e-01 -9.729729729729727494e-02
-4.824824824824824887e-01 -9.649649649649648386e-02
-4.784784784784785749e-01 -9.569569569569570666e-02
-4.744744744744744391e-01 -9.489489489489487395e-02
-4.704704704704705254e-01 -9.409409409409409675e-02
-4.664664664664663896e-01 -9.329329329329326403e-02
-4.624624624624624758e-01 -9.249249249249248683e-02
-4.584584584584585620e-01 -9.169169169169170963e-02
-4.544544544544544262e-01 -9.089089089089087692e-02
-4.504504504504505125e-01 -9.009009009009009972e-02
-4.464464464464463767e-01 -8.928928928928926700e-02
-4.424424424424424629e-01 -8.848848848848848980e-02
-4.384384384384385491e-01 -8.768768768768769872e-02
-4.344344344344344133e-01 -8.688688688688687989e-02
-4.304304304304304996e-01 -8.608608608608608881e-02
-4.264264264264263637e-01 -8.528528528528526997e-02
-4.224224224224224500e-01 -8.448448448448447889e-02
-4.184184184184185362e-01 -8.368368368368370169e-02
-4.144144144144144004e-01 -8.288288288288286898e-02
-4.104104104104104866e-01 -8.208208208208209178e-02
-4.064064064064063508e-01 -8.128128128128125907e-02
-4.024024024024024371e-01 -8.048048048048048186e-02
-3.983983983983985233e-01 -7.967967967967970466e-02
-3.943943943943943875e-01 -7.887887887887887195e-02
-3.903903903903904737e-01 -7.807807807807809475e-02
-3.863863863863863379e-01 -7.727727727727726204e-02
-3.823823823823824242e-01 -7.647647647647648483e-02
-3.783783783783782884e-01 -7.567567567567565212e-02
-3.743743743743743746e-01 -7.487487487487487492e-02
-3.703703703703704608e-01 -7.407407407407408384e-02
-3.663663663663663250e-01 -7.327327327327326500e-02
-3.623623623623624113e-01 -7.247247247247247393e-02
-3.583583583583582755e-01 -7.167167167167165509e-02
-3.543543543543543617e-01 -7.087087087087086401e-02
-3.503503503503504479e-01 -7.007007007007008681e-02
-3.463463463463463121e-01 -6.926926926926925410e-02
-3.423423423423423984e-01 -6.846846846846847690e-02
-3.383383383383382625e-01 -6.766766766766764418e-02
-3.343343343343343488e-01 -6.686686686686686698e-02
-3.303303303303304350e-01 -6.606606606606607590e-02
-3.263263263263262992e-01 -6.526526526526525707e-02
-3.223223223223223854e-01 -6.446446446446446599e-02
-3.183183183183182496e-01 -6.366366366366364715e-02
-3.143143143143143359e-01 -6.286286286286285607e-02
-3.103103103103104221e-01 -6.206206206206207887e-02
-3.063063063063062863e-01 -6.126126126126125310e-02
-3.023023023023023725e-01 -6.046046046046046896e-02
-2.982982982982982367e-01 -5.965965965965964318e-02
-2.942942942942943230e-01 -5.885885885885885904e-02
-2.902902902902904092e-01 -5.805805805805807490e-02
-2.862862862862862734e-01 -5.725725725725724913e-02
-2.822822822822823596e-01 -5.645645645645646499e-02
-2.782782782782782238e-01 -5.565565565565563921e-02
-2.742742742742743101e-01 -5.485485485485485507e-02
-2.702702702702701743e-01 -5.405405405405402930e-02
-2.662662662662662605e-01 -5.325325325325324516e-02
-2.622622622622623467e-01 -5.245245245245246796e-02
-2.582582582582582109e-01 -5.165165165165163524e-02
-2.542542542542542972e-01 -5.085085085085085804e-02
-2.502502502502501613e-01 -5.005005005005002533e-02
-2.462462462462462476e-01 -4.924924924924924813e-02
-2.422422422422423338e-01 -4.844844844844846399e-02
-2.382382382382381980e-01 -4.764764764764763821e-02
-2.342342342342342842e-01 -4.684684684684685407e-02
-2.302302302302301484e-01 -4.604604604604602830e-02
-2.262262262262262347e-01 -4.524524524524524416e-02
-2.222222222222223209e-01 -4.444444444444446002e-02
-2.182182182182181851e-01 -4.364364364364363424e-02
-2.142142142142142713e-01 -4.284284284284285010e-02
-2.102102102102101355e-01 -4.204204204204202433e-02
-2.062062062062062218e-01 -4.124124124124124019e-02
-2.022022022022023080e-01 -4.044044044044045605e-02
-1.981981981981981722e-01 -3.963963963963963028e-02
-1.941941941941942584e-01 -3.883883883883884613e-02
-1.901901901901901226e-01 -3.803803803803802036e-02
-1.861861861861862089e-01 -3.723723723723723622e-02
-1.821821821821822951e-01 -3.643643643643645902e-02
-1.781781781781781593e-01 -3.563563563563562631e-02
-1.741741741741742455e-01 -3.483483483483484910e-02
-1.701701701701701097e-01 -3.403403403403401639e-02
-1.661661661661661959e-01 -3.323323323323323919e-02
-1.621621621621622822e-01 -3.243243243243245505e-02
-1.581581581581581464e-01 -3.163163163163162928e-02
-1.541541541541542326e-01 -3.083083083083084514e-02
-1.501501501501500968e-01 -3.003003003003001589e-02
-1.461461461461461830e-01 -2.922922922922923522e-02
-1.421421421421422693e-01 -2.842842842842845108e-02
-1.381381381381381335e-01 -2.762762762762762531e-02
-1.341341341341342197e-01 -2.682682682682684117e-02
-1.301301301301300839e-01 -2.602602602602601539e-02
-1.261261261261261701e-01 -2.522522522522523125e-02
-1.221221221221220343e-01 -2.442442442442440548e-02
-1.181181181181181206e-01 -2.362362362362362134e-02
-1.141141141141142068e-01 -2.282282282282284067e-02
-1.101101101101100710e-01 -2.202202202202201142e-02
-1.061061061061061572e-01 -2.122122122122123075e-02
-1.021021021021020214e-01 -2.042042042042040151e-02
-9.809809809809810766e-02 -1.961961961961962084e-02
-9.409409409409419389e-02 -1.881881881881883670e-02
-9.009009009009005808e-02 -1.801801801801801092e-02
-8.608608608608614432e-02 -1.721721721721722678e-02
-8.208208208208200851e-02 -1.641641641641640101e-02
-7.807807807807809475e-02 -1.561561561561561687e-02
-7.407407407407418098e-02 -1.481481481481483446e-02
-7.007007007007004518e-02 -1.401401401401400869e-02
-6.606606606606613141e-02 -1.321321321321322455e-02
-6.206206206206199560e-02 -1.241241241241239877e-02
-5.805805805805808184e-02 -1.161161161161161463e-02
-5.405405405405416808e-02 -1.081081081081083223e-02
-5.005005005005003227e-02 -1.001001001001000645e-02
-4.604604604604611851e-02 -9.209209209209222313e-03
-4.204204204204198270e-02 -8.408408408408396539e-03
-3.803803803803806893e-02 -7.607607607607613266e-03
-3.403403403403415517e-02 -6.806806806806830860e-03
-3.003003003003001936e-02 -6.006006006006003352e-03
-2.602602602602610560e-02 -5.205205205205220946e-03
-2.202202202202196979e-02 -4.404404404404393437e-03
-1.801801801801805603e-02 -3.603603603603611032e-03
-1.401401401401392022e-02 -2.802802802802783957e-03
-1.001001001001000645e-02 -2.002002002002001117e-03
-6.006006006006092690e-03 -1.201201201201218495e-03
-2.002002002001956882e-03 -4.004004004003913655e-04
2.002002002002178926e-03 4.004004004004357636e-04
6.006006006006092690e-03 1.201201201201218495e-03
1.001001001001000645e-02 2.002002002002001117e-03
1.401401401401392022e-02 2.802802802802783957e-03
1.801801801801783398e-02 3.603603603603566363e-03
2.202202202202219183e-02 4.404404404404437673e-03
2.602602602602610560e-02 5.205205205205220946e-03
3.003003003003001936e-02 6.006006006006003352e-03
3.403403403403393312e-02 6.806806806806785758e-03
3.803803803803784689e-02 7.607607607607569031e-03
4.204204204204220474e-02 8.408408408408439907e-03
4.604604604604611851e-02 9.209209209209222313e-03
5.005005005005003227e-02 1.001001001001000645e-02
5.405405405405394603e-02 1.081081081081078886e-02
5.805805805805785980e-02 1.161161161161157127e-02
6.206206206206221765e-02 1.241241241241244214e-02
6.606606606606613141e-02 1.321321321321322455e-02
7.007007007007004518e-02 1.401401401401400869e-02
7.407407407407395894e-02 1.481481481481479109e-02
7.807807807807787270e-02 1.561561561561557350e-02
8.208208208208223056e-02 1.641641641641644611e-02
8.608608608608614432e-02 1.721721721721722678e-02
9.009009009009005808e-02 1.801801801801801092e-02
9.409409409409397185e-02 1.881881881881879159e-02
9.809809809809788561e-02 1.961961961961957573e-02
1.021021021021022435e-01 2.042042042042044661e-02
1.061061061061061572e-01 2.122122122122123075e-02
1.101101101101100710e-01 2.202202202202201142e-02
1.141141141141139848e-01 2.282282282282279556e-02
1.181181181181178985e-01 2.362362362362357623e-02
1.221221221221222564e-01 2.442442442442445058e-02
1.261261261261261701e-01 2.522522522522523125e-02
1.301301301301300839e-01 2.602602602602601539e-02
1.341341341341339977e-01 2.682682682682679606e-02
1.381381381381379114e-01 2.762762762762758020e-02
1.421421421421422693e-01 2.842842842842845108e-02
1.461461461461461830e-01 2.922922922922923522e-02
1.501501501501500968e-01 3.003003003003001589e-02
1.541541541541540106e-01 3.083083083083080003e-02
1.581581581581579243e-01 3.163163163163158070e-02
1.621621621621622822e-01 3.243243243243245505e-02
1.661661661661661959e-01 3.323323323323323919e-02
1.701701701701701097e-01 3.403403403403401639e-02
1.741741741741740235e-01 3.483483483483480053e-02
1.781781781781779372e-01 3.563563563563558467e-02
1.821821821821822951e-01 3.643643643643645902e-02
1.861861861861862089e-01 3.723723723723723622e-02
1.901901901901901226e-01 3.803803803803802036e-02
1.941941941941940364e-01 3.883883883883880450e-02
1.981981981981983942e-01 3.963963963963967885e-02
2.022022022022023080e-01 4.044044044044045605e-02
2.062062062062062218e-01 4.124124124124124019e-02
2.102102102102101355e-01 4.204204204204202433e-02
2.142142142142140493e-01 4.284284284284280847e-02
2.182182182182184071e-01 4.364364364364367588e-02
2.222222222222223209e-01 4.444444444444446002e-02
2.262262262262262347e-01 4.524524524524524416e-02
2.302302302302301484e-01 4.604604604604602830e-02
2.342342342342340622e-01 4.684684684684680550e-02
2.382382382382384201e-01 4.764764764764767985e-02
2.422422422422423338e-01 4.844844844844846399e-02
2.462462462462462476e-01 4.924924924924924813e-02
2.502502502502501613e-01 5.005005005005002533e-02
2.542542542542540751e-01 5.085085085085080947e-02
2.582582582582584330e-01 5.165165165165168382e-02
2.622622622622623467e-01 5.245245245245246796e-02
2.662662662662662605e-01 5.325325325325324516e-02
2.702702702702701743e-01 5.405405405405402930e-02
2.742742742742740880e-01 5.485485485485481344e-02
2.782782782782784459e-01 5.565565565565568779e-02
2.822822822822823596e-01 5.645645645645646499e-02
2.862862862862862734e-01 5.725725725725724913e-02
2.902902902902901872e-01 5.805805805805803327e-02
2.942942942942941009e-01 5.885885885885881741e-02
2.982982982982984588e-01 5.965965965965968482e-02
3.023023023023023725e-01 6.046046046046046896e-02
3.063063063063062863e-01 6.126126126126125310e-02
3.103103103103102001e-01 6.206206206206203724e-02
3.143143143143141138e-01 6.286286286286281444e-02
3.183183183183184717e-01 6.366366366366368879e-02
3.223223223223223854e-01 6.446446446446446599e-02
3.263263263263262992e-01 6.526526526526525707e-02
3.303303303303302130e-01 6.606606606606603427e-02
3.343343343343341267e-01 6.686686686686682535e-02
3.383383383383384846e-01 6.766766766766768582e-02
3.423423423423423984e-01 6.846846846846847690e-02
3.463463463463463121e-01 6.926926926926925410e-02
3.503503503503502259e-01 7.007007007007004518e-02
3.543543543543541396e-01 7.087087087087082238e-02
3.583583583583584975e-01 7.167167167167169672e-02
3.623623623623624113e-01 7.247247247247247393e-02
3.663663663663663250e-01 7.327327327327326500e-02
3.703703703703702388e-01 7.407407407407404221e-02
3.743743743743741526e-01 7.487487487487481941e-02
3.783783783783785104e-01 7.567567567567569375e-02
3.823823823823824242e-01 7.647647647647648483e-02
3.863863863863863379e-01 7.727727727727726204e-02
3.903903903903902517e-01 7.807807807807803924e-02
3.943943943943941655e-01 7.887887887887883032e-02
3.983983983983985233e-01 7.967967967967970466e-02
4.024024024024024371e-01 8.048048048048048186e-02
4.064064064064063508e-01 8.128128128128125907e-02
4.104104104104102646e-01 8.208208208208205015e-02
4.144144144144141784e-01 8.288288288288282735e-02
4.184184184184185362e-01 8.368368368368370169e-02
4.224224224224224500e-01 8.448448448448447889e-02
4.264264264264263637e-01 8.528528528528526997e-02
4.304304304304302775e-01 8.608608608608604718e-02
4.344344344344346354e-01 8.688688688688692152e-02
4.384384384384385491e-01 8.768768768768769872e-02
4.424424424424424629e-01 8.848848848848848980e-02
4.464464464464463767e-01 8.928928928928926700e-02
4.504504504504502904e-01 9.009009009009004421e-02
4.544544544544546483e-01 9.089089089089091855e-02
4.584584584584585620e-01 9.169169169169170963e-02
4.624624624624624758e-01 9.249249249249248683e-02
4.664664664664663896e-01 9.329329329329326403e-02
4.704704704704703033e-01 9.409409409409405511e-02
4.744744744744746612e-01 9.489489489489492946e-02
4.784784784784785749e-01 9.569569569569570666e-02
4.824824824824824887e-01 9.649649649649648386e-02
4.864864864864864025e-01 9.729729729729727494e-02
4.904904904904903162e-01 9.809809809809805214e-02
4.944944944944946741e-01 9.889889889889892649e-02
4.984984984984985878e-01 9.969969969969970369e-02
5.025025025025025016e-01 1.005005005005004948e-01
5.065065065065064154e-01 1.013013013013012720e-01
5.105105105105103291e-01 1.021021021021020631e-01
5.145145145145146870e-01 1.029029029029029235e-01
5.185185185185186008e-01 1.037037037037037146e-01
5.225225225225225145e-01 1.045045045045044918e-01
5.265265265265264283e-01 1.053053053053052829e-01
5.305305305305303420e-01 1.061061061061060601e-01
5.345345345345346999e-01 1.069069069069069344e-01
5.385385385385386137e-01 1.077077077077077116e-01
5.425425425425425274e-01 1.085085085085085027e-01
5.465465465465464412e-01 1.093093093093092799e-01
5.505505505505503550e-01 1.101101101101100571e-01
5.545545545545547128e-01 1.109109109109109315e-01
5.585585585585586266e-01 1.117117117117117225e-01
5.625625625625625403e-01 1.125125125125124997e-01
5.665665665665664541e-01 1.133133133133132769e-01
5.705705705705703679e-01 1.141141141141140680e-01
5.745745745745747257e-01 1.149149149149149424e-01
5.785785785785786395e-01 1.157157157157157196e-01
5.825825825825825532e-01 1.165165165165164968e-01
5.865865865865864670e-01 1.173173173173172879e-01
5.905905905905903808e-01 1.181181181181180651e-01
5.945945945945947386e-01 1.189189189189189394e-01
5.985985985985986524e-01 1.197197197197197166e-01
6.026026026026025662e-01 1.205205205205205077e-01
6.066066066066064799e-01 1.213213213213212849e-01
6.106106106106103937e-01 1.221221221221220621e-01
6.146146146146147515e-01 1.229229229229229364e-01
6.186186186186186653e-01 1.237237237237237275e-01
6.226226226226225791e-01 1.245245245245245047e-01
6.266266266266264928e-01 1.253253253253252819e-01
6.306306306306304066e-01 1.261261261261260591e-01
6.346346346346347644e-01 1.269269269269269473e-01
6.386386386386386782e-01 1.277277277277277245e-01
6.426426426426425920e-01 1.285285285285285017e-01
6.466466466466465057e-01 1.293293293293292789e-01
6.506506506506504195e-01 1.301301301301300839e-01
6.546546546546547773e-01 1.309309309309309444e-01
6.586586586586586911e-01 1.317317317317317216e-01
6.626626626626626049e-01 1.325325325325324988e-01
6.666666666666665186e-01 1.333333333333333037e-01
6.706706706706704324e-01 1.341341341341340809e-01
6.746746746746747903e-01 1.349349349349349414e-01
6.786786786786787040e-01 1.357357357357357186e-01
6.826826826826826178e-01 1.365365365365365236e-01
6.866866866866865315e-01 1.373373373373373008e-01
6.906906906906904453e-01 1.381381381381380780e-01
6.946946946946948032e-01 1.389389389389389384e-01
6.986986986986987169e-01 1.397397397397397434e-01
7.027027027027026307e-01 1.405405405405405206e-01
7.067067067067065445e-01 1.413413413413412978e-01
7.107107107107109023e-01 1.421421421421421583e-01
7.147147147147148161e-01 1.429429429429429632e-01
7.187187187187187298e-01 1.437437437437437404e-01
7.227227227227226436e-01 1.445445445445445176e-01
7.267267267267265574e-01 1.453453453453452948e-01
7.307307307307309152e-01 1.461461461461461830e-01
7.347347347347348290e-01 1.469469469469469602e-01
7.387387387387387427e-01 1.477477477477477374e-01
7.427427427427426565e-01 1.485485485485485146e-01
7.467467467467465703e-01 1.493493493493492918e-01
7.507507507507509281e-01 1.497499499499498898e-01
7.547547547547548419e-01 1.484230694000808481e-01
7.587587587587587556e-01 1.471073756254055453e-01
7.627627627627626694e-01 1.458026924562357829e-01
7.667667667667665832e-01 1.445088474026681447e-01
7.707707707707709410e-01 1.432256715590048135e-01
7.747747747747748548e-01 1.419529995111390441e-01
7.787787787787787686e-01 1.406906692467960740e-01
7.827827827827826823e-01 1.394385220685306070e-01
7.867867867867865961e-01 1.381964025093796733e-01
7.907907907907909539e-01 1.369641582510780220e-01
7.947947947947948677e-01 1.357416400447466476e-01
7.987987987987987815e-01 1.345287016339647979e-01
8.028028028028026952e-01 1.333251996801456674e-01
8.068068068068066090e-01 1.321309936901335080e-01
8.108108108108109668e-01 1.309459459459458852e-01
8.148148148148148806e-01 1.297699214365880538e-01
8.188188188188187944e-01 1.286027877918668461e-01
8.228228228228227081e-01 1.274444152181378742e-01
8.268268268268266219e-01 1.262946764359194340e-01
8.308308308308309797e-01 1.251534466193100492e-01
8.348348348348348935e-01 1.240206033371500649e-01
8.388388388388388073e-01 1.228960264958673804e-01
8.428428428428427210e-01 1.217795982839530305e-01
8.468468468468466348e-01 1.206712031180116607e-01
8.508508508508509927e-01 1.195707275903353933e-01
8.548548548548549064e-01 1.184780604179510866e-01
8.588588588588588202e-01 1.173930923930923964e-01
8.628628628628627339e-01 1.163157163350512363e-01
8.668668668668666477e-01 1.152458270433636550e-01
8.708708708708710056e-01 1.141833212522867375e-01
8.748748748748749193e-01 1.131280975865262550e-01
8.788788788788788331e-01 1.120800565181734737e-01
8.828828828828827469e-01 1.110391003248146491e-01
8.868868868868866606e-01 1.100051330487749196e-01
8.908908908908910185e-01 1.089780604574611816e-01
8.948948948948949322e-01 1.079577900047698491e-01
8.988988988988988460e-01 1.069442307935255382e-01
9.029029029029027598e-01 1.059372935389196052e-01
9.069069069069066735e-01 1.049368905329170903e-01
9.109109109109110314e-01 1.039429356096022300e-01
9.149149149149149451e-01 1.029553441114345325e-01
9.189189189189188589e-01 1.019740328563858156e-01
9.229229229229227727e-01 1.009989201059338648e-01
9.269269269269266864e-01 1.000299255338852750e-01
9.309309309309310443e-01 9.906697019600241294e-02
9.349349349349349581e-01 9.810997650041189400e-02
9.389389389389388718e-01 9.715886817876868975e-02
9.429429429429427856e-01 9.621357025815627240e-02
9.469469469469471434e-01 9.527400903369889762e-02
9.509509509509510572e-01 9.434011204186638910e-02
9.549549549549549710e-01 9.341180803444952552e-02
9.589589589589588847e-01 9.248902695318841904e-02
9.629629629629627985e-01 9.157169990503326307e-02
9.669669669669671563e-01 9.065975913801994912e-02
9.709709709709710701e-01 8.975313801774280342e-02
9.749749749749749839e-01 8.885177100440616593e-02
9.789789789789788976e-01 8.795559363044026802e-02
9.829829829829828114e-01 8.706454247866333984e-02
9.869869869869871692e-01 8.617855516097565338e-02
9.909909909909910830e-01 8.529757029757026321e-02
9.949949949949949968e-01 8.442152749664484646e-02
9.989989989989989105e-01 8.355036733460248499e-02
1.003003003003002824e+00 8.268403133672597161e-02
1.007007007007007182e+00 8.182246195831346935e-02
1.011011011011011096e+00 8.096560256626261776e-02
1.015015015015015010e+00 8.011339742108972151e-02
1.019019019019018923e+00 7.926579165937386318e-02
1.023023023023022837e+00 7.842273127661258947e-02
1.027027027027027195e+00 7.758416311047885983e-02
1.031031031031031109e+00 7.675003482446846048e-02
1.035035035035035023e+00 7.592029489192610170e-02
1.039039039039038936e+00 7.509489258044171889e-02
1.043043043043042850e+00 7.427377793660587535e-02
1.047047047047047208e+00 7.345690177111459385e-02
1.051051051051051122e+00 7.264421564421562338e-02
1.055055055055055035e+00 7.183567185148463652e-02
1.059059059059058949e+00 7.103122340992538974e-02
1.063063063063062863e+00 7.023082404438339699e-02
1.067067067067067221e+00 6.943442817426553892e-02
1.071071071071071135e+00 6.864199090055787822e-02
1.075075075075075048e+00 6.785346799313279886e-02
1.079079079079078962e+00 6.706881587833971037e-02
1.083083083083082876e+00 6.628799162687029622e-02
1.087087087087087234e+00 6.551095294189213103e-02
1.091091091091091148e+00 6.473765814744407432e-02
1.095095095095095061e+00 6.396806617708507281e-02
1.099099099099098975e+00 6.320213656279231873e-02
1.103103103103102889e+00 6.243982942410048614e-02
1.107107107107107247e+00 6.168110545747672313e-02
1.111111111111111160e+00 6.092592592592589729e-02
1.115115115115115074e+00 6.017425264881877400e-02
1.119119119119118988e+00 5.942604799193947074e-02
1.123123123123122902e+00 5.868127485774548430e-02
1.127127127127127260e+00 5.793989667583508696e-02
1.131131131131131173e+00 5.720187739361780321e-02
1.135135135135135087e+00 5.646718146718146536e-02
1.139139139139139001e+00 5.573577385235266995e-02
1.143143143143142915e+00 5.500761999594461910e-02
1.147147147147147273e+00 5.428268582718841911e-02
1.151151151151151186e+00 5.356093774934353458e-02
1.155155155155155100e+00 5.284234263148186034e-02
1.159159159159159014e+00 5.212686780044294838e-02
1.163163163163162928e+00 5.141448103295495620e-02
1.167167167167167285e+00 5.070515054791780579e-02
1.171171171171171199e+00 4.999884499884497957e-02
1.175175175175175113e+00 4.929553346645908218e-02
1.179179179179179027e+00 4.859518545143900331e-02
1.183183183183182940e+00 4.789777086731404621e-02
1.187187187187187298e+00 4.720326003350173300e-02
1.191191191191191212e+00 4.651162366848640706e-02
1.195195195195195126e+00 4.582283288313440672e-02
1.199199199199199040e+00 4.513685917414356902e-02
1.203203203203202953e+00 4.445367441762342747e-02
1.207207207207207311e+00 4.377325086280307864e-02
1.211211211211211225e+00 4.309556112586414300e-02
1.215215215215215139e+00 4.242057818389505935e-02
1.219219219219219053e+00 4.174827536896505431e-02
1.223223223223223410e+00 4.107862636231426195e-02
1.227227227227227324e+00 4.041160518865790502e-02
1.231231231231231238e+00 3.974718621060083223e-02
1.235235235235235152e+00 3.908534412316152368e-02
1.239239239239239065e+00 3.842605394840184485e-02
1.243243243243243423e+00 3.776929103016056499e-02
1.247247247247247337e+00 3.711503102888869671e-02
1.251251251251251251e+00 3.646324991658325687e-02
1.255255255255255165e+00 3.581392397181871329e-02
1.259259259259259078e+00 3.516702977487294601e-02
1.263263263263263436e+00 3.452254420294564863e-02
1.267267267267267350e+00 3.388044442546811474e-02
1.271271271271271264e+00 3.324070789950055171e-02
1.275275275275275177e+00 3.260331236521713666e-02
1.279279279279279091e+00 3.196823584147529679e-02
1.283283283283283449e+00 3.133545662146802746e-02
1.287287287287287363e+00 3.070495326845766593e-02
1.291291291291291277e+00 3.007670461158832090e-02
1.295295295295295190e+00 2.945068974177681223e-02
1.299299299299299104e+00 2.882688800767899476e-02
1.303303303303303462e+00 2.820527901173060931e-02
1.307307307307307376e+00 2.758584260626118986e-02
1.311311311311311290e+00 2.696855888967849418e-02
1.315315315315315203e+00 2.635340820272328091e-02
1.319319319319319117e+00 2.574037112479200459e-02
1.323323323323323475e+00 2.512942847032608590e-02
1.327327327327327389e+00 2.452056128526716033e-02
1.331331331331331302e+00 2.391375084357540842e-02
1.335335335335335216e+00 2.330897864381124840e-02
1.339339339339339130e+00 2.270622640577800444e-02
1.343343343343343488e+00 2.210547606722467959e-02
1.347347347347347402e+00 2.150670978060774396e-02
1.351351351351351315e+00 2.090990990990990520e-02
1.355355355355355229e+00 2.031505902751596856e-02
1.359359359359359143e+00 1.972213991114337567e-02
1.363363363363363501e+00 1.913113554082716827e-02
1.367367367367367414e+00 1.854202909595784390e-02
1.371371371371371328e+00 1.795480395237085414e-02
1.375375375375375242e+00 1.736944367948737092e-02
1.379379379379379156e+00 1.678593203750440230e-02
1.383383383383383514e+00 1.620425297463404593e-02
1.387387387387387427e+00 1.562439062439062616e-02
1.391391391391391341e+00 1.504632930292403199e-02
1.395395395395395255e+00 1.447005350639978156e-02
1.399399399399399169e+00 1.389554790842349903e-02
1.403403403403403527e+00 1.332279735750965116e-02
1.407407407407407440e+00 1.275178687459387235e-02
1.411411411411411354e+00 1.218250165058674082e-02
1.415415415415415268e+00 1.161492704396996888e-02
1.419419419419419182e+00 1.104904857843271720e-02
1.423423423423423539e+00 1.048485194054813406e-02
1.427427427427427453e+00 9.922322977488949938e-03
1.431431431431431367e+00 9.361447694781021081e-03
1.435435435435435281e+00 8.802212254095130584e-03
1.439439439439439195e+00 8.244602971074965411e-03
1.443443443443443552e+00 7.688606313201772416e-03
1.447447447447447466e+00 7.134208897694382760e-03
1.451451451451451380e+00 6.581397489443473713e-03
1.455455455455455294e+00 6.030158998980672362e-03
1.459459459459459651e+00 5.480480480480453415e-03
1.463463463463463565e+00 4.932349129795543172e-03
1.467467467467467479e+00 4.385752282523546798e-03
1.471471471471471393e+00 3.840677412105985861e-03
1.475475475475475307e+00 3.297112127957923817e-03
1.479479479479479664e+00 2.755044173627829458e-03
1.483483483483483578e+00 2.214461424987734708e-03
1.487487487487487492e+00 1.675351888451925798e-03
1.491491491491491406e+00 1.137703699224945630e-03
1.495495495495495319e+00 6.015051195774278291e-04
1.499499499499499677e+00 6.674453714949901695e-05
1.503503503503503591e+00 0.000000000000000000e+00
1.507507507507507505e+00 0.000000000000000000e+00
1.511511511511511419e+00 0.000000000000000000e+00
1.515515515515515332e+00 0.000000000000000000e+00
1.519519519519519690e+00 0.000000000000000000e+00
1.523523523523523604e+00 0.000000000000000000e+00
1.527527527527527518e+00 0.000000000000000000e+00
1.531531531531531432e+00 0.000000000000000000e+00
1.535535535535535345e+00 0.000000000000000000e+00
1.539539539539539703e+00 0.000000000000000000e+00
1.543543543543543617e+00 0.000000000000000000e+00
1.547547547547547531e+00 0.000000000000000000e+00
1.551551551551551444e+00 0.000000000000000000e+00
1.555555555555555358e+00 0.000000000000000000e+00
1.559559559559559716e+00 0.000000000000000000e+00
1.563563563563563630e+00 0.000000000000000000e+00
1.567567567567567544e+00 0.000000000000000000e+00
1.571571571571571457e+00 0.000000000000000000e+00
1.575575575575575371e+00 0.000000000000000000e+00
1.579579579579579729e+00 0.000000000000000000e+00
1.583583583583583643e+00 0.000000000000000000e+00
1.587587587587587556e+00 0.000000000000000000e+00
1.591591591591591470e+00 0.000000000000000000e+00
1.595595595595595384e+00 0.000000000000000000e+00
1.599599599599599742e+00 0.000000000000000000e+00
1.603603603603603656e+00 0.000000000000000000e+00
1.607607607607607569e+00 0.000000000000000000e+00
1.611611611611611483e+00 0.000000000000000000e+00
1.615615615615615397e+00 0.000000000000000000e+00
1.619619619619619755e+00 0.000000000000000000e+00
1.623623623623623669e+00 0.000000000000000000e+00
1.627627627627627582e+00 0.000000000000000000e+00
1.631631631631631496e+00 0.000000000000000000e+00
1.635635635635635410e+00 0.000000000000000000e+00
1.639639639639639768e+00 0.000000000000000000e+00
1.643643643643643681e+00 0.000000000000000000e+00
1.647647647647647595e+00 0.000000000000000000e+00
1.651651651651651509e+00 0.000000000000000000e+00
1.655655655655655423e+00 0.000000000000000000e+00
1.659659659659659781e+00 0.000000000000000000e+00
1.663663663663663694e+00 0.000000000000000000e+00
1.667667667667667608e+00 0.000000000000000000e+00
1.671671671671671522e+00 0.000000000000000000e+00
1.675675675675675436e+00 0.000000000000000000e+00
1.679679679679679793e+00 0.000000000000000000e+00
1.683683683683683707e+00 0.000000000000000000e+00
1.687687687687687621e+00 0.000000000000000000e+00
1.691691691691691535e+00 0.000000000000000000e+00
1.695695695695695449e+00 0.000000000000000000e+00
1.699699699699699806e+00 0.000000000000000000e+00
1.703703703703703720e+00 0.000000000000000000e+00
1.707707707707707634e+00 0.000000000000000000e+00
1.711711711711711548e+00 0.000000000000000000e+00
1.715715715715715461e+00 0.000000000000000000e+00
1.719719719719719819e+00 0.000000000000000000e+00
1.723723723723723733e+00 0.000000000000000000e+00
1.727727727727727647e+00 0.000000000000000000e+00
1.731731731731731561e+00 0.000000000000000000e+00
1.735735735735735918e+00 0.000000000000000000e+00
1.739739739739739832e+00 0.000000000000000000e+00
1.743743743743743746e+00 0.000000000000000000e+00
1.747747747747747660e+00 0.000000000000000000e+00
1.751751751751751573e+00 0.000000000000000000e+00
1.755755755755755931e+00 0.000000000000000000e+00
1.759759759759759845e+00 0.000000000000000000e+00
1.763763763763763759e+00 0.000000000000000000e+00
1.767767767767767673e+00 0.000000000000000000e+00
1.771771771771771586e+00 0.000000000000000000e+00
1.775775775775775944e+00 0.000000000000000000e+00
1.779779779779779858e+00 0.000000000000000000e+00
1.783783783783783772e+00 0.000000000000000000e+00
1.787787787787787686e+00 0.000000000000000000e+00
1.791791791791791599e+00 0.000000000000000000e+00
1.795795795795795957e+00 0.000000000000000000e+00
1.799799799799799871e+00 0.000000000000000000e+00
1.803803803803803785e+00 0.000000000000000000e+00
1.807807807807807698e+00 0.000000000000000000e+00
1.811811811811811612e+00 0.000000000000000000e+00
1.815815815815815970e+00 0.000000000000000000e+00
1.819819819819819884e+00 0.000000000000000000e+00
1.823823823823823798e+00 0.000000000000000000e+00
1.827827827827827711e+00 0.000000000000000000e+00
1.831831831831831625e+00 0.000000000000000000e+00
1.835835835835835983e+00 0.000000000000000000e+00
1.839839839839839897e+00 0.000000000000000000e+00
1.843843843843843811e+00 0.000000000000000000e+00
1.847847847847847724e+00 0.000000000000000000e+00
1.851851851851851638e+00 0.000000000000000000e+00
1.855855855855855996e+00 0.000000000000000000e+00
1.859859859859859910e+00 0.000000000000000000e+00
1.863863863863863823e+00 0.000000000000000000e+00
1.867867867867867737e+00 0.000000000000000000e+00
1.871871871871871651e+00 0.000000000000000000e+00
1.875875875875876009e+00 0.000000000000000000e+00
1.879879879879879923e+00 0.000000000000000000e+00
1.883883883883883836e+00 0.000000000000000000e+00
1.887887887887887750e+00 0.000000000000000000e+00
1.891891891891891664e+00 0.000000000000000000e+00
1.895895895895896022e+00 0.000000000000000000e+00
1.899899899899899935e+00 0.000000000000000000e+00
1.903903903903903849e+00 0.000000000000000000e+00
1.907907907907907763e+00 0.000000000000000000e+00
1.911911911911911677e+00 0.000000000000000000e+00
1.915915915915916035e+00 0.000000000000000000e+00
1.919919919919919948e+00 0.000000000000000000e+00
1.923923923923923862e+00 0.000000000000000000e+00
1.927927927927927776e+00 0.000000000000000000e+00
1.931931931931931690e+00 0.000000000000000000e+00
1.935935935935936048e+00 0.000000000000000000e+00
1.939939939939939961e+00 0.000000000000000000e+00
1.943943943943943875e+00 0.000000000000000000e+00
1.947947947947947789e+00 0.000000000000000000e+00
1.951951951951951703e+00 0.000000000000000000e+00
1.955955955955956060e+00 0.000000000000000000e+00
1.959959959959959974e+00 0.000000000000000000e+00
1.963963963963963888e+00 0.000000000000000000e+00
1.967967967967967802e+00 0.000000000000000000e+00
1.971971971971972160e+00 0.000000000000000000e+00
1.975975975975976073e+00 0.000000000000000000e+00
1.979979979979979987e+00 0.000000000000000000e+00
1.983983983983983901e+00 0.000000000000000000e+00
1.987987987987987815e+00 0.000000000000000000e+00
1.991991991991992172e+00 0.000000000000000000e+00
1.995995995995996086e+00 0.000000000000000000e+00
2.000000000000000000e+00 0.000000000000000000e+00


==> figures/data/2D_double_cylinder/double_cylinder_new_method_condition_number_dx_0.1250_ddf_Yang3.txt <==
2.00000000e+00 2.42454296e+06
1.33333333e+00 3.61912044e+05
1.00000000e+00 3.62119944e+05
8.00000000e-01 3.62060956e+05
6.66666667e-01 3.62142564e+05


==> figures/data/2D_double_cylinder/double_cylinder_new_method_inner_x_forcing_dsdx_1_ddf_Yang3_dx_0.03125.txt <==
2.750000000000000000e+00 2.000000000000000000e+00 0.000000000000000000e+00 -1.040448993746946409e-05
2.749342123635767354e+00 2.031406714967321836e+00 4.188786824544294546e-02 2.198213549699529201e-02
2.747369648679897303e+00 2.062758331973429282e+00 8.377573649088518315e-02 4.359384476358689475e-02
2.744086035518129574e+00 2.093999849717500084e+00 1.256636047363283715e-01 6.485229523641285188e-02
2.739497044714434004e+00 2.125076460049915461e+00 1.675514729817708104e-01 8.623727019597589305e-02
2.733610726905038479e+00 2.155933644124227833e+00 2.094393412272135546e-01 1.080770838537841172e-01
2.726437408674899920e+00 2.186517268041585194e+00 2.513272094726560213e-01 1.297065789889393361e-01
2.717989674441396719e+00 2.216773677819833921e+00 2.932150777180988488e-01 1.509174592302881257e-01
2.708282344377018536e+00 2.246649793520681282e+00 3.351029459635414542e-01 1.726943827879803550e-01
2.697332448409789141e+00 2.276093202369795065e+00 3.769908142089845038e-01 1.934618895809384898e-01
2.685159196347036481e+00 2.305052250706470129e+00 4.188786824544270537e-01 2.135904967607355764e-01
2.671783944174914716e+00 2.333476134601556673e+00 4.607665506998698812e-01 2.343975985919650729e-01
2.657230156592809145e+00 2.361314988984669405e+00 5.026544189453127087e-01 2.537481245325339252e-01
2.641523365848347904e+00 2.388519975124325789e+00 5.445422871907551476e-01 2.736030888446013276e-01
2.624691126945234210e+00 2.415043366307538353e+00 5.864301554361980306e-01 2.933756361941545210e-01
2.606762969302485189e+00 2.440838631568549744e+00 6.283180236816406916e-01 3.129458439605091735e-01
2.587770344949880563e+00 2.465860517319828471e+00 6.702058919270832416e-01 3.309307467789771029e-01
2.567746573350504047e+00 2.490065126742110113e+00 7.120937601725260135e-01 3.478076526511732491e-01
2.546726782947176915e+00 2.513409996794209622e+00 7.539816284179690076e-01 3.644307586265823073e-01
2.524747849535332822e+00 2.535854172707504350e+00 7.958694966634115575e-01 3.822683013764425763e-01
2.501848331570445172e+00 2.557358279834399450e+00 8.377573649088541075e-01 3.984569103106888055e-01
2.478068402523504243e+00 2.577884592724728030e+00 8.796452331542971015e-01 4.121373511061115491e-01
2.453449780403212266e+00 2.597397101308902112e+00 9.215331013997396514e-01 4.256287457880008063e-01
2.428035654568536650e+00 2.615861574071709938e+00 9.634209696451823124e-01 4.397091953352146865e-01
2.401870609960022218e+00 2.633245618105928720e+00 1.005308837890625195e+00 4.528741998286093251e-01
2.375000548882781004e+00 2.649518735940398440e+00 1.047196706136068078e+00 4.650760343317770773e-01
2.347472610478381849e+00 2.664652379042864005e+00 1.089084574381510517e+00 4.753050661037915292e-01
2.319335088026910796e+00 2.678619997903719963e+00 1.130972442626952734e+00 4.851634458591909116e-01
2.290637344224284444e+00 2.691397088612799138e+00 1.172860310872395839e+00 4.930073607550908843e-01
2.261429724583448930e+00 2.702961235847483934e+00 1.214748179117838278e+00 5.019005774637371742e-01
2.231763469111383014e+00 2.713292152196739693e+00 1.256636047363280939e+00 5.085730212911486747e-01
2.201690622416860865e+00 2.722371713752067546e+00 1.298523915608724044e+00 5.139852673782631109e-01
2.171263942406671088e+00 2.730183991902948026e+00 1.340411783854166705e+00 5.202793537443964889e-01
2.140536807730469171e+00 2.736715281280990730e+00 1.382299652099609144e+00 5.255025282092620209e-01
2.109563124136638379e+00 2.741954123803769683e+00 1.424187520345052249e+00 5.285994248547600804e-01
2.078397229903445442e+00 2.745891328776160378e+00 1.466075388590494466e+00 5.306212557883430714e-01
2.047093800511385897e+00 2.748519989013916476e+00 1.507963256835937571e+00 5.321045859029798208e-01
2.015707752723971069e+00 2.749835492961197669e+00 1.549851125081380232e+00 5.329594210320074410e-01
1.984294148245216771e+00 2.749835532780793734e+00 1.591738993326822893e+00 5.329565326209190212e-01
1.952908097122861397e+00 2.748520108402847217e+00 1.633626861572265554e+00 5.320983514499173506e-01
1.921604661066771635e+00 2.745891527524977338e+00 1.675514729817708215e+00 5.306159925406838118e-01
1.890438756852149238e+00 2.741954401563800658e+00 1.717402598063150654e+00 5.285922124269871736e-01
1.859465059977000845e+00 2.736715637564950843e+00 1.759290466308593981e+00 5.254751217742059666e-01
1.828737908742892992e+00 2.730184426085795479e+00 1.801178334554036198e+00 5.202240046860610034e-01
1.798311208927257265e+00 2.722372225072099194e+00 1.843066202799479081e+00 5.139382214036989360e-01
1.768238339214494692e+00 2.713292739756927752e+00 1.884954071044921742e+00 5.085505602613338283e-01
1.738572057551775352e+00 2.702961898617049830e+00 1.926841939290364403e+00 5.018596835440474191e-01
1.709364408593820217e+00 2.691397825429021839e+00 1.968729807535807064e+00 4.929585136656396971e-01
1.680666632399040905e+00 2.678620807473975685e+00 2.010617675781249947e+00 4.851332318280655032e-01
1.652529074537209874e+00 2.664653259946893282e+00 2.052505544026692608e+00 4.752667099217240398e-01
1.625001097766365810e+00 2.649519686632798798e+00 2.094393412272135269e+00 4.650502046106022580e-01
1.598130995433902246e+00 2.633246636918865846e+00 2.136281280517577930e+00 4.528515772683466833e-01
1.571965906753763687e+00 2.615862659217842445e+00 2.178169148763020591e+00 4.396941764295539401e-01
1.546551734108378318e+00 2.597398250884517701e+00 2.220057017008463252e+00 4.256182126687843015e-01
1.521933062520412827e+00 2.577885804713083928e+00 2.261944885253905912e+00 4.121335386043388782e-01
1.498153081435617651e+00 2.557359552109259582e+00 2.303832753499349018e+00 3.984567632334604648e-01
1.475253508953987103e+00 2.535855503036869685e+00 2.345720621744791679e+00 3.822760164188730991e-01
1.453274518642151847e+00 2.513411382844234598e+00 2.387608489990234339e+00 3.644430601053180174e-01
1.432254669055407659e+00 2.490066566081196253e+00 2.429496358235676556e+00 3.478202211699233937e-01
1.412230836093015363e+00 2.465862007422889413e+00 2.471384226481119661e+00 3.309447350497856100e-01
1.393238148305447677e+00 2.440840169821442363e+00 2.513272094726562322e+00 3.129637591587994261e-01
1.375309925267074629e+00 2.415044950011648872e+00 2.555159962972005427e+00 2.933916039516334395e-01
1.358477619122401947e+00 2.388521601501303770e+00 2.597047831217448088e+00 2.736193945137336825e-01
1.342770759408411285e+00 2.361316655181301627e+00 2.638935699462890749e+00 2.537604025947584052e-01
1.328216901249801518e+00 2.333477837694772461e+00 2.680823567708333410e+00 2.344146357495336397e-01
1.314841577018015295e+00 2.305053987708470586e+00 2.722711435953776071e+00 2.136283004511346784e-01
1.302668251538855460e+00 2.276094970233293324e+00 2.764599304199218732e+00 1.934988566711637048e-01
1.291718280927273588e+00 2.246651589144248895e+00 2.806487172444661393e+00 1.727256519074201746e-01
1.282010875121547766e+00 2.216775498053341842e+00 2.848375040690104498e+00 1.509340755533781220e-01
1.273563064182578808e+00 2.186519109691730911e+00 2.890262908935546715e+00 1.297176559256241757e-01
1.266389668417423175e+00 2.155935503960136224e+00 2.932150777180988932e+00 1.080898920502705585e-01
1.260503272379481121e+00 2.125078334808807146e+00 2.974038645426432481e+00 8.624304669330909445e-02
1.255914202790950007e+00 2.094001736110416623e+00 3.015926513671874698e+00 6.485363291144288778e-02
1.252630510426272492e+00 2.062760226691001897e+00 3.057814381917317803e+00 4.360122606316904625e-02
1.250657955988366377e+00 2.031408614685577430e+00 3.099702250162760020e+00 2.199904829619932917e-02
1.250000000002410072e+00 2.000001901386192493e+00 3.141590118408203125e+00 1.088329044015669908e-05
1.250657796744915284e+00 1.968595184751135818e+00 3.183477986653645786e+00 -2.198147173866739357e-02
1.252630192218736838e+00 1.937243562744546566e+00 3.225365854899088447e+00 -4.359321589481414405e-02
1.255913726177572798e+00 1.906002036676020861e+00 3.267253723144531108e+00 -6.485202781800313010e-02
1.260502638196403291e+00 1.874925414709780247e+00 3.309141591389973325e+00 -8.623746968210495301e-02
1.266388877777215427e+00 1.844068215712682646e+00 3.351029459635416430e+00 -1.080779761477020512e-01
1.273562118472290283e+00 1.813484573609759121e+00 3.392917327880858647e+00 -1.297089310536677365e-01
1.282009776000273327e+00 1.783228142415067330e+00 3.434805196126301752e+00 -1.509250329704462934e-01
1.291717030323241922e+00 1.753352002104471508e+00 3.476693064371744413e+00 -1.727197227902953769e-01
1.302666851646047785e+00 1.723908565495477552e+00 3.518580932617187518e+00 -1.935014866934104683e-01
1.314840030292315332e+00 1.694949486297490981e+00 3.560468800862630179e+00 -2.136161607531304740e-01
1.328215210404687152e+00 1.666525568493802956e+00 3.602356669108072840e+00 -2.344055287085178296e-01
1.342768927410194602e+00 1.638686677214285403e+00 3.644244537353515057e+00 -2.537507486907026877e-01
1.358475649185025169e+00 1.611481651255149528e+00 3.686132405598957718e+00 -2.736045244368984219e-01
1.375307820846471962e+00 1.584958217399240255e+00 3.728020273844400823e+00 -2.933765141552671651e-01
1.393235913093481493e+00 1.559162906687176609e+00 3.769908142089843039e+00 -3.129460877711394695e-01
1.412228474011000934e+00 1.534140972786226520e+00 3.811796010335285700e+00 -3.309305847648678633e-01
1.432252184247232885e+00 1.509936312600125508e+00 3.853683878580728361e+00 -3.478074202920766189e-01
1.453271915467007513e+00 1.486591389259115603e+00 3.895571746826171022e+00 -3.644307987574386121e-01
1.475250791978719667e+00 1.464147157625305562e+00 3.937459615071614127e+00 -3.822681670344617588e-01
1.498150255426717203e+00 1.442642992444043148e+00 3.979347483317056344e+00 -3.984565903982371093e-01
1.521930132435651339e+00 1.422116619267342008e+00 4.021235351562499893e+00 -4.121368806854168176e-01
1.546548705088111486e+00 1.402604048270553072e+00 4.063123219807941666e+00 -4.256283994274003279e-01
1.571962784111914146e+00 1.384139511078380513e+00 4.105011088053385215e+00 -4.397091556568930026e-01
1.598127784648635918e+00 1.366755400711078483e+00 4.146898956298826988e+00 -4.528742073210038077e-01
1.624997804470482032e+00 1.350482214756176802e+00 4.188786824544270537e+00 -4.650758613033129096e-01
1.652525704508259308e+00 1.335348501865437409e+00 4.230674692789712310e+00 -4.753046779930287791e-01
1.680663191549189861e+00 1.321380811670896938e+00 4.272562561035154971e+00 -4.851630693142630069e-01
1.709360902959478734e+00 1.308603648207867343e+00 4.314450429280598520e+00 -4.930069622690606002e-01
1.738568493283007443e+00 1.297039426926599903e+00 4.356338297526041181e+00 -5.019001594686286483e-01
1.768234722564228978e+00 1.286708435368032699e+00 4.398226165771483842e+00 -5.085727667721160472e-01
1.798307546240316857e+00 1.277628797572606612e+00 4.440114034016926503e+00 -5.139849208427210714e-01
1.828734206444865062e+00 1.269816442284592339e+00 4.482001902262369164e+00 -5.202789400946017384e-01
1.859461324562963869e+00 1.263285075007704483e+00 4.523889770507811825e+00 -5.255021914935510408e-01
1.890434994875278329e+00 1.258046153961029923e+00 4.565777638753255374e+00 -5.285991389800102080e-01
1.921600879126841743e+00 1.254108869977450524e+00 4.607665506998698035e+00 -5.306209787381761522e-01
1.952904301854669455e+00 1.251480130379824862e+00 4.649553375244140696e+00 -5.321043296345141504e-01
1.984290346306942121e+00 1.250164546863217208e+00 4.691441243489583357e+00 -5.329592170990651301e-01
2.015703950785494580e+00 1.250164427404429679e+00 4.733329111735026018e+00 -5.329563962905988772e-01
2.047090005242588440e+00 1.251479772213033081e+00 4.775216979980468679e+00 -5.320982692008782156e-01
2.078393447962507690e+00 1.254108273730999423e+00 4.817104848225911340e+00 -5.306159352435813048e-01
2.109559362158359264e+00 1.258045320680936996e+00 4.858992716471354001e+00 -5.285921717398794906e-01
2.140533072314625862e+00 1.263284006155823924e+00 4.900880584716796662e+00 -5.254751431465065625e-01
2.171260240106442030e+00 1.269815139736050202e+00 4.942768452962239323e+00 -5.202241115985716258e-01
2.201686959727328308e+00 1.277627263612512110e+00 4.984656321207681984e+00 -5.139382679934194620e-01
2.231759852458138127e+00 1.286706672687468522e+00 5.026544189453124645e+00 -5.085505300561565800e-01
2.261426160311320377e+00 1.297037438617902216e+00 5.068432057698567306e+00 -5.018598399189742043e-01
2.290633838586207727e+00 1.308601437759199460e+00 5.110319925944010855e+00 -4.929586653520777739e-01
2.319331647172955257e+00 1.321378382960130660e+00 5.152207794189453516e+00 -4.851333868836794627e-01
2.347469240444965077e+00 1.335345859153349579e+00 5.194095662434895289e+00 -4.752669058592655649e-01
2.374997255582077305e+00 1.350479362678975281e+00 5.235983530680337950e+00 -4.650502162002808082e-01
2.401867399169590467e+00 1.366752344272267550e+00 5.277871398925781499e+00 -4.528514483183888606e-01
2.428032531921185289e+00 1.384136255639983881e+00 5.319759267171224160e+00 -4.396941383939643733e-01
2.453446751377116986e+00 1.402600599543706528e+00 5.361647135416665932e+00 -4.256185347910968475e-01
2.478065472432597893e+00 1.422112983302274536e+00 5.403535003662109482e+00 -4.121340487813622833e-01
2.501845505555094107e+00 1.442639175619462533e+00 5.445422871907552143e+00 -3.984571958271301839e-01
2.524745132553320115e+00 1.464143166637208671e+00 5.487310740152993915e+00 -3.822763543602121783e-01
2.546724179765005314e+00 1.486587231109040008e+00 5.529198608398437464e+00 -3.644433359182804866e-01
2.567744088535031555e+00 1.509931994582867976e+00 5.571086476643880125e+00 -3.478209089171485635e-01
2.587767982860310845e+00 1.534136502477044139e+00 5.612974344889321898e+00 -3.309455342747899542e-01
2.606760734082719466e+00 1.559158291928498308e+00 5.654862213134765447e+00 -3.129644030429731827e-01
2.624689022516601522e+00 1.584953466286907586e+00 5.696750081380208108e+00 -2.933920064665059280e-01
2.641521395902724834e+00 1.611476772124214696e+00 5.738637949625650769e+00 -2.736198955004332523e-01
2.657228324586144108e+00 1.638681678624388072e+00 5.780525817871093430e+00 -2.537611685153897123e-01
2.671782253321164813e+00 1.666520459214154259e+00 5.822413686116536091e+00 -2.344155233707668484e-01
2.685157649612528896e+00 1.694944275291489166e+00 5.864301554361978752e+00 -2.136291334319057322e-01
2.697331048508018192e+00 1.723903261904983442e+00 5.906189422607422301e+00 -1.934996032175599068e-01
2.708281093763882375e+00 1.753346615233769334e+00 5.948077290852864962e+00 -1.727264959742919048e-01
2.717988575310893218e+00 1.783222681714543567e+00 5.989965159098307623e+00 -1.509349496640002286e-01
2.726436462955273754e+00 1.813479048659322856e+00 6.031853027343750284e+00 -1.297185579633170216e-01
2.733609936255400719e+00 1.844062636204958583e+00 6.073740895589192945e+00 -1.080909150895819903e-01
2.739496410521850667e+00 1.874919790433104971e+00 6.115628763834635606e+00 -8.624422425821727523e-02
2.744085558895188015e+00 1.905996377497271022e+00 6.157516632080078267e+00 -6.485504113680479188e-02
2.747369330462754444e+00 1.937237878591828721e+00 6.199404500325520928e+00 -4.360281783133605066e-02
2.749341964382683745e+00 1.968589485596369038e+00 6.241292368570963589e+00 -2.200100921874217907e-02


==> figures/data/2D_double_cylinder/double_cylinder_new_method_inner_x_forcing_dsdx_1_ddf_Yang3_dx_0.0625.txt <==
2.750000000000000000e+00 2.000000000000000000e+00 0.000000000000000000e+00 -8.430697444344114824e-06
2.747369648679897303e+00 2.062758331973429282e+00 8.377573649088518315e-02 4.350108523587963016e-02
2.739497044714434004e+00 2.125076460049915461e+00 1.675514729817708104e-01 8.695084798965269091e-02
2.726437408674899920e+00 2.186517268041585194e+00 2.513272094726560213e-01 1.305403888148113090e-01
2.708282344377018536e+00 2.246649793520681282e+00 3.351029459635414542e-01 1.734529317406013904e-01
2.685159196347036481e+00 2.305052250706470129e+00 4.188786824544270537e-01 2.153283987457668136e-01
2.657230156592809145e+00 2.361314988984669405e+00 5.026544189453127087e-01 2.564771721204239796e-01
2.624691126945234210e+00 2.415043366307538353e+00 5.864301554361980306e-01 2.945975322456536039e-01
2.587770344949880563e+00 2.465860517319828471e+00 6.702058919270832416e-01 3.320303330840281841e-01
2.546726782947176915e+00 2.513409996794209622e+00 7.539816284179690076e-01 3.679365016262653998e-01
2.501848331570445172e+00 2.557358279834399450e+00 8.377573649088541075e-01 4.004656241345536660e-01
2.453449780403212266e+00 2.597397101308902112e+00 9.215331013997396514e-01 4.290094865138554536e-01
2.401870609960022218e+00 2.633245618105928720e+00 1.005308837890625195e+00 4.536132257433866943e-01
2.347472610478381849e+00 2.664652379042864005e+00 1.089084574381510517e+00 4.761716962317224522e-01
2.290637344224284444e+00 2.691397088612799138e+00 1.172860310872395839e+00 4.940680153028744193e-01
2.231763469111383014e+00 2.713292152196739693e+00 1.256636047363280939e+00 5.097876892340362787e-01
2.171263942406671088e+00 2.730183991902948026e+00 1.340411783854166705e+00 5.219240807585220354e-01
2.109563124136638379e+00 2.741954123803769683e+00 1.424187520345052249e+00 5.283254914972309590e-01
2.047093800511385897e+00 2.748519989013916476e+00 1.507963256835937571e+00 5.316156405008460872e-01
1.984294148245216771e+00 2.749835532780793734e+00 1.591738993326822893e+00 5.321990666301368300e-01
1.921604661066771635e+00 2.745891527524977338e+00 1.675514729817708215e+00 5.299461320113435514e-01
1.859465059977000845e+00 2.736715637564950843e+00 1.759290466308593981e+00 5.250280986967221786e-01
1.798311208927257265e+00 2.722372225072099194e+00 1.843066202799479081e+00 5.159484601328211406e-01
1.738572057551775352e+00 2.702961898617049830e+00 1.926841939290364403e+00 5.017351344310095884e-01
1.680666632399040905e+00 2.678620807473975685e+00 2.010617675781249947e+00 4.866400373306425942e-01
1.625001097766365810e+00 2.649519686632798798e+00 2.094393412272135269e+00 4.663564829303882830e-01
1.571965906753763687e+00 2.615862659217842445e+00 2.178169148763020591e+00 4.421939773962581532e-01
1.521933062520412827e+00 2.577885804713083928e+00 2.261944885253905912e+00 4.139119921635433519e-01
1.475253508953987103e+00 2.535855503036869685e+00 2.345720621744791679e+00 3.830630289069593131e-01
1.432254669055407659e+00 2.490066566081196253e+00 2.429496358235676556e+00 3.504514575229645823e-01
1.393238148305447677e+00 2.440840169821442363e+00 2.513272094726562322e+00 3.149130253283813907e-01
1.358477619122401947e+00 2.388521601501303770e+00 2.597047831217448088e+00 2.768424049153924149e-01
1.328216901249801518e+00 2.333477837694772461e+00 2.680823567708333410e+00 2.357889618990780256e-01
1.302668251538855460e+00 2.276094970233293324e+00 2.764599304199218732e+00 1.941280916849582872e-01
1.282010875121547766e+00 2.216775498053341842e+00 2.848375040690104498e+00 1.520640094242207419e-01
1.266389668417423175e+00 2.155935503960136224e+00 2.932150777180988932e+00 1.088571742600688841e-01
1.255914202790950007e+00 2.094001736110416623e+00 3.015926513671874698e+00 6.531550206932802694e-02
1.250657955988366377e+00 2.031408614685577430e+00 3.099702250162760020e+00 2.181168365807700793e-02
1.250657796744915284e+00 1.968595184751135818e+00 3.183477986653645786e+00 -2.179469966338496226e-02
1.255913726177572798e+00 1.906002036676020861e+00 3.267253723144531108e+00 -6.530413237560291073e-02
1.266388877777215427e+00 1.844068215712682646e+00 3.351029459635416430e+00 -1.088366742104798779e-01
1.282009776000273327e+00 1.783228142415067330e+00 3.434805196126301752e+00 -1.520401138330554625e-01
1.302666851646047785e+00 1.723908565495477552e+00 3.518580932617187518e+00 -1.940901458623210118e-01
1.328215210404687152e+00 1.666525568493802956e+00 3.602356669108072840e+00 -2.357221381785150893e-01
1.358475649185025169e+00 1.611481651255149528e+00 3.686132405598957718e+00 -2.767877434925843372e-01
1.393235913093481493e+00 1.559162906687176609e+00 3.769908142089843039e+00 -3.148470293943002596e-01
1.432252184247232885e+00 1.509936312600125508e+00 3.853683878580728361e+00 -3.504076432041051126e-01
1.475250791978719667e+00 1.464147157625305562e+00 3.937459615071614127e+00 -3.830396090060828596e-01
1.521930132435651339e+00 1.422116619267342008e+00 4.021235351562499893e+00 -4.139282373524393321e-01
1.571962784111914146e+00 1.384139511078380513e+00 4.105011088053385215e+00 -4.422658280359738625e-01
1.624997804470482032e+00 1.350482214756176802e+00 4.188786824544270537e+00 -4.664692433298310847e-01
1.680663191549189861e+00 1.321380811670896938e+00 4.272562561035154971e+00 -4.867834379528314104e-01
1.738568493283007443e+00 1.297039426926599903e+00 4.356338297526041181e+00 -5.019472449317101681e-01
1.798307546240316857e+00 1.277628797572606612e+00 4.440114034016926503e+00 -5.161192918595008949e-01
1.859461324562963869e+00 1.263285075007704483e+00 4.523889770507811825e+00 -5.251182223078378897e-01
1.921600879126841743e+00 1.254108869977450524e+00 4.607665506998698035e+00 -5.299981648970237824e-01
1.984290346306942121e+00 1.250164546863217208e+00 4.691441243489583357e+00 -5.322100371129192542e-01
2.047090005242588440e+00 1.251479772213033081e+00 4.775216979980468679e+00 -5.315803092521238504e-01
2.109559362158359264e+00 1.258045320680936996e+00 4.858992716471354001e+00 -5.282552470458595772e-01
2.171260240106442030e+00 1.269815139736050202e+00 4.942768452962239323e+00 -5.218005472199517270e-01
2.231759852458138127e+00 1.286706672687468522e+00 5.026544189453124645e+00 -5.095810683193686685e-01
2.290633838586207727e+00 1.308601437759199460e+00 5.110319925944010855e+00 -4.938880452984929503e-01
2.347469240444965077e+00 1.335345859153349579e+00 5.194095662434895289e+00 -4.760522257927634615e-01
2.401867399169590467e+00 1.366752344272267550e+00 5.277871398925781499e+00 -4.535094691150001744e-01
2.453446751377116986e+00 1.402600599543706528e+00 5.361647135416665932e+00 -4.289731988075313196e-01
2.501845505555094107e+00 1.442639175619462533e+00 5.445422871907552143e+00 -4.004844120372931249e-01
2.546724179765005314e+00 1.486587231109040008e+00 5.529198608398437464e+00 -3.680143013142737618e-01
2.587767982860310845e+00 1.534136502477044139e+00 5.612974344889321898e+00 -3.321182046160016110e-01
2.624689022516601522e+00 1.584953466286907586e+00 5.696750081380208108e+00 -2.946617967390708914e-01
2.657228324586144108e+00 1.638681678624388072e+00 5.780525817871093430e+00 -2.565388160334131640e-01
2.685157649612528896e+00 1.694944275291489166e+00 5.864301554361978752e+00 -2.153941395504114231e-01
2.708281093763882375e+00 1.753346615233769334e+00 5.948077290852864962e+00 -1.734826001630779546e-01
2.726436462955273754e+00 1.813479048659322856e+00 6.031853027343750284e+00 -1.305671315712445546e-01
2.739496410521850667e+00 1.874919790433104971e+00 6.115628763834635606e+00 -8.696606039528190224e-02
2.747369330462754444e+00 1.937237878591828721e+00 6.199404500325520928e+00 -4.351416779751991065e-02


==> figures/data/2D_double_cylinder/double_cylinder_new_method_inner_x_forcing_dsdx_1_ddf_Yang3_dx_0.125.txt <==
2.750000000000000000e+00 2.000000000000000000e+00 0.000000000000000000e+00 3.968365847509232943e-05
2.739211950130278517e+00 2.126750513942116338e+00 1.698156820761191899e-01 8.964004608815696884e-02
2.707158152574424825e+00 2.249854652243111541e+00 3.396313641522383242e-01 1.788470340900811528e-01
2.654760735243230307e+00 2.365770938681225122e+00 5.094470462283571255e-01 2.644210131982567269e-01
2.583527074006596980e+00 2.471164678112971025e+00 6.792627283044762043e-01 3.427225991558078277e-01
2.495506428304054669e+00 2.563003889426493043e+00 8.490784103805953942e-01 4.117128711941660524e-01
2.393230987776681307e+00 2.638646529977401123e+00 1.018894092456714251e+00 4.650311358714745436e-01
2.279643025898761888e+00 2.695916502222920563e+00 1.188709774532833663e+00 5.026573811359892341e-01
2.158010256263200866e+00 2.733166255985392201e+00 1.358525456608952853e+00 5.243584887975556441e-01
2.031831826562320309e+00 2.749324185394883990e+00 1.528341138685071599e+00 5.322111774637102721e-01
1.904737654641709854e+00 2.743925456989366296e+00 1.698156820761191010e+00 5.299261991370927127e-01
1.780384002540917887e+00 2.717125382105564757e+00 1.867972502837309978e+00 5.158295687523035689e-01
1.662348292660865035e+00 2.669694948861768946e+00 2.037788184913428946e+00 4.834626835190754535e-01
1.554026192000468765e+00 2.602998642269116036e+00 2.207603866989547914e+00 4.397707596265033048e-01
1.458533925156841882e+00 2.518955190545333345e+00 2.377419549065666882e+00 3.797044092474815002e-01
1.378618626361668875e+00 2.419982366886207270e+00 2.547235231141786294e+00 3.054144899097090970e-01
1.316579309558299826e+00 2.308927434644755916e+00 2.717050913217905261e+00 2.220464161379920032e-01
1.274200730062889475e+00 2.188985236880443441e+00 2.886866595294024229e+00 1.344363417785328640e-01
1.252702040486116442e+00 2.063606286689178670e+00 3.056682277370142753e+00 4.487215610883821953e-02
1.252701717988748298e+00 1.936397502383697899e+00 3.226497959446262609e+00 -4.492219502604829356e-02
1.274199771848432361e+00 1.811018443187880633e+00 3.396313641522381133e+00 -1.343354051891667289e-01
1.316577743192794525e+00 1.691076030550320963e+00 3.566129323598500545e+00 -2.218190514878057018e-01
1.378616496906526656e+00 1.580020783748429247e+00 3.735945005674619512e+00 -3.051007822096759026e-01
1.458531293872511458e+00 1.481047554890986717e+00 3.905760687750738924e+00 -3.795476099153387572e-01
1.554023134584087584e+00 1.397003618987810780e+00 4.075576369826857004e+00 -4.400211404565490536e-01
1.662344897068594340e+00 1.330306763163624506e+00 4.245392051902976860e+00 -4.840642174677661225e-01
1.780380366457607444e+00 1.282875731436520672e+00 4.415207733979095828e+00 -5.163353209603992466e-01
1.904733882670688772e+00 1.256075026034884523e+00 4.585023416055215684e+00 -5.301762047942636391e-01
2.031828027216151078e+00 1.250675653215826744e+00 4.754839098131333763e+00 -5.321238014473183009e-01
2.158006538841980682e+00 1.266832942854646760e+00 4.924654780207453619e+00 -5.239631528620756207e-01
2.279639497345757881e+00 1.304082079894322677e+00 5.094470462283572587e+00 -5.020441880415703606e-01
2.393227749601775756e+00 1.361351476206886346e+00 5.264286144359691555e+00 -4.645595735290091177e-01
2.495503573663493846e+00 1.436993598183194276e+00 5.434101826435810523e+00 -4.116936819411400328e-01
2.583524685023060208e+00 1.528832363198894484e+00 5.603917508511929491e+00 -3.429898451739817333e-01
2.654758880643314001e+00 1.634225741448752878e+00 5.773733190588049347e+00 -2.647008333285151838e-01
2.707156885711505812e+00 1.750141762211440355e+00 5.943548872664167426e+00 -1.790248684776761523e-01
2.739211307449637367e+00 1.873245737986458215e+00 6.113364554740286394e+00 -8.965771900299494834e-02


==> figures/data/2D_double_cylinder/double_cylinder_new_method_inner_x_forcing_dsdx_1_ddf_Yang3_dx_0.25.txt <==
2.750000000000000000e+00 2.000000000000000000e+00 0.000000000000000000e+00 -1.630888600765449854e-04
2.704769537846334337e+00 2.256514908969955435e+00 3.490655687120226558e-01 1.953626512042720698e-01
2.574533603936361548e+00 2.482090383587866267e+00 6.981311374240448675e-01 3.714402191405170583e-01
2.375000548882781004e+00 2.649518735940398440e+00 1.047196706136068078e+00 4.897701729698509254e-01
2.130236965472276811e+00 2.738605668015466232e+00 1.396262274848090401e+00 5.393133035948550758e-01
1.869764907027633649e+00 2.738605998187449764e+00 1.745327843560112724e+00 5.387250616390203417e-01
1.625001097766365810e+00 2.649519686632798798e+00 2.094393412272135269e+00 4.887400018376771849e-01
1.425467618252150181e+00 2.482091840133332727e+00 2.443458980984158035e+00 3.712766669471155856e-01
1.295231112467805534e+00 2.256516695687888596e+00 2.792524549696180358e+00 1.959657763206159586e-01
1.250000000002410072e+00 2.000001901386192493e+00 3.141590118408203125e+00 1.747172860240069027e-04
1.295229811844055723e+00 1.743486877749626851e+00 3.490655687120225004e+00 -1.953910177825605443e-01
1.425465173878819547e+00 1.517911072960698382e+00 3.839721255832247770e+00 -3.714181838314569162e-01
1.624997804470482032e+00 1.350482214756176802e+00 4.188786824544270537e+00 -4.896396024185482587e-01
1.869761162028649615e+00 1.261394662161264613e+00 4.537852393256292416e+00 -5.392688543227001086e-01
2.130233220471619227e+00 1.261393671645313797e+00 4.886917961968316071e+00 -5.387555272872575074e-01
2.374997255582076860e+00 1.350479362678974837e+00 5.235983530680337950e+00 -4.888574782266613683e-01
2.574531159555645488e+00 1.517906703324299222e+00 5.585049099392360716e+00 -3.712868786739088600e-01
2.704768237213524884e+00 1.743481517595826036e+00 5.934114668104382595e+00 -1.959219442455142624e-01


==> figures/data/2D_double_cylinder/double_cylinder_new_method_inner_y_forcing_dsdx_1_ddf_Yang3_dx_0.03125.txt <==
2.750000000000000000e+00 2.000000000000000000e+00 0.000000000000000000e+00 -5.330322212058743458e-01
2.749342123635767354e+00 2.031406714967321836e+00 4.188786824544294546e-02 -5.325668902170553887e-01
2.747369648679897303e+00 2.062758331973429282e+00 8.377573649088518315e-02 -5.313441958460363157e-01
2.744086035518129574e+00 2.093999849717500084e+00 1.256636047363283715e-01 -5.295956995153234814e-01
2.739497044714434004e+00 2.125076460049915461e+00 1.675514729817708104e-01 -5.271579811061493093e-01
2.733610726905038479e+00 2.155933644124227833e+00 2.094393412272135546e-01 -5.231186523107757003e-01
2.726437408674899920e+00 2.186517268041585194e+00 2.513272094726560213e-01 -5.171428501652450826e-01
2.717989674441396719e+00 2.216773677819833921e+00 2.932150777180988488e-01 -5.114338809336238523e-01
2.708282344377018536e+00 2.246649793520681282e+00 3.351029459635414542e-01 -5.062564012985286688e-01
2.697332448409789141e+00 2.276093202369795065e+00 3.769908142089845038e-01 -4.981106846968200164e-01
2.685159196347036481e+00 2.305052250706470129e+00 4.188786824544270537e-01 -4.894031810537281535e-01
2.671783944174914716e+00 2.333476134601556673e+00 4.607665506998698812e-01 -4.799008666777227483e-01
2.657230156592809145e+00 2.361314988984669405e+00 5.026544189453127087e-01 -4.686852992807779561e-01
2.641523365848347904e+00 2.388519975124325789e+00 5.445422871907551476e-01 -4.578858765095407124e-01
2.624691126945234210e+00 2.415043366307538353e+00 5.864301554361980306e-01 -4.464775083801291178e-01
2.606762969302485189e+00 2.440838631568549744e+00 6.283180236816406916e-01 -4.343311103469351675e-01
2.587770344949880563e+00 2.465860517319828471e+00 6.702058919270832416e-01 -4.204739598884396079e-01
2.567746573350504047e+00 2.490065126742110113e+00 7.120937601725260135e-01 -4.047804656155024050e-01
2.546726782947176915e+00 2.513409996794209622e+00 7.539816284179690076e-01 -3.886711360839816276e-01
2.524747849535332822e+00 2.535854172707504350e+00 7.958694966634115575e-01 -3.739680196487718544e-01
2.501848331570445172e+00 2.557358279834399450e+00 8.377573649088541075e-01 -3.577556144334610444e-01
2.478068402523504243e+00 2.577884592724728030e+00 8.796452331542971015e-01 -3.394287810142652129e-01
2.453449780403212266e+00 2.597397101308902112e+00 9.215331013997396514e-01 -3.205623091025627258e-01
2.428035654568536650e+00 2.615861574071709938e+00 9.634209696451823124e-01 -3.024033757459300142e-01
2.401870609960022218e+00 2.633245618105928720e+00 1.005308837890625195e+00 -2.842613051167922622e-01
2.375000548882781004e+00 2.649518735940398440e+00 1.047196706136068078e+00 -2.644867157064534346e-01
2.347472610478381849e+00 2.664652379042864005e+00 1.089084574381510517e+00 -2.447969212440160303e-01
2.319335088026910796e+00 2.678619997903719963e+00 1.130972442626952734e+00 -2.241245451702087998e-01
2.290637344224284444e+00 2.691397088612799138e+00 1.172860310872395839e+00 -2.032886506301448404e-01
2.261429724583448930e+00 2.702961235847483934e+00 1.214748179117838278e+00 -1.831554871507965199e-01
2.231763469111383014e+00 2.713292152196739693e+00 1.256636047363280939e+00 -1.617981792618324033e-01
2.201690622416860865e+00 2.722371713752067546e+00 1.298523915608724044e+00 -1.403275115266193196e-01
2.171263942406671088e+00 2.730183991902948026e+00 1.340411783854166705e+00 -1.190062749001657427e-01
2.140536807730469171e+00 2.736715281280990730e+00 1.382299652099609144e+00 -9.713437006161192155e-02
2.109563124136638379e+00 2.741954123803769683e+00 1.424187520345052249e+00 -7.549498867418355519e-02
2.078397229903445442e+00 2.745891328776160378e+00 1.466075388590494466e+00 -5.424420306412454373e-02
2.047093800511385897e+00 2.748519989013916476e+00 1.507963256835937571e+00 -3.285419158984574650e-02
2.015707752723971069e+00 2.749835492961197669e+00 1.549851125081380232e+00 -1.103303071448603380e-02
1.984294148245216771e+00 2.749835532780793734e+00 1.591738993326822893e+00 1.101364826469285012e-02
1.952908097122861397e+00 2.748520108402847217e+00 1.633626861572265554e+00 3.284240750649123491e-02
1.921604661066771635e+00 2.745891527524977338e+00 1.675514729817708215e+00 5.424164074013130415e-02
1.890438756852149238e+00 2.741954401563800658e+00 1.717402598063150654e+00 7.549399008485552232e-02
1.859465059977000845e+00 2.736715637564950843e+00 1.759290466308593981e+00 9.712654865194099429e-02
1.828737908742892992e+00 2.730184426085795479e+00 1.801178334554036198e+00 1.189967771991423257e-01
1.798311208927257265e+00 2.722372225072099194e+00 1.843066202799479081e+00 1.403220034038101804e-01
1.768238339214494692e+00 2.713292739756927752e+00 1.884954071044921742e+00 1.617914773323676780e-01
1.738572057551775352e+00 2.702961898617049830e+00 1.926841939290364403e+00 1.831582314945212342e-01
1.709364408593820217e+00 2.691397825429021839e+00 1.968729807535807064e+00 2.032890909892670073e-01
1.680666632399040905e+00 2.678620807473975685e+00 2.010617675781249947e+00 2.241127326846147350e-01
1.652529074537209874e+00 2.664653259946893282e+00 2.052505544026692608e+00 2.447925844520657257e-01
1.625001097766365810e+00 2.649519686632798798e+00 2.094393412272135269e+00 2.644725806851545014e-01
1.598130995433902246e+00 2.633246636918865846e+00 2.136281280517577930e+00 2.842504847451541861e-01
1.571965906753763687e+00 2.615862659217842445e+00 2.178169148763020591e+00 3.023898017568791841e-01
1.546551734108378318e+00 2.597398250884517701e+00 2.220057017008463252e+00 3.205482963549560749e-01
1.521933062520412827e+00 2.577885804713083928e+00 2.261944885253905912e+00 3.394126553262417634e-01
1.498153081435617651e+00 2.557359552109259582e+00 2.303832753499349018e+00 3.577449658087284989e-01
1.475253508953987103e+00 2.535855503036869685e+00 2.345720621744791679e+00 3.739624503064057359e-01
1.453274518642151847e+00 2.513411382844234598e+00 2.387608489990234339e+00 3.886672017947592206e-01
1.432254669055407659e+00 2.490066566081196253e+00 2.429496358235676556e+00 4.047810378065990755e-01
1.412230836093015363e+00 2.465862007422889413e+00 2.471384226481119661e+00 4.204823826689210176e-01
1.393238148305447677e+00 2.440840169821442363e+00 2.513272094726562322e+00 4.343449415768118604e-01
1.375309925267074629e+00 2.415044950011648872e+00 2.555159962972005427e+00 4.465012072178893843e-01
1.358477619122401947e+00 2.388521601501303770e+00 2.597047831217448088e+00 4.579109376684251664e-01
1.342770759408411285e+00 2.361316655181301627e+00 2.638935699462890749e+00 4.687197377870676029e-01
1.328216901249801518e+00 2.333477837694772461e+00 2.680823567708333410e+00 4.799310292302692571e-01
1.314841577018015295e+00 2.305053987708470586e+00 2.722711435953776071e+00 4.894294093291278180e-01
1.302668251538855460e+00 2.276094970233293324e+00 2.764599304199218732e+00 4.981476632414683636e-01
1.291718280927273588e+00 2.246651589144248895e+00 2.806487172444661393e+00 5.062735826823826502e-01
1.282010875121547766e+00 2.216775498053341842e+00 2.848375040690104498e+00 5.114648635412719635e-01
1.273563064182578808e+00 2.186519109691730911e+00 2.890262908935546715e+00 5.172003366826729565e-01
1.266389668417423175e+00 2.155935503960136224e+00 2.932150777180988932e+00 5.231638610440624282e-01
1.260503272379481121e+00 2.125078334808807146e+00 2.974038645426432481e+00 5.271740562722431189e-01
1.255914202790950007e+00 2.094001736110416623e+00 3.015926513671874698e+00 5.296020358271474882e-01
1.252630510426272492e+00 2.062760226691001897e+00 3.057814381917317803e+00 5.313493349440895352e-01
1.250657955988366377e+00 2.031408614685577430e+00 3.099702250162760020e+00 5.325642201031295375e-01
1.250000000002410072e+00 2.000001901386192493e+00 3.141590118408203125e+00 5.330155469173946114e-01
1.250657796744915284e+00 1.968595184751135818e+00 3.183477986653645786e+00 5.325591817430266328e-01
1.252630192218736838e+00 1.937243562744546566e+00 3.225365854899088447e+00 5.313433690204789617e-01
1.255913726177572798e+00 1.906002036676020861e+00 3.267253723144531108e+00 5.295972739681767960e-01
1.260502638196403291e+00 1.874925414709780247e+00 3.309141591389973325e+00 5.271599427416008288e-01
1.266388877777215427e+00 1.844068215712682646e+00 3.351029459635416430e+00 5.231204184801503398e-01
1.273562118472290283e+00 1.813484573609759121e+00 3.392917327880858647e+00 5.171438664042943278e-01
1.282009776000273327e+00 1.783228142415067330e+00 3.434805196126301752e+00 5.114324945733090821e-01
1.291717030323241922e+00 1.753352002104471508e+00 3.476693064371744413e+00 5.062486447038833104e-01
1.302666851646047785e+00 1.723908565495477552e+00 3.518580932617187518e+00 4.980972048226640081e-01
1.314840030292315332e+00 1.694949486297490981e+00 3.560468800862630179e+00 4.893945737725989842e-01
1.328215210404687152e+00 1.666525568493802956e+00 3.602356669108072840e+00 4.798991959533532303e-01
1.342768927410194602e+00 1.638686677214285403e+00 3.644244537353515057e+00 4.686859875495119065e-01
1.358475649185025169e+00 1.611481651255149528e+00 3.686132405598957718e+00 4.578873927230620033e-01
1.375307820846471962e+00 1.584958217399240255e+00 3.728020273844400823e+00 4.464791417448953359e-01
1.393235913093481493e+00 1.559162906687176609e+00 3.769908142089843039e+00 4.343324781045275751e-01
1.412228474011000934e+00 1.534140972786226520e+00 3.811796010335285700e+00 4.204750256360750837e-01
1.432252184247232885e+00 1.509936312600125508e+00 3.853683878580728361e+00 4.047816422046307538e-01
1.453271915467007513e+00 1.486591389259115603e+00 3.895571746826171022e+00 3.886725018898675166e-01
1.475250791978719667e+00 1.464147157625305562e+00 3.937459615071614127e+00 3.739694908638668269e-01
1.498150255426717203e+00 1.442642992444043148e+00 3.979347483317056344e+00 3.577569547303383057e-01
1.521930132435651339e+00 1.422116619267342008e+00 4.021235351562499893e+00 3.394299151203348242e-01
1.546548705088111486e+00 1.402604048270553072e+00 4.063123219807941666e+00 3.205635626683508432e-01
1.571962784111914146e+00 1.384139511078380513e+00 4.105011088053385215e+00 3.024049547106337776e-01
1.598127784648635918e+00 1.366755400711078483e+00 4.146898956298826988e+00 2.842628546346654406e-01
1.624997804470482032e+00 1.350482214756176802e+00 4.188786824544270537e+00 2.644881378174317454e-01
1.652525704508259308e+00 1.335348501865437409e+00 4.230674692789712310e+00 2.447982206401062844e-01
1.680663191549189861e+00 1.321380811670896938e+00 4.272562561035154971e+00 2.241258953051662173e-01
1.709360902959478734e+00 1.308603648207867343e+00 4.314450429280598520e+00 2.032899309146919131e-01
1.738568493283007443e+00 1.297039426926599903e+00 4.356338297526041181e+00 1.831568111198357551e-01
1.768234722564228978e+00 1.286708435368032699e+00 4.398226165771483842e+00 1.617995737127643774e-01
1.798307546240316857e+00 1.277628797572606612e+00 4.440114034016926503e+00 1.403288538785190109e-01
1.828734206444865062e+00 1.269816442284592339e+00 4.482001902262369164e+00 1.190076336185266898e-01
1.859461324562963869e+00 1.263285075007704483e+00 4.523889770507811825e+00 9.713572456037880554e-02
1.890434994875278329e+00 1.258046153961029923e+00 4.565777638753255374e+00 7.549629511010752525e-02
1.921600879126841743e+00 1.254108869977450524e+00 4.607665506998698035e+00 5.424548791851923485e-02
1.952904301854669455e+00 1.251480130379824862e+00 4.649553375244140696e+00 3.285549361304551663e-02
1.984290346306942121e+00 1.250164546863217208e+00 4.691441243489583357e+00 1.103435858746455896e-02
2.015703950785494580e+00 1.250164427404429679e+00 4.733329111735026018e+00 -1.101231331232541827e-02
2.047090005242588440e+00 1.251479772213033081e+00 4.775216979980468679e+00 -3.284108461557542352e-02
2.078393447962507690e+00 1.254108273730999423e+00 4.817104848225911340e+00 -5.424032209273391136e-02
2.109559362158359264e+00 1.258045320680936996e+00 4.858992716471354001e+00 -7.549263738908490451e-02
2.140533072314625862e+00 1.263284006155823924e+00 4.900880584716796662e+00 -9.712513443498703436e-02
2.171260240106442030e+00 1.269815139736050202e+00 4.942768452962239323e+00 -1.189953442723171995e-01
2.201686959727328308e+00 1.277627263612512110e+00 4.984656321207681984e+00 -1.403205741037429899e-01
2.231759852458138127e+00 1.286706672687468522e+00 5.026544189453124645e+00 -1.617899827542377267e-01
2.261426160311320377e+00 1.297037438617902216e+00 5.068432057698567306e+00 -1.831567939116576782e-01
2.290633838586207727e+00 1.308601437759199460e+00 5.110319925944010855e+00 -2.032876869541998255e-01
2.319331647172955257e+00 1.321378382960130660e+00 5.152207794189453516e+00 -2.241112456445405743e-01
2.347469240444965077e+00 1.335345859153349579e+00 5.194095662434895289e+00 -2.447911373027734094e-01
2.374997255582077305e+00 1.350479362678975281e+00 5.235983530680337950e+00 -2.644710012439318580e-01
2.401867399169590467e+00 1.366752344272267550e+00 5.277871398925781499e+00 -2.842487668686423663e-01
2.428032531921185289e+00 1.384136255639983881e+00 5.319759267171224160e+00 -3.023880444356984443e-01
2.453446751377116986e+00 1.402600599543706528e+00 5.361647135416665932e+00 -3.205468542891147243e-01
2.478065472432597893e+00 1.422112983302274536e+00 5.403535003662109482e+00 -3.394113236494816777e-01
2.501845505555094107e+00 1.442639175619462533e+00 5.445422871907552143e+00 -3.577434180188913682e-01
2.524745132553320115e+00 1.464143166637208671e+00 5.487310740152993915e+00 -3.739607591698113076e-01
2.546724179765005314e+00 1.486587231109040008e+00 5.529198608398437464e+00 -3.886656018017924930e-01
2.567744088535031555e+00 1.509931994582867976e+00 5.571086476643880125e+00 -4.047796072095229403e-01
2.587767982860310845e+00 1.534136502477044139e+00 5.612974344889321898e+00 -4.204810336881869559e-01
2.606760734082719466e+00 1.559158291928498308e+00 5.654862213134765447e+00 -4.343432432480459071e-01
2.624689022516601522e+00 1.584953466286907586e+00 5.696750081380208108e+00 -4.464991711484829762e-01
2.641521395902724834e+00 1.611476772124214696e+00 5.738637949625650769e+00 -4.579088296073029474e-01
2.657228324586144108e+00 1.638681678624388072e+00 5.780525817871093430e+00 -4.687179429264486386e-01
2.671782253321164813e+00 1.666520459214154259e+00 5.822413686116536091e+00 -4.799292018380926228e-01
2.685157649612528896e+00 1.694944275291489166e+00 5.864301554361978752e+00 -4.894274724470791260e-01
2.697331048508018192e+00 1.723903261904983442e+00 5.906189422607422301e+00 -4.981453522689116564e-01
2.708281093763882375e+00 1.753346615233769334e+00 5.948077290852864962e+00 -5.062711946608718927e-01
2.717988575310893218e+00 1.783222681714543567e+00 5.989965159098307623e+00 -5.114623751327649348e-01
2.726436462955273754e+00 1.813479048659322856e+00 6.031853027343750284e+00 -5.171976277361489682e-01
2.733609936255400719e+00 1.844062636204958583e+00 6.073740895589192945e+00 -5.231611320529011566e-01
2.739496410521850667e+00 1.874919790433104971e+00 6.115628763834635606e+00 -5.271719255590783249e-01
2.744085558895188015e+00 1.905996377497271022e+00 6.157516632080078267e+00 -5.296024977671103251e-01
2.747369330462754444e+00 1.937237878591828721e+00 6.199404500325520928e+00 -5.313568399972777856e-01
2.749341964382683745e+00 1.968589485596369038e+00 6.241292368570963589e+00 -5.325807906995959629e-01


==> figures/data/2D_double_cylinder/double_cylinder_new_method_inner_y_forcing_dsdx_1_ddf_Yang3_dx_0.0625.txt <==
2.750000000000000000e+00 2.000000000000000000e+00 0.000000000000000000e+00 -5.322016018759841982e-01
2.747369648679897303e+00 2.062758331973429282e+00 8.377573649088518315e-02 -5.307528461719831503e-01
2.739497044714434004e+00 2.125076460049915461e+00 1.675514729817708104e-01 -5.267051770394071131e-01
2.726437408674899920e+00 2.186517268041585194e+00 2.513272094726560213e-01 -5.191987443662451351e-01
2.708282344377018536e+00 2.246649793520681282e+00 3.351029459635414542e-01 -5.059969163319029128e-01
2.685159196347036481e+00 2.305052250706470129e+00 4.188786824544270537e-01 -4.907757600736584735e-01
2.657230156592809145e+00 2.361314988984669405e+00 5.026544189453127087e-01 -4.713521447528501995e-01
2.624691126945234210e+00 2.415043366307538353e+00 5.864301554361980306e-01 -4.473001346737517925e-01
2.587770344949880563e+00 2.465860517319828471e+00 6.702058919270832416e-01 -4.209824042456147275e-01
2.546726782947176915e+00 2.513409996794209622e+00 7.539816284179690076e-01 -3.923225388299638183e-01
2.501848331570445172e+00 2.557358279834399450e+00 8.377573649088541075e-01 -3.597637770880533492e-01
2.453449780403212266e+00 2.597397101308902112e+00 9.215331013997396514e-01 -3.239953262973447878e-01
2.401870609960022218e+00 2.633245618105928720e+00 1.005308837890625195e+00 -2.855632919631631017e-01
2.347472610478381849e+00 2.664652379042864005e+00 1.089084574381510517e+00 -2.457608499974149041e-01
2.290637344224284444e+00 2.691397088612799138e+00 1.172860310872395839e+00 -2.046749824143533070e-01
2.231763469111383014e+00 2.713292152196739693e+00 1.256636047363280939e+00 -1.628946426068088038e-01
2.171263942406671088e+00 2.730183991902948026e+00 1.340411783854166705e+00 -1.197800580457885067e-01
2.109563124136638379e+00 2.741954123803769683e+00 1.424187520345052249e+00 -7.615940291294155673e-02
2.047093800511385897e+00 2.748519989013916476e+00 1.507963256835937571e+00 -3.268386169027801685e-02
1.984294148245216771e+00 2.749835532780793734e+00 1.591738993326822893e+00 1.087517577759451737e-02
1.921604661066771635e+00 2.745891527524977338e+00 1.675514729817708215e+00 5.436502268138342087e-02
1.859465059977000845e+00 2.736715637564950843e+00 1.759290466308593981e+00 9.784319350668654880e-02
1.798311208927257265e+00 2.722372225072099194e+00 1.843066202799479081e+00 1.413049777880920621e-01
1.738572057551775352e+00 2.702961898617049830e+00 1.926841939290364403e+00 1.838719663169731400e-01
1.680666632399040905e+00 2.678620807473975685e+00 2.010617675781249947e+00 2.257396613746533443e-01
1.625001097766365810e+00 2.649519686632798798e+00 2.094393412272135269e+00 2.670672246563265406e-01
1.571965906753763687e+00 2.615862659217842445e+00 2.178169148763020591e+00 3.047384296244176616e-01
1.521933062520412827e+00 2.577885804713083928e+00 2.261944885253905912e+00 3.410085354724167739e-01
1.475253508953987103e+00 2.535855503036869685e+00 2.345720621744791679e+00 3.751432204334079756e-01
1.432254669055407659e+00 2.490066566081196253e+00 2.429496358235676556e+00 4.072446800833420255e-01
1.393238148305447677e+00 2.440840169821442363e+00 2.513272094726562322e+00 4.366505000870026798e-01
1.358477619122401947e+00 2.388521601501303770e+00 2.597047831217448088e+00 4.605966234437831597e-01
1.328216901249801518e+00 2.333477837694772461e+00 2.680823567708333410e+00 4.816326342949930339e-01
1.302668251538855460e+00 2.276094970233293324e+00 2.764599304199218732e+00 4.975806679999683069e-01
1.282010875121547766e+00 2.216775498053341842e+00 2.848375040690104498e+00 5.127566501687569334e-01
1.266389668417423175e+00 2.155935503960136224e+00 2.932150777180988932e+00 5.235820326844160544e-01
1.255914202790950007e+00 2.094001736110416623e+00 3.015926513671874698e+00 5.293247981371279609e-01
1.250657955988366377e+00 2.031408614685577430e+00 3.099702250162760020e+00 5.321329321008461122e-01
1.250657796744915284e+00 1.968595184751135818e+00 3.183477986653645786e+00 5.321093837882547861e-01
1.255913726177572798e+00 1.906002036676020861e+00 3.267253723144531108e+00 5.292637757788880570e-01
1.266388877777215427e+00 1.844068215712682646e+00 3.351029459635416430e+00 5.234772680419181867e-01
1.282009776000273327e+00 1.783228142415067330e+00 3.434805196126301752e+00 5.125639552542611277e-01
1.302666851646047785e+00 1.723908565495477552e+00 3.518580932617187518e+00 4.973792803637855364e-01
1.328215210404687152e+00 1.666525568493802956e+00 3.602356669108072840e+00 4.814996335707379949e-01
1.358475649185025169e+00 1.611481651255149528e+00 3.686132405598957718e+00 4.604817196848154381e-01
1.393235913093481493e+00 1.559162906687176609e+00 3.769908142089843039e+00 4.365923362974292177e-01
1.432252184247232885e+00 1.509936312600125508e+00 3.853683878580728361e+00 4.072347624403680477e-01
1.475250791978719667e+00 1.464147157625305562e+00 3.937459615071614127e+00 3.751778981350490372e-01
1.521930132435651339e+00 1.422116619267342008e+00 4.021235351562499893e+00 3.410620939232847926e-01
1.571962784111914146e+00 1.384139511078380513e+00 4.105011088053385215e+00 3.047985883995167344e-01
1.624997804470482032e+00 1.350482214756176802e+00 4.188786824544270537e+00 2.671228831590604647e-01
1.680663191549189861e+00 1.321380811670896938e+00 4.272562561035154971e+00 2.258087862860537753e-01
1.738568493283007443e+00 1.297039426926599903e+00 4.356338297526041181e+00 1.839026589730375638e-01
1.798307546240316857e+00 1.277628797572606612e+00 4.440114034016926503e+00 1.413281478713101225e-01
1.859461324562963869e+00 1.263285075007704483e+00 4.523889770507811825e+00 9.785885225645540864e-02
1.921600879126841743e+00 1.254108869977450524e+00 4.607665506998698035e+00 5.437496511732996252e-02
1.984290346306942121e+00 1.250164546863217208e+00 4.691441243489583357e+00 1.089308622026663974e-02
2.047090005242588440e+00 1.251479772213033081e+00 4.775216979980468679e+00 -3.266813492255212642e-02
2.109559362158359264e+00 1.258045320680936996e+00 4.858992716471354001e+00 -7.614475487812263910e-02
2.171260240106442030e+00 1.269815139736050202e+00 4.942768452962239323e+00 -1.197530998368492583e-01
2.231759852458138127e+00 1.286706672687468522e+00 5.026544189453124645e+00 -1.628660924738067339e-01
2.290633838586207727e+00 1.308601437759199460e+00 5.110319925944010855e+00 -2.046220267627107681e-01
2.347469240444965077e+00 1.335345859153349579e+00 5.194095662434895289e+00 -2.456961589120166545e-01
2.401867399169590467e+00 1.366752344272267550e+00 5.277871398925781499e+00 -2.855057612697888825e-01
2.453446751377116986e+00 1.402600599543706528e+00 5.361647135416665932e+00 -3.239191418140542900e-01
2.501845505555094107e+00 1.442639175619462533e+00 5.445422871907552143e+00 -3.596993460143139143e-01
2.546724179765005314e+00 1.486587231109040008e+00 5.529198608398437464e+00 -3.922795123584585930e-01
2.587767982860310845e+00 1.534136502477044139e+00 5.612974344889321898e+00 -4.209883975269720358e-01
2.624689022516601522e+00 1.584953466286907586e+00 5.696750081380208108e+00 -4.473814627221793239e-01
2.657228324586144108e+00 1.638681678624388072e+00 5.780525817871093430e+00 -4.714611882615810656e-01
2.685157649612528896e+00 1.694944275291489166e+00 5.864301554361978752e+00 -4.909325814704706414e-01
2.708281093763882375e+00 1.753346615233769334e+00 5.948077290852864962e+00 -5.062093422281896959e-01
2.726436462955273754e+00 1.813479048659322856e+00 6.031853027343750284e+00 -5.193454602134065512e-01
2.739496410521850667e+00 1.874919790433104971e+00 6.115628763834635606e+00 -5.267874355438962874e-01
2.747369330462754444e+00 1.937237878591828721e+00 6.199404500325520928e+00 -5.308013158869873127e-01


==> figures/data/2D_double_cylinder/double_cylinder_new_method_inner_y_forcing_dsdx_1_ddf_Yang3_dx_0.125.txt <==
2.750000000000000000e+00 2.000000000000000000e+00 0.000000000000000000e+00 -5.323466966814073276e-01
2.739211950130278517e+00 2.126750513942116338e+00 1.698156820761191899e-01 -5.273162574759031607e-01
2.707158152574424825e+00 2.249854652243111541e+00 3.396313641522383242e-01 -5.098368732990444796e-01
2.654760735243230307e+00 2.365770938681225122e+00 5.094470462283571255e-01 -4.745668459264898442e-01
2.583527074006596980e+00 2.471164678112971025e+00 6.792627283044762043e-01 -4.262036113378238067e-01
2.495506428304054669e+00 2.563003889426493043e+00 8.490784103805953942e-01 -3.614526215880529136e-01
2.393230987776681307e+00 2.638646529977401123e+00 1.018894092456714251e+00 -2.856409973759932441e-01
2.279643025898761888e+00 2.695916502222920563e+00 1.188709774532833663e+00 -2.008451338709749401e-01
2.158010256263200866e+00 2.733166255985392201e+00 1.358525456608952853e+00 -1.120255560558604674e-01
2.031831826562320309e+00 2.749324185394883990e+00 1.528341138685071599e+00 -2.235167842689735410e-02
1.904737654641709854e+00 2.743925456989366296e+00 1.698156820761191010e+00 6.733827100338521388e-02
1.780384002540917887e+00 2.717125382105564757e+00 1.867972502837309978e+00 1.567500812455277781e-01
1.662348292660865035e+00 2.669694948861768946e+00 2.037788184913428946e+00 2.431087796744056673e-01
1.554026192000468765e+00 2.602998642269116036e+00 2.207603866989547914e+00 3.238375082429568730e-01
1.458533925156841882e+00 2.518955190545333345e+00 2.377419549065666882e+00 3.967497482437555290e-01
1.378618626361668875e+00 2.419982366886207270e+00 2.547235231141786294e+00 4.532736457713216760e-01
1.316579309558299826e+00 2.308927434644755916e+00 2.717050913217905261e+00 4.933436812560436091e-01
1.274200730062889475e+00 2.188985236880443441e+00 2.886866595294024229e+00 5.205646799793836044e-01
1.252702040486116442e+00 2.063606286689178670e+00 3.056682277370142753e+00 5.316551696474601796e-01
1.252701717988748298e+00 1.936397502383697899e+00 3.226497959446262609e+00 5.314830664847224329e-01
1.274199771848432361e+00 1.811018443187880633e+00 3.396313641522381133e+00 5.201098374906613087e-01
1.316577743192794525e+00 1.691076030550320963e+00 3.566129323598500545e+00 4.927139162557941932e-01
1.378616496906526656e+00 1.580020783748429247e+00 3.735945005674619512e+00 4.529015999320197272e-01
1.458531293872511458e+00 1.481047554890986717e+00 3.905760687750738924e+00 3.968240814388493964e-01
1.554023134584087584e+00 1.397003618987810780e+00 4.075576369826857004e+00 3.241389275758975730e-01
1.662344897068594340e+00 1.330306763163624506e+00 4.245392051902976860e+00 2.433649678534902661e-01
1.780380366457607444e+00 1.282875731436520672e+00 4.415207733979095828e+00 1.569041347178362911e-01
1.904733882670688772e+00 1.256075026034884523e+00 4.585023416055215684e+00 6.734341034735147336e-02
2.031828027216151078e+00 1.250675653215826744e+00 4.754839098131333763e+00 -2.238620144245723545e-02
2.158006538841980682e+00 1.266832942854646760e+00 4.924654780207453619e+00 -1.119480318756505138e-01
2.279639497345757881e+00 1.304082079894322677e+00 5.094470462283572587e+00 -2.006378125604781348e-01
2.393227749601775756e+00 1.361351476206886346e+00 5.264286144359691555e+00 -2.853341981628976232e-01
2.495503573663493846e+00 1.436993598183194276e+00 5.434101826435810523e+00 -3.612287918937219788e-01
2.583524685023060208e+00 1.528832363198894484e+00 5.603917508511929491e+00 -4.263320661421323710e-01
2.654758880643314001e+00 1.634225741448752878e+00 5.773733190588049347e+00 -4.751153368563063029e-01
2.707156885711505812e+00 1.750141762211440355e+00 5.943548872664167426e+00 -5.104002650461907376e-01
2.739211307449637367e+00 1.873245737986458215e+00 6.113364554740286394e+00 -5.276432017831402810e-01


==> figures/data/2D_double_cylinder/double_cylinder_new_method_inner_y_forcing_dsdx_1_ddf_Yang3_dx_0.25.txt <==
2.750000000000000000e+00 2.000000000000000000e+00 0.000000000000000000e+00 -5.437626435757699772e-01
2.704769537846334337e+00 2.256514908969955435e+00 3.490655687120226558e-01 -5.233079923394151622e-01
2.574533603936361548e+00 2.482090383587866267e+00 6.981311374240448675e-01 -4.371162423200087299e-01
2.375000548882781004e+00 2.649518735940398440e+00 1.047196706136068078e+00 -2.886982188405256555e-01
2.130236965472276811e+00 2.738605668015466232e+00 1.396262274848090401e+00 -9.765233303810853804e-02
1.869764907027633649e+00 2.738605998187449764e+00 1.745327843560112724e+00 9.714440413397129603e-02
1.625001097766365810e+00 2.649519686632798798e+00 2.094393412272135269e+00 2.882517793735861478e-01
1.425467618252150181e+00 2.482091840133332727e+00 2.443458980984158035e+00 4.376940007831205959e-01
1.295231112467805534e+00 2.256516695687888596e+00 2.792524549696180358e+00 5.241300047418326891e-01
1.250000000002410072e+00 2.000001901386192493e+00 3.141590118408203125e+00 5.437211932466778919e-01
1.295229811844055723e+00 1.743486877749626851e+00 3.490655687120225004e+00 5.232633604277051598e-01
1.425465173878819547e+00 1.517911072960698382e+00 3.839721255832247770e+00 4.370574380408119297e-01
1.624997804470482032e+00 1.350482214756176802e+00 4.188786824544270537e+00 2.886764276650608529e-01
1.869761162028649615e+00 1.261394662161264613e+00 4.537852393256292416e+00 9.755564155233428791e-02
2.130233220471619227e+00 1.261393671645313797e+00 4.886917961968316071e+00 -9.723833102189284594e-02
2.374997255582076860e+00 1.350479362678974837e+00 5.235983530680337950e+00 -2.882673447341200235e-01
2.574531159555645488e+00 1.517906703324299222e+00 5.585049099392360716e+00 -4.377459022207974559e-01
2.704768237213524884e+00 1.743481517595826036e+00 5.934114668104382595e+00 -5.241692579122969597e-01


==> figures/data/2D_double_cylinder/double_cylinder_new_method_outer_x_forcing_dsdx_1_ddf_Yang3_dx_0.03125.txt <==
3.500000000000000000e+00 2.000000000000000000e+00 0.000000000000000000e+00 5.601194330848527346e-06 -0.000000000000000000e+00
3.499673207908393202e+00 2.031309255528503499e+00 2.087435294623401008e-02 -2.799149346208081642e-03 -2.783044935866963495e-03
3.498692974024334656e+00 2.062604868900872468e+00 4.174870589246793690e-02 -5.563836129638373776e-03 -5.564877235633091355e-03
3.497059725458065316e+00 2.093873203905170843e+00 6.262305883870182555e-02 -8.256857691522057757e-03 -8.344284791570727791e-03
3.494774173853206101e+00 2.125100636215269123e+00 8.349741178493562399e-02 -1.087480785246737296e-02 -1.112005655246836588e-02
3.491837315076675718e+00 2.156273559327273937e+00 1.043717647311694641e-01 -1.345076866408458777e-02 -1.389098305131324790e-02
3.488250428784771096e+00 2.187378390488191826e+00 1.252461176774034568e-01 -1.606317325498616763e-02 -1.665585693228371217e-02
3.484015077865589838e+00 2.218401576614243531e+00 1.461204706236373940e-01 -1.880837126559544228e-02 -1.941347347682164173e-02
3.479133107758046517e+00 2.249329600196252610e+00 1.669948235698713312e-01 -2.167492578385157506e-02 -2.216263112855577921e-02
3.473606645647770996e+00 2.280148985189531352e+00 1.878691765161051297e-01 -2.447303587676188247e-02 -2.490213201684723932e-02
3.467438099540246732e+00 2.310846302885701586e+00 2.087435294623390947e-01 -2.712181925386791814e-02 -2.763078247872902127e-02
3.460630157211585622e+00 2.341408177763887100e+00 2.296178824085728931e-01 -2.978063653688945572e-02 -3.034739357901219958e-02
3.453185785037406141e+00 2.371821293318735702e+00 2.504922353548069691e-01 -3.244441976864595456e-02 -3.305078162833204741e-02
3.445108226700312581e+00 2.402072397862720532e+00 2.713665883010408231e-01 -3.502028676374691063e-02 -3.573976869890848479e-02
3.436401001776550057e+00 2.432148310300205729e+00 2.922409412472748991e-01 -3.758561167782010354e-02 -3.841318313779604199e-02
3.427067904202445892e+00 2.462035925870747377e+00 3.131152941935085865e-01 -4.037647932109195148e-02 -4.106986007739976685e-02
3.417113000621302632e+00 2.491722221859138831e+00 3.339896471397423849e-01 -4.296470555161082533e-02 -4.370864194303457351e-02
3.406540628611471000e+00 2.521194263269702862e+00 3.548640000859765165e-01 -4.538682785176986756e-02 -4.632837895730690381e-02
3.395355394796367499e+00 2.550439208462363716e+00 3.757383530322105925e-01 -4.813552493360788442e-02 -4.892792964109896753e-02
3.383562172837264015e+00 2.579444314748042810e+00 3.966127059784441689e-01 -5.065874821693305136e-02 -5.150616131093714578e-02
3.371166101309720720e+00 2.608196943940940926e+00 4.174870589246781893e-01 -5.309154678016916873e-02 -5.406195057252807801e-02
3.358172581464594852e+00 2.636684567865279938e+00 4.383614118709120988e-01 -5.576766016033468665e-02 -5.659418381024709788e-02
3.344587274874589067e+00 2.664894773814117102e+00 4.592357648171460638e-01 -5.819146406579769892e-02 -5.910175767236593852e-02
3.330416100967378057e+00 2.692815269957843149e+00 4.801101177633798067e-01 -6.081026996123085893e-02 -6.158357955180827903e-02
3.315665234446377063e+00 2.720433890700014068e+00 5.009844707096138272e-01 -6.328677208452597458e-02 -6.403856806222345266e-02
3.300341102600283794e+00 2.747738601978176654e+00 5.218588236558479032e-01 -6.577738768899218935e-02 -6.646565350917123249e-02
3.284450382502563048e+00 2.774717506507384801e+00 5.427331766020815351e-01 -6.814800936851470037e-02 -6.886377835621197707e-02
3.267999998102091297e+00 2.801358848964118575e+00 5.636075295483153891e-01 -7.041289932306425692e-02 -7.123189768569941627e-02
3.250997117206236631e+00 2.827651021108344764e+00 5.844818824945492430e-01 -7.268016656161987998e-02 -7.356897965407509232e-02
3.233449148357680603e+00 2.853582566841493584e+00 6.053562354407834301e-01 -7.519915382085616551e-02 -7.587400594146606614e-02
3.215363737606348415e+00 2.879142187198139080e+00 6.262305883870172840e-01 -7.768498530326574392e-02 -7.814597219539011486e-02
3.196748765177848561e+00 2.904318745269218738e+00 6.471049413332512490e-01 -8.002731650897572380e-02 -8.038388846837499213e-02
3.177612342039882076e+00 2.929101271054637579e+00 6.679792942794851029e-01 -8.203155029691322486e-02 -8.258677964930112581e-02
3.157962806368106001e+00 2.953478966243146875e+00 6.888536472257191789e-01 -8.405788552609985698e-02 -8.475368588827969507e-02
3.137808719913002253e+00 2.977441208917413817e+00 7.097280001719530329e-01 -8.649144181032128453e-02 -8.688366301488119336e-02
3.117158864269326646e+00 3.000977558182234439e+00 7.306023531181871089e-01 -8.884100624727152284e-02 -8.897578294953191469e-02
3.096022237049769199e+00 3.024077758713868302e+00 7.514767060644207408e-01 -9.078175105114268117e-02 -9.102913410789938153e-02
3.074408047964487523e+00 3.046731745228518307e+00 7.723510590106547058e-01 -9.258558562862512220e-02 -9.304282179809048037e-02
3.052325714808227897e+00 3.068929646868002514e+00 7.932254119568886708e-01 -9.489915810743521085e-02 -9.501596861048908216e-02
3.029784859356776661e+00 3.090661791500712408e+00 8.140997649031224137e-01 -9.701414504735056399e-02 -9.694771480006331155e-02
3.006795303174532918e+00 3.111918709935982630e+00 8.349741178493564897e-01 -9.873881813544153896e-02 -9.883721866097620878e-02
2.983367063335030434e+00 3.132691140050030576e+00 8.558484707955904547e-01 -1.005728523864261592e-01 -1.006836568933360404e-01
2.959510348056269002e+00 3.152970030821676595e+00 8.767228237418241976e-01 -1.025142970467391029e-01 -1.024862249619267890e-01
2.935235552252760893e+00 3.172746546276079549e+00 8.975971766880580516e-01 -1.044818570528103785e-01 -1.042441374467626136e-01
2.910553253006232133e+00 3.192012069334773550e+00 9.184715296342921276e-01 -1.063203572248599543e-01 -1.059566283853131674e-01
2.885474204956944178e+00 3.210758205570322321e+00 9.393458825805259815e-01 -1.077985101755975228e-01 -1.076229516062508634e-01
2.860009335617654358e+00 3.228976786863967163e+00 9.602202355267598355e-01 -1.092629621346928870e-01 -1.092423810545748303e-01
2.834169740612247246e+00 3.246659874964657799e+00 9.810945884729935784e-01 -1.110146812104876868e-01 -1.108142111079695458e-01
2.807966678841120167e+00 3.263799764947932669e+00 1.001968941419227654e+00 -1.128398363346053007e-01 -1.123377568842606616e-01
2.781411567575424293e+00 3.280388988573128106e+00 1.022843294365461286e+00 -1.144318678474855328e-01 -1.138123545398335990e-01
2.754515977482296041e+00 3.296420317537462452e+00 1.043717647311695584e+00 -1.158678662359715617e-01 -1.152373615588855316e-01
2.727291627583258826e+00 3.311886766625570466e+00 1.064592000257929438e+00 -1.170646235045401939e-01 -1.166121570333840257e-01
2.699750380147973416e+00 3.326781596753122905e+00 1.085466353204163292e+00 -1.183374073967817519e-01 -1.179361419336109051e-01
2.671904235525579985e+00 3.341098317903197668e+00 1.106340706150397146e+00 -1.195170769972846159e-01 -1.192087393691730890e-01
2.643765326915870517e+00 3.354830691954128419e+00 1.127215059096631222e+00 -1.208948426604027765e-01 -1.204293948403669379e-01
2.615345915082578632e+00 3.367972735397597006e+00 1.148089412042865076e+00 -1.221903178179185173e-01 -1.215975764797863623e-01
2.586658383011084972e+00 3.380518721945783511e+00 1.168963764989099152e+00 -1.232674873459487785e-01 -1.227127752840695973e-01
2.557715230512867866e+00 3.392463185026440176e+00 1.189838117935332562e+00 -1.245230517345452120e-01 -1.237745053356835573e-01
2.528529068779049815e+00 3.403800920164804289e+00 1.210712470881566860e+00 -1.253147077613100957e-01 -1.247823040146492229e-01
2.499112614885417027e+00 3.414526987251300660e+00 1.231586823827800714e+00 -1.263259868097206251e-01 -1.257357322001156075e-01
2.469478686251296740e+00 3.424636712694066443e+00 1.252461176774034346e+00 -1.274031512446693326e-01 -1.266343744616947875e-01
2.439640195054716187e+00 3.434125691455337748e+00 1.273335529720268422e+00 -1.279407349761780555e-01 -1.274778392404744554e-01
2.409610142606274152e+00 3.442989788970825416e+00 1.294209882666502498e+00 -1.286771546525123933e-01 -1.282657590196289166e-01
2.379401613684171135e+00 3.451225142951239722e+00 1.315084235612736352e+00 -1.297018891402124674e-01 -1.289977904845546197e-01
2.349027770832875284e+00 3.458828165065177984e+00 1.335958588558970206e+00 -1.303423524575697545e-01 -1.296736146724602190e-01
2.318501848627900319e+00 3.465795542502640547e+00 1.356832941505204060e+00 -1.306561125959157244e-01 -1.302929371113457913e-01
2.287837147909200119e+00 3.472124239418500125e+00 1.377707294451438136e+00 -1.311424508871227301e-01 -1.308554879483110889e-01
2.257047029985690401e+00 3.477811498255286793e+00 1.398581647397671768e+00 -1.318204230823617207e-01 -1.313610220671365680e-01
2.226144910813419919e+00 3.482854840944719754e+00 1.419456000343905844e+00 -1.324109983485509401e-01 -1.318093191950861776e-01
2.195144255149934942e+00 3.487252069987457403e+00 1.440330353290139920e+00 -1.327951029633509250e-01 -1.322001839988850846e-01
2.164058570687375838e+00 3.491001269410598074e+00 1.461204706236373774e+00 -1.330459432171945400e-01 -1.325334461698309263e-01
2.132901402166869076e+00 3.494100805602513571e+00 1.482079059182607850e+00 -1.332375222630416689e-01 -1.328089604980011718e-01
2.101686325476773476e+00 3.496549328024650016e+00 1.502953412128841704e+00 -1.334021158087833336e-01 -1.330266069355244274e-01
2.070426941737357751e+00 3.498345769799989569e+00 1.523827765075075336e+00 -1.335466068698153153e-01 -1.331862906488879283e-01
2.039136871374480631e+00 3.499489348177911463e+00 1.544702118021309190e+00 -1.336569649534085635e-01 -1.332879420602587628e-01
2.007829748184862595e+00 3.499979564875255633e+00 1.565576470967543266e+00 -1.337103011445545941e-01 -1.333315168778004822e-01
1.976519213395530272e+00 3.499816206293436149e+00 1.586450823913777120e+00 -1.336921230779117842e-01 -1.333169961149720806e-01
1.945218909720020317e+00 3.498999343611509438e+00 1.607325176860011196e+00 -1.336075979221303944e-01 -1.332443860988008211e-01
1.913942475413941802e+00 3.497529332755161757e+00 1.628199529806244827e+00 -1.334775632653082411e-01 -1.331137184671254692e-01
1.882703538332473281e+00 3.495406814241622584e+00 1.649073882752478903e+00 -1.333227085502551590e-01 -1.329250501548108476e-01
1.851515709992400227e+00 3.492632712900578085e+00 1.669948235698712757e+00 -1.331476615683541975e-01 -1.326784633689402360e-01
1.820392579641263442e+00 3.489208237471200569e+00 1.690822588644946611e+00 -1.329334525503618469e-01 -1.323740655529955790e-01
1.789347708336216147e+00 3.485134880075475117e+00 1.711696941591180687e+00 -1.326315919973120594e-01 -1.320119893400422129e-01
1.758394623035162141e+00 3.480414415568045872e+00 1.732571294537414319e+00 -1.321516810830263289e-01 -1.315923924949373713e-01
1.727546810702749625e+00 3.475048900762871984e+00 1.753445647483648395e+00 -1.314881875461836047e-01 -1.311154578455885900e-01
1.696817712433798198e+00 3.469040673537028052e+00 1.774320000429882249e+00 -1.308778391739305602e-01 -1.305813932032913460e-01
1.666220717596702316e+00 3.462392351812036750e+00 1.795194353376116325e+00 -1.305224343039527723e-01 -1.299904312721810173e-01
1.635769157999382051e+00 3.455106832413180840e+00 1.816068706322350179e+00 -1.301272697058385996e-01 -1.293428295478382672e-01
1.605476302080308892e+00 3.447187289807291055e+00 1.836943059268583811e+00 -1.292160865776494083e-01 -1.286388702050925148e-01
1.575355349127143922e+00 3.438637174719557432e+00 1.857817412214817887e+00 -1.282493523548624559e-01 -1.278788599750717292e-01
1.545419423525510538e+00 3.429460212629970695e+00 1.878691765161051741e+00 -1.276651191845848965e-01 -1.270631300115529216e-01
1.515681569040396415e+00 3.419660402150045186e+00 1.899566118107285817e+00 -1.268362188276311586e-01 -1.261920357466706499e-01
1.486154743132692246e+00 3.409242013280533001e+00 1.920440471053519671e+00 -1.256473828497882139e-01 -1.252659567360473736e-01
1.456851811313325973e+00 3.398209585550887812e+00 1.941314823999753747e+00 -1.248692330903493769e-01 -1.242852964934122173e-01
1.427785541537471614e+00 3.386567926041286647e+00 1.962189176945987379e+00 -1.238460676037439617e-01 -1.232504823147810291e-01
1.398968598641254779e+00 3.374322107288077799e+00 1.983063529892221455e+00 -1.226385393102342736e-01 -1.221619650922735612e-01
1.370413538823400001e+00 3.361477465073559490e+00 2.003937882838455309e+00 -1.216986510549630668e-01 -1.210202191176497077e-01
1.342132804174205774e+00 3.348039596101058724e+00 2.024812235784688941e+00 -1.204206539659879033e-01 -1.198257418756496495e-01
1.314138717254242028e+00 3.334014355556320197e+00 2.045686588730923017e+00 -1.192891136570739946e-01 -1.185790538272284145e-01
1.286443475725132624e+00 3.319407854556266635e+00 2.066560941677157093e+00 -1.178443029330816655e-01 -1.172806981827792250e-01
1.259059147034752968e+00 3.304226457486249657e+00 2.087435294623391169e+00 -1.163540284720299134e-01 -1.159312406654443850e-01
1.231997663159170475e+00 3.288476779226938707e+00 2.108309647569624801e+00 -1.147065470986815550e-01 -1.145312692646167363e-01
1.205270815403607587e+00 3.272165682272066611e+00 2.129184000515858877e+00 -1.132692000258516962e-01 -1.130813939797392365e-01
1.178890249264705314e+00 3.255300273738288563e+00 2.150058353462092509e+00 -1.119328744302621886e-01 -1.115822465545145137e-01
1.152867459356311297e+00 3.237887902268444140e+00 2.170932706408326585e+00 -1.105792092150503780e-01 -1.100344802016394591e-01
1.127213784401017271e+00 3.219936154829590613e+00 2.191807059354560661e+00 -1.088845941830835357e-01 -1.084387693181857876e-01
1.101940402289618648e+00 3.201452853407185550e+00 2.212681412300794292e+00 -1.069176463911658687e-01 -1.067958091917498020e-01
1.077058325210650702e+00 3.182446051596871328e+00 2.233555765247028368e+00 -1.050515290323399270e-01 -1.051063156974996610e-01
1.052578394852130561e+00 3.162924031095339483e+00 2.254430118193262000e+00 -1.034491074846766862e-01 -1.033710249862523911e-01
1.028511277677582658e+00 3.142895298091805678e+00 2.275304471139496076e+00 -1.017294734284781982e-01 -1.015906931637160227e-01
1.004867460278421554e+00 3.122368579561670021e+00 2.296178824085730152e+00 -9.985909976049889281e-02 -9.976609596103731825e-02
9.816572448047027333e-01 3.101352819463976562e+00 2.317053177031964228e+00 -9.776313826856418421e-02 -9.789802839679791202e-02
9.588907444762413412e-01 3.079857174844323975e+00 2.337927529978197860e+00 -9.568328435056917824e-02 -9.598730443060657369e-02
9.365778791760517308e-01 3.057891011844933171e+00 2.358801882924431492e+00 -9.397089468024839853e-02 -9.403475660843846340e-02
9.147283711280282947e-01 3.035463901623604244e+00 2.379676235870665568e+00 -9.192254805711655430e-02 -9.204123569987592013e-02
8.933517406607520694e-01 3.012585616183349302e+00 2.400550588816899644e+00 -8.952921260597390685e-02 -9.000761032740879630e-02
8.724573020592658601e-01 2.989266124114502432e+00 2.421424941763133720e+00 -8.744882928013922307e-02 -8.793476658795576495e-02
8.520541595066282170e-01 2.965515586251183500e+00 2.442299294709367352e+00 -8.554215335782781870e-02 -8.582360766677182840e-02
8.321512031170114065e-01 2.941344351243983191e+00 2.463173647655601428e+00 -8.339003496266068904e-02 -8.367505344390960276e-02
8.127571050620800985e-01 2.916762951050830388e+00 2.484048000601835060e+00 -8.089205369252430722e-02 -8.149004009340712895e-02
7.938803157923244314e-01 2.891782096347968345e+00 2.504922353548069136e+00 -7.845669882500989900e-02 -7.926951967537494703e-02
7.755290603550091255e-01 2.866412671863075357e+00 2.525796706494303212e+00 -7.636872021855171944e-02 -7.701445972116224836e-02
7.577113348103321488e-01 2.840665731632539881e+00 2.546671059440536844e+00 -7.417082402200907143e-02 -7.472584281178128174e-02
7.404349027473567935e-01 2.814552494184960008e+00 2.567545412386770920e+00 -7.186635803954974366e-02 -7.240466614977421334e-02
7.237072919012432770e-01 2.788084337652983358e+00 2.588419765333004552e+00 -6.933917629366598279e-02 -7.005194112470962409e-02
7.075357908732387013e-01 2.761272794815587517e+00 2.609294118279238628e+00 -6.687107218363942673e-02 -6.766869287249664688e-02
6.919274459548707679e-01 2.734129548072989913e+00 2.630168471225472704e+00 -6.429165689361376890e-02 -6.525595982871021383e-02
6.768890580577159310e-01 2.706666424356359180e+00 2.651042824171706780e+00 -6.198223652923114807e-02 -6.281479327612080055e-02
6.624271797500882464e-01 2.678895389974550678e+00 2.671917177117940412e+00 -5.949891787687370398e-02 -6.034625688662671045e-02
6.485481124019347732e-01 2.650828545400112812e+00 2.692791530064174044e+00 -5.708463379014689504e-02 -5.785142625778778858e-02
6.352579034391865331e-01 2.622478119996836110e+00 2.713665883010408120e+00 -5.455034462346488450e-02 -5.533138844416318758e-02
6.225623437087568490e-01 2.593856466691141893e+00 2.734540235956642196e+00 -5.190205857146994867e-02 -5.278724148365703667e-02
6.104669649553369215e-01 2.564976056589628683e+00 2.755414588902876272e+00 -4.950117465190038979e-02 -5.022009391907807790e-02
5.989770374110890971e-01 2.535849473545128241e+00 2.776288941849109904e+00 -4.677978819343921180e-02 -4.763106431512251215e-02
5.880975674992858782e-01 2.506489408673633346e+00 2.797163294795343536e+00 -4.419042930019823068e-02 -4.502128077098961623e-02
5.778332956528978714e-01 2.476908654824487410e+00 2.818037647741578056e+00 -4.173573359878235411e-02 -4.239188042884332874e-02
5.681886942490794734e-01 2.447120101006255766e+00 2.838912000687811688e+00 -3.898520376185324321e-02 -3.974400897833382795e-02
5.591679656604511273e-01 2.417136726770680255e+00 2.859786353634045764e+00 -3.628349549291252224e-02 -3.707882015739378395e-02
5.507750404240306930e-01 2.386971596557202258e+00 2.880660706580279395e+00 -3.374156521843185014e-02 -3.439747524952907476e-02
5.430135755286081833e-01 2.356637854000482424e+00 2.901535059526513027e+00 -3.110798718208714758e-02 -3.170114257782064709e-02
5.358869528213129341e-01 2.326148716203421341e+00 2.922409412472747547e+00 -2.844082210703776856e-02 -2.899099699585966708e-02
5.293982775340664304e-01 2.295517467978171133e+00 2.943283765418981179e+00 -2.580028391356714926e-02 -2.626821937583741218e-02
5.235503769305598354e-01 2.264757456057630680e+00 2.964158118365215255e+00 -2.308979101128202233e-02 -2.353399609401161247e-02
5.183457990743532973e-01 2.233882083279979724e+00 2.985032471311448887e+00 -2.023147406905938250e-02 -2.078951851377597304e-02
5.137868117186243921e-01 2.202904802748748114e+00 3.005906824257683407e+00 -1.741290447263035487e-02 -1.803598246655539403e-02
5.098754013180584188e-01 2.171839111971001657e+00 3.026781177203917039e+00 -1.474426807206578871e-02 -1.527458773075568953e-02
5.066132721633029856e-01 2.140698546976160355e+00 3.047655530150150671e+00 -1.216335321198508401e-02 -1.250653750899203935e-02
5.040018456383706935e-01 2.109496676418048722e+00 3.068529883096384747e+00 -9.573868655431022959e-03 -9.733037903826565612e-03
5.020422596013103256e-01 2.078247095662723698e+00 3.089404236042618379e+00 -6.920460260010211084e-03 -6.955297392242111229e-03
5.007353678884141068e-01 2.046963420864658989e+00 3.110278588988852899e+00 -4.190936249840171261e-03 -4.174526299080796171e-03
5.000817399421845222e-01 2.015659283033884197e+00 3.131152941935086531e+00 -1.404049139219548745e-03 -1.391936269678606354e-03
5.000816605632127931e-01 1.984348322096635364e+00 3.152027294881320163e+00 1.403795694355422551e-03 1.391260258076851839e-03
5.007351297860862527e-01 1.953044180952131503e+00 3.172901647827553795e+00 4.190673080851819825e-03 4.173850582032761179e-03
5.020418628793725802e-01 1.921760499528054389e+00 3.193776000773787871e+00 6.920175779470355212e-03 6.954622264172934977e-03
5.040012904696843377e-01 1.890510908837316872e+00 3.214650353720021947e+00 9.573548409095382003e-03 9.732363658905169093e-03
5.066125587897671867e-01 1.859309025038726082e+00 3.235524706666255579e+00 1.216298057235938243e-02 1.250586444100212219e-02
5.098745300505067579e-01 1.828168443504105678e+00 3.256399059612489655e+00 1.474382454377738336e-02 1.527391613296837786e-02
5.137857829366878626e-01 1.797102732894486410e+00 3.277273412558723731e+00 1.741236845750292195e-02 1.803531263160119621e-02
5.183446132262954364e-01 1.766125429247932255e+00 3.298147765504957363e+00 2.023083432570783533e-02 2.078885073351713353e-02
5.235490345330819917e-01 1.735250030081577410e+00 3.319022118451191883e+00 2.308906774111029250e-02 2.353333065941532951e-02
5.293967791720813887e-01 1.704489988510453413e+00 3.339896471397425071e+00 2.579950265978939866e-02 2.626755657684858025e-02
5.358852991476914518e-01 1.673858707385656563e+00 3.360770824343658703e+00 2.843997725526734022e-02 2.899033712127497067e-02
5.430117672638932191e-01 1.643369533454422715e+00 3.381645177289892779e+00 3.110702531832901241e-02 3.170048591516242548e-02
5.507730783561245458e-01 1.613035751544646290e+00 3.402519530236127299e+00 3.374039969578582904e-02 3.439682208492032128e-02
5.591658506442719334e-01 1.582870578776376380e+00 3.423393883182360931e+00 3.628218676764458778e-02 3.707817077543320433e-02
5.681864272061873944e-01 1.552887158802816803e+00 3.444268236128594562e+00 3.898386585478394450e-02 3.974336366197183529e-02
5.778308775710951917e-01 1.523098556083336108e+00 3.465142589074828194e+00 4.173430807710206553e-02 4.239123945925900305e-02
5.880949994321862384e-01 1.493517750190984428e+00 3.486016942021062714e+00 4.418879934717333258e-02 4.502064442746803868e-02
5.989743204776576402e-01 1.464157630157003176e+00 3.506891294967296346e+00 4.677810110713476188e-02 4.763043287493304301e-02
6.104641003394039034e-01 1.435030988854771206e+00 3.527765647913530422e+00 4.949943738136169252e-02 5.021946765735366136e-02
6.225593326585001641e-01 1.406150517425666768e+00 3.548640000859764054e+00 5.190015328629225128e-02 5.278662067327406088e-02
6.352547472665892592e-01 1.377528799749242250e+00 3.569514353805998130e+00 5.454839985964699683e-02 5.533077335562289201e-02
6.485448124822137395e-01 1.349178306960143292e+00 3.590388706752232206e+00 5.708255237715424008e-02 5.785081715909835831e-02
6.624237375210935141e-01 1.321111392014154173e+00 3.611263059698465838e+00 5.949669790214686532e-02 6.034565404318627951e-02
6.768854750193054048e-01 1.293340284305726673e+00 3.632137412644699914e+00 6.197995273041877889e-02 6.281419695060205810e-02
6.919237236682553860e-01 1.265877084339361192e+00 3.653011765590933546e+00 6.428953829330956438e-02 6.525537028094566261e-02
7.075319309603034235e-01 1.238733758457135847e+00 3.673886118537167178e+00 6.686910761825623495e-02 6.766811035936569352e-02
7.237032960438408713e-01 1.211922133624700360e+00 3.694760471483402142e+00 6.933719021776199587e-02 7.005136590002661312e-02
7.404307726865730910e-01 1.185453892278002019e+00 3.715634824429635330e+00 7.186428015236896727e-02 7.240409846417758533e-02
7.577070723457286494e-01 1.159340567232973296e+00 3.736509177375869406e+00 7.416863530833048279e-02 7.472528291262459099e-02
7.755246673438389582e-01 1.133593536660428613e+00 3.757383530322103038e+00 7.636654819285726425e-02 7.701390785240633252e-02
7.938757941487231129e-01 1.108224019128331683e+00 3.778257883268337558e+00 7.845482021355730529e-02 7.926897607748162322e-02
8.127524567562296465e-01 1.083243068713613866e+00 3.799132236214571190e+00 8.089056981682837821e-02 8.148950500323430546e-02
8.321464301742851344e-01 1.058661570185656098e+00 3.820006589160805266e+00 8.338847917728355041e-02 8.367452709460831972e-02
8.520492640067061085e-01 1.034490234263549802e+00 3.840880942107038898e+00 8.554056471102720882e-02 8.582309028768445036e-02
8.724522861352288494e-01 1.010739592949192911e+00 3.861755295053272530e+00 8.744736819144628692e-02 8.793425840451617181e-02
8.933466064981531174e-01 9.874199949382536090e-01 3.882629647999507494e+00 8.952824277801101072e-02 9.000711156104411470e-02
9.147231209639379301e-01 9.645416011110130583e-01 3.903504000945740682e+00 9.192175807745722738e-02 9.204074656790993403e-02
9.365725152980861612e-01 9.421143801050320121e-01 3.924378353891974314e+00 9.397008740125713244e-02 9.403427732399713412e-02
9.588852692215653617e-01 9.201481039715920796e-01 3.945252706838208834e+00 9.568255573031873851e-02 9.598683520252512813e-02
9.816516605590095423e-01 8.986523439177902528e-01 3.966127059784442466e+00 9.776301713080047529e-02 9.789756942952973495e-02
1.004861769474893807e+00 8.776364661361448771e-01 3.987001412730676542e+00 9.985923556813981750e-02 9.976564745456487082e-02
1.028505482795832648e+00 8.571096277235327188e-01 4.007875765676910618e+00 1.017294212993424818e-01 1.015902553134637315e-01
1.052572498417120750e+00 8.370807726912313784e-01 4.028750118623144694e+00 1.034492552318556496e-01 1.033705979830016330e-01
1.077052329791591934e+00 8.175586280678133200e-01 4.049624471569377882e+00 1.050523170630312253e-01 1.051058997273054546e-01
1.101934310498853042e+00 7.985517000965752787e-01 4.070498824515611958e+00 1.069188878727340419e-01 1.067954044358599558e-01
1.127207598892875362e+00 7.800682705291825947e-01 4.091373177461845145e+00 1.088859145425194047e-01 1.084383759529615326e-01
1.152861182825960285e+00 7.621163930171105383e-01 4.112247530408080110e+00 1.105804351044509248e-01 1.100340983984790383e-01
1.178883884446972674e+00 7.447038896024941179e-01 4.133121883354313297e+00 1.119341261011000260e-01 1.115818764797782692e-01
1.205264365071789801e+00 7.278383473098810619e-01 4.153996236300548262e+00 1.132708560898899597e-01 1.130810357946772093e-01
1.231991130123823774e+00 7.115271148403943258e-01 4.174870589246781449e+00 1.147087014350552797e-01 1.145309231252982507e-01
1.259052534142469204e+00 6.957772993697345365e-01 4.195744942193015525e+00 1.163565953744460646e-01 1.159309067226902412e-01
1.286436785857300036e+00 6.805957634514208099e-01 4.216619295139249601e+00 1.178468484784238463e-01 1.172803765820959049e-01
1.314131953325788693e+00 6.659891220266223044e-01 4.237493648085482789e+00 1.192917938519674065e-01 1.185787447087446600e-01
1.342125969132329288e+00 6.519637395418760306e-01 4.258368001031717753e+00 1.204231970805812041e-01 1.198254453740554420e-01
1.370406635646284510e+00 6.385257271759521291e-01 4.279242353977951829e+00 1.217014232974659854e-01 1.210199353621375512e-01
1.398961630336770234e+00 6.256809401770755397e-01 4.300116706924185017e+00 1.226413368668935883e-01 1.221616942064821520e-01
1.427778511141868156e+00 6.134349753116579151e-01 4.320991059870419093e+00 1.238489324147815929e-01 1.232502244167414940e-01
1.456844721889907879e+00 6.017931684256622171e-01 4.341865412816653169e+00 1.248723228563914656e-01 1.242850516954966678e-01
1.486147597770482109e+00 5.907605921196520393e-01 4.362739765762887245e+00 1.256502346290781225e-01 1.252657251449197928e-01
1.515674370852791775e+00 5.803420535385430679e-01 4.383614118709121321e+00 1.268393114377928677e-01 1.261918174632405965e-01
1.545412175648924080e+00 5.705420922770214620e-01 4.404488471655354509e+00 1.276684412452459283e-01 1.270629251309313978e-01
1.575348054719642343e+00 5.613649784015376509e-01 4.425362824601588585e+00 1.282522527027213088e-01 1.278786685865299644e-01
1.605468964320231340e+00 5.528147105897429636e-01 4.446237177547822661e+00 1.292188340352763420e-01 1.286386923920228020e-01
1.635761780083958561e+00 5.448950143881736707e-01 4.467111530494056737e+00 1.301302808822223378e-01 1.293426653877178534e-01
1.666213302740658486e+00 5.376093405889448285e-01 4.487985883440290813e+00 1.305252882729416863e-01 1.299902808365382134e-01
1.696810263867954083e+00 5.309608637261632458e-01 4.508860236386524001e+00 1.308801878187106915e-01 1.305812565576743578e-01
1.727539331672616862e+00 5.249524806927081677e-01 4.529734589332758077e+00 1.314901963085814141e-01 1.311153350495370129e-01
1.758387116799523975e+00 5.195868094779914070e-01 4.550608942278992153e+00 1.321536668693756300e-01 1.315922836019562947e-01
1.789340178165711226e+00 5.148661880272384916e-01 4.571483295225226229e+00 1.326336177301856156e-01 1.320118943975787662e-01
1.820385028816958295e+00 5.107926732227929811e-01 4.592357648171460305e+00 1.329353420934791530e-01 1.323739846024183653e-01
1.851508141804359742e+00 5.073680399878857106e-01 4.613232001117693493e+00 1.331492652813078548e-01 1.326783964455212350e-01
1.882695956078332289e+00 5.045937805132602039e-01 4.634106354063928457e+00 1.333239698712484211e-01 1.329249972877101782e-01
1.913934882397458237e+00 5.024711036069919867e-01 4.654980707010161645e+00 1.334784889821511999e-01 1.331136796793784549e-01
1.945211309249646581e+00 5.010009341677820194e-01 4.675855059956395721e+00 1.336082195539876893e-01 1.332443614073082483e-01
1.976511608782963725e+00 5.001839127819586173e-01 4.696729412902629797e+00 1.336924700796984222e-01 1.333169855304925377e-01
2.007822142743605376e+00 5.000203954443585008e-01 4.717603765848862984e+00 1.337103877822186926e-01 1.333315204049458635e-01
2.039129268418399032e+00 5.005104534032119856e-01 4.738478118795097949e+00 1.336567860044919342e-01 1.332879596974922420e-01
2.070419344579230270e+00 5.016538731290985931e-01 4.759352471741330248e+00 1.335461390563878192e-01 1.331863223885245417e-01
2.101678737426857069e+00 5.034501564079865155e-01 4.780226824687565212e+00 1.334013259605213997e-01 1.330266527637345153e-01
2.132893826531449655e+00 5.058985205583159672e-01 4.801101177633799288e+00 1.332363867475850616e-01 1.328090203948163184e-01
2.164051010767330308e+00 5.089978987720316095e-01 4.821975530580033364e+00 1.330444815603525344e-01 1.325335201091527304e-01
2.195136714239292797e+00 5.127469405794142787e-01 4.842849883526267440e+00 1.327934168512040214e-01 1.322002719484964839e-01
2.226137392197926168e+00 5.171440124375121794e-01 4.863724236472500628e+00 1.324092767074643295e-01 1.318094211166655483e-01
2.257039536941378710e+00 5.221871984419130808e-01 4.884598589418734704e+00 1.318187564917331911e-01 1.313611379162743509e-01
2.287829683700961070e+00 5.278743011615466552e-01 4.905472942364968780e+00 1.311406176800104240e-01 1.308556176745291622e-01
2.318494416508058542e+00 5.342028425961553584e-01 4.926347295311202856e+00 1.306538080015321179e-01 1.302930806581194811e-01
2.349020374039775927e+00 5.411700652560165192e-01 4.947221648257436932e+00 1.303396648893370979e-01 1.296737719772429465e-01
2.379394255440763661e+00 5.487729333634421280e-01 4.968096001203670120e+00 1.296993658292830975e-01 1.289979614788051288e-01
2.409602826118713903e+00 5.570081341755378501e-01 4.988970354149904196e+00 1.286748086635807198e-01 1.282659436288410559e-01
2.439632923510964169e+00 5.658720794276395072e-01 5.009844707096138272e+00 1.279380441506583754e-01 1.274780373842097914e-01
2.469471462819729624e+00 5.753609068968017493e-01 5.030719060042372348e+00 1.274002864848556293e-01 1.266345860536176038e-01
2.499105442713448699e+00 5.854704820846572400e-01 5.051593412988605536e+00 1.263234248381879810e-01 1.257359571480304306e-01
2.528521950991758249e+00 5.961964000189108326e-01 5.072467765934839612e+00 1.253119573322024338e-01 1.247825422205412343e-01
2.557708170211635768e+00 6.075339871726890273e-01 5.093342118881073688e+00 1.245202183624820741e-01 1.237747566957609485e-01
2.586651383272247529e+00 6.194783035008979422e-01 5.114216471827307764e+00 1.232648808796273782e-01 1.227130396888090336e-01
2.615338978956080584e+00 6.320241445927169410e-01 5.135090824773541840e+00 1.221874654925669268e-01 1.215978538139806941e-01
2.643758457423940555e+00 6.451660439392772339e-01 5.155965177719775916e+00 1.208922154024320433e-01 1.204296849831753280e-01
2.671897435661410913e+00 6.588982753155449013e-01 5.176839530666009104e+00 1.195147146615692796e-01 1.192090421941737616e-01
2.699743652874422750e+00 6.732148552753691728e-01 5.197713883612243180e+00 1.183354337238677750e-01 1.179364573088560464e-01
2.727284975831552494e+00 6.881095457586032804e-01 5.218588236558477256e+00 1.170628788111059554e-01 1.166124848214574600e-01
2.754509404150754293e+00 7.035758568091713405e-01 5.239462589504711332e+00 1.158661682264349319e-01 1.152377016169625207e-01
2.781405075528196491e+00 7.196070494028898867e-01 5.260336942450945408e+00 1.144301859420692874e-01 1.138127067197430980e-01
2.807960270906939115e+00 7.361961383838133699e-01 5.281211295397178596e+00 1.128381289760896078e-01 1.123381210325499063e-01
2.834163419583197729e+00 7.533358955078290897e-01 5.302085648343413560e+00 1.110131451404636205e-01 1.108145870659707211e-01
2.860003104247950567e+00 7.710188525921608527e-01 5.322960001289646748e+00 1.092619279079502792e-01 1.092427686584745705e-01
2.885468065961737327e+00 7.892373047694354327e-01 5.343834354235880824e+00 1.077980132960059262e-01 1.076233506871612650e-01
2.910547209060421636e+00 8.079833138448621055e-01 5.364708707182114900e+00 1.063200776590432356e-01 1.059570387693455629e-01
2.935229605989831292e+00 8.272487117550861857e-01 5.385583060128348087e+00 1.044814200669434701e-01 1.042445589551034280e-01
2.959504502067144216e+00 8.470251041272052195e-01 5.406457413074583052e+00 1.025139628774595635e-01 1.024866574109150608e-01
2.983361320166939556e+00 8.673038739363791993e-01 5.427331766020816239e+00 1.005730943872304856e-01 1.006841000945440517e-01
3.006789665329905770e+00 8.880761852604754925e-01 5.448206118967050315e+00 9.873948765188979293e-02 9.883767242129104513e-02
3.029779329292150436e+00 9.093329871300733780e-01 5.469080471913284391e+00 9.701470164792284911e-02 9.694817892177123864e-02
3.052320294933177358e+00 9.310650174721799566e-01 5.489954824859517579e+00 9.489981891345061760e-02 9.501644289136175481e-02
3.074402740640577392e+00 9.532628071459308128e-01 5.510829177805752543e+00 9.258664696485659207e-02 9.304330603147280276e-02
3.096017044589519429e+00 9.759166840685005173e-01 5.531703530751985731e+00 9.078308670668591707e-02 9.102962808279993490e-02
3.117153788935211445e+00 9.990167774294613778e-01 5.552577883698219807e+00 8.884234018526364351e-02 8.897628645071452291e-02
3.137803763916460653e+00 1.022553021991711830e+00 5.573452236644453883e+00 8.649283962861260833e-02 8.688417582295893116e-02
3.157957971868577740e+00 1.046515162477131833e+00 5.594326589590687071e+00 8.405952702369345886e-02 8.475420777981049203e-02
3.177607631143870126e+00 1.070892758035046466e+00 5.615200942536922035e+00 8.203352086683295130e-02 8.258731039688473052e-02
3.196744179937997199e+00 1.095675186791531974e+00 5.636075295483156111e+00 8.002938611388246692e-02 8.038442784075269798e-02
3.215359280020549715e+00 1.120851650477616479e+00 5.656949648429389299e+00 7.768689519734164883e-02 7.814651995754517966e-02
3.233444820368207573e+00 1.146411179134332770e+00 5.677824001375623375e+00 7.520099945131107633e-02 7.587456185472594983e-02
3.250992920698891897e+00 1.172342635892571927e+00 5.698698354321856563e+00 7.268217639038525302e-02 7.356954347621580403e-02
3.267995934905390421e+00 1.198634721825680538e+00 5.719572707268091527e+00 7.041523263923439580e-02 7.123246917105061082e-02
3.284446454386932945e+00 1.225275980872648773e+00 5.740447060214325603e+00 6.815034698191389795e-02 6.886435725576454947e-02
3.300337311277293129e+00 1.252254804829787238e+00 5.761321413160558791e+00 6.577957753738086777e-02 6.646623957068556465e-02
3.315661581567992400e+00 1.279559438408685024e+00 5.782195766106792867e+00 6.328887193690770074e-02 6.403916103033910345e-02
3.330412588125240880e+00 1.307177984358249390e+00 5.803070119053026055e+00 6.081225740728429113e-02 6.158417916815560333e-02
3.344583903599326113e+00 1.335098408648619728e+00 5.823944471999261019e+00 5.819343393084325938e-02 5.910236367567824056e-02
3.358169353225147091e+00 1.363308545714656095e+00 5.844818824945495095e+00 5.576951815888774033e-02 5.659479593647501194e-02
3.371163017512704752e+00 1.391796103756763214e+00 5.865693177891728283e+00 5.309340488923506435e-02 5.406256855495436553e-02
3.383559234826361006e+00 1.420548670096707156e+00 5.886567530837962359e+00 5.066061321121754363e-02 5.150678488029267893e-02
3.395352603851735651e+00 1.449553716586094554e+00 5.907441883784195547e+00 4.813722156134148805e-02 4.892855852568047531e-02
3.406537985949189107e+00 1.478798605065183125e+00 5.928316236730430511e+00 4.538846240321844916e-02 4.632901288309482918e-02
3.417110507392838059e+00 1.508270592869602300e+00 5.949190589676664587e+00 4.296617448882622536e-02 4.370928063381310930e-02
3.427065561494155421e+00 1.537956838382634750e+00 5.970064942622897775e+00 4.037775544620420681e-02 4.107050325487689169e-02
3.436398810609205601e+00 1.567844406630598542e+00 5.990939295569131851e+00 3.758685405179183758e-02 3.841383052172456930e-02
3.445106188028655314e+00 1.597920274918905648e+00 6.011813648515366815e+00 3.502144984018658314e-02 3.574042000720836776e-02
3.453183899749731722e+00 1.628171338506346322e+00 6.032688001461600003e+00 3.244539559376054261e-02 3.305143657721364842e-02
3.460628426129356505e+00 1.658584416315133314e+00 6.053562354407834079e+00 2.978144905621259164e-02 3.034805188309924392e-02
3.467436523417735117e+00 1.689146256674185276e+00 6.074436707354067266e+00 2.712256992589568566e-02 2.763144385118353197e-02
3.473605225171729316e+00 1.719843543093191762e+00 6.095311060300301342e+00 2.447374831046975410e-02 2.490279616949405209e-02
3.479131843547409009e+00 1.750662900064906102e+00 6.116185413246536307e+00 2.167560270052586863e-02 2.216329777200833420e-02
3.484013970471201649e+00 1.781590898893155028e+00 6.137059766192769494e+00 1.880899476400749865e-02 1.941414232060842751e-02
3.488249478689148919e+00 1.812614063544040865e+00 6.157934119139003570e+00 1.606376130741836786e-02 1.665652768497413727e-02
3.491836522693798184e+00 1.843718876517741467e+00 6.178808472085236758e+00 1.345138861596972824e-02 1.389165542064518984e-02
3.494773539528332140e+00 1.874891784738405454e+00 6.199682825031470834e+00 1.087558477621685532e-02 1.112073024547506790e-02
3.497059249467585396e+00 1.906119205459527288e+00 6.220557177977705798e+00 8.258051955102410982e-03 8.344959514708679207e-03
3.498692656575647764e+00 1.937387532182259342e+00 6.241431530923938986e+00 5.566520107765236119e-03 5.565552694910277411e-03
3.499673049139819803e+00 1.968683140584084557e+00 6.262305883870173062e+00 2.807024568730658899e-03 2.783720836970268644e-03


==> figures/data/2D_double_cylinder/double_cylinder_new_method_outer_x_forcing_dsdx_1_ddf_Yang3_dx_0.0625.txt <==
3.500000000000000000e+00 2.000000000000000000e+00 0.000000000000000000e+00 7.889060503620128035e-06 -0.000000000000000000e+00
3.498684247271534264e+00 2.062813429934643228e+00 4.188786824544266096e-02 -5.595795284280688162e-03 -5.583415994190515062e-03
3.494739297359794161e+00 2.125516663946859008e+00 8.377573649088550234e-02 -1.109697572690301545e-02 -1.115703679527634343e-02
3.488172071036259592e+00 2.187999699434999723e+00 1.256636047363280384e-01 -1.649436911107307960e-02 -1.671108439422220454e-02
3.478994089428868453e+00 2.250152920099830922e+00 1.675514729817707549e-01 -2.190949035124532818e-02 -2.223581511998497587e-02
3.467221453810076515e+00 2.311867288248455665e+00 2.094393412272136101e-01 -2.742418906618859439e-02 -2.772153673319604356e-02
3.452874817349799397e+00 2.373034536083170831e+00 2.513272094726564099e-01 -3.286659200045155549e-02 -3.315862542961516002e-02
3.435979348882793438e+00 2.433547355639667842e+00 2.932150777180988488e-01 -3.816492459185284042e-02 -3.853754272352603871e-02
3.416564688754036627e+00 2.493299587041362564e+00 3.351029459635415653e-01 -4.358861195055783316e-02 -4.384885218145445629e-02
3.394664896819578281e+00 2.552186404739590131e+00 3.769908142089845038e-01 -4.876285083004434917e-02 -4.908323597685243511e-02
3.370318392694072962e+00 2.610104501412940259e+00 4.188786824544270537e-01 -5.371252996232379201e-02 -5.423151123670578305e-02
3.343567888349828987e+00 2.666952269203112902e+00 4.607665506998697702e-01 -5.884065368427383175e-02 -5.928464615138780147e-02
3.314460313185618290e+00 2.722629977969338366e+00 5.026544189453123757e-01 -6.358980180635186163e-02 -6.423377581949674120e-02
3.283046731696695808e+00 2.777039950248651579e+00 5.445422871907551476e-01 -6.845933178604349245e-02 -6.907021779988012367e-02
3.249382253890468419e+00 2.830086732615076706e+00 5.864301554361980306e-01 -7.331420381450974577e-02 -7.378548734356234207e-02
3.213525938604970378e+00 2.881677263137099043e+00 6.283180236816404696e-01 -7.812165432996838466e-02 -7.837131227885324458e-02
3.175540689899761126e+00 2.931721034639657386e+00 6.702058919270834636e-01 -8.252075677142775567e-02 -8.281964752352506676e-02
3.135493146701008538e+00 2.980130253484220226e+00 7.120937601725257915e-01 -8.668038775527549256e-02 -8.712268919859735006e-02
3.093453565894354274e+00 3.026819993588419244e+00 7.539816284179687855e-01 -9.080116518428753281e-02 -9.127288831897056864e-02
3.049495699070665644e+00 3.071708345415008257e+00 7.958694966634113355e-01 -9.523797687471631523e-02 -9.526296403688962189e-02
3.003696663140890344e+00 3.114716559668798901e+00 8.377573649088541075e-01 -9.926951779872227044e-02 -9.908591641500430480e-02
2.956136805047008487e+00 3.155769185449456060e+00 8.796452331542971015e-01 -1.027294782648431465e-01 -1.027350387066182785e-01
2.906899560806424532e+00 3.194794202617804224e+00 9.215331013997396514e-01 -1.061643827132227463e-01 -1.062039291215825521e-01
2.856071309137073300e+00 3.231723148143419877e+00 9.634209696451823124e-01 -1.097557230816670892e-01 -1.094865020571928610e-01
2.803741219920044436e+00 3.266491236211857441e+00 1.005308837890625195e+00 -1.131710469237162953e-01 -1.125769987743872880e-01
2.750001097765562452e+00 3.299037471880796435e+00 1.047196706136067634e+00 -1.163322422833539121e-01 -1.154699975005152313e-01
2.694945220956763698e+00 3.329304758085727567e+00 1.089084574381510517e+00 -1.190318694480478473e-01 -1.181604229409535384e-01
2.638670176053821592e+00 3.357239995807440369e+00 1.130972442626952956e+00 -1.216421846695358577e-01 -1.206435551828835551e-01
2.581274688448568888e+00 3.382794177225598276e+00 1.172860310872395839e+00 -1.237525567882213906e-01 -1.229150379756087097e-01
2.522859449166897416e+00 3.405922471694968312e+00 1.214748179117838500e+00 -1.261240016186133406e-01 -1.249708863728860309e-01
2.463526938222765583e+00 3.426584304393479830e+00 1.256636047363281161e+00 -1.279399903788599191e-01 -1.268074937238648503e-01
2.403381244833721730e+00 3.444743427504135536e+00 1.298523915608724044e+00 -1.294059999174700937e-01 -1.284216380003675717e-01
2.342527884813342176e+00 3.460367983805896053e+00 1.340411783854166705e+00 -1.310823871687219477e-01 -1.298104874494129535e-01
2.281073615460937898e+00 3.473430562561981461e+00 1.382299652099609366e+00 -1.324904616167238147e-01 -1.309716055610649632e-01
2.219126248273276758e+00 3.483908247607539366e+00 1.424187520345052249e+00 -1.333383300600919641e-01 -1.319029553428923696e-01
2.156794459806890885e+00 3.491782657552320757e+00 1.466075388590494466e+00 -1.338883142877746457e-01 -1.326029028935396259e-01
2.094187601022771794e+00 3.497039978027832952e+00 1.507963256835937571e+00 -1.342852731220143814e-01 -1.330702202691406988e-01
2.031415505447942138e+00 3.499670985922395783e+00 1.549851125081380232e+00 -1.345111047871888621e-01 -1.333040876375462536e-01
1.968588296490433542e+00 3.499671065561587469e+00 1.591738993326822893e+00 -1.345086508601155695e-01 -1.333040947165855250e-01
1.905816194245722794e+00 3.497040216805694435e+00 1.633626861572265554e+00 -1.342778611564864055e-01 -1.330702414938394751e-01
1.843209322133543271e+00 3.491783055049955120e+00 1.675514729817708215e+00 -1.338758637839483900e-01 -1.326029382266626366e-01
1.780877513704298254e+00 3.483908803127601317e+00 1.717402598063150876e+00 -1.333210299677769495e-01 -1.319030047224534208e-01
1.718930119954001912e+00 3.473431275129901685e+00 1.759290466308593759e+00 -1.324693031831718493e-01 -1.309716689004356838e-01
1.657475817485785763e+00 3.460368852171590515e+00 1.801178334554036420e+00 -1.310591534787383383e-01 -1.298105646374747013e-01
1.596622417854514531e+00 3.444744450144198389e+00 1.843066202799479081e+00 -1.293810831627412450e-01 -1.284217289017065000e-01
1.536476678428989384e+00 3.426585479513855503e+00 1.884954071044921742e+00 -1.279126319656935240e-01 -1.268075981790093565e-01
1.477144115103550481e+00 3.405923797234100103e+00 1.926841939290364403e+00 -1.260957535678318420e-01 -1.249710041985866438e-01
1.418728817187640434e+00 3.382795650858043679e+00 1.968729807535807064e+00 -1.237254399541975053e-01 -1.229151689651594159e-01
1.361333264798082032e+00 3.357241614947951369e+00 2.010617675781249947e+00 -1.216153122192595026e-01 -1.206436991064845365e-01
1.305058149074419971e+00 3.329306519893786120e+00 2.052505544026692608e+00 -1.190065614303602581e-01 -1.181605795461142944e-01
1.250002195532731619e+00 3.299039373265597597e+00 2.094393412272135269e+00 -1.163085009901755340e-01 -1.154701665124975435e-01
1.196261990867804492e+00 3.266493273837731248e+00 2.136281280517577930e+00 -1.131493103957074836e-01 -1.125771798966872100e-01
1.143931813507527151e+00 3.231725318435684891e+00 2.178169148763020591e+00 -1.097362907464781295e-01 -1.094866949720608440e-01
1.093103468216756635e+00 3.194796501769035402e+00 2.220057017008463252e+00 -1.061475484424442284e-01 -1.062041334905809015e-01
1.043866125040825654e+00 3.155771609426167856e+00 2.261944885253905912e+00 -1.027152670136487755e-01 -1.027352541712148876e-01
9.963061628712355233e-01 3.114719104218519163e+00 2.303832753499349018e+00 -9.925808803757861509e-02 -9.908614259720166517e-02
9.505070179079742054e-01 3.071711006073739370e+00 2.345720621744791679e+00 -9.522932006579708231e-02 -9.526320053988794612e-02
9.065490372843036937e-01 3.026822765688469197e+00 2.387608489990234339e+00 -9.079523665836022883e-02 -9.127313472786391380e-02
8.645093381108153174e-01 2.980133132162392062e+00 2.429496358235677000e+00 -8.667713223417160273e-02 -8.712294508110150770e-02
8.244616721860306141e-01 2.931724014845778825e+00 2.471384226481119661e+00 -8.251974788902943780e-02 -8.281991243073585918e-02
7.864762966108955755e-01 2.881680339642884725e+00 2.513272094726562322e+00 -7.812245667404531246e-02 -7.837158574603418637e-02
7.506198505341491467e-01 2.830089900023297744e+00 2.555159962972005427e+00 -7.331659741652882256e-02 -7.378576889095977975e-02
7.169552382448038941e-01 2.777043203002607985e+00 2.597047831217448088e+00 -6.846272963774789611e-02 -6.907050693356513171e-02
6.855415188168224594e-01 2.722633310362602810e+00 2.638935699462890749e+00 -6.359430944044942857e-02 -6.423407203223135964e-02
6.564338024996030363e-01 2.666955675389544922e+00 2.680823567708333410e+00 -5.884530833963847601e-02 -5.928494892351510864e-02
6.296831540360305901e-01 2.610107975416941173e+00 2.722711435953776071e+00 -5.371749027538334081e-02 -5.423182003706144422e-02
6.053365030777109190e-01 2.552189940466586204e+00 2.764599304199218732e+00 -4.876775764529565904e-02 -4.908355026369654733e-02
5.834365618545470644e-01 2.493303178288497790e+00 2.806487172444661393e+00 -4.359239590031377398e-02 -4.384917140342201036e-02
5.640217502430957541e-01 2.433550996106684128e+00 2.848375040690104054e+00 -3.816829855716728781e-02 -3.853786632059412465e-02
5.471261283651578378e-01 2.373038219383461822e+00 2.890262908935546715e+00 -3.286925056105140242e-02 -3.315895283408548666e-02
5.327793368348463510e-01 2.311871007920272003e+00 2.932150777180989376e+00 -2.742556804957513653e-02 -2.772186737069083987e-02
5.210065447589621312e-01 2.250156669617614291e+00 2.974038645426432481e+00 -2.190978416782062357e-02 -2.223614841045459811e-02
5.118284055818997924e-01 2.188003472220832801e+00 3.015926513671875142e+00 -1.649392935608322980e-02 -1.671141975296291937e-02
5.052610208525449842e-01 2.125520453382004238e+00 3.057814381917317803e+00 -1.109677836946839496e-02 -1.115737363395591548e-02
5.013159119767329752e-01 2.062817229371154415e+00 3.099702250162760464e+00 -5.599180032172196807e-03 -5.583753721880394330e-03
5.000000000048203663e-01 2.000003802772384986e+00 3.141590118408203125e+00 1.505371887326199378e-06 -3.380242120147661513e-07
5.013155934898305688e-01 1.937190369502271636e+00 3.183477986653645786e+00 5.601984147527710491e-03 5.583078266464737427e-03
5.052603844374734532e-01 1.874487125489093353e+00 3.225365854899088003e+00 1.109901089685920092e-02 1.115669995652503708e-02
5.118274523551458177e-01 1.812004073352041944e+00 3.267253723144530664e+00 1.649536552541842546e-02 1.671074903537404788e-02
5.210052763928066932e-01 1.749850829419560494e+00 3.309141591389973325e+00 2.191028900432593837e-02 2.223548182937239159e-02
5.327777555544306320e-01 1.688136431425365291e+00 3.351029459635415986e+00 2.742484610106016643e-02 2.772120609552307727e-02
5.471242369445807885e-01 1.626969147219518241e+00 3.392917327880858647e+00 3.286700251017641433e-02 3.315829802493171219e-02
5.640195520005466534e-01 1.566456284830134660e+00 3.434805196126301752e+00 3.816488929851028639e-02 3.853721912621023427e-02
5.834340606464838430e-01 1.506704004208943015e+00 3.476693064371744413e+00 4.358791764201860874e-02 4.384853295920504435e-02
6.053337032920957927e-01 1.447817130990955325e+00 3.518580932617187074e+00 4.876138415659253544e-02 4.908292168969285302e-02
6.296800605846305521e-01 1.389898972594982185e+00 3.560468800862629735e+00 5.371014480395804036e-02 5.423120243600158125e-02
6.564304208093743043e-01 1.333051136987606133e+00 3.602356669108072396e+00 5.883730711447734962e-02 5.928434337887944494e-02
6.855378548203892031e-01 1.277373354428570806e+00 3.644244537353515057e+00 6.358558175733790285e-02 6.423347960634924469e-02
7.169512983700505604e-01 1.222963302510299055e+00 3.686132405598957718e+00 6.845425293940225753e-02 6.906992866575119294e-02
7.506156416929437025e-01 1.169916434798480509e+00 3.728020273844400378e+00 7.330822485523441623e-02 7.378520579569060323e-02
7.864718261869632077e-01 1.118325813374352995e+00 3.769908142089843039e+00 7.811465488520578926e-02 7.837103881116859461e-02
8.244569480220019786e-01 1.068281945572452818e+00 3.811796010335285700e+00 8.251277771005363637e-02 8.281938261578195015e-02
8.645043684944656581e-01 1.019872625200250793e+00 3.853683878580728805e+00 8.667154069107506353e-02 8.712243331553323755e-02
9.065438309340151379e-01 9.731827785182309842e-01 3.895571746826171022e+00 9.079152034963626494e-02 9.127264190949055389e-02
9.505015839574392222e-01 9.282943152506112350e-01 3.937459615071614127e+00 9.522739664410662108e-02 9.526272753327898191e-02
9.963005108534345178e-01 8.852859848880862970e-01 3.979347483317056344e+00 9.925818668538526068e-02 9.908569023217007887e-02
1.043860264871302457e+00 8.442332385346842383e-01 4.021235351562499005e+00 1.027175939714962960e-01 1.027348232413613782e-01
1.093097410176223194e+00 8.052080965411062552e-01 4.063123219807942554e+00 1.061521405094590920e-01 1.062037247519016375e-01
1.143925568223828293e+00 7.682790221567610267e-01 4.105011088053385215e+00 1.097433317683798315e-01 1.094863091416212186e-01
1.196255569297271837e+00 7.335108014221567441e-01 4.146898956298826988e+00 1.131585467782280779e-01 1.125768176513638197e-01
1.249995608940964065e+00 7.009644295123538260e-01 4.188786824544270537e+00 1.163197072451290365e-01 1.154698284877907488e-01
1.305051409016518615e+00 6.706970037308747079e-01 4.230674692789712310e+00 1.190192705780701576e-01 1.181602663350333343e-01
1.361326383098379944e+00 6.427616233417938751e-01 4.272562561035154971e+00 1.216296521212003878e-01 1.206434112585071938e-01
1.418721805918957468e+00 6.172072964157346853e-01 4.314450429280598520e+00 1.237401503942676811e-01 1.229149069852679965e-01
1.477136986566014887e+00 5.940788538531998064e-01 4.356338297526041181e+00 1.261117811591951632e-01 1.249707685463822132e-01
1.536469445128457956e+00 5.734168707360651762e-01 4.398226165771483842e+00 1.279284115782692577e-01 1.268073892679052739e-01
1.596615092480633713e+00 5.552575951452133340e-01 4.440114034016926503e+00 1.293952631227927308e-01 1.284215470982032203e-01
1.657468412889730125e+00 5.396328845691849008e-01 4.482001902262369164e+00 1.310728027800492079e-01 1.298104102605168730e-01
1.718922649125927959e+00 5.265701500154091885e-01 4.523889770507811825e+00 1.324825070824403317e-01 1.309715422208524993e-01
1.780869989750556881e+00 5.160923079220598453e-01 4.565777638753255374e+00 1.333322713301408058e-01 1.319029059624835520e-01
1.843201758253683709e+00 5.082177399549008268e-01 4.607665506998698035e+00 1.338842212727840431e-01 1.326028675595643525e-01
1.905808603709338911e+00 5.029602607596497243e-01 4.649553375244140696e+00 1.342831797328030152e-01 1.330701990435866622e-01
1.968580692613884020e+00 5.003290937264346372e-01 4.691441243489583357e+00 1.345110345965155052e-01 1.333040805576502230e-01
2.031407901570988717e+00 5.003288548088593579e-01 4.733329111735026018e+00 1.345106106869870255e-01 1.333041017947680096e-01
2.094180010485177323e+00 5.029595444260659409e-01 4.775216979980468679e+00 1.342818365226378652e-01 1.330702627176829911e-01
2.156786895925015379e+00 5.082165474619988466e-01 4.817104848225911340e+00 1.338818248624650820e-01 1.326029735589334124e-01
2.219118724316718527e+00 5.160906413618741029e-01 4.858992716471354001e+00 1.333289377515624041e-01 1.319030541011667057e-01
2.281066144629251724e+00 5.265680123116478484e-01 4.900880584716796662e+00 1.324790820882188747e-01 1.309717322389646055e-01
2.342520480212884504e+00 5.396302794721006268e-01 4.942768452962239323e+00 1.310705305804711895e-01 1.298106418247021443e-01
2.403373919454656615e+00 5.552545272250242192e-01 4.984656321207681984e+00 1.293935756044036212e-01 1.284218198022200330e-01
2.463519704916276254e+00 5.734133453749372666e-01 5.026544189453124645e+00 1.279259271091424399e-01 1.268077026333388757e-01
2.522852320622641198e+00 5.940748772358043217e-01 5.068432057698567306e+00 1.261096450680432024e-01 1.249711220234840381e-01
2.581267677172415453e+00 6.172028755183989190e-01 5.110319925944010855e+00 1.237394669836891642e-01 1.229152999539200597e-01
2.638663294345910515e+00 6.427567659202610972e-01 5.152207794189452628e+00 1.216294079207170115e-01 1.206438430293100966e-01
2.694938480889930599e+00 6.706917183066991583e-01 5.194095662434896177e+00 1.190206629337431238e-01 1.181607361505156023e-01
2.749994511164154609e+00 7.009587253579506738e-01 5.235983530680337950e+00 1.163224695272573883e-01 1.154703355237376855e-01
2.803734798339181378e+00 7.335046885445348774e-01 5.277871398925781499e+00 1.131631646860972729e-01 1.125773610182635442e-01
2.856065063842371021e+00 7.682725112799677625e-01 5.319759267171224160e+00 1.097499426529096184e-01 1.094868878862250705e-01
2.906893502754234415e+00 8.052011990874130554e-01 5.361647135416666821e+00 1.061609556024030593e-01 1.062043378588965886e-01
2.956130944865195787e+00 8.442259666045492938e-01 5.403535003662109482e+00 1.027282078757237177e-01 1.027354696351511498e-01
3.003691011110187770e+00 8.852783512389252873e-01 5.445422871907552143e+00 9.927035046239525429e-02 9.908636877876217386e-02
3.049490265106640674e+00 9.282863332744172302e-01 5.487310740152994804e+00 9.524069400843489241e-02 9.526343704227399622e-02
3.093448359530010627e+00 9.731744622180802384e-01 5.529198608398437464e+00 9.080553268109939347e-02 9.127338113617063098e-02
3.135488177070063109e+00 1.019863989165735951e+00 5.571086476643880125e+00 8.668647862919680314e-02 8.712320096304568273e-02
3.175535965720622134e+00 1.068273004954088279e+00 5.612974344889322786e+00 8.252807984701902855e-02 8.282017733741434129e-02
3.213521468165439376e+00 1.118316583856996616e+00 5.654862213134765447e+00 7.812967733826112204e-02 7.837185921271140610e-02
3.249378045033202600e+00 1.169906932573815395e+00 5.696750081380208108e+00 7.332269377397000742e-02 7.378605043788306894e-02
3.283042791805449667e+00 1.222953544248429392e+00 5.738637949625650769e+00 6.846785202460013708e-02 6.907079606680625872e-02
3.314456649172288216e+00 1.277363357248776143e+00 5.780525817871093430e+00 6.359852051136173634e-02 6.423436824455321104e-02
3.343564506642329182e+00 1.333040918428308519e+00 5.822413686116536091e+00 5.884861468208491680e-02 5.928525169526144278e-02
3.370315299225058236e+00 1.389888550582978111e+00 5.864301554361978752e+00 5.371983366829663487e-02 5.423212883706859944e-02
3.394662097016036384e+00 1.447806523809967105e+00 5.906189422607422301e+00 4.876920385850390394e-02 4.908386455022514111e-02
3.416562187527765193e+00 1.506693230467538447e+00 5.948077290852864962e+00 4.359311228842091546e-02 4.384949062510767881e-02
3.435977150621785992e+00 1.566445363429087356e+00 5.989965159098307623e+00 3.816842421368762950e-02 3.853818991741445044e-02
3.452872925910547508e+00 1.626958097318645491e+00 6.031853027343750284e+00 3.286902861029934730e-02 3.315928023834261579e-02
3.467219872510801437e+00 1.688125272409916944e+00 6.073740895589192945e+00 2.742526514763761122e-02 2.772219800800737252e-02
3.478992821043701333e+00 1.749839580866209943e+00 6.115628763834635606e+00 2.190966248224926124e-02 2.223648170078132771e-02
3.488171117790376030e+00 1.811992754994542265e+00 6.157516632080078267e+00 1.649433147016125117e-02 1.671175511159624441e-02
3.494738660925508889e+00 1.874475757183657443e+00 6.199404500325520928e+00 1.109865944957231371e-02 1.115771047256378969e-02
3.498683928765367490e+00 1.937178971192738075e+00 6.241292368570963589e+00 5.605669664703230581e-03 5.584091449534393445e-03


==> figures/data/2D_double_cylinder/double_cylinder_new_method_outer_x_forcing_dsdx_1_ddf_Yang3_dx_0.125.txt <==
3.500000000000000000e+00 2.000000000000000000e+00 0.000000000000000000e+00 -7.083509663014175977e-07 -0.000000000000000000e+00
3.494739297359794161e+00 2.125516663946859008e+00 8.377573649088550234e-02 -1.166113442015435583e-02 -1.115703679527634343e-02
3.478994089428868453e+00 2.250152920099830922e+00 1.675514729817707549e-01 -2.313992419884598750e-02 -2.223581511998497587e-02
3.452874817349799397e+00 2.373034536083170831e+00 2.513272094726564099e-01 -3.439720281319517958e-02 -3.315862542961516002e-02
3.416564688754036627e+00 2.493299587041362564e+00 3.351029459635415653e-01 -4.522155203342259622e-02 -4.384885218145445629e-02
3.370318392694072962e+00 2.610104501412940259e+00 4.188786824544270537e-01 -5.536544039051193022e-02 -5.423151123670578305e-02
3.314460313185618290e+00 2.722629977969338366e+00 5.026544189453123757e-01 -6.517489497747806781e-02 -6.423377581949674120e-02
3.249382253890468419e+00 2.830086732615076706e+00 5.864301554361980306e-01 -7.409942424817800299e-02 -7.378548734356234207e-02
3.175540689899761126e+00 2.931721034639657386e+00 6.702058919270834636e-01 -8.294658373284320707e-02 -8.281964752352506676e-02
3.093453565894354274e+00 3.026819993588419244e+00 7.539816284179687855e-01 -9.152358728138179633e-02 -9.127288831897056864e-02
3.003696663140890344e+00 3.114716559668798901e+00 8.377573649088541075e-01 -9.944397260482470968e-02 -9.908591641500430480e-02
2.906899560806424532e+00 3.194794202617804224e+00 9.215331013997396514e-01 -1.067229718645834047e-01 -1.062039291215825521e-01
2.803741219920044436e+00 3.266491236211857441e+00 1.005308837890625195e+00 -1.133486926025204788e-01 -1.125769987743872880e-01
2.694945220956763698e+00 3.329304758085727567e+00 1.089084574381510517e+00 -1.196986528117832543e-01 -1.181604229409535384e-01
2.581274688448568888e+00 3.382794177225598276e+00 1.172860310872395839e+00 -1.250864251569868135e-01 -1.229150379756087097e-01
2.463526938222765583e+00 3.426584304393479830e+00 1.256636047363281161e+00 -1.299697620275304111e-01 -1.268074937238648503e-01
2.342527884813342176e+00 3.460367983805896053e+00 1.340411783854166705e+00 -1.339796879583180222e-01 -1.298104874494129535e-01
2.219126248273276758e+00 3.483908247607539366e+00 1.424187520345052249e+00 -1.362733214876418464e-01 -1.319029553428923696e-01
2.094187601022771794e+00 3.497039978027832952e+00 1.507963256835937571e+00 -1.374701734047995283e-01 -1.330702202691406988e-01
1.968588296490433542e+00 3.499671065561587469e+00 1.591738993326822893e+00 -1.376853669760424170e-01 -1.333040947165855250e-01
1.843209322133543271e+00 3.491783055049955120e+00 1.675514729817708215e+00 -1.368868861806690762e-01 -1.326029382266626366e-01
1.718930119954001912e+00 3.473431275129901685e+00 1.759290466308593759e+00 -1.351254625758068761e-01 -1.309716689004356838e-01
1.596622417854514531e+00 3.444744450144198389e+00 1.843066202799479081e+00 -1.320257207829158563e-01 -1.284217289017065000e-01
1.477144115103550481e+00 3.405923797234100103e+00 1.926841939290364403e+00 -1.275012453391946021e-01 -1.249710041985866438e-01
1.361333264798082032e+00 3.357241614947951369e+00 2.010617675781249947e+00 -1.227881756256319484e-01 -1.206436991064845365e-01
1.250002195532731619e+00 3.299039373265597597e+00 2.094393412272135269e+00 -1.169047171606981267e-01 -1.154701665124975435e-01
1.143931813507527151e+00 3.231725318435684891e+00 2.178169148763020591e+00 -1.102381760974868591e-01 -1.094866949720608440e-01
1.043866125040825654e+00 3.155771609426167856e+00 2.261944885253905912e+00 -1.029378986526057332e-01 -1.027352541712148876e-01
9.505070179079742054e-01 3.071711006073739370e+00 2.345720621744791679e+00 -9.518755927921616899e-02 -9.526320053988794612e-02
8.645093381108153174e-01 2.980133132162392062e+00 2.429496358235677000e+00 -8.733286757768886355e-02 -8.712294508110150770e-02
7.864762966108955755e-01 2.881680339642884725e+00 2.513272094726562322e+00 -7.892693534845174330e-02 -7.837158574603418637e-02
7.169552382448038941e-01 2.777043203002607985e+00 2.597047831217448088e+00 -7.007094492158288945e-02 -6.907050693356513171e-02
6.564338024996030363e-01 2.666955675389544922e+00 2.680823567708333410e+00 -6.024339869382228790e-02 -5.928494892351510864e-02
6.053365030777109190e-01 2.552189940466586204e+00 2.764599304199218732e+00 -5.031626832845402519e-02 -4.908355026369654733e-02
5.640217502430957541e-01 2.433550996106684128e+00 2.848375040690104054e+00 -3.988578130169604524e-02 -3.853786632059412465e-02
5.327793368348463510e-01 2.311871007920272003e+00 2.932150777180989376e+00 -2.884225051600205342e-02 -2.772186737069083987e-02
5.118284055818997924e-01 2.188003472220832801e+00 3.015926513671875142e+00 -1.745322318981953891e-02 -1.671141975296291937e-02
5.013159119767329752e-01 2.062817229371154415e+00 3.099702250162760464e+00 -5.844609279928175000e-03 -5.583753721880394330e-03
5.013155934898305688e-01 1.937190369502271636e+00 3.183477986653645786e+00 5.873189442353795101e-03 5.583078266464737427e-03
5.118274523551458177e-01 1.812004073352041944e+00 3.267253723144530664e+00 1.747350599684266426e-02 1.671074903537404788e-02
5.327777555544306320e-01 1.688136431425365291e+00 3.351029459635415986e+00 2.884927314248509483e-02 2.772120609552307727e-02
5.640195520005466534e-01 1.566456284830134660e+00 3.434805196126301752e+00 3.987595565983816093e-02 3.853721912621023427e-02
6.053337032920957927e-01 1.447817130990955325e+00 3.518580932617187074e+00 5.028971149432145960e-02 4.908292168969285302e-02
6.564304208093743043e-01 1.333051136987606133e+00 3.602356669108072396e+00 6.020705544152651217e-02 5.928434337887944494e-02
7.169512983700505604e-01 1.222963302510299055e+00 3.686132405598957718e+00 7.002765861242846168e-02 6.906992866575119294e-02
7.864718261869632077e-01 1.118325813374352995e+00 3.769908142089843039e+00 7.888534451501114098e-02 7.837103881116859461e-02
8.645043684944656581e-01 1.019872625200250793e+00 3.853683878580728805e+00 8.730079038044431805e-02 8.712243331553323755e-02
9.505015839574392222e-01 9.282943152506112350e-01 3.937459615071614127e+00 9.517188123265672706e-02 9.526272753327898191e-02
1.043860264871302457e+00 8.442332385346842383e-01 4.021235351562499005e+00 1.029425988425149152e-01 1.027348232413613782e-01
1.143925568223828293e+00 7.682790221567610267e-01 4.105011088053385215e+00 1.102643845962711644e-01 1.094863091416212186e-01
1.249995608940964065e+00 7.009644295123538260e-01 4.188786824544270537e+00 1.169518031755371612e-01 1.154698284877907488e-01
1.361326383098379944e+00 6.427616233417938751e-01 4.272562561035154971e+00 1.228498303245568329e-01 1.206434112585071938e-01
1.477136986566014887e+00 5.940788538531998064e-01 4.356338297526041181e+00 1.275699647890326249e-01 1.249707685463822132e-01
1.596615092480633713e+00 5.552575951452133340e-01 4.440114034016926503e+00 1.320981221565858121e-01 1.284215470982032203e-01
1.718922649125927959e+00 5.265701500154091885e-01 4.523889770507811825e+00 1.351861618074910454e-01 1.309715422208524993e-01
1.843201758253683709e+00 5.082177399549008268e-01 4.607665506998698035e+00 1.369240499465410044e-01 1.326028675595643525e-01
1.968580692613884020e+00 5.003290937264346372e-01 4.691441243489583357e+00 1.376940499618468372e-01 1.333040805576502230e-01
2.094180010485177323e+00 5.029595444260659409e-01 4.775216979980468679e+00 1.374493790047550679e-01 1.330702627176829911e-01
2.219118724316718527e+00 5.160906413618741029e-01 4.858992716471354001e+00 1.362255399353039242e-01 1.319030541011667057e-01
2.342520480212884504e+00 5.396302794721006268e-01 4.942768452962239323e+00 1.339127346752025383e-01 1.298106418247021443e-01
2.463519704916276254e+00 5.734133453749372666e-01 5.026544189453124645e+00 1.298993457789732464e-01 1.268077026333388757e-01
2.581267677172415453e+00 6.172028755183989190e-01 5.110319925944010855e+00 1.250228895286945585e-01 1.229152999539200597e-01
2.694938480889930599e+00 6.706917183066991583e-01 5.194095662434896177e+00 1.196455914633046264e-01 1.181607361505156023e-01
2.803734798339181378e+00 7.335046885445348774e-01 5.277871398925781499e+00 1.133158964992088819e-01 1.125773610182635442e-01
2.906893502754234415e+00 8.052011990874130554e-01 5.361647135416666821e+00 1.067113086584325354e-01 1.062043378588965886e-01
3.003691011110187770e+00 8.852783512389252873e-01 5.445422871907552143e+00 9.945335405445622501e-02 9.908636877876217386e-02
3.093448359530010627e+00 9.731744622180802384e-01 5.529198608398437464e+00 9.154990858453548874e-02 9.127338113617063098e-02
3.175535965720622134e+00 1.068273004954088279e+00 5.612974344889322786e+00 8.298426857312277138e-02 8.282017733741434129e-02
3.249378045033202600e+00 1.169906932573815395e+00 5.696750081380208108e+00 7.414341356808668015e-02 7.378605043788306894e-02
3.314456649172288216e+00 1.277363357248776143e+00 5.780525817871093430e+00 6.521579060428095431e-02 6.423436824455321104e-02
3.370315299225058236e+00 1.389888550582978111e+00 5.864301554361978752e+00 5.539862820909145086e-02 5.423212883706859944e-02
3.416562187527765193e+00 1.506693230467538447e+00 5.948077290852864962e+00 4.524166277375352152e-02 4.384949062510767881e-02
3.452872925910547508e+00 1.626958097318645491e+00 6.031853027343750284e+00 3.440023796844494247e-02 3.315928023834261579e-02
3.478992821043701333e+00 1.749839580866209943e+00 6.115628763834635606e+00 2.313139756195566055e-02 2.223648170078132771e-02
3.494738660925508889e+00 1.874475757183657443e+00 6.199404500325520928e+00 1.165458815052993445e-02 1.115771047256378969e-02


==> figures/data/2D_double_cylinder/double_cylinder_new_method_outer_x_forcing_dsdx_1_ddf_Yang3_dx_0.25.txt <==
3.500000000000000000e+00 2.000000000000000000e+00 0.000000000000000000e+00 -1.194871576956930818e-04 -0.000000000000000000e+00
3.478423900260557033e+00 2.253501027884232677e+00 1.698156820761191899e-01 -2.834308751272745022e-02 -2.253342470082066173e-02
3.414316305148850095e+00 2.499709304486223083e+00 3.396313641522382132e-01 -5.236865816322507777e-02 -4.441860484321981384e-02
3.309521470486460615e+00 2.731541877362450244e+00 5.094470462283571255e-01 -7.117777125881641354e-02 -6.502594465444001826e-02
3.167054148013193959e+00 2.942329356225942050e+00 6.792627283044762043e-01 -8.553367483668640470e-02 -8.376260944230594363e-02
2.991012856608109338e+00 3.126007778852986085e+00 8.490784103805953942e-01 -1.011343392083968312e-01 -1.000895803424876190e-01
2.786461975553362169e+00 3.277293059954802246e+00 1.018894092456714473e+00 -1.163177885642233400e-01 -1.135371608848712993e-01
2.559286051797523776e+00 3.391833004445841127e+00 1.188709774532833663e+00 -1.314993438502097822e-01 -1.237184892840747508e-01
2.316020512526401731e+00 3.466332511970784402e+00 1.358525456608952853e+00 -1.444258898113043865e-01 -1.303406677307363537e-01
2.063663653124640618e+00 3.498648370789767981e+00 1.528341138685071599e+00 -1.500991499905730553e-01 -1.332131885146460026e-01
1.809475309283419930e+00 3.487850913978733036e+00 1.698156820761190788e+00 -1.482284769167708516e-01 -1.322534145758873514e-01
1.560768005081835774e+00 3.434250764211129958e+00 1.867972502837309756e+00 -1.387305177706633641e-01 -1.274889568187670685e-01
1.324696585321730069e+00 3.339389897723537892e+00 2.037788184913428946e+00 -1.231367174244536317e-01 -1.190568797976477716e-01
1.108052384000937529e+00 3.205997284538231629e+00 2.207603866989547914e+00 -1.083552846099170575e-01 -1.071997586256205753e-01
9.170678503136837634e-01 3.037910381090667133e+00 2.377419549065666882e+00 -9.381973918149680292e-02 -9.225870054139261034e-02
7.572372527233379724e-01 2.839964733772414540e+00 2.547235231141786294e+00 -7.885227601469967096e-02 -7.466353189088127673e-02
6.331586191165996524e-01 2.617854869289511388e+00 2.717050913217905261e+00 -6.263093373651193452e-02 -5.492043282573434021e-02
5.484014601257787280e-01 2.377970473760886438e+00 2.886866595294024673e+00 -4.087097457328509736e-02 -3.359737544541212262e-02
5.054040809722326610e-01 2.127212573378356897e+00 3.056682277370143197e+00 -1.447713020859391075e-02 -1.130778430029839854e-02
5.054034359774965957e-01 1.872795004767396021e+00 3.226497959446262165e+00 1.472505021830984757e-02 1.130711068734257391e-02
5.483995436968647219e-01 1.622036886375761044e+00 3.396313641522381133e+00 4.090969313546733571e-02 3.359672121104344961e-02
6.331554863855891613e-01 1.382152061100641927e+00 3.566129323598500545e+00 6.239336788256241023e-02 5.491981679105403108e-02
7.572329938130535343e-01 1.160041567496858717e+00 3.735945005674619068e+00 7.852678334546780992e-02 7.466297177805698848e-02
9.170625877450229169e-01 9.620951097819735454e-01 3.905760687750738924e+00 9.364333681633436879e-02 9.225821246382455432e-02
1.108046269168175391e+00 7.940072379756215604e-01 4.075576369826857892e+00 1.084283939963056886e-01 1.071993566243891610e-01
1.324689794137188681e+00 6.606135263272489011e-01 4.245392051902976860e+00 1.234922441014059680e-01 1.190565754375778468e-01
1.560760732915214888e+00 5.657514628730414552e-01 4.415207733979095828e+00 1.391810064744832265e-01 1.274887588557296336e-01
1.809467765341377321e+00 5.121500520697688241e-01 4.585023416055215684e+00 1.484802087421950301e-01 1.322533287049094120e-01
2.063656054432301712e+00 5.013513064316534873e-01 4.754839098131333763e+00 1.500162572935721528e-01 1.332132172060752073e-01
2.316013077683960919e+00 5.336658857092935193e-01 4.924654780207453619e+00 1.440551967625513519e-01 1.303408101591738977e-01
2.559278994691515763e+00 6.081641597886453532e-01 5.094470462283572587e+00 1.310651674404320066e-01 1.237187413521203816e-01
2.786455499203551067e+00 7.227029524137725813e-01 5.264286144359691555e+00 1.161095259651148404e-01 1.135375153409979715e-01
2.991007147326987692e+00 8.739871963663884413e-01 5.434101826435810523e+00 1.012028734935555147e-01 1.000900269896543432e-01
3.167049370046119972e+00 1.057664726397788968e+00 5.603917508511929491e+00 8.581252563162318492e-02 8.376313543130763095e-02
3.309517761286628001e+00 1.268451482897505977e+00 5.773733190588049347e+00 7.150557637979780556e-02 6.502653485355501528e-02
3.414313771423011623e+00 1.500283524422880710e+00 5.943548872664167426e+00 5.248295785455905221e-02 4.441924227352170990e-02
3.478422614899274734e+00 1.746491475972916207e+00 6.113364554740286394e+00 2.820512941062457840e-02 2.253409102462965510e-02


==> figures/data/2D_double_cylinder/double_cylinder_new_method_outer_y_forcing_dsdx_1_ddf_Yang3_dx_0.03125.txt <==
3.500000000000000000e+00 2.000000000000000000e+00 0.000000000000000000e+00 1.340143048450504748e-01 1.333333333333333037e-01
3.499673207908393202e+00 2.031309255528503499e+00 2.087435294623401008e-02 1.339714893272307972e-01 1.333042851474127155e-01
3.498692974024334656e+00 2.062604868900872468e+00 4.174870589246793690e-02 1.338635052477793186e-01 1.332171532466074892e-01
3.497059725458065316e+00 2.093873203905170843e+00 6.262305883870182555e-02 1.337142942221903885e-01 1.330719755962724571e-01
3.494774173853206101e+00 2.125100636215269123e+00 8.349741178493562399e-02 1.335407671890141423e-01 1.328688154536182831e-01
3.491837315076675718e+00 2.156273559327273937e+00 1.043717647311694641e-01 1.333414622733347932e-01 1.326077613401489275e-01
3.488250428784771096e+00 2.187378390488191826e+00 1.252461176774034568e-01 1.330910304411930811e-01 1.322889270030907227e-01
3.484015077865589838e+00 2.218401576614243531e+00 1.461204706236373940e-01 1.327298060744021291e-01 1.319124513658301856e-01
3.479133107758046517e+00 2.249329600196252610e+00 1.669948235698713312e-01 1.321706962728124990e-01 1.314784984673818824e-01
3.473606645647770996e+00 2.280148985189531352e+00 1.878691765161051297e-01 1.314666757843344358e-01 1.309872573909129645e-01
3.467438099540246732e+00 2.310846302885701586e+00 2.087435294623390947e-01 1.308894904665393044e-01 1.304389421813552385e-01
3.460630157211585622e+00 2.341408177763887100e+00 2.296178824085728931e-01 1.305460584941248448e-01 1.298337917521409368e-01
3.453185785037406141e+00 2.371821293318735702e+00 2.504922353548069691e-01 1.300238329632229795e-01 1.291720697811027663e-01
3.445108226700312581e+00 2.402072397862720532e+00 2.713665883010408231e-01 1.290109531161028611e-01 1.284540645955833116e-01
3.436401001776550057e+00 2.432148310300205729e+00 2.922409412472748991e-01 1.281375407609136596e-01 1.276800890468044458e-01
3.427067904202445892e+00 2.462035925870747377e+00 3.131152941935085865e-01 1.276035637731011974e-01 1.268504803735507058e-01
3.417113000621302632e+00 2.491722221859138831e+00 3.339896471397423849e-01 1.266235050906130977e-01 1.259656000552268618e-01
3.406540628611471000e+00 2.521194263269702862e+00 3.548640000859765165e-01 1.254580355765091415e-01 1.250258336543529358e-01
3.395355394796367499e+00 2.550439208462363716e+00 3.757383530322105925e-01 1.246431756271890318e-01 1.240315906485659758e-01
3.383562172837264015e+00 2.579444314748042810e+00 3.966127059784441689e-01 1.233981428311523160e-01 1.229833042522012060e-01
3.371166101309720720e+00 2.608196943940940926e+00 4.174870589246781893e-01 1.222129731276059977e-01 1.218814312275307149e-01
3.358172581464594852e+00 2.636684567865279938e+00 4.383614118709120988e-01 1.211563310351153055e-01 1.207264516857417397e-01
3.344587274874589067e+00 2.664894773814117102e+00 4.592357648171460638e-01 1.198853649544246447e-01 1.195188688777412411e-01
3.330416100967378057e+00 2.692815269957843149e+00 4.801101177633798067e-01 1.188200819455647039e-01 1.182592089748780301e-01
3.315665234446377063e+00 2.720433890700014068e+00 5.009844707096138272e-01 1.174744131158961952e-01 1.169480208396779380e-01
3.300341102600283794e+00 2.747738601978176654e+00 5.218588236558479032e-01 1.161624282661909424e-01 1.155858757866918690e-01
3.284450382502563048e+00 2.774717506507384801e+00 5.427331766020815351e-01 1.145244255207858441e-01 1.141733673335611210e-01
3.267999998102091297e+00 2.801358848964118575e+00 5.636075295483153891e-01 1.128533423080184533e-01 1.127111109424080715e-01
3.250997117206236631e+00 2.827651021108344764e+00 5.844818824945492430e-01 1.111650391460561743e-01 1.111997437516654280e-01
3.233449148357680603e+00 2.853582566841493584e+00 6.053562354407834301e-01 1.097765759384907308e-01 1.096399242984604644e-01
3.215363737606348415e+00 2.879142187198139080e+00 6.262305883870172840e-01 1.083991753488019044e-01 1.080323322316753681e-01
3.196748765177848561e+00 2.904318745269218738e+00 6.471049413332512490e-01 1.067360663881972010e-01 1.063776680158087518e-01
3.177612342039882076e+00 2.929101271054637579e+00 6.679792942794851029e-01 1.047314865627157060e-01 1.046766526257672802e-01
3.157962806368106001e+00 2.953478966243146875e+00 6.888536472257191789e-01 1.027357106800040470e-01 1.029300272327205307e-01
3.137808719913002253e+00 2.977441208917413817e+00 7.097280001719530329e-01 1.010733514554023882e-01 1.011385528811557522e-01
3.117158864269326646e+00 3.000977558182234439e+00 7.306023531181871089e-01 9.944148817313147593e-02 9.930301015727346914e-02
3.096022237049769199e+00 3.024077758713868302e+00 7.514767060644207408e-01 9.737923959152143538e-02 9.742419884886834025e-02
3.074408047964487523e+00 3.046731745228518307e+00 7.723510590106547058e-01 9.516696151027013995e-02 9.550293759684332084e-02
3.052325714808227897e+00 3.068929646868002514e+00 7.932254119568886708e-01 9.331219881788901938e-02 9.354006353850911892e-02
3.029784859356776661e+00 3.090661791500712408e+00 8.140997649031224137e-01 9.144376993604325099e-02 9.153643194282456985e-02
3.006795303174532918e+00 3.111918709935982630e+00 8.349741178493564897e-01 8.922275671563363597e-02 8.949291583773626158e-02
2.983367063335030434e+00 3.132691140050030576e+00 8.558484707955904547e-01 8.689011319240448616e-02 8.741040562978047435e-02
2.959510348056269002e+00 3.152970030821676595e+00 8.767228237418241976e-01 8.481375070868794885e-02 8.528980871611277492e-02
2.935235552252760893e+00 3.172746546276079549e+00 8.975971766880580516e-01 8.279194755966041985e-02 8.313204908913428282e-02
2.910553253006232133e+00 3.192012069334773550e+00 9.184715296342921276e-01 8.062104217300408715e-02 8.093806693388730378e-02
2.885474204956944178e+00 3.210758205570322321e+00 9.393458825805259815e-01 7.811456672851582739e-02 7.870881821839503800e-02
2.860009335617654358e+00 3.228976786863967163e+00 9.602202355267598355e-01 7.566734064586798370e-02 7.644527427712481671e-02
2.834169740612247246e+00 3.246659874964657799e+00 9.810945884729935784e-01 7.342329902470043357e-02 7.414842138775527836e-02
2.807966678841120167e+00 3.263799764947932669e+00 1.001968941419227654e+00 7.126315181689835132e-02 7.181926034143290560e-02
2.781411567575424293e+00 3.280388988573128106e+00 1.022843294365461286e+00 6.885926338265482838e-02 6.945880600670434335e-02
2.754515977482296041e+00 3.296420317537462452e+00 1.043717647311695584e+00 6.644644421832711367e-02 6.706808688731519252e-02
2.727291627583258826e+00 3.311886766625570466e+00 1.064592000257929438e+00 6.385987637071134648e-02 6.464814467406743148e-02
2.699750380147973416e+00 3.326781596753122905e+00 1.085466353204163292e+00 6.140140099096651899e-02 6.220003379093096835e-02
2.671904235525579985e+00 3.341098317903197668e+00 1.106340706150397146e+00 5.878506453804975551e-02 5.972482093560710359e-02
2.643765326915870517e+00 3.354830691954128419e+00 1.127215059096631222e+00 5.645220364239281891e-02 5.722358461474404828e-02
2.615345915082578632e+00 3.367972735397597006e+00 1.148089412042865076e+00 5.389007674629139183e-02 5.469741467400698887e-02
2.586658383011084972e+00 3.380518721945783511e+00 1.168963764989099152e+00 5.135317230912234826e-02 5.214741182320755536e-02
2.557715230512867866e+00 3.392463185026440176e+00 1.189838117935332562e+00 4.889077734049018104e-02 4.957468715669934717e-02
2.528529068779049815e+00 3.403800920164804289e+00 1.210712470881566860e+00 4.611408069423050121e-02 4.698036166924884904e-02
2.499112614885417027e+00 3.414526987251300660e+00 1.231586823827800714e+00 4.361956225300014922e-02 4.436556576759260323e-02
2.469478686251296740e+00 3.424636712694066443e+00 1.252461176774034346e+00 4.109870689637735997e-02 4.173143877789301653e-02
2.439640195054716187e+00 3.434125691455337748e+00 1.273335529720268422e+00 3.829930227400858700e-02 3.907912844930810925e-02
2.409610142606274152e+00 3.442989788970825416e+00 1.294209882666502498e+00 3.566408726133749041e-02 3.640979045389104718e-02
2.379401613684171135e+00 3.451225142951239722e+00 1.315084235612736352e+00 3.310600717698067991e-02 3.372458788303744209e-02
2.349027770832875284e+00 3.458828165065177984e+00 1.335958588558970206e+00 3.044899075958380080e-02 3.102469074070002275e-02
2.318501848627900319e+00 3.465795542502640547e+00 1.356832941505204060e+00 2.777908004480907425e-02 2.831127543359113208e-02
2.287837147909200119e+00 3.472124239418500125e+00 1.377707294451438136e+00 2.513563899795649009e-02 2.558552425859555307e-02
2.257047029985690401e+00 3.477811498255286793e+00 1.398581647397671768e+00 2.237885753466769059e-02 2.284862488761693275e-02
2.226144910813419919e+00 3.482854840944719754e+00 1.419456000343905844e+00 1.950813206228139279e-02 2.010176985008177430e-02
2.195144255149934942e+00 3.487252069987457403e+00 1.440330353290139920e+00 1.672420416052941908e-02 1.734615601332756621e-02
2.164058570687375838e+00 3.491001269410598074e+00 1.461204706236373774e+00 1.408702209802651685e-02 1.458298406110008702e-02
2.132901402166869076e+00 3.494100805602513571e+00 1.482079059182607850e+00 1.151207164437787096e-02 1.181345797038837672e-02
2.101686325476773476e+00 3.496549328024650016e+00 1.502953412128841704e+00 8.910806993799461409e-03 9.038784486824304187e-03
2.070426941737357751e+00 3.498345769799989569e+00 1.523827765075075336e+00 6.239549009138394518e-03 6.260172598876245949e-03
2.039136871374480631e+00 3.499489348177911463e+00 1.544702118021309190e+00 3.494913085752892300e-03 3.478833011064950791e-03
2.007829748184862595e+00 3.499979564875255633e+00 1.565576470967543266e+00 7.011062012827487750e-04 6.959776164322437585e-04
1.976519213395530272e+00 3.499816206293436149e+00 1.586450823913777120e+00 -2.103272669574677602e-03 -2.087181031508413952e-03
1.945218909720020317e+00 3.498999343611509438e+00 1.607325176860011196e+00 -4.876903071361106401e-03 -4.869430247109303618e-03
1.913942475413941802e+00 3.497529332755161757e+00 1.628199529806244827e+00 -7.586848061403380847e-03 -7.649557740982952485e-03
1.882703538332473281e+00 3.495406814241622584e+00 1.649073882752478903e+00 -1.022108691854870834e-02 -1.042635214822460431e-02
1.851515709992400227e+00 3.492632712900578085e+00 1.669948235698712757e+00 -1.280153118993241149e-02 -1.319860355623109736e-02
1.820392579641263442e+00 3.489208237471200569e+00 1.690822588644946611e+00 -1.539491664305357721e-02 -1.596510403188768426e-02
1.789347708336216147e+00 3.485134880075475117e+00 1.711696941591180687e+00 -1.810042321444349164e-02 -1.872464814789190010e-02
1.758394623035162141e+00 3.480414415568045872e+00 1.732571294537414319e+00 -2.094835463041306092e-02 -2.147603350798558963e-02
1.727546810702749625e+00 3.475048900762871984e+00 1.753445647483648395e+00 -2.378284587711268494e-02 -2.421806127086668578e-02
1.696817712433798198e+00 3.469040673537028052e+00 1.774320000429882249e+00 -2.645726638646520024e-02 -2.694953667255126431e-02
1.666220717596702316e+00 3.462392351812036750e+00 1.795194353376116325e+00 -2.910962142823154616e-02 -2.966926954695979154e-02
1.635769157999382051e+00 3.455106832413180840e+00 1.816068706322350179e+00 -3.178134893308937753e-02 -3.237607484449936401e-02
1.605476302080308892e+00 3.447187289807291055e+00 1.836943059268583811e+00 -3.439208965465950785e-02 -3.506877314841697763e-02
1.575355349127143922e+00 3.438637174719557432e+00 1.857817412214817887e+00 -3.693586680066231892e-02 -3.774619118869830536e-02
1.545419423525510538e+00 3.429460212629970695e+00 1.878691765161051741e+00 -3.969134057737266907e-02 -4.040716235328795092e-02
1.515681569040396415e+00 3.419660402150045186e+00 1.899566118107285817e+00 -4.235828124872805661e-02 -4.305052719640919262e-02
1.486154743132692246e+00 3.409242013280533001e+00 1.920440471053519671e+00 -4.477649117333971918e-02 -4.567513394376068736e-02
1.456851811313325973e+00 3.398209585550887812e+00 1.941314823999753747e+00 -4.746756468904038406e-02 -4.827983899437100768e-02
1.427785541537471614e+00 3.386567926041286647e+00 1.962189176945987379e+00 -5.011189518105030327e-02 -5.086350741889140298e-02
1.398968598641254779e+00 3.374322107288077799e+00 1.983063529892221455e+00 -5.251520280866517343e-02 -5.342501345411067998e-02
1.370413538823400001e+00 3.361477465073559490e+00 2.003937882838455309e+00 -5.522324022122516302e-02 -5.596324099347554926e-02
1.342132804174205774e+00 3.348039596101058724e+00 2.024812235784688941e+00 -5.770829592864894220e-02 -5.847708407340392045e-02
1.314138717254242028e+00 3.334014355556320197e+00 2.045686588730923017e+00 -6.025517077226677509e-02 -6.096544735517846897e-02
1.286443475725132624e+00 3.319407854556266635e+00 2.066560941677157093e+00 -6.275259163685337205e-02 -6.342724660221041311e-02
1.259059147034752968e+00 3.304226457486249657e+00 2.087435294623391169e+00 -6.509165083865568746e-02 -6.586140915246638250e-02
1.231997663159170475e+00 3.288476779226938707e+00 2.108309647569624801e+00 -6.744459887448681079e-02 -6.826687438585149481e-02
1.205270815403607587e+00 3.272165682272066611e+00 2.129184000515858877e+00 -6.980738794964813643e-02 -7.064259418634598331e-02
1.178890249264705314e+00 3.255300273738288563e+00 2.150058353462092509e+00 -7.238132393934718078e-02 -7.298753339869284984e-02
1.152867459356311297e+00 3.237887902268444140e+00 2.170932706408326585e+00 -7.485026764397557930e-02 -7.530067027943898594e-02
1.127213784401017271e+00 3.219936154829590613e+00 2.191807059354560661e+00 -7.715932903846982327e-02 -7.758099694213177466e-02
1.101940402289618648e+00 3.201452853407185550e+00 2.212681412300794292e+00 -7.925094747132246931e-02 -7.982751979647831342e-02
1.077058325210650702e+00 3.182446051596871328e+00 2.233555765247028368e+00 -8.133558540372440304e-02 -8.203925998127546693e-02
1.052578394852130561e+00 3.162924031095339483e+00 2.254430118193262000e+00 -8.378998140189058974e-02 -8.421525379092172081e-02
1.028511277677582658e+00 3.142895298091805678e+00 2.275304471139496076e+00 -8.611129965245928330e-02 -8.635455309532596990e-02
1.004867460278421554e+00 3.122368579561670021e+00 2.296178824085730152e+00 -8.820547704909409426e-02 -8.845622575302916624e-02
9.816572448047027333e-01 3.101352819463976562e+00 2.317053177031964228e+00 -9.009939657989729511e-02 -9.051935601735973391e-02
9.588907444762413412e-01 3.079857174844323975e+00 2.337927529978197860e+00 -9.223238714131412608e-02 -9.254304493544519838e-02
9.365778791760517308e-01 3.057891011844933171e+00 2.358801882924431492e+00 -9.448776475670327135e-02 -9.452641073990648846e-02
9.147283711280282947e-01 3.035463901623604244e+00 2.379676235870665568e+00 -9.642689078147961834e-02 -9.646858923306413092e-02
8.933517406607520694e-01 3.012585616183349302e+00 2.400550588816899644e+00 -9.810646930249630748e-02 -9.836873416348869414e-02
8.724573020592658601e-01 2.989266124114502432e+00 2.421424941763133720e+00 -1.001096370247070849e-01 -1.002260175947319032e-01
8.520541595066282170e-01 2.965515586251183500e+00 2.442299294709367352e+00 -1.022233820793023024e-01 -1.020396302660774718e-01
8.321512031170114065e-01 2.941344351243983191e+00 2.463173647655601428e+00 -1.040394884189643349e-01 -1.038087819451545130e-01
8.127571050620800985e-01 2.916762951050830388e+00 2.484048000601835060e+00 -1.055313534096430084e-01 -1.055327017722595268e-01
7.938803157923244314e-01 2.891782096347968345e+00 2.504922353548069136e+00 -1.071006032446626954e-01 -1.072106385962378061e-01
7.755290603550091255e-01 2.866412671863075357e+00 2.525796706494303212e+00 -1.089584727188126212e-01 -1.088418613017769349e-01
7.577113348103321488e-01 2.840665731632539881e+00 2.546671059440536844e+00 -1.108589426557593932e-01 -1.104256591279704491e-01
7.404349027473567935e-01 2.814552494184960008e+00 2.567545412386770920e+00 -1.124632212517294311e-01 -1.119613419780127045e-01
7.237072919012432770e-01 2.788084337652983358e+00 2.588419765333004552e+00 -1.138407707810426966e-01 -1.134482407198894593e-01
7.075357908732387013e-01 2.761272794815587517e+00 2.609294118279238628e+00 -1.151058814994570800e-01 -1.148857074779343068e-01
6.919274459548707679e-01 2.734129548072989913e+00 2.630168471225472704e+00 -1.164042321711086236e-01 -1.162731159151225713e-01
6.768890580577159310e-01 2.706666424356359180e+00 2.651042824171706780e+00 -1.178624167518871335e-01 -1.176098615059807811e-01
6.624271797500882464e-01 2.678895389974550678e+00 2.671917177117940412e+00 -1.193387208326099624e-01 -1.188953617999921331e-01
6.485481124019347732e-01 2.650828545400112812e+00 2.692791530064174044e+00 -1.206570424639339251e-01 -1.201290566753835526e-01
6.352579034391865331e-01 2.622478119996836110e+00 2.713665883010408120e+00 -1.219647255409822412e-01 -1.213104085831833989e-01
6.225623437087568490e-01 2.593856466691141893e+00 2.734540235956642196e+00 -1.229151977051588934e-01 -1.224389027814438147e-01
6.104669649553369215e-01 2.564976056589628683e+00 2.755414588902876272e+00 -1.241662190424357159e-01 -1.235140475595255805e-01
5.989770374110890971e-01 2.535849473545128241e+00 2.776288941849109904e+00 -1.250601775520434888e-01 -1.245353744523476081e-01
5.880975674992858782e-01 2.506489408673633346e+00 2.797163294795343536e+00 -1.259504633387560080e-01 -1.255024384445078967e-01
5.778332956528978714e-01 2.476908654824487410e+00 2.818037647741578056e+00 -1.271300374976007952e-01 -1.264148181641868152e-01
5.681886942490794734e-01 2.447120101006255766e+00 2.838912000687811688e+00 -1.278057186598172412e-01 -1.272721160667484586e-01
5.591679656604511273e-01 2.417136726770680255e+00 2.859786353634045764e+00 -1.284723409894065749e-01 -1.280739586079598646e-01
5.507750404240306930e-01 2.386971596557202258e+00 2.880660706580279395e+00 -1.295154769383700943e-01 -1.288199964067527903e-01
5.430135755286081833e-01 2.356637854000482424e+00 2.901535059526513027e+00 -1.303325726937116513e-01 -1.295099043974570208e-01
5.358869528213129341e-01 2.326148716203421341e+00 2.922409412472747547e+00 -1.306987818309790772e-01 -1.301433819714388207e-01
5.293982775340664304e-01 2.295517467978171133e+00 2.943283765418981179e+00 -1.311430041348662923e-01 -1.307201531080829648e-01
5.235503769305598354e-01 2.264757456057630680e+00 2.964158118365215255e+00 -1.318249562323060564e-01 -1.312399664950613110e-01
5.183457990743532973e-01 2.233882083279979724e+00 2.985032471311448887e+00 -1.324854254419661759e-01 -1.317025956378352347e-01
5.137868117186243921e-01 2.202904802748748114e+00 3.005906824257683407e+00 -1.329401702318296630e-01 -1.321078389583444646e-01
5.098754013180584188e-01 2.171839111971001657e+00 3.026781177203917039e+00 -1.332343020497663844e-01 -1.324555198828392399e-01
5.066132721633029856e-01 2.140698546976160355e+00 3.047655530150150671e+00 -1.334531740934771782e-01 -1.327454869188174902e-01
5.040018456383706935e-01 2.109496676418048722e+00 3.068529883096384747e+00 -1.336366486464388992e-01 -1.329776137210336995e-01
5.020422596013103256e-01 2.078247095662723698e+00 3.089404236042618379e+00 -1.337974363973669922e-01 -1.331517991465501760e-01
5.007353678884141068e-01 2.046963420864658989e+00 3.110278588988852899e+00 -1.339256897309986927e-01 -1.332679672988076047e-01
5.000817399421845222e-01 2.015659283033884197e+00 3.131152941935086531e+00 -1.339988779192105850e-01 -1.333260675606946777e-01
5.000816605632127931e-01 1.984348322096635364e+00 3.152027294881320163e+00 -1.339987497534636529e-01 -1.333260746166032851e-01
5.007351297860862527e-01 1.953044180952131503e+00 3.172901647827553795e+00 -1.339252952934955332e-01 -1.332679884634589695e-01
5.020418628793725802e-01 1.921760499528054389e+00 3.193776000773787871e+00 -1.337967483879113073e-01 -1.331518344107223972e-01
5.040012904696843377e-01 1.890510908837316872e+00 3.214650353720021947e+00 -1.336356326088603275e-01 -1.329776630693613737e-01
5.066125587897671867e-01 1.859309025038726082e+00 3.235524706666255579e+00 -1.334518121787801326e-01 -1.327455503297984285e-01
5.098745300505067579e-01 1.828168443504105678e+00 3.256399059612489655e+00 -1.332326305710772318e-01 -1.324555973288438215e-01
5.137857829366878626e-01 1.797102732894486410e+00 3.277273412558723731e+00 -1.329383149422719845e-01 -1.321079304056277104e-01
5.183446132262954364e-01 1.766125429247932255e+00 3.298147765504957363e+00 -1.324835755913230662e-01 -1.317027010465514902e-01
5.235490345330819917e-01 1.735250030081577410e+00 3.319022118451191883e+00 -1.318231312300906788e-01 -1.312400858192815656e-01
5.293967791720813887e-01 1.704489988510453413e+00 3.339896471397425071e+00 -1.311409260676577593e-01 -1.307202862958149470e-01
5.358852991476914518e-01 1.673858707385656563e+00 3.360770824343658703e+00 -1.306962002910391496e-01 -1.301435289646496185e-01
5.430117672638932191e-01 1.643369533454422715e+00 3.381645177289892779e+00 -1.303297107802114108e-01 -1.295100651320983398e-01
5.507730783561245458e-01 1.613035751544646290e+00 3.402519530236127299e+00 -1.295128699822765961e-01 -1.288201708127889034e-01
5.591658506442719334e-01 1.582870578776376380e+00 3.423393883182360931e+00 -1.284697761957560580e-01 -1.280741466093980319e-01
5.681864272061873944e-01 1.552887158802816803e+00 3.444268236128594562e+00 -1.278027520611735857e-01 -1.272723175816722063e-01
5.778308775710951917e-01 1.523098556083336108e+00 3.465142589074828194e+00 -1.271270796371706258e-01 -1.264150331047915188e-01
5.880949994321862384e-01 1.493517750190984428e+00 3.486016942021062714e+00 -1.259477824136329971e-01 -1.255026667171389720e-01
5.989743204776576402e-01 1.464157630157003176e+00 3.506891294967296346e+00 -1.250572391706634146e-01 -1.245356159575415067e-01
6.104641003394039034e-01 1.435030988854771206e+00 3.527765647913530422e+00 -1.241633819091848140e-01 -1.235143021920529632e-01
6.225593326585001641e-01 1.406150517425666768e+00 3.548640000859764054e+00 -1.229125340239825698e-01 -1.224391704303555151e-01
6.352547472665892592e-01 1.377528799749242250e+00 3.569514353805998130e+00 -1.219618965423534679e-01 -1.213106891318587038e-01
6.485448124822137395e-01 1.349178306960143292e+00 3.590388706752232206e+00 -1.206544034091919376e-01 -1.201293500015809673e-01
6.624237375210935141e-01 1.321111392014154173e+00 3.611263059698465838e+00 -1.193359553088560454e-01 -1.188956677759027691e-01
6.768854750193054048e-01 1.293340284305726673e+00 3.632137412644699914e+00 -1.178599303514952928e-01 -1.176101799982839369e-01
6.919237236682553860e-01 1.265877084339361192e+00 3.653011765590933546e+00 -1.164021237710638756e-01 -1.162734467850439352e-01
7.075319309603034235e-01 1.238733758457135847e+00 3.673886118537167178e+00 -1.151042442296166535e-01 -1.148860505813063260e-01
7.237032960438408713e-01 1.211922133624700360e+00 3.694760471483402142e+00 -1.138392747730126858e-01 -1.134485959072141226e-01
7.404307726865730910e-01 1.185453892278002019e+00 3.715634824429635330e+00 -1.124617393239479152e-01 -1.119617090945268095e-01
7.577070723457286494e-01 1.159340567232973296e+00 3.736509177375869406e+00 -1.108573720216435160e-01 -1.104260380137129793e-01
7.755246673438389582e-01 1.133593536660428613e+00 3.757383530322103038e+00 -1.089571318337641953e-01 -1.088422517916587257e-01
7.938757941487231129e-01 1.108224019128331683e+00 3.778257883268337558e+00 -1.070997704505609882e-01 -1.072110405201134875e-01
8.127524567562296465e-01 1.083243068713613866e+00 3.799132236214571190e+00 -1.055310060915649190e-01 -1.055331149550017833e-01
8.321464301742851344e-01 1.058661570185656098e+00 3.820006589160805266e+00 -1.040391918404745542e-01 -1.038092062067301757e-01
8.520492640067061085e-01 1.034490234263549802e+00 3.840880942107038898e+00 -1.022231530028738511e-01 -1.020400654216261083e-01
8.724522861352288494e-01 1.010739592949192911e+00 3.861755295053272530e+00 -1.001096007143892908e-01 -1.002264634546462946e-01
8.933466064981531174e-01 9.874199949382536090e-01 3.882629647999507494e+00 -9.810677257566266518e-02 -9.836919053349747755e-02
9.147231209639379301e-01 9.645416011110130583e-01 3.903504000945740682e+00 -9.642766687619190591e-02 -9.646905591431660654e-02
9.365725152980861612e-01 9.421143801050320121e-01 3.924378353891974314e+00 -9.448850846768670764e-02 -9.452688752905898106e-02
9.588852692215653617e-01 9.201481039715920796e-01 3.945252706838208834e+00 -9.223312641640044052e-02 -9.254353162474972250e-02
9.816516605590095423e-01 8.986523439177902528e-01 3.966127059784442466e+00 -9.010078433834699252e-02 -9.051985239475468514e-02
1.004861769474893807e+00 8.776364661361448771e-01 3.987001412730676542e+00 -8.820707281202515293e-02 -8.845673160223163634e-02
1.028505482795832648e+00 8.571096277235327188e-01 4.007875765676910618e+00 -8.611270534615823868e-02 -8.635506819592596306e-02
1.052572498417120750e+00 8.370807726912313784e-01 4.028750118623144694e+00 -8.379137669068682792e-02 -8.421577791847813244e-02
1.077052329791591934e+00 8.175586280678133200e-01 4.049624471569377882e+00 -8.133747734461399537e-02 -8.203979290741403307e-02
1.101934310498853042e+00 7.985517000965752787e-01 4.070498824515611958e+00 -7.925313564024456803e-02 -7.982806128899082310e-02
1.127207598892875362e+00 7.800682705291825947e-01 4.091373177461845145e+00 -7.716145435698550104e-02 -7.758154676507773850e-02
1.152861182825960285e+00 7.621163930171105383e-01 4.112247530408080110e+00 -7.485227630775900809e-02 -7.530122819324795713e-02
1.178883884446972674e+00 7.447038896024941179e-01 4.133121883354313297e+00 -7.238326865563486645e-02 -7.298809916026909039e-02
1.205264365071789801e+00 7.278383473098810619e-01 4.153996236300548262e+00 -6.980940935179927309e-02 -7.064316754917421282e-02
1.231991130123823774e+00 7.115271148403943258e-01 4.174870589246781449e+00 -6.744695091330869807e-02 -6.826745510010454043e-02
1.259052534142469204e+00 6.957772993697345365e-01 4.195744942193015525e+00 -6.509402876995908083e-02 -6.586199696511384205e-02
1.286436785857300036e+00 6.805957634514208099e-01 4.216619295139249601e+00 -6.275487013026739835e-02 -6.342784125712887244e-02
1.314131953325788693e+00 6.659891220266223044e-01 4.237493648085482789e+00 -6.025733997692909322e-02 -6.096604859326321818e-02
1.342125969132329288e+00 6.519637395418760306e-01 4.258368001031717753e+00 -5.771040424082302112e-02 -5.847769163268183579e-02
1.370406635646284510e+00 6.385257271759521291e-01 4.279242353977951829e+00 -5.522522316851079943e-02 -5.596385460921914773e-02
1.398961630336770234e+00 6.256809401770755397e-01 4.300116706924185017e+00 -5.251719778592627008e-02 -5.342563285895373520e-02
1.427778511141868156e+00 6.134349753116579151e-01 4.320991059870419093e+00 -5.011374759172244897e-02 -5.086413234294503288e-02
1.456844721889907879e+00 6.017931684256622171e-01 4.341865412816653169e+00 -4.746929114507877911e-02 -4.828046916534150385e-02
1.486147597770482109e+00 5.907605921196520393e-01 4.362739765762887245e+00 -4.477818593618249771e-02 -4.567576908706824645e-02
1.515674370852791775e+00 5.803420535385430679e-01 4.383614118709121321e+00 -4.235982835246736300e-02 -4.305116703530738331e-02
1.545412175648924080e+00 5.705420922770214620e-01 4.404488471655354509e+00 -3.969276981161159318e-02 -4.040780660898452004e-02
1.575348054719642343e+00 5.613649784015376509e-01 4.425362824601588585e+00 -3.693725477343839242e-02 -3.774683958047622689e-02
1.605468964320231340e+00 5.528147105897429636e-01 4.446237177547822661e+00 -3.439336221800772669e-02 -3.506942539375720175e-02
1.635761780083958561e+00 5.448950143881736707e-01 4.467111530494056737e+00 -3.178241755177575040e-02 -3.237673065920367022e-02
1.666213302740658486e+00 5.376093405889448285e-01 4.487985883440290813e+00 -2.911053911794326751e-02 -2.966992864527480053e-02
1.696810263867954083e+00 5.309608637261632458e-01 4.508860236386524001e+00 -2.645811224079083410e-02 -2.695019876729296340e-02
1.727539331672616862e+00 5.249524806927081677e-01 4.529734589332758077e+00 -2.378363160931886919e-02 -2.421872607354516593e-02
1.758387116799523975e+00 5.195868094779914070e-01 4.550608942278992153e+00 -2.094906171840092354e-02 -2.147670072893120494e-02
1.789340178165711226e+00 5.148661880272384916e-01 4.571483295225226229e+00 -1.810102479698042985e-02 -1.872531749638121565e-02
1.820385028816958295e+00 5.107926732227929811e-01 4.592357648171460305e+00 -1.539541870853611272e-02 -1.596577521627036769e-02
1.851508141804359742e+00 5.073680399878857106e-01 4.613232001117693493e+00 -1.280195530761235601e-02 -1.319927628405690931e-02
1.882695956078332289e+00 5.045937805132602039e-01 4.634106354063928457e+00 -1.022145220027398729e-02 -1.042702612637046340e-02
1.913934882397458237e+00 5.024711036069919867e-01 4.654980707010161645e+00 -7.587171100705807601e-03 -7.650232675781488793e-03
1.945211309249646581e+00 5.010009341677820194e-01 4.675855059956395721e+00 -4.877198554050641427e-03 -4.870105844475865545e-03
1.976511608782963725e+00 5.001839127819586173e-01 4.696729412902629797e+00 -2.103552568699547376e-03 -2.087856997069892709e-03
2.007822142743605376e+00 5.000203954443585008e-01 4.717603765848862984e+00 7.008320788223722144e-04 6.953015772093593594e-04
2.039129268418399032e+00 5.005104534032119856e-01 4.738478118795097949e+00 3.494635376884000846e-03 3.478157192746563452e-03
2.070419344579230270e+00 5.016538731290985931e-01 4.759352471741330248e+00 6.239256873724207883e-03 6.259497295931591015e-03
2.101678737426857069e+00 5.034501564079865155e-01 4.780226824687565212e+00 8.910487012261433110e-03 9.038109993498411043e-03
2.132893826531449655e+00 5.058985205583159672e-01 4.801101177633799288e+00 1.151170828927949689e-02 1.181278458057330102e-02
2.164051010767330308e+00 5.089978987720316095e-01 4.821975530580033364e+00 1.408659809294364115e-02 1.458231206820714485e-02
2.195136714239292797e+00 5.127469405794142787e-01 4.842849883526267440e+00 1.672369849926059679e-02 1.734548571015934876e-02
2.226137392197926168e+00 5.171440124375121794e-01 4.863724236472500628e+00 1.950752865506489436e-02 2.010110152870455205e-02
2.257039536941378710e+00 5.221871984419130808e-01 4.884598589418734704e+00 2.237816881552708373e-02 2.284795883923365634e-02
2.287829683700961070e+00 5.278743011615466552e-01 4.905472942364968780e+00 2.513489314550702153e-02 2.558486077341873624e-02
2.318494416508058542e+00 5.342028425961553584e-01 4.926347295311202856e+00 2.777827548294490786e-02 2.831061480071632788e-02
2.349020374039775927e+00 5.411700652560165192e-01 4.947221648257436932e+00 3.044809662011646254e-02 3.102403324798005957e-02
2.379394255440763661e+00 5.487729333634421280e-01 4.968096001203670120e+00 3.310492340832776881e-02 3.372393381695675679e-02
2.409602826118713903e+00 5.570081341755378501e-01 4.988970354149904196e+00 3.566283094325720798e-02 3.640914009944123952e-02
2.439632923510964169e+00 5.658720794276395072e-01 5.009844707096138272e+00 3.829798824392813272e-02 3.907848208986345467e-02
2.469471462819729624e+00 5.753609068968017493e-01 5.030719060042372348e+00 4.109733653530426439e-02 4.173079669508705791e-02
2.499105442713448699e+00 5.854704820846572400e-01 5.051593412988605536e+00 4.361797424579236943e-02 4.436492824119544348e-02
2.528521950991758249e+00 5.961964000189108326e-01 5.072467765934839612e+00 4.611237878297004544e-02 4.697972897704516537e-02
2.557708170211635768e+00 6.075339871726890273e-01 5.093342118881073688e+00 4.888906809951295424e-02 4.957405957436761962e-02
2.586651383272247529e+00 6.194783035008979422e-01 5.114216471827307764e+00 5.135130157654926863e-02 5.214678962419975333e-02
2.615338978956080584e+00 6.320241445927169410e-01 5.135090824773541840e+00 5.388810807957319926e-02 5.469679812942938868e-02
2.643758457423940555e+00 6.451660439392772339e-01 5.155965177719775916e+00 5.645013416490896052e-02 5.722297399323914707e-02
2.671897435661410913e+00 6.588982753155449013e-01 5.176839530666009104e+00 5.878303177481278285e-02 5.972421650323651854e-02
2.699743652874422750e+00 6.732148552753691728e-01 5.197713883612243180e+00 6.139950280766008628e-02 6.219943581105977920e-02
2.727284975831552494e+00 6.881095457586032804e-01 5.218588236558477256e+00 6.385793980762353994e-02 6.464755340724909205e-02
2.754509404150754293e+00 7.035758568091713405e-01 5.239462589504711332e+00 6.644447483960637391e-02 6.706750259117813528e-02
2.781405075528196491e+00 7.196070494028898867e-01 5.260336942450945408e+00 6.885723536348491158e-02 6.945822893583966651e-02
2.807960270906939115e+00 7.361961383838133699e-01 5.281211295397178596e+00 7.126102306985911128e-02 7.181869074728346181e-02
2.834163419583197729e+00 7.533358955078290897e-01 5.302085648343413560e+00 7.342116951295489524e-02 7.414785951850642876e-02
2.860003104247950567e+00 7.710188525921608527e-01 5.322960001289646748e+00 7.566546377790633882e-02 7.644472037759557359e-02
2.885468065961737327e+00 7.892373047694354327e-01 5.343834354235880824e+00 7.811305999862475091e-02 7.870827252993217726e-02
2.910547209060421636e+00 8.079833138448621055e-01 5.364708707182114900e+00 8.061956430453581790e-02 8.093752969425968558e-02
2.935229605989831292e+00 8.272487117550861857e-01 5.385583060128348087e+00 8.279027004836170267e-02 8.313152053242942041e-02
2.959504502067144216e+00 8.470251041272052195e-01 5.406457413074583052e+00 8.481212028425429150e-02 8.528928907263501336e-02
2.983361320166939556e+00 8.673038739363791993e-01 5.427331766020816239e+00 8.688905632052612571e-02 8.740989512595015443e-02
3.006789665329905770e+00 8.880761852604754925e-01 5.448206118967050315e+00 8.922196261808021389e-02 8.949241469599160392e-02
3.029779329292150436e+00 9.093329871300733780e-01 5.469080471913284391e+00 9.144286111420332763e-02 9.153594038152446100e-02
3.052320294933177358e+00 9.310650174721799566e-01 5.489954824859517579e+00 9.331136581186251500e-02 9.353958177183795131e-02
3.074402740640577392e+00 9.532628071459308128e-01 5.510829177805752543e+00 9.516678482584646492e-02 9.550246583471795614e-02
3.096017044589519429e+00 9.759166840685005173e-01 5.531703530751985731e+00 9.737919884639563428e-02 9.742373729684614125e-02
3.117153788935211445e+00 9.990167774294613778e-01 5.552577883698219807e+00 9.944148992219767336e-02 9.930255901646323213e-02
3.137803763916460653e+00 1.022553021991711830e+00 5.573452236644453883e+00 1.010736620737227864e-01 1.011381123481298050e-01
3.157957971868577740e+00 1.046515162477131833e+00 5.594326589590687071e+00 1.027362946976513591e-01 1.029295974994290930e-01
3.177607631143870126e+00 1.070892758035046466e+00 5.615200942536922035e+00 1.047324801736354838e-01 1.046762338794550995e-01
3.196744179937997199e+00 1.095675186791531974e+00 5.636075295483156111e+00 1.067373389589416077e-01 1.063772604389330440e-01
3.215359280020549715e+00 1.120851650477616479e+00 5.656949648429389299e+00 1.084003565003731628e-01 1.080319360018266173e-01
3.233444820368207573e+00 1.146411179134332770e+00 5.677824001375623375e+00 1.097778506920729508e-01 1.096395395882851093e-01
3.250992920698891897e+00 1.172342635892571927e+00 5.698698354321856563e+00 1.111667079094975086e-01 1.111993707287903671e-01
3.267995934905390421e+00 1.198634721825680538e+00 5.719572707268091527e+00 1.128555865936657632e-01 1.127107497693680266e-01
3.284446454386932945e+00 1.225275980872648773e+00 5.740447060214325603e+00 1.145269207703435849e-01 1.141730181677273470e-01
3.300337311277293129e+00 1.252254804829787238e+00 5.761321413160558791e+00 1.161650018239885063e-01 1.155855387802038198e-01
3.315661581567992400e+00 1.279559438408685024e+00 5.782195766106792867e+00 1.174768875309166322e-01 1.169476961393770692e-01
3.330412588125240880e+00 1.307177984358249390e+00 5.803070119053026055e+00 1.188227028714166633e-01 1.182588967222436144e-01
3.344583903599326113e+00 1.335098408648619728e+00 5.823944471999261019e+00 1.198879953505222334e-01 1.195185692088289592e-01
3.358169353225147091e+00 1.363308545714656095e+00 5.844818824945495095e+00 1.211591427753206107e-01 1.207261647311241443e-01
3.371163017512704752e+00 1.391796103756763214e+00 5.865693177891728283e+00 1.222160004772165909e-01 1.218811571122404014e-01
3.383559234826361006e+00 1.420548670096707156e+00 5.886567530837962359e+00 1.234012419554933182e-01 1.229830430956764947e-01
3.395352603851735651e+00 1.449553716586094554e+00 5.907441883784195547e+00 1.246466077422093838e-01 1.240313425645986900e-01
3.406537985949189107e+00 1.478798605065183125e+00 5.928316236730430511e+00 1.254611928920155717e-01 1.250255987510389966e-01
3.417110507392838059e+00 1.508270592869602300e+00 5.949190589676664587e+00 1.266265832653683532e-01 1.259653784349189232e-01
3.427065561494155421e+00 1.537956838382634750e+00 5.970064942622897775e+00 1.276068765723331888e-01 1.268502721328138017e-01
3.436398810609205601e+00 1.567844406630598542e+00 5.990939295569131851e+00 1.281404894747306400e-01 1.276798942763738010e-01
3.445106188028655314e+00 1.597920274918905648e+00 6.011813648515366815e+00 1.290136226823486165e-01 1.284538833803249014e-01
3.453183899749731722e+00 1.628171338506346322e+00 6.032688001461600003e+00 1.300267395926727187e-01 1.291719021999761241e-01
3.460628426129356505e+00 1.658584416315133314e+00 6.053562354407834079e+00 1.305489588310293492e-01 1.298336378781650147e-01
3.467436523417735117e+00 1.689146256674185276e+00 6.074436707354067266e+00 1.308919136565368790e-01 1.304388020815764049e-01
3.473605225171729316e+00 1.719843543093191762e+00 6.095311060300301342e+00 1.314686707456860781e-01 1.309871311263759164e-01
3.479131843547409009e+00 1.750662900064906102e+00 6.116185413246536307e+00 1.321725911846285684e-01 1.314783860931030002e-01
3.484013970471201649e+00 1.781590898893155028e+00 6.137059766192769494e+00 1.327317474300925559e-01 1.319123529307734410e-01
3.488249478689148919e+00 1.812614063544040865e+00 6.157934119139003570e+00 1.330928745953096626e-01 1.322888425501465293e-01
3.491836522693798184e+00 1.843718876517741467e+00 6.178808472085236758e+00 1.333430800897406343e-01 1.326076909061153497e-01
3.494773539528332140e+00 1.874891784738405454e+00 6.199682825031470834e+00 1.335423015196710306e-01 1.328687590691850495e-01
3.497059249467585396e+00 1.906119205459527288e+00 6.220557177977705798e+00 1.337164809431206358e-01 1.330719332860075543e-01
3.498692656575647764e+00 1.937387532182259342e+00 6.241431530923938986e+00 1.338675905384807685e-01 1.332171250289464204e-01
3.499673049139819803e+00 1.968683140584084557e+00 6.262305883870173062e+00 1.339762547372370938e-01 1.333042710346506177e-01


==> figures/data/2D_double_cylinder/double_cylinder_new_method_outer_y_forcing_dsdx_1_ddf_Yang3_dx_0.0625.txt <==
3.500000000000000000e+00 2.000000000000000000e+00 0.000000000000000000e+00 1.351694607593111053e-01 1.333333333333333037e-01
3.498684247271534264e+00 2.062813429934643228e+00 4.188786824544266096e-02 1.350286366705493457e-01 1.332163775352474544e-01
3.494739297359794161e+00 2.125516663946859008e+00 8.377573649088550234e-02 1.346525928153674834e-01 1.328657153208705755e-01
3.488172071036259592e+00 2.187999699434999723e+00 1.256636047363280384e-01 1.341031638384663771e-01 1.322819618698896915e-01
3.478994089428868453e+00 2.250152920099830922e+00 1.675514729817707549e-01 1.333410325185319101e-01 1.314661412825660625e-01
3.467221453810076515e+00 2.311867288248455665e+00 2.094393412272136101e-01 1.321370059059678581e-01 1.304196847831178840e-01
3.452874817349799397e+00 2.373034536083170831e+00 2.513272094726564099e-01 1.304297092542067715e-01 1.291444282088710371e-01
3.435979348882793438e+00 2.433547355639667842e+00 2.932150777180988488e-01 1.287903119553538700e-01 1.276426087895816130e-01
3.416564688754036627e+00 2.493299587041362564e+00 3.351029459635415653e-01 1.272727398392620168e-01 1.259168612225810280e-01
3.394664896819578281e+00 2.552186404739590131e+00 3.769908142089845038e-01 1.250103166924777520e-01 1.239702130506291772e-01
3.370318392694072962e+00 2.610104501412940259e+00 4.188786824544270537e-01 1.226309437903521232e-01 1.218060793505842260e-01
3.343567888349828987e+00 2.666952269203112902e+00 4.607665506998697702e-01 1.200656709558163976e-01 1.194282567422070007e-01
3.314460313185618290e+00 2.722629977969338366e+00 5.026544189453123757e-01 1.170991818022183995e-01 1.168409167276104749e-01
3.283046731696695808e+00 2.777039950248651579e+00 5.445422871907551476e-01 1.142591248636466578e-01 1.140485983730396002e-01
3.249382253890468419e+00 2.830086732615076706e+00 5.864301554361980306e-01 1.113032209631652780e-01 1.110562003458193808e-01
3.213525938604970378e+00 2.881677263137099043e+00 6.283180236816404696e-01 1.082043255190883457e-01 1.078689723204417777e-01
3.175540689899761126e+00 2.931721034639657386e+00 6.702058919270834636e-01 1.046904291892926386e-01 1.044925057688676495e-01
3.135493146701008538e+00 2.980130253484220226e+00 7.120937601725257915e-01 1.007795598990081642e-01 1.009327241512007201e-01
3.093453565894354274e+00 3.026819993588419244e+00 7.539816284179687855e-01 9.676710959861165029e-02 9.719587252394258636e-02
3.049495699070665644e+00 3.071708345415008257e+00 7.958694966634113355e-01 9.313180287167019400e-02 9.328850658405914154e-02
3.003696663140890344e+00 3.114716559668798901e+00 8.377573649088541075e-01 8.915858298680677529e-02 8.921748116807910745e-02
2.956136805047008487e+00 3.155769185449456060e+00 8.796452331542971015e-01 8.467419923004208815e-02 8.498993822640074636e-02
2.906899560806424532e+00 3.194794202617804224e+00 9.215331013997396514e-01 8.005476935254159099e-02 8.061329429390438894e-02
2.856071309137073300e+00 3.231723148143419877e+00 9.634209696451823124e-01 7.560506249750630070e-02 7.609522747885096028e-02
2.803741219920044436e+00 3.266491236211857441e+00 1.005308837890625195e+00 7.120226562764953027e-02 7.144366399289284186e-02
2.750001097765562452e+00 3.299037471880796435e+00 1.047196706136067634e+00 6.634037922807480003e-02 6.666676424582776428e-02
2.694945220956763698e+00 3.329304758085727567e+00 1.089084574381510517e+00 6.153635073512764980e-02 6.177290852949011285e-02
2.638670176053821592e+00 3.357239995807440369e+00 1.130972442626952956e+00 5.641580264121826699e-02 5.677068231589522257e-02
2.581274688448568888e+00 3.382794177225598276e+00 1.172860310872395839e+00 5.128834385350140856e-02 5.166886119542832279e-02
2.522859449166897416e+00 3.405922471694968312e+00 1.214748179117838500e+00 4.628318901869766383e-02 4.647639548150198779e-02
2.463526938222765583e+00 3.426584304393479830e+00 1.256636047363281161e+00 4.094428280552166177e-02 4.120239450869027376e-02
2.403381244833721730e+00 3.444743427504135536e+00 1.298523915608724044e+00 3.558500784034154124e-02 3.585611065188636093e-02
2.342527884813342176e+00 3.460367983805896053e+00 1.340411783854166705e+00 3.022115097241618101e-02 3.044692309451930631e-02
2.281073615460937898e+00 3.473430562561981461e+00 1.382299652099609366e+00 2.469548648924523374e-02 2.498432137430558683e-02
2.219126248273276758e+00 3.483908247607539366e+00 1.424187520345052249e+00 1.921457522997981060e-02 1.947788873540239399e-02
2.156794459806890885e+00 3.491782657552320757e+00 1.466075388590494466e+00 1.381623649522886917e-02 1.393728531616805939e-02
2.094187601022771794e+00 3.497039978027832952e+00 1.507963256835937571e+00 8.369852626092640080e-03 8.372231202024160365e-03
2.031415505447942138e+00 3.499670985922395783e+00 1.549851125081380232e+00 2.807631093384070544e-03 2.792489373150415510e-03
1.968588296490433542e+00 3.499671065561587469e+00 1.591738993326822893e+00 -2.812612649370715544e-03 -2.792151423072576199e-03
1.905816194245722794e+00 3.497040216805694435e+00 1.633626861572265554e+00 -8.374265141165083623e-03 -8.371893844824639108e-03
1.843209322133543271e+00 3.491783055049955120e+00 1.675514729817708215e+00 -1.381961655583953223e-02 -1.393694914368502971e-02
1.780877513704298254e+00 3.483908803127601317e+00 1.717402598063150876e+00 -1.921659825490890788e-02 -1.947755433739570274e-02
1.718930119954001912e+00 3.473431275129901685e+00 1.759290466308593759e+00 -2.469576934218985567e-02 -2.498398933742205022e-02
1.657475817485785763e+00 3.460368852171590515e+00 1.801178334554036420e+00 -3.021911590922601865e-02 -3.044659400126347587e-02
1.596622417854514531e+00 3.444744450144198389e+00 1.843066202799479081e+00 -3.558048671876135743e-02 -3.585578507959871070e-02
1.536476678428989384e+00 3.426585479513855503e+00 1.884954071044921742e+00 -4.093778862921923500e-02 -4.120207302853425707e-02
1.477144115103550481e+00 3.405923797234100103e+00 1.926841939290364403e+00 -4.627420095737114908e-02 -4.647607865746217204e-02
1.418728817187640434e+00 3.382795650858043679e+00 1.968729807535807064e+00 -5.127684581594463969e-02 -5.166854958332083025e-02
1.361333264798082032e+00 3.357241614947951369e+00 2.010617675781249947e+00 -5.640314690909754847e-02 -5.677037646239269791e-02
1.305058149074419971e+00 3.329306519893786120e+00 2.052505544026692608e+00 -6.152198645967983659e-02 -6.177260897116265692e-02
1.250002195532731619e+00 3.299039373265597597e+00 2.094393412272135269e+00 -6.632505959286756625e-02 -6.666647150820162460e-02
1.196261990867804492e+00 3.266493273837731248e+00 2.136281280517577930e+00 -7.118610336788719350e-02 -7.144337858952846954e-02
1.143931813507527151e+00 3.231725318435684891e+00 2.178169148763020591e+00 -7.558857343533667561e-02 -7.609494991044200851e-02
1.093103468216756635e+00 3.194796501769035402e+00 2.220057017008463252e+00 -8.003837345326011987e-02 -8.061302504739939478e-02
1.043866125040825654e+00 3.155771609426167856e+00 2.261944885253905912e+00 -8.465834431092342238e-02 -8.498967777414881408e-02
9.963061628712355233e-01 3.114719104218519163e+00 2.303832753499349018e+00 -8.914348758112468352e-02 -8.921722996700126584e-02
9.505070179079742054e-01 3.071711006073739370e+00 2.345720621744791679e+00 -9.311801086992856080e-02 -9.328826507484670738e-02
9.065490372843036937e-01 3.026822765688469197e+00 2.387608489990234339e+00 -9.675513567865319520e-02 -9.719564113028408836e-02
8.645093381108153174e-01 2.980133132162392062e+00 2.429496358235677000e+00 -1.007696720977845906e-01 -1.009325032790386184e-01
8.244616721860306141e-01 2.931724014845778825e+00 2.471384226481119661e+00 -1.046829050828723129e-01 -1.044922958056861417e-01
7.864762966108955755e-01 2.881680339642884725e+00 2.513272094726562322e+00 -1.081993005501579314e-01 -1.078687736345870368e-01
7.506198505341491467e-01 2.830089900023297744e+00 2.555159962972005427e+00 -1.113005505450161553e-01 -1.110560132858533777e-01
7.169552382448038941e-01 2.777043203002607985e+00 2.597047831217448088e+00 -1.142591219856780027e-01 -1.140484232671285236e-01
6.855415188168224594e-01 2.722633310362602810e+00 2.638935699462890749e+00 -1.171013673717720138e-01 -1.168407538829490944e-01
6.564338024996030363e-01 2.666955675389544922e+00 2.680823567708333410e+00 -1.200704536302975856e-01 -1.194281064444797091e-01
6.296831540360305901e-01 2.610107975416941173e+00 2.722711435953776071e+00 -1.226373519643767784e-01 -1.218059418634639263e-01
6.053365030777109190e-01 2.552189940466586204e+00 2.764599304199218732e+00 -1.250184535939276587e-01 -1.239700886153145554e-01
5.834365618545470644e-01 2.493303178288497790e+00 2.806487172444661393e+00 -1.272830102053835177e-01 -1.259167500573735721e-01
5.640217502430957541e-01 2.433550996106684128e+00 2.848375040690104054e+00 -1.288005393916350216e-01 -1.276425110895025861e-01
5.471261283651578378e-01 2.373038219383461822e+00 2.890262908935546715e+00 -1.304400542718199552e-01 -1.291443441453192786e-01
5.327793368348463510e-01 2.311871007920272003e+00 2.932150777180989376e+00 -1.321483993172893889e-01 -1.304196145035691756e-01
5.210065447589621312e-01 2.250156669617614291e+00 2.974038645426432481e+00 -1.333522740819046426e-01 -1.314660849103144458e-01
5.118284055818997924e-01 2.188003472220832801e+00 3.015926513671875142e+00 -1.341125075963497115e-01 -1.322819195038310858e-01
5.052610208525449842e-01 2.125520453382004238e+00 3.057814381917317803e+00 -1.346587869349516742e-01 -1.328656870353293051e-01
5.013159119767329752e-01 2.062817229371154415e+00 3.099702250162760464e+00 -1.350303362401799878e-01 -1.332163633798459368e-01
5.000000000048203663e-01 2.000003802772384986e+00 3.141590118408203125e+00 -1.351661194495792917e-01 -1.333333333329048409e-01
5.013155934898305688e-01 1.937190369502271636e+00 3.183477986653645786e+00 -1.350275271302050495e-01 -1.332163916897927958e-01
5.052603844374734532e-01 1.874487125489093353e+00 3.225365854899088003e+00 -1.346530596419452386e-01 -1.328657436055578900e-01
5.118274523551458177e-01 1.812004073352041944e+00 3.267253723144530664e+00 -1.341038220159538885e-01 -1.322820042350981162e-01
5.210052763928066932e-01 1.749850829419560494e+00 3.309141591389973325e+00 -1.333410990688390085e-01 -1.314661976539727162e-01
5.327777555544306320e-01 1.688136431425365291e+00 3.351029459635415986e+00 -1.321360792993744870e-01 -1.304197550618283463e-01
5.471242369445807885e-01 1.626969147219518241e+00 3.392917327880858647e+00 -1.304275493506552308e-01 -1.291445122715927929e-01
5.640195520005466534e-01 1.566456284830134660e+00 3.434805196126301752e+00 -1.287868223252095490e-01 -1.276427064888402685e-01
5.834340606464838430e-01 1.506704004208943015e+00 3.476693064371744413e+00 -1.272679146425126084e-01 -1.259169723869791868e-01
6.053337032920957927e-01 1.447817130990955325e+00 3.518580932617187074e+00 -1.250042395967305153e-01 -1.239703374851470197e-01
6.296800605846305521e-01 1.389898972594982185e+00 3.560468800862629735e+00 -1.226238007776540989e-01 -1.218062168369217074e-01
6.564304208093743043e-01 1.333051136987606133e+00 3.602356669108072396e+00 -1.200576900449073781e-01 -1.194284070391666980e-01
6.855378548203892031e-01 1.277373354428570806e+00 3.644244537353515057e+00 -1.170905840261326075e-01 -1.168410795715209283e-01
7.169512983700505604e-01 1.222963302510299055e+00 3.686132405598957718e+00 -1.142501183992449959e-01 -1.140487734782177076e-01
7.506156416929437025e-01 1.169916434798480509e+00 3.728020273844400378e+00 -1.112937946169352821e-01 -1.110563874050716354e-01
7.864718261869632077e-01 1.118325813374352995e+00 3.769908142089843039e+00 -1.081944931978891661e-01 -1.078691710056032399e-01
8.244569480220019786e-01 1.068281945572452818e+00 3.811796010335285700e+00 -1.046803189458329758e-01 -1.044927157313775834e-01
8.645043684944656581e-01 1.019872625200250793e+00 3.853683878580728805e+00 -1.007693967738486213e-01 -1.009329450227141461e-01
9.065438309340151379e-01 9.731827785182309842e-01 3.895571746826171022e+00 -9.675704938237891795e-02 -9.719610391697641738e-02
9.505015839574392222e-01 9.282943152506112350e-01 3.937459615071614127e+00 -9.312198512702306308e-02 -9.328874809267205526e-02
9.963005108534345178e-01 8.852859848880862970e-01 3.979347483317056344e+00 -8.914911445353061736e-02 -8.921773236858357436e-02
1.043860264871302457e+00 8.442332385346842383e-01 4.021235351562499005e+00 -8.466522653143172816e-02 -8.499019867810642115e-02
1.093097410176223194e+00 8.052080965411062552e-01 4.063123219807942554e+00 -8.004644496682489230e-02 -8.061356353989125589e-02
1.143925568223828293e+00 7.682790221567610267e-01 4.105011088053385215e+00 -7.559752869357527771e-02 -7.609550504677081717e-02
1.196255569297271837e+00 7.335108014221567441e-01 4.146898956298826988e+00 -7.119546582774650967e-02 -7.144394939579803983e-02
1.249995608940964065e+00 7.009644295123538260e-01 4.188786824544270537e+00 -6.633424082214604833e-02 -6.666705698302541339e-02
1.305051409016518615e+00 6.706970037308747079e-01 4.230674692789712310e+00 -6.153086246337512860e-02 -6.177320808742055303e-02
1.361326383098379944e+00 6.427616233417938751e-01 4.272562561035154971e+00 -5.641099635814016827e-02 -5.677098816903288631e-02
1.418721805918957468e+00 6.172072964157346853e-01 4.314450429280598520e+00 -5.128424822085710794e-02 -5.166917280720376149e-02
1.477136986566014887e+00 5.940788538531998064e-01 4.356338297526041181e+00 -4.627994782157665576e-02 -4.647671230524311886e-02
1.536469445128457956e+00 5.734168707360651762e-01 4.398226165771483842e+00 -4.094199598337461971e-02 -4.120271598858150225e-02
1.596615092480633713e+00 5.552575951452133340e-01 4.440114034016926503e+00 -3.558374334770599695e-02 -3.585643622394365376e-02
1.657468412889730125e+00 5.396328845691849008e-01 4.482001902262369164e+00 -3.022091241096697134e-02 -3.044725218757953281e-02
1.718922649125927959e+00 5.265701500154091885e-01 4.523889770507811825e+00 -2.469611860370943615e-02 -2.498465341102863030e-02
1.780869989750556881e+00 5.160923079220598453e-01 4.565777638753255374e+00 -1.921586157722157337e-02 -1.947822313328383820e-02
1.843201758253683709e+00 5.082177399549008268e-01 4.607665506998698035e+00 -1.381798134251365114e-02 -1.393762148856145244e-02
1.905808603709338911e+00 5.029602607596497243e-01 4.649553375244140696e+00 -8.371886740571843691e-03 -8.372568559169873970e-03
1.968580692613884020e+00 5.003290937264346372e-01 4.691441243489583357e+00 -2.809789575288863892e-03 -2.792827323210306505e-03
2.031407901570988717e+00 5.003288548088593579e-01 4.733329111735026018e+00 2.810500644818940495e-03 2.791813472976791173e-03
2.094180010485177323e+00 5.029595444260659409e-01 4.775216979980468679e+00 8.372369427742887282e-03 8.371556487571308464e-03
2.156786895925015379e+00 5.082165474619988466e-01 4.817104848225911340e+00 1.381809960755831478e-02 1.393661297111245534e-02
2.219118724316718527e+00 5.160906413618741029e-01 4.858992716471354001e+00 1.921562695068311163e-02 1.947721993926385467e-02
2.281066144629251724e+00 5.265680123116478484e-01 4.900880584716796662e+00 2.469553857655594487e-02 2.498365730037791291e-02
2.342520480212884504e+00 5.396302794721006268e-01 4.942768452962239323e+00 3.021984242698168288e-02 3.044626490781193393e-02
2.403373919454656615e+00 5.552545272250242192e-01 4.984656321207681984e+00 3.558232607821230215e-02 3.585545950708057122e-02
2.463519704916276254e+00 5.734133453749372666e-01 5.026544189453124645e+00 4.094073970805886531e-02 4.120175154811343832e-02
2.522852320622641198e+00 5.940748772358043217e-01 5.068432057698567306e+00 4.627819317465596549e-02 4.647576183312365078e-02
2.581267677172415453e+00 6.172028755183989190e-01 5.110319925944010855e+00 5.128177507268428387e-02 5.166823797088136716e-02
2.638663294345910515e+00 6.427567659202610972e-01 5.152207794189452628e+00 5.640887373357157675e-02 5.677007060852538173e-02
2.694938480889930599e+00 6.706917183066991583e-01 5.194095662434896177e+00 6.152847837703629558e-02 6.177230941243825463e-02
2.749994511164154609e+00 7.009587253579506738e-01 5.235983530680337950e+00 6.633228213361282155e-02 6.666617877014707760e-02
2.803734798339181378e+00 7.335046885445348774e-01 5.277871398925781499e+00 7.119406059520026753e-02 7.144309318570499223e-02
2.856065063842371021e+00 7.682725112799677625e-01 5.319759267171224160e+00 7.559732482026695899e-02 7.609467234154407289e-02
2.906893502754234415e+00 8.052011990874130554e-01 5.361647135416666821e+00 8.004796540474123923e-02 8.061275580037637056e-02
2.956130944865195787e+00 8.442259666045492938e-01 5.403535003662109482e+00 8.466863607993037333e-02 8.498941732135069371e-02
3.003691011110187770e+00 8.852783512389252873e-01 5.445422871907552143e+00 8.915430712580130201e-02 8.921697876535000793e-02
3.049490265106640674e+00 9.282863332744172302e-01 5.487310740152994804e+00 9.312917361478133260e-02 9.328802356503469728e-02
3.093448359530010627e+00 9.731744622180802384e-01 5.529198608398437464e+00 9.676650093583515078e-02 9.719540973600090950e-02
3.135488177070063109e+00 1.019863989165735951e+00 5.571086476643880125e+00 1.007810877039764103e-01 1.009322824062278273e-01
3.175535965720622134e+00 1.068273004954088279e+00 5.612974344889322786e+00 1.046941818314757050e-01 1.044920858418330600e-01
3.213521468165439376e+00 1.118316583856996616e+00 5.654862213134765447e+00 1.082101879658440291e-01 1.078685749480390171e-01
3.249378045033202600e+00 1.169906932573815395e+00 5.696750081380208108e+00 1.113109064891174699e-01 1.110558262251735429e-01
3.283042791805449667e+00 1.222953544248429392e+00 5.738637949625650769e+00 1.142689377605206613e-01 1.140482481604843945e-01
3.314456649172288216e+00 1.277363357248776143e+00 5.780525817871093430e+00 1.171106475077369619e-01 1.168405910375367035e-01
3.343564506642329182e+00 1.333040918428308519e+00 5.822413686116536091e+00 1.200790160386699112e-01 1.194279561459847955e-01
3.370315299225058236e+00 1.389888550582978111e+00 5.864301554361978752e+00 1.226449784404915477e-01 1.218058043755606973e-01
3.394662097016036384e+00 1.447806523809967105e+00 5.906189422607422301e+00 1.250249557907594511e-01 1.239699641792031820e-01
3.416562187527765193e+00 1.506693230467538447e+00 5.948077290852864962e+00 1.272882167838373935e-01 1.259166388913568746e-01
3.435977150621785992e+00 1.566445363429087356e+00 5.989965159098307623e+00 1.288043731067610997e-01 1.276424133886031875e-01
3.452872925910547508e+00 1.626958097318645491e+00 6.031853027343750284e+00 1.304425426621951822e-01 1.291442600809375174e-01
3.467219872510801437e+00 1.688125272409916944e+00 6.073740895589192945e+00 1.321496625129485458e-01 1.304195442231823043e-01
3.478992821043701333e+00 1.749839580866209943e+00 6.115628763834635606e+00 1.333526587281385067e-01 1.314660285372178938e-01
3.488171117790376030e+00 1.811992754994542265e+00 6.157516632080078267e+00 1.341127832314709112e-01 1.322818771369222990e-01
3.494738660925508889e+00 1.874475757183657443e+00 6.199404500325520928e+00 1.346603027541889985e-01 1.328656587489341068e-01
3.498683928765367490e+00 1.937178971192738075e+00 6.241292368570963589e+00 1.350337787686323177e-01 1.332163492235881874e-01


==> figures/data/2D_double_cylinder/double_cylinder_new_method_outer_y_forcing_dsdx_1_ddf_Yang3_dx_0.125.txt <==
3.500000000000000000e+00 2.000000000000000000e+00 0.000000000000000000e+00 1.390066642525093765e-01 1.333333333333333037e-01
3.494739297359794161e+00 2.125516663946859008e+00 8.377573649088550234e-02 1.383659946444863731e-01 1.328657153208705755e-01
3.478994089428868453e+00 2.250152920099830922e+00 1.675514729817707549e-01 1.365797798976695621e-01 1.314661412825660625e-01
3.452874817349799397e+00 2.373034536083170831e+00 2.513272094726564099e-01 1.335173294060277294e-01 1.291444282088710371e-01
3.416564688754036627e+00 2.493299587041362564e+00 3.351029459635415653e-01 1.288349182990849440e-01 1.259168612225810280e-01
3.370318392694072962e+00 2.610104501412940259e+00 4.188786824544270537e-01 1.238109369784437808e-01 1.218060793505842260e-01
3.314460313185618290e+00 2.722629977969338366e+00 5.026544189453123757e-01 1.179210963049582006e-01 1.168409167276104749e-01
3.249382253890468419e+00 2.830086732615076706e+00 5.864301554361980306e-01 1.112098212918757184e-01 1.110562003458193808e-01
3.175540689899761126e+00 2.931721034639657386e+00 6.702058919270834636e-01 1.043661209816550139e-01 1.044925057688676495e-01
3.093453565894354274e+00 3.026819993588419244e+00 7.539816284179687855e-01 9.721786593811435062e-02 9.719587252394258636e-02
3.003696663140890344e+00 3.114716559668798901e+00 8.377573649088541075e-01 8.951515690898198541e-02 8.921748116807910745e-02
2.906899560806424532e+00 3.194794202617804224e+00 9.215331013997396514e-01 8.118358582577285543e-02 8.061329429390438894e-02
2.803741219920044436e+00 3.266491236211857441e+00 1.005308837890625195e+00 7.226472023093435948e-02 7.144366399289284186e-02
2.694945220956763698e+00 3.329304758085727567e+00 1.089084574381510517e+00 6.285145459476883245e-02 6.177290852949011285e-02
2.581274688448568888e+00 3.382794177225598276e+00 1.172860310872395839e+00 5.310442675132728135e-02 5.166886119542832279e-02
2.463526938222765583e+00 3.426584304393479830e+00 1.256636047363281161e+00 4.286009426385921361e-02 4.120239450869027376e-02
2.342527884813342176e+00 3.460367983805896053e+00 1.340411783854166705e+00 3.187080289124235438e-02 3.044692309451930631e-02
2.219126248273276758e+00 3.483908247607539366e+00 1.424187520345052249e+00 2.046787863563968857e-02 1.947788873540239399e-02
2.094187601022771794e+00 3.497039978027832952e+00 1.507963256835937571e+00 8.837149015539646699e-03 8.372231202024160365e-03
1.968588296490433542e+00 3.499671065561587469e+00 1.591738993326822893e+00 -2.948319348119881039e-03 -2.792151423072576199e-03
1.843209322133543271e+00 3.491783055049955120e+00 1.675514729817708215e+00 -1.466592107094444493e-02 -1.393694914368502971e-02
1.718930119954001912e+00 3.473431275129901685e+00 1.759290466308593759e+00 -2.616866376455691603e-02 -2.498398933742205022e-02
1.596622417854514531e+00 3.444744450144198389e+00 1.843066202799479081e+00 -3.739034851231906598e-02 -3.585578507959871070e-02
1.477144115103550481e+00 3.405923797234100103e+00 1.926841939290364403e+00 -4.808722793384508781e-02 -4.647607865746217204e-02
1.361333264798082032e+00 3.357241614947951369e+00 2.010617675781249947e+00 -5.813825212270502113e-02 -5.677037646239269791e-02
1.250002195532731619e+00 3.299039373265597597e+00 2.094393412272135269e+00 -6.798506847670791886e-02 -6.666647150820162460e-02
1.143931813507527151e+00 3.231725318435684891e+00 2.178169148763020591e+00 -7.664531993688770972e-02 -7.609494991044200851e-02
1.043866125040825654e+00 3.155771609426167856e+00 2.261944885253905912e+00 -8.510363830651618278e-02 -8.498967777414881408e-02
9.505070179079742054e-01 3.071711006073739370e+00 2.345720621744791679e+00 -9.318323830295097143e-02 -9.328826507484670738e-02
8.645093381108153174e-01 2.980133132162392062e+00 2.429496358235677000e+00 -1.009752904403236895e-01 -1.009325032790386184e-01
7.864762966108955755e-01 2.881680339642884725e+00 2.513272094726562322e+00 -1.083664933195021968e-01 -1.078687736345870368e-01
7.169552382448038941e-01 2.777043203002607985e+00 2.597047831217448088e+00 -1.148763835172499359e-01 -1.140484232671285236e-01
6.564338024996030363e-01 2.666955675389544922e+00 2.680823567708333410e+00 -1.209733853591914710e-01 -1.194281064444797091e-01
6.053365030777109190e-01 2.552189940466586204e+00 2.764599304199218732e+00 -1.261136820289744664e-01 -1.239700886153145554e-01
5.640217502430957541e-01 2.433550996106684128e+00 2.848375040690104054e+00 -1.312640762573197284e-01 -1.276425110895025861e-01
5.327793368348463510e-01 2.311871007920272003e+00 2.932150777180989376e+00 -1.353446519598411890e-01 -1.304196145035691756e-01
5.118284055818997924e-01 2.188003472220832801e+00 3.015926513671875142e+00 -1.377714877671228633e-01 -1.322819195038310858e-01
5.013159119767329752e-01 2.062817229371154415e+00 3.099702250162760464e+00 -1.389949391230833609e-01 -1.332163633798459368e-01
5.013155934898305688e-01 1.937190369502271636e+00 3.183477986653645786e+00 -1.389813001120265568e-01 -1.332163916897927958e-01
5.118274523551458177e-01 1.812004073352041944e+00 3.267253723144530664e+00 -1.377319739114520047e-01 -1.322820042350981162e-01
5.327777555544306320e-01 1.688136431425365291e+00 3.351029459635415986e+00 -1.352847991485591761e-01 -1.304197550618283463e-01
5.640195520005466534e-01 1.566456284830134660e+00 3.434805196126301752e+00 -1.311969728662180368e-01 -1.276427064888402685e-01
6.053337032920957927e-01 1.447817130990955325e+00 3.518580932617187074e+00 -1.260519927430449327e-01 -1.239703374851470197e-01
6.564304208093743043e-01 1.333051136987606133e+00 3.602356669108072396e+00 -1.209193683584371404e-01 -1.194284070391666980e-01
7.169512983700505604e-01 1.222963302510299055e+00 3.686132405598957718e+00 -1.148396172051590336e-01 -1.140487734782177076e-01
7.864718261869632077e-01 1.118325813374352995e+00 3.769908142089843039e+00 -1.083509922778340406e-01 -1.078691710056032399e-01
8.645043684944656581e-01 1.019872625200250793e+00 3.853683878580728805e+00 -1.009815910487608798e-01 -1.009329450227141461e-01
9.505015839574392222e-01 9.282943152506112350e-01 3.937459615071614127e+00 -9.320799921720401837e-02 -9.328874809267205526e-02
1.043860264871302457e+00 8.442332385346842383e-01 4.021235351562499005e+00 -8.514204924462026591e-02 -8.499019867810642115e-02
1.143925568223828293e+00 7.682790221567610267e-01 4.105011088053385215e+00 -7.669083111611425807e-02 -7.609550504677081717e-02
1.249995608940964065e+00 7.009644295123538260e-01 4.188786824544270537e+00 -6.802890396228213066e-02 -6.666705698302541339e-02
1.361326383098379944e+00 6.427616233417938751e-01 4.272562561035154971e+00 -5.817409078236902148e-02 -5.677098816903288631e-02
1.477136986566014887e+00 5.940788538531998064e-01 4.356338297526041181e+00 -4.811164907743974151e-02 -4.647671230524311886e-02
1.596615092480633713e+00 5.552575951452133340e-01 4.440114034016926503e+00 -3.739704962134042521e-02 -3.585643622394365376e-02
1.718922649125927959e+00 5.265701500154091885e-01 4.523889770507811825e+00 -2.615910481935496829e-02 -2.498465341102863030e-02
1.843201758253683709e+00 5.082177399549008268e-01 4.607665506998698035e+00 -1.464377502112251123e-02 -1.393762148856145244e-02
1.968580692613884020e+00 5.003290937264346372e-01 4.691441243489583357e+00 -2.919387179502650875e-03 -2.792827323210306505e-03
2.094180010485177323e+00 5.029595444260659409e-01 4.775216979980468679e+00 8.863964396402281010e-03 8.371556487571308464e-03
2.219118724316718527e+00 5.160906413618741029e-01 4.858992716471354001e+00 2.048481180288465667e-02 1.947721993926385467e-02
2.342520480212884504e+00 5.396302794721006268e-01 4.942768452962239323e+00 3.187335656308232235e-02 3.044626490781193393e-02
2.463519704916276254e+00 5.734133453749372666e-01 5.026544189453124645e+00 4.284475401040932496e-02 4.120175154811343832e-02
2.581267677172415453e+00 6.172028755183989190e-01 5.110319925944010855e+00 5.307342564156426745e-02 5.166823797088136716e-02
2.694938480889930599e+00 6.706917183066991583e-01 5.194095662434896177e+00 6.281189767406905600e-02 6.177230941243825463e-02
2.803734798339181378e+00 7.335046885445348774e-01 5.277871398925781499e+00 7.222032508256973071e-02 7.144309318570499223e-02
2.906893502754234415e+00 8.052011990874130554e-01 5.361647135416666821e+00 8.114387398268206597e-02 8.061275580037637056e-02
3.003691011110187770e+00 8.852783512389252873e-01 5.445422871907552143e+00 8.948612830857911871e-02 8.921697876535000793e-02
3.093448359530010627e+00 9.731744622180802384e-01 5.529198608398437464e+00 9.720536257203896136e-02 9.719540973600090950e-02
3.175535965720622134e+00 1.068273004954088279e+00 5.612974344889322786e+00 1.043736503153013251e-01 1.044920858418330600e-01
3.249378045033202600e+00 1.169906932573815395e+00 5.696750081380208108e+00 1.112371504345669032e-01 1.110558262251735429e-01
3.314456649172288216e+00 1.277363357248776143e+00 5.780525817871093430e+00 1.179683606488579339e-01 1.168405910375367035e-01
3.370315299225058236e+00 1.389888550582978111e+00 5.864301554361978752e+00 1.238701274903569599e-01 1.218058043755606973e-01
3.416562187527765193e+00 1.506693230467538447e+00 5.948077290852864962e+00 1.289012201802432478e-01 1.259166388913568746e-01
3.452872925910547508e+00 1.626958097318645491e+00 6.031853027343750284e+00 1.335848495842189565e-01 1.291442600809375174e-01
3.478992821043701333e+00 1.749839580866209943e+00 6.115628763834635606e+00 1.366328537594891090e-01 1.314660285372178938e-01
3.494738660925508889e+00 1.874475757183657443e+00 6.199404500325520928e+00 1.383947438136399477e-01 1.328656587489341068e-01


==> figures/data/2D_double_cylinder/double_cylinder_new_method_outer_y_forcing_dsdx_1_ddf_Yang3_dx_0.25.txt <==
3.500000000000000000e+00 2.000000000000000000e+00 0.000000000000000000e+00 1.527618102683610257e-01 1.333333333333333037e-01
3.478423900260557033e+00 2.253501027884232677e+00 1.698156820761191899e-01 1.480232168801692838e-01 1.314154578009383845e-01
3.414316305148850095e+00 2.499709304486223083e+00 3.396313641522382132e-01 1.355214973463050310e-01 1.257170049021199831e-01
3.309521470486460615e+00 2.731541877362450244e+00 5.094470462283571255e-01 1.194084128874043638e-01 1.164019084876853627e-01
3.167054148013193959e+00 2.942329356225942050e+00 6.792627283044762043e-01 1.045083390978172322e-01 1.037381464900616473e-01
2.991012856608109338e+00 3.126007778852986085e+00 8.490784103805953942e-01 8.992017094895300711e-02 8.809003169849857762e-02
2.786461975553362169e+00 3.277293059954802246e+00 1.018894092456714473e+00 7.637812336684064729e-02 6.990773116029885825e-02
2.559286051797523776e+00 3.391833004445841127e+00 1.188709774532833663e+00 5.896728994078016817e-02 4.971431571533545257e-02
2.316020512526401731e+00 3.466332511970784402e+00 1.358525456608952853e+00 3.553904769060679814e-02 2.809071222456905118e-02
2.063663653124640618e+00 3.498648370789767981e+00 1.528341138685071599e+00 7.273113719819413597e-03 5.658991388856953082e-03
1.809475309283419930e+00 3.487850913978733036e+00 1.698156820761190788e+00 -2.224416225815270889e-02 -1.693552806369601205e-02
1.560768005081835774e+00 3.434250764211129958e+00 1.867972502837309756e+00 -4.800468579554459381e-02 -3.904284399272568706e-02
1.324696585321730069e+00 3.339389897723537892e+00 2.037788184913428946e+00 -6.803231381580146508e-02 -6.002697019362398384e-02
1.108052384000937529e+00 3.205997284538231629e+00 2.207603866989547914e+00 -8.242920822413875304e-02 -7.928423253324998199e-02
9.170678503136837634e-01 3.037910381090667133e+00 2.377419549065666882e+00 -9.758896150862905738e-02 -9.626063552767254172e-02
7.572372527233379724e-01 2.839964733772414540e+00 2.547235231141786294e+00 -1.121326087087090306e-01 -1.104677997579254917e-01
6.331586191165996524e-01 2.617854869289511388e+00 2.717050913217905261e+00 -1.272575457158831580e-01 -1.214970116340800127e-01
5.484014601257787280e-01 2.377970473760886438e+00 2.886866595294024673e+00 -1.428899238670320593e-01 -1.290309813221529600e-01
5.054040809722326610e-01 2.127212573378356897e+00 3.056682277370143197e+00 -1.516613784797058162e-01 -1.328529705802459493e-01
5.054034359774965957e-01 1.872795004767396021e+00 3.226497959446262165e+00 -1.514961407349607325e-01 -1.328530279131113767e-01
5.483995436968647219e-01 1.622036886375761044e+00 3.396313641522381133e+00 -1.424845938571701609e-01 -1.290311516713897877e-01
6.331554863855891613e-01 1.382152061100641927e+00 3.566129323598500545e+00 -1.268752386572470081e-01 -1.214972900990587135e-01
7.572329938130535343e-01 1.160041567496858717e+00 3.735945005674619068e+00 -1.120192254385031921e-01 -1.104681783277285528e-01
9.170625877450229169e-01 9.620951097819735454e-01 3.905760687750738924e+00 -9.773405427190896833e-02 -9.626110331155350586e-02
1.108046269168175391e+00 7.940072379756215604e-01 4.075576369826857892e+00 -8.274341525829445598e-02 -7.928477607393995263e-02
1.324689794137188681e+00 6.606135263272489011e-01 4.245392051902976860e+00 -6.832230225646611366e-02 -6.002757385447211186e-02
1.560760732915214888e+00 5.657514628730414552e-01 4.415207733979095828e+00 -4.804869782232774889e-02 -3.904349040753644223e-02
1.809467765341377321e+00 5.121500520697688241e-01 4.585023416055215684e+00 -2.205357772095047769e-02 -1.693619863632200850e-02
2.063656054432301712e+00 5.013513064316534873e-01 4.754839098131333763e+00 7.521228120797679613e-03 5.658315949537930621e-03
2.316013077683960919e+00 5.336658857092935193e-01 4.924654780207453619e+00 3.562870683534218041e-02 2.809005134968542081e-02
2.559278994691515763e+00 6.081641597886453532e-01 5.094470462283572587e+00 5.878896706344022977e-02 4.971368841702360902e-02
2.786455499203551067e+00 7.227029524137725813e-01 5.264286144359691555e+00 7.604379800126923050e-02 6.990715548476009178e-02
2.991007147326987692e+00 8.739871963663884413e-01 5.434101826435810523e+00 8.967745405642596479e-02 8.808952420684333651e-02
3.167049370046119972e+00 1.057664726397788968e+00 5.603917508511929491e+00 1.044858506642749874e-01 1.037377217818773179e-01
3.309517761286628001e+00 1.268451482897505977e+00 5.773733190588049347e+00 1.196721210709510291e-01 1.164015787810335628e-01
3.414313771423011623e+00 1.500283524422880710e+00 5.943548872664167426e+00 1.359626031564250548e-01 1.257167796820454209e-01
3.478422614899274734e+00 1.746491475972916207e+00 6.113364554740286394e+00 1.483336084159014578e-01 1.314153435466021702e-01


==> figures/data/2D_double_cylinder/double_cylinder_new_method_profile_dsdx_1_ddf_Yang3_dx_0.03125.txt <==
-1.984375000000000000e+00 5.273624746799419935e-07
-1.953125000000000000e+00 2.039692530041639228e-06
-1.921875000000000000e+00 3.553807282059809543e-06
-1.890625000000000000e+00 5.069527562131269087e-06
-1.859375000000000000e+00 6.586193810359111404e-06
-1.828125000000000000e+00 8.102411886286853474e-06
-1.796875000000000000e+00 9.615746309577793638e-06
-1.765625000000000000e+00 1.112238972149715572e-05
-1.734375000000000000e+00 1.261694668884335451e-05
-1.703125000000000000e+00 1.409276218385770950e-05
-1.671875000000000000e+00 1.554394906162833448e-05
-1.640625000000000000e+00 1.697195791528689789e-05
-1.609375000000000000e+00 1.840324551347525205e-05
-1.578125000000000000e+00 1.993218679431332563e-05
-1.546875000000000000e+00 2.181728824071816367e-05
-1.515625000000000000e+00 4.033180995745472329e-04
-1.484375000000000000e+00 -1.662468106159459757e-03
-1.453125000000000000e+00 -6.355975746767842695e-03
-1.421875000000000000e+00 -1.072032464470881047e-02
-1.390625000000000000e+00 -1.518527559184497389e-02
-1.359375000000000000e+00 -1.975773574897893639e-02
-1.328125000000000000e+00 -2.444535543635843744e-02
-1.296875000000000000e+00 -2.925661409195082566e-02
-1.265625000000000000e+00 -3.420085284613082893e-02
-1.234375000000000000e+00 -3.928834979818276313e-02
-1.203125000000000000e+00 -4.453042706194428740e-02
-1.171875000000000000e+00 -4.993958404320911204e-02
-1.140625000000000000e+00 -5.552965604065337318e-02
-1.109375000000000000e+00 -6.131600036472512755e-02
-1.078125000000000000e+00 -6.731571424730926900e-02
-1.046875000000000000e+00 -7.354789044466845949e-02
-1.015625000000000000e+00 -8.003391802880698014e-02
-9.843750000000000000e-01 -8.679783774465711643e-02
-9.531250000000000000e-01 -9.386676396420652602e-02
-9.218750000000000000e-01 -1.012713899356859348e-01
-8.906250000000000000e-01 -1.090466034809545737e-01
-8.593750000000000000e-01 -1.172322682138363104e-01
-8.281250000000000000e-01 -1.258743062989151340e-01
-7.968750000000000000e-01 -1.350264579127599673e-01
-7.656250000000000000e-01 -1.461916737526462173e-01
-7.343750000000000000e-01 -1.484363796669997126e-01
-7.031250000000000000e-01 -1.404182862796259923e-01
-6.718750000000000000e-01 -1.341675412848710447e-01
-6.406250000000000000e-01 -1.279199552591299138e-01
-6.093750000000000000e-01 -1.216749284671932024e-01
-5.781250000000000000e-01 -1.154326005259656424e-01
-5.468750000000000000e-01 -1.091924949167266540e-01
-5.156250000000000000e-01 -1.029540351075352439e-01
-4.843750000000000000e-01 -9.671668588035012282e-02
-4.531250000000000000e-01 -9.047998411117573470e-02
-4.218750000000000000e-01 -8.424354068166421683e-02
-3.906250000000000000e-01 -7.800703615651712053e-02
-3.593750000000000000e-01 -7.177021569716929283e-02
-3.281250000000000000e-01 -6.553288417155701817e-02
-2.968750000000000000e-01 -5.929490143382354361e-02
-2.656250000000000000e-01 -5.305617764241845474e-02
-2.343750000000000000e-01 -4.681666854461503241e-02
-2.031250000000000000e-01 -4.057637071100840542e-02
-1.718750000000000000e-01 -3.433531673118596361e-02
-1.406250000000000000e-01 -2.809357038940977352e-02
-1.093750000000000000e-01 -2.185122183692599779e-02
-7.812500000000000000e-02 -1.560838277193996385e-02
-4.687500000000000000e-02 -9.365181632626593672e-03
-1.562500000000000000e-02 -3.121758804015208229e-03
1.562500000000000000e-02 3.121738163614004493e-03
4.687500000000000000e-02 9.365159329269309371e-03
7.812500000000000000e-02 1.560835713437820800e-02
1.093750000000000000e-01 2.185119118063295895e-02
1.406250000000000000e-01 2.809353301843679068e-02
1.718750000000000000e-01 3.433527095085533998e-02
2.031250000000000000e-01 4.057631485611354338e-02
2.343750000000000000e-01 4.681660102868104301e-02
2.656250000000000000e-01 5.305609703463089882e-02
2.968750000000000000e-01 5.929480657138928162e-02
3.281250000000000000e-01 6.553277431638218631e-02
3.593750000000000000e-01 7.177009074657231258e-02
3.906250000000000000e-01 7.800689691783219137e-02
4.218750000000000000e-01 8.424338921950122461e-02
4.531250000000000000e-01 9.047982417342204098e-02
4.843750000000000000e-01 9.671652340544410753e-02
5.156250000000000000e-01 1.029538788148664785e-01
5.468750000000000000e-01 1.091923569932363308e-01
5.781250000000000000e-01 1.154324974520029995e-01
6.093750000000000000e-01 1.216748820076233861e-01
6.406250000000000000e-01 1.279199930915149441e-01
6.718750000000000000e-01 1.341676934347361405e-01
7.031250000000000000e-01 1.404185626017535604e-01
7.343750000000000000e-01 1.484370803334665589e-01
7.656250000000000000e-01 1.461908220176060813e-01
7.968750000000000000e-01 1.350264328184021534e-01
8.281250000000000000e-01 1.258744462330967095e-01
8.593750000000000000e-01 1.172325152600687259e-01
8.906250000000000000e-01 1.090469227266239460e-01
9.218750000000000000e-01 1.012717586681498028e-01
9.531250000000000000e-01 9.386716623725789577e-02
9.843750000000000000e-01 8.679826159788409101e-02
1.015625000000000000e+00 8.003435395063397684e-02
1.046875000000000000e+00 7.354833044239417195e-02
1.078125000000000000e+00 6.731615124758202895e-02
1.109375000000000000e+00 6.131642782322828389e-02
1.140625000000000000e+00 5.553006770714183360e-02
1.171875000000000000e+00 4.993997385959141749e-02
1.203125000000000000e+00 4.453078918713502393e-02
1.234375000000000000e+00 3.928867876018713595e-02
1.265625000000000000e+00 3.420114381942389314e-02
1.296875000000000000e+00 2.925686328466081676e-02
1.328125000000000000e+00 2.444556054619075741e-02
1.359375000000000000e+00 1.975789641399164007e-02
1.390625000000000000e+00 1.518539373535500274e-02
1.421875000000000000e+00 1.072040458976377883e-02
1.453125000000000000e+00 6.356022662937962572e-03
1.484375000000000000e+00 1.662510659805076967e-03
1.515625000000000000e+00 -4.033321083768329597e-04
1.546875000000000000e+00 -2.192461687088932923e-05
1.578125000000000000e+00 -2.009421850620656151e-05
1.609375000000000000e+00 -1.861058908648061472e-05
1.640625000000000000e+00 -1.721889565715814722e-05
1.671875000000000000e+00 -1.582613345325015688e-05
1.703125000000000000e+00 -1.440652220555330736e-05
1.734375000000000000e+00 -1.295896723564747006e-05
1.765625000000000000e+00 -1.148952688063626569e-05
1.796875000000000000e+00 -1.000491942768337091e-05
1.828125000000000000e+00 -8.510545359843791336e-06
1.859375000000000000e+00 -7.010190236905278292e-06
1.890625000000000000e+00 -5.506259267960470837e-06
1.921875000000000000e+00 -4.000117614491914154e-06
1.953125000000000000e+00 -2.492401673938470245e-06
1.984375000000000000e+00 -9.832749374252107562e-07
2.015625000000000000e+00 5.273624746799419935e-07


==> figures/data/2D_double_cylinder/double_cylinder_new_method_profile_dsdx_1_ddf_Yang3_dx_0.0625.txt <==
-1.968750000000000000e+00 5.400518064822692284e-06
-1.906250000000000000e+00 1.622787743897010661e-05
-1.843750000000000000e+00 2.713224104534231031e-05
-1.781250000000000000e+00 3.816254578030668242e-05
-1.718750000000000000e+00 4.938753875334150640e-05
-1.656250000000000000e+00 6.099394356652913346e-05
-1.593750000000000000e+00 7.363301466976704694e-05
-1.531250000000000000e+00 8.185163220261955667e-04
-1.468750000000000000e+00 -3.280483981518413257e-03
-1.406250000000000000e+00 -1.294013917760787960e-02
-1.343750000000000000e+00 -2.211127678610424335e-02
-1.281250000000000000e+00 -3.175145080966917249e-02
-1.218750000000000000e+00 -4.193590529808223499e-02
-1.156250000000000000e+00 -5.275469975790941790e-02
-1.093750000000000000e+00 -6.431762857278287837e-02
-1.031250000000000000e+00 -7.675962504427642774e-02
-9.687500000000000000e-01 -9.024837972927110541e-02
-9.062500000000000000e-01 -1.049949723032877896e-01
-8.437500000000000000e-01 -1.212691785477813256e-01
-7.812500000000000000e-01 -1.420810760492420555e-01
-7.187500000000000000e-01 -1.468301327771835696e-01
-6.562500000000000000e-01 -1.305990324479654185e-01
-5.937500000000000000e-01 -1.181245693504814065e-01
-5.312500000000000000e-01 -1.056951437052754961e-01
-4.687500000000000000e-01 -9.327009639200831148e-02
-4.062500000000000000e-01 -8.084561619197083715e-02
-3.437500000000000000e-01 -6.841889400283676648e-02
-2.812500000000000000e-01 -5.598825268493242552e-02
-2.187500000000000000e-01 -4.355301139348603801e-02
-1.562500000000000000e-01 -3.111331076830088638e-02
-9.375000000000000000e-02 -1.866994196715018178e-02
-3.125000000000000000e-02 -6.224173334974404496e-03
3.125000000000000000e-02 6.222433173651130238e-03
9.375000000000000000e-02 1.866821074978311859e-02
1.562500000000000000e-01 3.111157768491536885e-02
2.187500000000000000e-01 4.355123032161561242e-02
2.812500000000000000e-01 5.598633841700203367e-02
3.437500000000000000e-01 6.841673965776018385e-02
4.062500000000000000e-01 8.084313544116525363e-02
4.687500000000000000e-01 9.326730074057557052e-02
5.312500000000000000e-01 1.056923875062102808e-01
5.937500000000000000e-01 1.181233465828826074e-01
6.562500000000000000e-01 1.306036829339014271e-01
7.187500000000000000e-01 1.468384711095841177e-01
7.812500000000000000e-01 1.420778595649725140e-01
8.437500000000000000e-01 1.212708991155241611e-01
9.062500000000000000e-01 1.049963706685194120e-01
9.687500000000000000e-01 9.024949206508618704e-02
1.031250000000000000e+00 7.676053722663488121e-02
1.093750000000000000e+00 6.431839603446859455e-02
1.156250000000000000e+00 5.275534476890434560e-02
1.218750000000000000e+00 4.193643108742158010e-02
1.281250000000000000e+00 3.175185446537485967e-02
1.343750000000000000e+00 2.211155893925426108e-02
1.406250000000000000e+00 1.294031255435325496e-02
1.468750000000000000e+00 3.280568163003797291e-03
1.531250000000000000e+00 -8.185315914198362276e-04
1.593750000000000000e+00 -7.367211072760320204e-05
1.656250000000000000e+00 -6.102054387655002674e-05
1.718750000000000000e+00 -4.940335916876776722e-05
1.781250000000000000e+00 -3.817120740664894127e-05
1.843750000000000000e+00 -2.713641250416421466e-05
1.906250000000000000e+00 -1.622941799810632578e-05
1.968750000000000000e+00 -5.400838528211844661e-06
2.031250000000000000e+00 5.400518064822692284e-06


==> figures/data/2D_double_cylinder/double_cylinder_new_method_profile_dsdx_1_ddf_Yang3_dx_0.125.txt <==
-1.937500000000000000e+00 3.962898624133882072e-05
-1.812500000000000000e+00 1.180159078659619740e-04
-1.687500000000000000e+00 2.000601918355167971e-04
-1.562500000000000000e+00 1.675565049847782539e-03
-1.437500000000000000e+00 -6.395622345672182830e-03
-1.312500000000000000e+00 -2.683224950130961781e-02
-1.187500000000000000e+00 -4.723416423007364279e-02
-1.062500000000000000e+00 -7.023839406536434848e-02
-9.375000000000000000e-01 -9.687278117961435620e-02
-8.125000000000000000e-01 -1.332820206633789362e-01
-6.875000000000000000e-01 -1.434535011303992302e-01
-5.625000000000000000e-01 -1.108690641877687760e-01
-4.375000000000000000e-01 -8.582771665239433134e-02
-3.125000000000000000e-01 -6.133008070911802334e-02
-1.875000000000000000e-01 -3.680704173019654774e-02
-6.250000000000000000e-02 -1.226630390291812492e-02
6.250000000000000000e-02 1.227848725063186708e-02
1.875000000000000000e-01 3.681189893349112729e-02
3.125000000000000000e-01 6.132271180226520069e-02
4.375000000000000000e-01 8.582256858755535345e-02
5.625000000000000000e-01 1.108728257209496970e-01
6.875000000000000000e-01 1.434724348217148449e-01
8.125000000000000000e-01 1.332592799585912702e-01
9.375000000000000000e-01 9.685913873741221203e-02
1.062500000000000000e+00 7.022646487942885152e-02
1.187500000000000000e+00 4.722372892386605264e-02
1.312500000000000000e+00 2.682267273955000683e-02
1.437500000000000000e+00 6.391146436737564843e-03
1.562500000000000000e+00 -1.675632184928529337e-03
1.687500000000000000e+00 -1.997266906898155947e-04
1.812500000000000000e+00 -1.166552393819366909e-04
1.937500000000000000e+00 -3.778387994591755737e-05
2.062500000000000000e+00 3.962898624133882072e-05


==> figures/data/2D_double_cylinder/double_cylinder_new_method_profile_dsdx_1_ddf_Yang3_dx_0.25.txt <==
-1.875000000000000000e+00 2.822116022884234385e-04
-1.625000000000000000e+00 3.416235464940368428e-03
-1.375000000000000000e+00 -1.200047819856062993e-02
-1.125000000000000000e+00 -5.666727333421300167e-02
-8.750000000000000000e-01 -1.146774292598450595e-01
-6.250000000000000000e-01 -1.350536862852453890e-01
-3.750000000000000000e-01 -7.375617529213988888e-02
-1.250000000000000000e-01 -2.319822594279110847e-02
1.250000000000000000e-01 2.319117453949772270e-02
3.750000000000000000e-01 7.378635148245656084e-02
6.250000000000000000e-01 1.350121406689428760e-01
8.750000000000000000e-01 1.145980994521438728e-01
1.125000000000000000e+00 5.670371508169314012e-02
1.375000000000000000e+00 1.201614134769780386e-02
1.625000000000000000e+00 -3.396510477596076556e-03
1.875000000000000000e+00 -2.349172172593934056e-04
2.125000000000000000e+00 2.822116022884234385e-04


==> figures/data/2D_double_cylinder/double_cylinder_original_method_condition_number_dx_0.1250_ddf_Yang3.txt <==
2.00000000e+00 4.01932151e+01
1.33333333e+00 4.84858515e+03
1.00000000e+00 6.96825270e+06
8.00000000e-01 1.53854919e+19
6.66666667e-01 3.09585334e+19


==> figures/data/2D_double_cylinder/double_cylinder_original_method_inner_x_forcing_dsdx_1_ddf_Yang3_dx_0.03125.txt <==
2.750000000000000000e+00 2.000000000000000000e+00 0.000000000000000000e+00 1.200785320594754306e-03
2.749342123635767354e+00 2.031406714967321836e+00 4.188786824544294546e-02 1.028760377619210818e-02
2.747369648679897303e+00 2.062758331973429282e+00 8.377573649088518315e-02 7.671490020079502203e-02
2.744086035518129574e+00 2.093999849717500084e+00 1.256636047363283715e-01 2.490515253661853765e-02
2.739497044714434004e+00 2.125076460049915461e+00 1.675514729817708104e-01 1.572325261477443559e-01
2.733610726905038479e+00 2.155933644124227833e+00 2.094393412272135546e-01 3.489759127537742089e-02
2.726437408674899920e+00 2.186517268041585194e+00 2.513272094726560213e-01 2.244242140525275486e-01
2.717989674441396719e+00 2.216773677819833921e+00 2.932150777180988488e-01 7.849905325697718872e-02
2.708282344377018536e+00 2.246649793520681282e+00 3.351029459635414542e-01 2.710216453713024110e-01
2.697332448409789141e+00 2.276093202369795065e+00 3.769908142089845038e-01 9.891803940310740784e-02
2.685159196347036481e+00 2.305052250706470129e+00 4.188786824544270537e-01 3.550692536637773400e-01
2.671783944174914716e+00 2.333476134601556673e+00 4.607665506998698812e-01 1.110575238408981619e-01
2.657230156592809145e+00 2.361314988984669405e+00 5.026544189453127087e-01 4.043248511334159856e-01
2.641523365848347904e+00 2.388519975124325789e+00 5.445422871907551476e-01 1.644927549303917269e-01
2.624691126945234210e+00 2.415043366307538353e+00 5.864301554361980306e-01 4.218726856303601780e-01
2.606762969302485189e+00 2.440838631568549744e+00 6.283180236816406916e-01 2.346001679455330113e-01
2.587770344949880563e+00 2.465860517319828471e+00 6.702058919270832416e-01 4.296610847772951991e-01
2.567746573350504047e+00 2.490065126742110113e+00 7.120937601725260135e-01 3.072114275950088014e-01
2.546726782947176915e+00 2.513409996794209622e+00 7.539816284179690076e-01 4.252330649228477366e-01
2.524747849535332822e+00 2.535854172707504350e+00 7.958694966634115575e-01 3.540102719368535267e-01
2.501848331570445172e+00 2.557358279834399450e+00 8.377573649088541075e-01 5.011643786547549384e-01
2.478068402523504243e+00 2.577884592724728030e+00 8.796452331542971015e-01 3.025503288791756562e-01
2.453449780403212266e+00 2.597397101308902112e+00 9.215331013997396514e-01 6.394408378518601221e-01
2.428035654568536650e+00 2.615861574071709938e+00 9.634209696451823124e-01 1.872217347619434535e-01
2.401870609960022218e+00 2.633245618105928720e+00 1.005308837890625195e+00 8.355678093849489008e-01
2.375000548882781004e+00 2.649518735940398440e+00 1.047196706136068078e+00 5.867669140566624669e-02
2.347472610478381849e+00 2.664652379042864005e+00 1.089084574381510517e+00 9.639906240581515018e-01
2.319335088026910796e+00 2.678619997903719963e+00 1.130972442626952734e+00 1.993677553401875663e-03
2.290637344224284444e+00 2.691397088612799138e+00 1.172860310872395839e+00 1.050311331475151322e+00
2.261429724583448930e+00 2.702961235847483934e+00 1.214748179117838278e+00 2.412932263456934665e-02
2.231763469111383014e+00 2.713292152196739693e+00 1.256636047363280939e+00 9.034690026754796932e-01
2.201690622416860865e+00 2.722371713752067546e+00 1.298523915608724044e+00 3.151254924264710322e-01
2.171263942406671088e+00 2.730183991902948026e+00 1.340411783854166705e+00 7.163320950353614380e-01
2.140536807730469171e+00 2.736715281280990730e+00 1.382299652099609144e+00 3.459712255051575758e-01
2.109563124136638379e+00 2.741954123803769683e+00 1.424187520345052249e+00 7.140329077611253794e-01
2.078397229903445442e+00 2.745891328776160378e+00 1.466075388590494466e+00 4.465426576061963249e-01
2.047093800511385897e+00 2.748519989013916476e+00 1.507963256835937571e+00 6.234527627549840689e-01
2.015707752723971069e+00 2.749835492961197669e+00 1.549851125081380232e+00 5.334455433832252513e-01
1.984294148245216771e+00 2.749835532780793734e+00 1.591738993326822893e+00 5.336516996582969519e-01
1.952908097122861397e+00 2.748520108402847217e+00 1.633626861572265554e+00 6.229449919933736091e-01
1.921604661066771635e+00 2.745891527524977338e+00 1.675514729817708215e+00 4.464430390760050771e-01
1.890438756852149238e+00 2.741954401563800658e+00 1.717402598063150654e+00 7.132057238649737174e-01
1.859465059977000845e+00 2.736715637564950843e+00 1.759290466308593981e+00 3.455298037320427840e-01
1.828737908742892992e+00 2.730184426085795479e+00 1.801178334554036198e+00 7.153513121573380484e-01
1.798311208927257265e+00 2.722372225072099194e+00 1.843066202799479081e+00 3.144901069191745058e-01
1.768238339214494692e+00 2.713292739756927752e+00 1.884954071044921742e+00 9.021974607976842586e-01
1.738572057551775352e+00 2.702961898617049830e+00 1.926841939290364403e+00 2.294019977600529961e-02
1.709364408593820217e+00 2.691397825429021839e+00 1.968729807535807064e+00 1.049104521275638913e+00
1.680666632399040905e+00 2.678620807473975685e+00 2.010617675781249947e+00 4.860158724388746851e-04
1.652529074537209874e+00 2.664653259946893282e+00 2.052505544026692608e+00 9.623772019329790428e-01
1.625001097766365810e+00 2.649519686632798798e+00 2.094393412272135269e+00 5.714478702732634502e-02
1.598130995433902246e+00 2.633246636918865846e+00 2.136281280517577930e+00 8.336384083003616219e-01
1.571965906753763687e+00 2.615862659217842445e+00 2.178169148763020591e+00 1.854776155845180297e-01
1.546551734108378318e+00 2.597398250884517701e+00 2.220057017008463252e+00 6.372656474260802728e-01
1.521933062520412827e+00 2.577885804713083928e+00 2.261944885253905912e+00 3.006282893758565056e-01
1.498153081435617651e+00 2.557359552109259582e+00 2.303832753499349018e+00 4.988397437328485617e-01
1.475253508953987103e+00 2.535855503036869685e+00 2.345720621744791679e+00 3.518244349340345356e-01
1.453274518642151847e+00 2.513411382844234598e+00 2.387608489990234339e+00 4.227778233517623940e-01
1.432254669055407659e+00 2.490066566081196253e+00 2.429496358235676556e+00 3.048604243771537714e-01
1.412230836093015363e+00 2.465862007422889413e+00 2.471384226481119661e+00 4.270494863588862877e-01
1.393238148305447677e+00 2.440840169821442363e+00 2.513272094726562322e+00 2.320422650507074080e-01
1.375309925267074629e+00 2.415044950011648872e+00 2.555159962972005427e+00 4.191454505309593626e-01
1.358477619122401947e+00 2.388521601501303770e+00 2.597047831217448088e+00 1.617453564214567929e-01
1.342770759408411285e+00 2.361316655181301627e+00 2.638935699462890749e+00 4.016591803238684366e-01
1.328216901249801518e+00 2.333477837694772461e+00 2.680823567708333410e+00 1.078910200534254626e-01
1.314841577018015295e+00 2.305053987708470586e+00 2.722711435953776071e+00 3.526169757396505622e-01
1.302668251538855460e+00 2.276094970233293324e+00 2.764599304199218732e+00 9.530252561665031319e-02
1.291718280927273588e+00 2.246651589144248895e+00 2.806487172444661393e+00 2.687920898001080472e-01
1.282010875121547766e+00 2.216775498053341842e+00 2.848375040690104498e+00 7.453907644082599648e-02
1.273563064182578808e+00 2.186519109691730911e+00 2.890262908935546715e+00 2.222963935327428586e-01
1.266389668417423175e+00 2.155935503960136224e+00 2.932150777180988932e+00 3.079468128577048450e-02
1.260503272379481121e+00 2.125078334808807146e+00 2.974038645426432481e+00 1.550499340351776389e-01
1.255914202790950007e+00 2.094001736110416623e+00 3.015926513671874698e+00 2.078000980765462233e-02
1.252630510426272492e+00 2.062760226691001897e+00 3.057814381917317803e+00 7.446021819617799908e-02
1.250657955988366377e+00 2.031408614685577430e+00 3.099702250162760020e+00 6.175253490006814977e-03
1.250000000002410072e+00 2.000001901386192493e+00 3.141590118408203125e+00 -1.075783978022727553e-03
1.250657796744915284e+00 1.968595184751135818e+00 3.183477986653645786e+00 -1.041750242227302420e-02
1.252630192218736838e+00 1.937243562744546566e+00 3.225365854899088447e+00 -7.657310757627895648e-02
1.255913726177572798e+00 1.906002036676020861e+00 3.267253723144531108e+00 -2.505525084723332629e-02
1.260502638196403291e+00 1.874925414709780247e+00 3.309141591389973325e+00 -1.570692167661806027e-01
1.266388877777215427e+00 1.844068215712682646e+00 3.351029459635416430e+00 -3.506822791244135901e-02
1.273562118472290283e+00 1.813484573609759121e+00 3.392917327880858647e+00 -2.242472784120102536e-01
1.282009776000273327e+00 1.783228142415067330e+00 3.434805196126301752e+00 -7.866926266129260770e-02
1.291717030323241922e+00 1.753352002104471508e+00 3.476693064371744413e+00 -2.708666329816176721e-01
1.302666851646047785e+00 1.723908565495477552e+00 3.518580932617187518e+00 -9.904487168862290136e-02
1.314840030292315332e+00 1.694949486297490981e+00 3.560468800862630179e+00 -3.549750637446690282e-01
1.328215210404687152e+00 1.666525568493802956e+00 3.602356669108072840e+00 -1.111139557898708774e-01
1.342768927410194602e+00 1.638686677214285403e+00 3.644244537353515057e+00 -4.043019920875193796e-01
1.358475649185025169e+00 1.611481651255149528e+00 3.686132405598957718e+00 -1.644817945727863606e-01
1.375307820846471962e+00 1.584958217399240255e+00 3.728020273844400823e+00 -4.219101909978903442e-01
1.393235913093481493e+00 1.559162906687176609e+00 3.769908142089843039e+00 -2.345452384477289265e-01
1.412228474011000934e+00 1.534140972786226520e+00 3.811796010335285700e+00 -4.297164255454113402e-01
1.432252184247232885e+00 1.509936312600125508e+00 3.853683878580728361e+00 -3.071595448270930118e-01
1.453271915467007513e+00 1.486591389259115603e+00 3.895571746826171022e+00 -4.252745986444266268e-01
1.475250791978719667e+00 1.464147157625305562e+00 3.937459615071614127e+00 -3.539685533035660803e-01
1.498150255426717203e+00 1.442642992444043148e+00 3.979347483317056344e+00 -5.012047470320762921e-01
1.521930132435651339e+00 1.422116619267342008e+00 4.021235351562499893e+00 -3.024972149957725343e-01
1.546548705088111486e+00 1.402604048270553072e+00 4.063123219807941666e+00 -6.395045284708369415e-01
1.571962784111914146e+00 1.384139511078380513e+00 4.105011088053385215e+00 -1.871359468266889370e-01
1.598127784648635918e+00 1.366755400711078483e+00 4.146898956298826988e+00 -8.356529722013052996e-01
1.624997804470482032e+00 1.350482214756176802e+00 4.188786824544270537e+00 -5.859368517108132224e-02
1.652525704508259308e+00 1.335348501865437409e+00 4.230674692789712310e+00 -9.640520766311253542e-01
1.680663191549189861e+00 1.321380811670896938e+00 4.272562561035154971e+00 -1.938199000530073423e-03
1.709360902959478734e+00 1.308603648207867343e+00 4.314450429280598520e+00 -1.050352305417716625e+00
1.738568493283007443e+00 1.297039426926599903e+00 4.356338297526041181e+00 -2.408609224688549114e-02
1.768234722564228978e+00 1.286708435368032699e+00 4.398226165771483842e+00 -9.035096555292521092e-01
1.798307546240316857e+00 1.277628797572606612e+00 4.440114034016926503e+00 -3.150647512623219737e-01
1.828734206444865062e+00 1.269816442284592339e+00 4.482001902262369164e+00 -7.164027602086696644e-01
1.859461324562963869e+00 1.263285075007704483e+00 4.523889770507811825e+00 -3.458936575504547584e-01
1.890434994875278329e+00 1.258046153961029923e+00 4.565777638753255374e+00 -7.141031038232241723e-01
1.921600879126841743e+00 1.254108869977450524e+00 4.607665506998698035e+00 -4.464722453654522694e-01
1.952904301854669455e+00 1.251480130379824862e+00 4.649553375244140696e+00 -6.235203465024093950e-01
1.984290346306942121e+00 1.250164546863217208e+00 4.691441243489583357e+00 -5.333782175449678364e-01
2.015703950785494580e+00 1.250164427404429679e+00 4.733329111735026018e+00 -5.337190432992651168e-01
2.047090005242588440e+00 1.251479772213033081e+00 4.775216979980468679e+00 -6.228773987660435330e-01
2.078393447962507690e+00 1.254108273730999423e+00 4.817104848225911340e+00 -4.465134981934487657e-01
2.109559362158359264e+00 1.258045320680936996e+00 4.858992716471354001e+00 -7.131355070484270975e-01
2.140533072314625862e+00 1.263284006155823924e+00 4.900880584716796662e+00 -3.456074311622890360e-01
2.171260240106442030e+00 1.269815139736050202e+00 4.942768452962239323e+00 -7.152806161100792037e-01
2.201686959727328308e+00 1.277627263612512110e+00 4.984656321207681984e+00 -3.145509324793162031e-01
2.231759852458138127e+00 1.286706672687468522e+00 5.026544189453124645e+00 -9.021567557622850453e-01
2.261426160311320377e+00 1.297037438617902216e+00 5.068432057698567306e+00 -2.298357889585973118e-02
2.290633838586207727e+00 1.308601437759199460e+00 5.110319925944010855e+00 -1.049063338937604062e+00
2.319331647172955257e+00 1.321378382960130660e+00 5.152207794189453516e+00 -5.418636267977829058e-04
2.347469240444965077e+00 1.335345859153349579e+00 5.194095662434895289e+00 -9.623153100085118927e-01
2.374997255582077305e+00 1.350479362678975281e+00 5.235983530680337950e+00 -5.722831353118130321e-02
2.401867399169590467e+00 1.366752344272267550e+00 5.277871398925781499e+00 -8.335527647045396504e-01
2.428032531921185289e+00 1.384136255639983881e+00 5.319759267171224160e+00 -1.855638993357486000e-01
2.453446751377116986e+00 1.402600599543706528e+00 5.361647135416665932e+00 -6.372013934146986136e-01
2.478065472432597893e+00 1.422112983302274536e+00 5.403535003662109482e+00 -3.006822236338366205e-01
2.501845505555094107e+00 1.442639175619462533e+00 5.445422871907552143e+00 -4.987983177336553497e-01
2.524745132553320115e+00 1.464143166637208671e+00 5.487310740152993915e+00 -3.518675378141921661e-01
2.546724179765005314e+00 1.486587231109040008e+00 5.529198608398437464e+00 -4.227342554225092530e-01
2.567744088535031555e+00 1.509931994582867976e+00 5.571086476643880125e+00 -3.049153981065404473e-01
2.587767982860310845e+00 1.534136502477044139e+00 5.612974344889321898e+00 -4.269900064652311644e-01
2.606760734082719466e+00 1.559158291928498308e+00 5.654862213134765447e+00 -2.321024011450596447e-01
2.624689022516601522e+00 1.584953466286907586e+00 5.696750081380208108e+00 -4.190994298196261680e-01
2.641521395902724834e+00 1.611476772124214696e+00 5.738637949625650769e+00 -1.617750903793685746e-01
2.657228324586144108e+00 1.638681678624388072e+00 5.780525817871093430e+00 -4.016408343991685892e-01
2.671782253321164813e+00 1.666520459214154259e+00 5.822413686116536091e+00 -1.079123625585739904e-01
2.685157649612528896e+00 1.694944275291489166e+00 5.864301554361978752e+00 -3.525864490355684611e-01
2.697331048508018192e+00 1.723903261904983442e+00 5.906189422607422301e+00 -9.534875936455464163e-02
2.708281093763882375e+00 1.753346615233769334e+00 5.948077290852864962e+00 -2.687327729481037153e-01
2.717988575310893218e+00 1.783222681714543567e+00 5.989965159098307623e+00 -7.461231467063193790e-02
2.726436462955273754e+00 1.813479048659322856e+00 6.031853027343750284e+00 -2.222138137628271448e-01
2.733609936255400719e+00 1.844062636204958583e+00 6.073740895589192945e+00 -3.088890271331728998e-02
2.739496410521850667e+00 1.874919790433104971e+00 6.115628763834635606e+00 -1.549501012522754850e-01
2.744085558895188015e+00 1.905996377497271022e+00 6.157516632080078267e+00 -2.088802470363302147e-02
2.747369330462754444e+00 1.937237878591828721e+00 6.199404500325520928e+00 -7.434883915003687171e-02
2.749341964382683745e+00 1.968589485596369038e+00 6.241292368570963589e+00 -6.295687459786385512e-03


==> figures/data/2D_double_cylinder/double_cylinder_original_method_inner_x_forcing_dsdx_1_ddf_Yang3_dx_0.0625.txt <==
2.750000000000000000e+00 2.000000000000000000e+00 0.000000000000000000e+00 5.685026791202476074e-03
2.747369648679897303e+00 2.062758331973429282e+00 8.377573649088518315e-02 6.128063567898439645e-02
2.739497044714434004e+00 2.125076460049915461e+00 1.675514729817708104e-01 8.705384133861038265e-02
2.726437408674899920e+00 2.186517268041585194e+00 2.513272094726560213e-01 1.811593948754696426e-01
2.708282344377018536e+00 2.246649793520681282e+00 3.351029459635414542e-01 1.340140625314375777e-01
2.685159196347036481e+00 2.305052250706470129e+00 4.188786824544270537e-01 3.366206391162386846e-01
2.657230156592809145e+00 2.361314988984669405e+00 5.026544189453127087e-01 1.836553926397557213e-01
2.624691126945234210e+00 2.415043366307538353e+00 5.864301554361980306e-01 4.135365602117922479e-01
2.587770344949880563e+00 2.465860517319828471e+00 6.702058919270832416e-01 3.233431501865535740e-01
2.546726782947176915e+00 2.513409996794209622e+00 7.539816284179690076e-01 4.014881678614787841e-01
2.501848331570445172e+00 2.557358279834399450e+00 8.377573649088541075e-01 5.109666228383018538e-01
2.453449780403212266e+00 2.597397101308902112e+00 9.215331013997396514e-01 3.141351241851111920e-01
2.401870609960022218e+00 2.633245618105928720e+00 1.005308837890625195e+00 7.659667401436393019e-01
2.347472610478381849e+00 2.664652379042864005e+00 1.089084574381510517e+00 1.542749915254323922e-01
2.290637344224284444e+00 2.691397088612799138e+00 1.172860310872395839e+00 9.546832855607558788e-01
2.231763469111383014e+00 2.713292152196739693e+00 1.256636047363280939e+00 2.147291519247038205e-01
2.171263942406671088e+00 2.730183991902948026e+00 1.340411783854166705e+00 7.543036886074274694e-01
2.109563124136638379e+00 2.741954123803769683e+00 1.424187520345052249e+00 4.947964605119173909e-01
2.047093800511385897e+00 2.748519989013916476e+00 1.507963256835937571e+00 6.187482602454167369e-01
1.984294148245216771e+00 2.749835532780793734e+00 1.591738993326822893e+00 5.897907817685772436e-01
1.921604661066771635e+00 2.745891527524977338e+00 1.675514729817708215e+00 5.188769835518927120e-01
1.859465059977000845e+00 2.736715637564950843e+00 1.759290466308593981e+00 7.150168278252940768e-01
1.798311208927257265e+00 2.722372225072099194e+00 1.843066202799479081e+00 3.603795764797242396e-01
1.738572057551775352e+00 2.702961898617049830e+00 1.926841939290364403e+00 6.791545492695006958e-01
1.680666632399040905e+00 2.678620807473975685e+00 2.010617675781249947e+00 4.925532173009051218e-01
1.625001097766365810e+00 2.649519686632798798e+00 2.094393412272135269e+00 4.886691500092690266e-01
1.571965906753763687e+00 2.615862659217842445e+00 2.178169148763020591e+00 4.931857874942013331e-01
1.521933062520412827e+00 2.577885804713083928e+00 2.261944885253905912e+00 4.671439704639491763e-01
1.475253508953987103e+00 2.535855503036869685e+00 2.345720621744791679e+00 3.569257901073536465e-01
1.432254669055407659e+00 2.490066566081196253e+00 2.429496358235676556e+00 4.644791693088184403e-01
1.393238148305447677e+00 2.440840169821442363e+00 2.513272094726562322e+00 2.455487334314742920e-01
1.358477619122401947e+00 2.388521601501303770e+00 2.597047831217448088e+00 3.958831997091086241e-01
1.328216901249801518e+00 2.333477837694772461e+00 2.680823567708333410e+00 1.559729111418914627e-01
1.302668251538855460e+00 2.276094970233293324e+00 2.764599304199218732e+00 3.015704197186873659e-01
1.282010875121547766e+00 2.216775498053341842e+00 2.848375040690104498e+00 8.826025010482750621e-02
1.266389668417423175e+00 2.155935503960136224e+00 2.932150777180988932e+00 1.566552328621953205e-01
1.255914202790950007e+00 2.094001736110416623e+00 3.015926513671874698e+00 4.904361793321670993e-02
1.250657955988366377e+00 2.031408614685577430e+00 3.099702250162760020e+00 2.345701879003668500e-02
1.250657796744915284e+00 1.968595184751135818e+00 3.183477986653645786e+00 -3.555253630606641096e-02
1.255913726177572798e+00 1.906002036676020861e+00 3.267253723144531108e+00 -6.100208215370055836e-02
1.266388877777215427e+00 1.844068215712682646e+00 3.351029459635416430e+00 -1.685095358035241242e-01
1.282009776000273327e+00 1.783228142415067330e+00 3.434805196126301752e+00 -9.964285001091285898e-02
1.302666851646047785e+00 1.723908565495477552e+00 3.518580932617187518e+00 -3.128010383350655621e-01
1.328215210404687152e+00 1.666525568493802956e+00 3.602356669108072840e+00 -1.665142204200502074e-01
1.358475649185025169e+00 1.611481651255149528e+00 3.686132405598957718e+00 -4.063049365324825080e-01
1.393235913093481493e+00 1.559162906687176609e+00 3.769908142089843039e+00 -2.550468126084090570e-01
1.432252184247232885e+00 1.509936312600125508e+00 3.853683878580728361e+00 -4.740081031196808348e-01
1.475250791978719667e+00 1.464147157625305562e+00 3.937459615071614127e+00 -3.647739555187808902e-01
1.521930132435651339e+00 1.422116619267342008e+00 4.021235351562499893e+00 -4.758631737120587735e-01
1.571962784111914146e+00 1.384139511078380513e+00 4.105011088053385215e+00 -4.994388706657291732e-01
1.624997804470482032e+00 1.350482214756176802e+00 4.188786824544270537e+00 -4.957753899968659894e-01
1.680663191549189861e+00 1.321380811670896938e+00 4.272562561035154971e+00 -4.975727502574184280e-01
1.738568493283007443e+00 1.297039426926599903e+00 4.356338297526041181e+00 -6.838407011205842601e-01
1.798307546240316857e+00 1.277628797572606612e+00 4.440114034016926503e+00 -3.640197303110654370e-01
1.859461324562963869e+00 1.263285075007704483e+00 4.523889770507811825e+00 -7.177196359680128035e-01
1.921600879126841743e+00 1.254108869977450524e+00 4.607665506998698035e+00 -5.202465113874930047e-01
1.984290346306942121e+00 1.250164546863217208e+00 4.691441243489583357e+00 -5.901376704696874587e-01
2.047090005242588440e+00 1.251479772213033081e+00 4.775216979980468679e+00 -6.178407303902149206e-01
2.109559362158359264e+00 1.258045320680936996e+00 4.858992716471354001e+00 -4.928046217236421445e-01
2.171260240106442030e+00 1.269815139736050202e+00 4.942768452962239323e+00 -7.511149467404096836e-01
2.231759852458138127e+00 1.286706672687468522e+00 5.026544189453124645e+00 -2.104639030267906330e-01
2.290633838586207727e+00 1.308601437759199460e+00 5.110319925944010855e+00 -9.500957030123816649e-01
2.347469240444965077e+00 1.335345859153349579e+00 5.194095662434895289e+00 -1.478674358216275908e-01
2.401867399169590467e+00 1.366752344272267550e+00 5.277871398925781499e+00 -7.594096371670435719e-01
2.453446751377116986e+00 1.402600599543706528e+00 5.361647135416665932e+00 -3.066115127583651234e-01
2.501845505555094107e+00 1.442639175619462533e+00 5.445422871907552143e+00 -5.027908164139888170e-01
2.546724179765005314e+00 1.486587231109040008e+00 5.529198608398437464e+00 -3.924913773989823773e-01
2.587767982860310845e+00 1.534136502477044139e+00 5.612974344889321898e+00 -3.141889738928332898e-01
2.624689022516601522e+00 1.584953466286907586e+00 5.696750081380208108e+00 -4.032673163019210305e-01
2.657228324586144108e+00 1.638681678624388072e+00 5.780525817871093430e+00 -1.736702906449750228e-01
2.685157649612528896e+00 1.694944275291489166e+00 5.864301554361978752e+00 -3.249895712058660235e-01
2.708281093763882375e+00 1.753346615233769334e+00 5.948077290852864962e+00 -1.234941107653560743e-01
2.726436462955273754e+00 1.813479048659322856e+00 6.031853027343750284e+00 -1.687154166165402147e-01
2.739496410521850667e+00 1.874919790433104971e+00 6.115628763834635606e+00 -7.592096494482784841e-02
2.747369330462754444e+00 1.937237878591828721e+00 6.199404500325520928e+00 -4.850121339457222347e-02


==> figures/data/2D_double_cylinder/double_cylinder_original_method_inner_x_forcing_dsdx_1_ddf_Yang3_dx_0.125.txt <==
2.750000000000000000e+00 2.000000000000000000e+00 0.000000000000000000e+00 1.580264017104595839e-02
2.739211950130278517e+00 2.126750513942116338e+00 1.698156820761191899e-01 1.315174300027585064e-01
2.707158152574424825e+00 2.249854652243111541e+00 3.396313641522383242e-01 2.272269376406107766e-01
2.654760735243230307e+00 2.365770938681225122e+00 5.094470462283571255e-01 3.128180588759438829e-01
2.583527074006596980e+00 2.471164678112971025e+00 6.792627283044762043e-01 4.952831014949043431e-01
2.495506428304054669e+00 2.563003889426493043e+00 8.490784103805953942e-01 3.079409896822596360e-01
2.393230987776681307e+00 2.638646529977401123e+00 1.018894092456714251e+00 8.450926907656738374e-01
2.279643025898761888e+00 2.695916502222920563e+00 1.188709774532833663e+00 2.609709667391373888e-01
2.158010256263200866e+00 2.733166255985392201e+00 1.358525456608952853e+00 9.058219949625416767e-01
2.031831826562320309e+00 2.749324185394883990e+00 1.528341138685071599e+00 4.708730612603634347e-01
1.904737654641709854e+00 2.743925456989366296e+00 1.698156820761191010e+00 7.657613767426177942e-01
1.780384002540917887e+00 2.717125382105564757e+00 1.867972502837309978e+00 5.473271455151798026e-01
1.662348292660865035e+00 2.669694948861768946e+00 2.037788184913428946e+00 5.538861868326281357e-01
1.554026192000468765e+00 2.602998642269116036e+00 2.207603866989547914e+00 5.278332347185556994e-01
1.458533925156841882e+00 2.518955190545333345e+00 2.377419549065666882e+00 4.127135496926989666e-01
1.378618626361668875e+00 2.419982366886207270e+00 2.547235231141786294e+00 3.959801703664222461e-01
1.316579309558299826e+00 2.308927434644755916e+00 2.717050913217905261e+00 2.061416724563737701e-01
1.274200730062889475e+00 2.188985236880443441e+00 2.886866595294024229e+00 1.835450228198300393e-01
1.252702040486116442e+00 2.063606286689178670e+00 3.056682277370142753e+00 3.116782983405757754e-02
1.252701717988748298e+00 1.936397502383697899e+00 3.226497959446262609e+00 -5.948132605172756077e-02
1.274199771848432361e+00 1.811018443187880633e+00 3.396313641522381133e+00 -2.110038819450764380e-01
1.316577743192794525e+00 1.691076030550320963e+00 3.566129323598500545e+00 -2.311921126301783314e-01
1.378616496906526656e+00 1.580020783748429247e+00 3.735945005674619512e+00 -4.187520802126230568e-01
1.458531293872511458e+00 1.481047554890986717e+00 3.905760687750738924e+00 -4.343376311840055903e-01
1.554023134584087584e+00 1.397003618987810780e+00 4.075576369826857004e+00 -5.443175487456086703e-01
1.662344897068594340e+00 1.330306763163624506e+00 4.245392051902976860e+00 -5.700375716729451092e-01
1.780380366457607444e+00 1.282875731436520672e+00 4.415207733979095828e+00 -5.565556955631912883e-01
1.904733882670688772e+00 1.256075026034884523e+00 4.585023416055215684e+00 -7.707942118826545119e-01
2.031828027216151078e+00 1.250675653215826744e+00 4.754839098131333763e+00 -4.693241980800974544e-01
2.158006538841980682e+00 1.266832942854646760e+00 4.924654780207453619e+00 -8.978032311805438370e-01
2.279639497345757881e+00 1.304082079894322677e+00 5.094470462283572587e+00 -2.493475955594217086e-01
2.393227749601775756e+00 1.361351476206886346e+00 5.264286144359691555e+00 -8.267051223561022733e-01
2.495503573663493846e+00 1.436993598183194276e+00 5.434101826435810523e+00 -2.919643715372989834e-01
2.583524685023060208e+00 1.528832363198894484e+00 5.603917508511929491e+00 -4.694586492714445392e-01
2.654758880643314001e+00 1.634225741448752878e+00 5.773733190588049347e+00 -2.926901754791327304e-01
2.707156885711505812e+00 1.750141762211440355e+00 5.943548872664167426e+00 -1.970883065635841147e-01
2.739211307449637367e+00 1.873245737986458215e+00 6.113364554740286394e+00 -1.069220823458230246e-01


==> figures/data/2D_double_cylinder/double_cylinder_original_method_inner_x_forcing_dsdx_1_ddf_Yang3_dx_0.25.txt <==
2.750000000000000000e+00 2.000000000000000000e+00 0.000000000000000000e+00 1.689914337878007863e-02
2.704769537846334337e+00 2.256514908969955435e+00 3.490655687120226558e-01 3.389098456524833325e-01
2.574533603936361548e+00 2.482090383587866267e+00 6.981311374240448675e-01 5.462759223756367133e-01
2.375000548882781004e+00 2.649518735940398440e+00 1.047196706136068078e+00 5.637463585400602772e-01
2.130236965472276811e+00 2.738605668015466232e+00 1.396262274848090401e+00 8.834852893984067590e-01
1.869764907027633649e+00 2.738605998187449764e+00 1.745327843560112724e+00 8.791949774559727482e-01
1.625001097766365810e+00 2.649519686632798798e+00 2.094393412272135269e+00 5.310455221328033160e-01
1.425467618252150181e+00 2.482091840133332727e+00 2.443458980984158035e+00 5.270113382085918063e-01
1.295231112467805534e+00 2.256516695687888596e+00 2.792524549696180358e+00 3.101188043908741365e-01
1.250000000002410072e+00 2.000001901386192493e+00 3.141590118408203125e+00 -1.683679156612303759e-02
1.295229811844055723e+00 1.743486877749626851e+00 3.490655687120225004e+00 -3.369909486566404766e-01
1.425465173878819547e+00 1.517911072960698382e+00 3.839721255832247770e+00 -5.517460796066595563e-01
1.624997804470482032e+00 1.350482214756176802e+00 4.188786824544270537e+00 -5.550930556567870156e-01
1.869761162028649615e+00 1.261394662161264613e+00 4.537852393256292416e+00 -8.949311295691315671e-01
2.130233220471619227e+00 1.261393671645313797e+00 4.886917961968316071e+00 -8.677025971426159945e-01
2.374997255582076860e+00 1.350479362678974837e+00 5.235983530680337950e+00 -5.398502289797064702e-01
2.574531159555645488e+00 1.517906703324299222e+00 5.585049099392360716e+00 -5.214002878062482527e-01
2.704768237213524884e+00 1.743481517595826036e+00 5.934114668104382595e+00 -3.122360563512420750e-01


==> figures/data/2D_double_cylinder/double_cylinder_original_method_inner_y_forcing_dsdx_1_ddf_Yang3_dx_0.03125.txt <==
2.750000000000000000e+00 2.000000000000000000e+00 0.000000000000000000e+00 -5.590319712738452962e-01
2.749342123635767354e+00 2.031406714967321836e+00 4.188786824544294546e-02 -5.495589859187841597e-01
2.747369648679897303e+00 2.062758331973429282e+00 8.377573649088518315e-02 -5.733161309701579889e-01
2.744086035518129574e+00 2.093999849717500084e+00 1.256636047363283715e-01 -5.236447795649300518e-01
2.739497044714434004e+00 2.125076460049915461e+00 1.675514729817708104e-01 -6.180482477437170274e-01
2.733610726905038479e+00 2.155933644124227833e+00 2.094393412272135546e-01 -4.107704023932154391e-01
2.726437408674899920e+00 2.186517268041585194e+00 2.513272094726560213e-01 -6.392083591194605008e-01
2.717989674441396719e+00 2.216773677819833921e+00 2.932150777180988488e-01 -4.841566075125288138e-01
2.708282344377018536e+00 2.246649793520681282e+00 3.351029459635414542e-01 -6.356166327210290845e-01
2.697332448409789141e+00 2.276093202369795065e+00 3.769908142089845038e-01 -2.569712967296493566e-01
2.685159196347036481e+00 2.305052250706470129e+00 4.188786824544270537e-01 -9.107588927791417932e-01
2.671783944174914716e+00 2.333476134601556673e+00 4.607665506998698812e-01 -3.724925168867089520e-02
2.657230156592809145e+00 2.361314988984669405e+00 5.026544189453127087e-01 -9.456364367652618785e-01
2.641523365848347904e+00 2.388519975124325789e+00 5.445422871907551476e-01 -7.552757121717576516e-02
2.624691126945234210e+00 2.415043366307538353e+00 5.864301554361980306e-01 -7.944274789120002733e-01
2.606762969302485189e+00 2.440838631568549744e+00 6.283180236816406916e-01 -2.068696110903123775e-01
2.587770344949880563e+00 2.465860517319828471e+00 6.702058919270832416e-01 -6.029758780841556476e-01
2.567746573350504047e+00 2.490065126742110113e+00 7.120937601725260135e-01 -3.289939964956234419e-01
2.546726782947176915e+00 2.513409996794209622e+00 7.539816284179690076e-01 -4.588143844458348330e-01
2.524747849535332822e+00 2.535854172707504350e+00 7.958694966634115575e-01 -3.459338766176703883e-01
2.501848331570445172e+00 2.557358279834399450e+00 8.377573649088541075e-01 -4.347180496025992436e-01
2.478068402523504243e+00 2.577884592724728030e+00 8.796452331542971015e-01 -2.691362554723747413e-01
2.453449780403212266e+00 2.597397101308902112e+00 9.215331013997396514e-01 -4.769003215773081616e-01
2.428035654568536650e+00 2.615861574071709938e+00 9.634209696451823124e-01 -8.991145586020286851e-02
2.401870609960022218e+00 2.633245618105928720e+00 1.005308837890625195e+00 -6.070762777812084288e-01
2.375000548882781004e+00 2.649518735940398440e+00 1.047196706136068078e+00 6.989937170631138619e-02
2.347472610478381849e+00 2.664652379042864005e+00 1.089084574381510517e+00 -5.900044288714518803e-01
2.319335088026910796e+00 2.678619997903719963e+00 1.130972442626952734e+00 5.228996665527781834e-02
2.290637344224284444e+00 2.691397088612799138e+00 1.172860310872395839e+00 -4.421297108808328047e-01
2.261429724583448930e+00 2.702961235847483934e+00 1.214748179117838278e+00 -2.552893787123401703e-02
2.231763469111383014e+00 2.713292152196739693e+00 1.256636047363280939e+00 -2.728060954027948237e-01
2.201690622416860865e+00 2.722371713752067546e+00 1.298523915608724044e+00 -9.127647778705839932e-02
2.171263942406671088e+00 2.730183991902948026e+00 1.340411783854166705e+00 -1.564901574563009323e-01
2.140536807730469171e+00 2.736715281280990730e+00 1.382299652099609144e+00 -7.741417996340652086e-02
2.109563124136638379e+00 2.741954123803769683e+00 1.424187520345052249e+00 -9.443715515581191378e-02
2.078397229903445442e+00 2.745891328776160378e+00 1.466075388590494466e+00 -4.769237099861401569e-02
2.047093800511385897e+00 2.748519989013916476e+00 1.507963256835937571e+00 -3.588347457331823170e-02
2.015707752723971069e+00 2.749835492961197669e+00 1.549851125081380232e+00 -8.999817660268210132e-03
1.984294148245216771e+00 2.749835532780793734e+00 1.591738993326822893e+00 1.219533972896279760e-02
1.952908097122861397e+00 2.748520108402847217e+00 1.633626861572265554e+00 3.906523320210741890e-02
1.921604661066771635e+00 2.745891527524977338e+00 1.675514729817708215e+00 5.088245920387645532e-02
1.890438756852149238e+00 2.741954401563800658e+00 1.717402598063150654e+00 9.758732332350635030e-02
1.859465059977000845e+00 2.736715637564950843e+00 1.759290466308593981e+00 8.056820401810961541e-02
1.828737908742892992e+00 2.730184426085795479e+00 1.801178334554036198e+00 1.595862167997227632e-01
1.798311208927257265e+00 2.722372225072099194e+00 1.843066202799479081e+00 9.434411863493653849e-02
1.768238339214494692e+00 2.713292739756927752e+00 1.884954071044921742e+00 2.758723500715670185e-01
1.738572057551775352e+00 2.702961898617049830e+00 1.926841939290364403e+00 2.848393747681048777e-02
1.709364408593820217e+00 2.691397825429021839e+00 1.968729807535807064e+00 4.450951726203656311e-01
1.680666632399040905e+00 2.678620807473975685e+00 2.010617675781249947e+00 -4.936795864892450092e-02
1.652529074537209874e+00 2.664653259946893282e+00 2.052505544026692608e+00 5.927686402003564670e-01
1.625001097766365810e+00 2.649519686632798798e+00 2.094393412272135269e+00 -6.701512098551479224e-02
1.598130995433902246e+00 2.633246636918865846e+00 2.136281280517577930e+00 6.097100014438638915e-01
1.571965906753763687e+00 2.615862659217842445e+00 2.178169148763020591e+00 9.264519558957612366e-02
1.546551734108378318e+00 2.597398250884517701e+00 2.220057017008463252e+00 4.793140318386193144e-01
1.521933062520412827e+00 2.577885804713083928e+00 2.261944885253905912e+00 2.718255373005215580e-01
1.498153081435617651e+00 2.557359552109259582e+00 2.303832753499349018e+00 4.369266188125539574e-01
1.475253508953987103e+00 2.535855503036869685e+00 2.345720621744791679e+00 3.484923628274743113e-01
1.453274518642151847e+00 2.513411382844234598e+00 2.387608489990234339e+00 4.607745156222535221e-01
1.432254669055407659e+00 2.490066566081196253e+00 2.429496358235676556e+00 3.314513090429879183e-01
1.412230836093015363e+00 2.465862007422889413e+00 2.471384226481119661e+00 6.047038401035242927e-01
1.393238148305447677e+00 2.440840169821442363e+00 2.513272094726562322e+00 2.091306199219289952e-01
1.375309925267074629e+00 2.415044950011648872e+00 2.555159962972005427e+00 7.959471988677169207e-01
1.358477619122401947e+00 2.388521601501303770e+00 2.597047831217448088e+00 7.751481777919330685e-02
1.342770759408411285e+00 2.361316655181301627e+00 2.638935699462890749e+00 9.471647152287986371e-01
1.328216901249801518e+00 2.333477837694772461e+00 2.680823567708333410e+00 3.860305642567290335e-02
1.314841577018015295e+00 2.305053987708470586e+00 2.722711435953776071e+00 9.125588260580012046e-01
1.302668251538855460e+00 2.276094970233293324e+00 2.764599304199218732e+00 2.575246074666205920e-01
1.291718280927273588e+00 2.246651589144248895e+00 2.806487172444661393e+00 6.375832930719688152e-01
1.282010875121547766e+00 2.216775498053341842e+00 2.848375040690104498e+00 4.843591094393777663e-01
1.273563064182578808e+00 2.186519109691730911e+00 2.890262908935546715e+00 6.406980159452277945e-01
1.266389668417423175e+00 2.155935503960136224e+00 2.932150777180988932e+00 4.108687098519223091e-01
1.260503272379481121e+00 2.125078334808807146e+00 2.974038645426432481e+00 6.192055681536315914e-01
1.255914202790950007e+00 2.094001736110416623e+00 3.015926513671874698e+00 5.237112986500220835e-01
1.252630510426272492e+00 2.062760226691001897e+00 3.057814381917317803e+00 5.738772074969159531e-01
1.250657955988366377e+00 2.031408614685577430e+00 3.099702250162760020e+00 5.495918576881074769e-01
1.250000000002410072e+00 2.000001901386192493e+00 3.141590118408203125e+00 5.589867322094342894e-01
1.250657796744915284e+00 1.968595184751135818e+00 3.183477986653645786e+00 5.495923594730434125e-01
1.252630192218736838e+00 1.937243562744546566e+00 3.225365854899088447e+00 5.732707457608826607e-01
1.255913726177572798e+00 1.906002036676020861e+00 3.267253723144531108e+00 5.237062813537767259e-01
1.260502638196403291e+00 1.874925414709780247e+00 3.309141591389973325e+00 6.179663193611433236e-01
1.266388877777215427e+00 1.844068215712682646e+00 3.351029459635416430e+00 4.108764439397563084e-01
1.273562118472290283e+00 1.813484573609759121e+00 3.392917327880858647e+00 6.390798383091405022e-01
1.282009776000273327e+00 1.783228142415067330e+00 3.434805196126301752e+00 4.842829295394357469e-01
1.291717030323241922e+00 1.753352002104471508e+00 3.476693064371744413e+00 6.355159397574594582e-01
1.302666851646047785e+00 1.723908565495477552e+00 3.518580932617187518e+00 2.570438269648551155e-01
1.314840030292315332e+00 1.694949486297490981e+00 3.560468800862630179e+00 9.107145057814729494e-01
1.328215210404687152e+00 1.666525568493802956e+00 3.602356669108072840e+00 3.727065776847674622e-02
1.342768927410194602e+00 1.638686677214285403e+00 3.644244537353515057e+00 9.456416834281349271e-01
1.358475649185025169e+00 1.611481651255149528e+00 3.686132405598957718e+00 7.550117839177240830e-02
1.375307820846471962e+00 1.584958217399240255e+00 3.728020273844400823e+00 7.944823744201591209e-01
1.393235913093481493e+00 1.559162906687176609e+00 3.769908142089843039e+00 2.068044744909174060e-01
1.412228474011000934e+00 1.534140972786226520e+00 3.811796010335285700e+00 6.030472690951815817e-01
1.432252184247232885e+00 1.509936312600125508e+00 3.853683878580728361e+00 3.289399014718435987e-01
1.453271915467007513e+00 1.486591389259115603e+00 3.895571746826171022e+00 4.588617825559593855e-01
1.475250791978719667e+00 1.464147157625305562e+00 3.937459615071614127e+00 3.458997361823981653e-01
1.498150255426717203e+00 1.442642992444043148e+00 3.979347483317056344e+00 4.347583145669408622e-01
1.521930132435651339e+00 1.422116619267342008e+00 4.021235351562499893e+00 2.690998709001396483e-01
1.546548705088111486e+00 1.402604048270553072e+00 4.063123219807941666e+00 4.769491138313287637e-01
1.571962784111914146e+00 1.384139511078380513e+00 4.105011088053385215e+00 8.986375151514469639e-02
1.598127784648635918e+00 1.366755400711078483e+00 4.146898956298826988e+00 6.071243459591282310e-01
1.624997804470482032e+00 1.350482214756176802e+00 4.188786824544270537e+00 -6.992264895299846184e-02
1.652525704508259308e+00 1.335348501865437409e+00 4.230674692789712310e+00 5.900083795517659935e-01
1.680663191549189861e+00 1.321380811670896938e+00 4.272562561035154971e+00 -5.227305644224717468e-02
1.709360902959478734e+00 1.308603648207867343e+00 4.314450429280598520e+00 4.421096833505687163e-01
1.738568493283007443e+00 1.297039426926599903e+00 4.356338297526041181e+00 2.554846932965362111e-02
1.768234722564228978e+00 1.286708435368032699e+00 4.398226165771483842e+00 2.727957122161453474e-01
1.798307546240316857e+00 1.277628797572606612e+00 4.440114034016926503e+00 9.127963661748797475e-02
1.828734206444865062e+00 1.269816442284592339e+00 4.482001902262369164e+00 1.564931797871428332e-01
1.859461324562963869e+00 1.263285075007704483e+00 4.523889770507811825e+00 7.740935647363857142e-02
1.890434994875278329e+00 1.258046153961029923e+00 4.565777638753255374e+00 9.444128947054591938e-02
1.921600879126841743e+00 1.254108869977450524e+00 4.607665506998698035e+00 4.768896117125188960e-02
1.952904301854669455e+00 1.251480130379824862e+00 4.649553375244140696e+00 3.588498352393813817e-02
1.984290346306942121e+00 1.250164546863217208e+00 4.691441243489583357e+00 8.998805795264049404e-03
2.015703950785494580e+00 1.250164427404429679e+00 4.733329111735026018e+00 -1.219634773960892593e-02
2.047090005242588440e+00 1.251479772213033081e+00 4.775216979980468679e+00 -3.906371904166968528e-02
2.078393447962507690e+00 1.254108273730999423e+00 4.817104848225911340e+00 -5.088585559117608792e-02
2.109559362158359264e+00 1.258045320680936996e+00 4.858992716471354001e+00 -9.758317747710770762e-02
2.140533072314625862e+00 1.263284006155823924e+00 4.900880584716796662e+00 -8.057300620906293620e-02
2.171260240106442030e+00 1.269815139736050202e+00 4.942768452962239323e+00 -1.595831777096783644e-01
2.201686959727328308e+00 1.277627263612512110e+00 4.984656321207681984e+00 -9.434094467788323168e-02
2.231759852458138127e+00 1.286706672687468522e+00 5.026544189453124645e+00 -2.758826788041013889e-01
2.261426160311320377e+00 1.297037438617902216e+00 5.068432057698567306e+00 -2.846446887846626819e-02
2.290633838586207727e+00 1.308601437759199460e+00 5.110319925944010855e+00 -4.451150083189430728e-01
2.319331647172955257e+00 1.321378382960130660e+00 5.152207794189453516e+00 4.938461960718858179e-02
2.347469240444965077e+00 1.335345859153349579e+00 5.194095662434895289e+00 -5.927643109047364689e-01
2.374997255582077305e+00 1.350479362678975281e+00 5.235983530680337950e+00 6.699146250515483625e-02
2.401867399169590467e+00 1.366752344272267550e+00 5.277871398925781499e+00 -6.096615319784227660e-01
2.428032531921185289e+00 1.384136255639983881e+00 5.319759267171224160e+00 -9.269326960309315355e-02
2.453446751377116986e+00 1.402600599543706528e+00 5.361647135416665932e+00 -4.792647544215990485e-01
2.478065472432597893e+00 1.422112983302274536e+00 5.403535003662109482e+00 -2.718626484059131210e-01
2.501845505555094107e+00 1.442639175619462533e+00 5.445422871907552143e+00 -4.368853594220298286e-01
2.524745132553320115e+00 1.464143166637208671e+00 5.487310740152993915e+00 -3.485278546206490580e-01
2.546724179765005314e+00 1.486587231109040008e+00 5.529198608398437464e+00 -4.607251166680346177e-01
2.567744088535031555e+00 1.509931994582867976e+00 5.571086476643880125e+00 -3.315084987717189513e-01
2.587767982860310845e+00 1.534136502477044139e+00 5.612974344889321898e+00 -6.046282176175328260e-01
2.606760734082719466e+00 1.559158291928498308e+00 5.654862213134765447e+00 -2.092012750377322816e-01
2.624689022516601522e+00 1.584953466286907586e+00 5.696750081380208108e+00 -7.958833310602436706e-01
2.641521395902724834e+00 1.611476772124214696e+00 5.738637949625650769e+00 -7.756064270569203167e-02
2.657228324586144108e+00 1.638681678624388072e+00 5.780525817871093430e+00 -9.471179340397403168e-01
2.671782253321164813e+00 1.666520459214154259e+00 5.822413686116536091e+00 -3.865982624624737102e-02
2.685157649612528896e+00 1.694944275291489166e+00 5.864301554361978752e+00 -9.124782971813436561e-01
2.697331048508018192e+00 1.723903261904983442e+00 5.906189422607422301e+00 -2.576198946263946188e-01
2.708281093763882375e+00 1.753346615233769334e+00 5.948077290852864962e+00 -6.374851687714303550e-01
2.717988575310893218e+00 1.783222681714543567e+00 5.989965159098307623e+00 -4.844455676838715363e-01
2.726436462955273754e+00 1.813479048659322856e+00 6.031853027343750284e+00 -6.406238092681935115e-01
2.733609936255400719e+00 1.844062636204958583e+00 6.073740895589192945e+00 -4.109392488953040878e-01
2.739496410521850667e+00 1.874919790433104971e+00 6.115628763834635606e+00 -6.191404978121050062e-01
2.744085558895188015e+00 1.905996377497271022e+00 6.157516632080078267e+00 -5.237676043436380047e-01
2.747369330462754444e+00 1.937237878591828721e+00 6.199404500325520928e+00 -5.738273570838332560e-01
2.749341964382683745e+00 1.968589485596369038e+00 6.241292368570963589e+00 -5.496567699330895396e-01


==> figures/data/2D_double_cylinder/double_cylinder_original_method_inner_y_forcing_dsdx_1_ddf_Yang3_dx_0.0625.txt <==
2.750000000000000000e+00 2.000000000000000000e+00 0.000000000000000000e+00 -5.905517033664311466e-01
2.747369648679897303e+00 2.062758331973429282e+00 8.377573649088518315e-02 -5.694798144302051224e-01
2.739497044714434004e+00 2.125076460049915461e+00 1.675514729817708104e-01 -5.961125849199502280e-01
2.726437408674899920e+00 2.186517268041585194e+00 2.513272094726560213e-01 -5.834757723423777964e-01
2.708282344377018536e+00 2.246649793520681282e+00 3.351029459635414542e-01 -3.778255950734701885e-01
2.685159196347036481e+00 2.305052250706470129e+00 4.188786824544270537e-01 -8.303344256113168731e-01
2.657230156592809145e+00 2.361314988984669405e+00 5.026544189453127087e-01 -1.825833263766297454e-01
2.624691126945234210e+00 2.415043366307538353e+00 5.864301554361980306e-01 -7.678637218805087761e-01
2.587770344949880563e+00 2.465860517319828471e+00 6.702058919270832416e-01 -2.550494376676628039e-01
2.546726782947176915e+00 2.513409996794209622e+00 7.539816284179690076e-01 -5.488166396990705742e-01
2.501848331570445172e+00 2.557358279834399450e+00 8.377573649088541075e-01 -3.216552796357069477e-01
2.453449780403212266e+00 2.597397101308902112e+00 9.215331013997396514e-01 -3.652167506481616144e-01
2.401870609960022218e+00 2.633245618105928720e+00 1.005308837890625195e+00 -3.489215360676474753e-01
2.347472610478381849e+00 2.664652379042864005e+00 1.089084574381510517e+00 -1.848870168714235596e-01
2.290637344224284444e+00 2.691397088612799138e+00 1.172860310872395839e+00 -3.065265871615839299e-01
2.231763469111383014e+00 2.713292152196739693e+00 1.256636047363280939e+00 -1.085733951714594053e-01
2.171263942406671088e+00 2.730183991902948026e+00 1.340411783854166705e+00 -1.618390815163462948e-01
2.109563124136638379e+00 2.741954123803769683e+00 1.424187520345052249e+00 -5.968130440576563389e-02
2.047093800511385897e+00 2.748519989013916476e+00 1.507963256835937571e+00 -4.444544727573168652e-02
1.984294148245216771e+00 2.749835532780793734e+00 1.591738993326822893e+00 3.694930957918281245e-02
1.921604661066771635e+00 2.745891527524977338e+00 1.675514729817708215e+00 3.515178330476796675e-02
1.859465059977000845e+00 2.736715637564950843e+00 1.759290466308593981e+00 1.654059216722661152e-01
1.798311208927257265e+00 2.722372225072099194e+00 1.843066202799479081e+00 8.975182754828764375e-02
1.738572057551775352e+00 2.702961898617049830e+00 1.926841939290364403e+00 2.853942528757956176e-01
1.680666632399040905e+00 2.678620807473975685e+00 2.010617675781249947e+00 1.824623449076414328e-01
1.625001097766365810e+00 2.649519686632798798e+00 2.094393412272135269e+00 3.625285465618772185e-01
1.571965906753763687e+00 2.615862659217842445e+00 2.178169148763020591e+00 2.771197360760369044e-01
1.521933062520412827e+00 2.577885804713083928e+00 2.261944885253905912e+00 4.505376869856704269e-01
1.475253508953987103e+00 2.535855503036869685e+00 2.345720621744791679e+00 3.128674829457179785e-01
1.432254669055407659e+00 2.490066566081196253e+00 2.429496358235676556e+00 5.880984611409002527e-01
1.393238148305447677e+00 2.440840169821442363e+00 2.513272094726562322e+00 3.086859859469673339e-01
1.358477619122401947e+00 2.388521601501303770e+00 2.597047831217448088e+00 7.189636211160563839e-01
1.328216901249801518e+00 2.333477837694772461e+00 2.680823567708333410e+00 2.352538267817107509e-01
1.302668251538855460e+00 2.276094970233293324e+00 2.764599304199218732e+00 9.288025456099309185e-01
1.282010875121547766e+00 2.216775498053341842e+00 2.848375040690104498e+00 1.676944342037345326e-01
1.266389668417423175e+00 2.155935503960136224e+00 2.932150777180988932e+00 8.453120429022854543e-01
1.255914202790950007e+00 2.094001736110416623e+00 3.015926513671874698e+00 4.340332572110280895e-01
1.250657955988366377e+00 2.031408614685577430e+00 3.099702250162760020e+00 6.298094817266378653e-01
1.250657796744915284e+00 1.968595184751135818e+00 3.183477986653645786e+00 6.291769198264145491e-01
1.255913726177572798e+00 1.906002036676020861e+00 3.267253723144531108e+00 4.323255545732963001e-01
1.266388877777215427e+00 1.844068215712682646e+00 3.351029459635416430e+00 8.424830032739548669e-01
1.282009776000273327e+00 1.783228142415067330e+00 3.434805196126301752e+00 1.634671117247183947e-01
1.302666851646047785e+00 1.723908565495477552e+00 3.518580932617187518e+00 9.245755290280663896e-01
1.328215210404687152e+00 1.666525568493802956e+00 3.602356669108072840e+00 2.290084052053591168e-01
1.358475649185025169e+00 1.611481651255149528e+00 3.686132405598957718e+00 7.127155036463420634e-01
1.393235913093481493e+00 1.559162906687176609e+00 3.769908142089843039e+00 3.012139558363988723e-01
1.432252184247232885e+00 1.509936312600125508e+00 3.853683878580728361e+00 5.802377470649694446e-01
1.475250791978719667e+00 1.464147157625305562e+00 3.937459615071614127e+00 3.038605167420417308e-01
1.521930132435651339e+00 1.422116619267342008e+00 4.021235351562499893e+00 4.417656483497571229e-01
1.571962784111914146e+00 1.384139511078380513e+00 4.105011088053385215e+00 2.667480441778568023e-01
1.624997804470482032e+00 1.350482214756176802e+00 4.188786824544270537e+00 3.526593495700136582e-01
1.680663191549189861e+00 1.321380811670896938e+00 4.272562561035154971e+00 1.712029347336914142e-01
1.738568493283007443e+00 1.297039426926599903e+00 4.356338297526041181e+00 2.744962879407589762e-01
1.798307546240316857e+00 1.277628797572606612e+00 4.440114034016926503e+00 7.801782859448753993e-02
1.859461324562963869e+00 1.263285075007704483e+00 4.523889770507811825e+00 1.536460977348556578e-01
1.921600879126841743e+00 1.254108869977450524e+00 4.607665506998698035e+00 2.309558552599558570e-02
1.984290346306942121e+00 1.250164546863217208e+00 4.691441243489583357e+00 2.487902621539875986e-02
2.047090005242588440e+00 1.251479772213033081e+00 4.775216979980468679e+00 -5.652239951921685795e-02
2.109559362158359264e+00 1.258045320680936996e+00 4.858992716471354001e+00 -7.161886988112817209e-02
2.171260240106442030e+00 1.269815139736050202e+00 4.942768452962239323e+00 -1.735767319942731757e-01
2.231759852458138127e+00 1.286706672687468522e+00 5.026544189453124645e+00 -1.199573092192036949e-01
2.290633838586207727e+00 1.308601437759199460e+00 5.110319925944010855e+00 -3.175761412013974883e-01
2.347469240444965077e+00 1.335345859153349579e+00 5.194095662434895289e+00 -1.954753643549647091e-01
2.401867399169590467e+00 1.366752344272267550e+00 5.277871398925781499e+00 -3.588755468172997176e-01
2.453446751377116986e+00 1.402600599543706528e+00 5.361647135416665932e+00 -3.749699545314552074e-01
2.501845505555094107e+00 1.442639175619462533e+00 5.445422871907552143e+00 -3.305766346990368643e-01
2.546724179765005314e+00 1.486587231109040008e+00 5.529198608398437464e+00 -5.570567231539798048e-01
2.587767982860310845e+00 1.534136502477044139e+00 5.612974344889321898e+00 -2.630744153933100016e-01
2.624689022516601522e+00 1.584953466286907586e+00 5.696750081380208108e+00 -7.742687346846677254e-01
2.657228324586144108e+00 1.638681678624388072e+00 5.780525817871093430e+00 -1.895293459293829752e-01
2.685157649612528896e+00 1.694944275291489166e+00 5.864301554361978752e+00 -8.347377653159196997e-01
2.708281093763882375e+00 1.753346615233769334e+00 5.948077290852864962e+00 -3.827935451617605622e-01
2.726436462955273754e+00 1.813479048659322856e+00 6.031853027343750284e+00 -5.864140227594855093e-01
2.739496410521850667e+00 1.874919790433104971e+00 6.115628763834635606e+00 -5.988304561302372209e-01
2.747369330462754444e+00 1.937237878591828721e+00 6.199404500325520928e+00 -5.704497620401191016e-01


==> figures/data/2D_double_cylinder/double_cylinder_original_method_inner_y_forcing_dsdx_1_ddf_Yang3_dx_0.125.txt <==
2.750000000000000000e+00 2.000000000000000000e+00 0.000000000000000000e+00 -5.239048156016374858e-01
2.739211950130278517e+00 2.126750513942116338e+00 1.698156820761191899e-01 -7.776053900640020888e-01
2.707158152574424825e+00 2.249854652243111541e+00 3.396313641522383242e-01 -4.529864067766742330e-01
2.654760735243230307e+00 2.365770938681225122e+00 5.094470462283571255e-01 -6.288840727721228818e-01
2.583527074006596980e+00 2.471164678112971025e+00 6.792627283044762043e-01 -4.851626934933876423e-01
2.495506428304054669e+00 2.563003889426493043e+00 8.490784103805953942e-01 -3.503076468317923298e-01
2.393230987776681307e+00 2.638646529977401123e+00 1.018894092456714251e+00 -4.365702211687373380e-01
2.279643025898761888e+00 2.695916502222920563e+00 1.188709774532833663e+00 -1.263874540624425613e-01
2.158010256263200866e+00 2.733166255985392201e+00 1.358525456608952853e+00 -1.961238147504408280e-01
2.031831826562320309e+00 2.749324185394883990e+00 1.528341138685071599e+00 2.242969516414608858e-02
1.904737654641709854e+00 2.743925456989366296e+00 1.698156820761191010e+00 8.040605461647926111e-02
1.780384002540917887e+00 2.717125382105564757e+00 1.867972502837309978e+00 2.195411302312849644e-01
1.662348292660865035e+00 2.669694948861768946e+00 2.037788184913428946e+00 2.840765135578857126e-01
1.554026192000468765e+00 2.602998642269116036e+00 2.207603866989547914e+00 4.358122025317740511e-01
1.458533925156841882e+00 2.518955190545333345e+00 2.377419549065666882e+00 3.708654420516337979e-01
1.378618626361668875e+00 2.419982366886207270e+00 2.547235231141786294e+00 7.367297474504297394e-01
1.316579309558299826e+00 2.308927434644755916e+00 2.717050913217905261e+00 3.487346813499628828e-01
1.274200730062889475e+00 2.188985236880443441e+00 2.886866595294024229e+00 7.866207139619284527e-01
1.252702040486116442e+00 2.063606286689178670e+00 3.056682277370142753e+00 5.985806523866864515e-01
1.252701717988748298e+00 1.936397502383697899e+00 3.226497959446262609e+00 5.946235256500663757e-01
1.274199771848432361e+00 1.811018443187880633e+00 3.396313641522381133e+00 7.789360066785682157e-01
1.316577743192794525e+00 1.691076030550320963e+00 3.566129323598500545e+00 3.332433716113923361e-01
1.378616496906526656e+00 1.580020783748429247e+00 3.735945005674619512e+00 7.212814285192195030e-01
1.458531293872511458e+00 1.481047554890986717e+00 3.905760687750738924e+00 3.498086640717393836e-01
1.554023134584087584e+00 1.397003618987810780e+00 4.075576369826857004e+00 4.137938215766928662e-01
1.662344897068594340e+00 1.330306763163624506e+00 4.245392051902976860e+00 2.595587877377666386e-01
1.780380366457607444e+00 1.282875731436520672e+00 4.415207733979095828e+00 1.923143459814347922e-01
1.904733882670688772e+00 1.256075026034884523e+00 4.585023416055215684e+00 5.258622008904528800e-02
2.031828027216151078e+00 1.250675653215826744e+00 4.754839098131333763e+00 -6.460931372457967732e-03
2.158006538841980682e+00 1.266832942854646760e+00 4.924654780207453619e+00 -2.229457616672603781e-01
2.279639497345757881e+00 1.304082079894322677e+00 5.094470462283572587e+00 -1.536624275849032550e-01
2.393227749601775756e+00 1.361351476206886346e+00 5.264286144359691555e+00 -4.577075017530963796e-01
2.495503573663493846e+00 1.436993598183194276e+00 5.434101826435810523e+00 -3.752607375558721370e-01
2.583524685023060208e+00 1.528832363198894484e+00 5.603917508511929491e+00 -4.994638870391457930e-01
2.654758880643314001e+00 1.634225741448752878e+00 5.773733190588049347e+00 -6.484740042204818478e-01
2.707156885711505812e+00 1.750141762211440355e+00 5.943548872664167426e+00 -4.613076017890654357e-01
2.739211307449637367e+00 1.873245737986458215e+00 6.113364554740286394e+00 -7.854408688833900420e-01


==> figures/data/2D_double_cylinder/double_cylinder_original_method_inner_y_forcing_dsdx_1_ddf_Yang3_dx_0.25.txt <==
2.750000000000000000e+00 2.000000000000000000e+00 0.000000000000000000e+00 -7.064448559653152548e-01
2.704769537846334337e+00 2.256514908969955435e+00 3.490655687120226558e-01 -8.579948943658346483e-01
2.574533603936361548e+00 2.482090383587866267e+00 6.981311374240448675e-01 -4.521386527086297957e-01
2.375000548882781004e+00 2.649518735940398440e+00 1.047196706136068078e+00 -4.520735996402333035e-01
2.130236965472276811e+00 2.738605668015466232e+00 1.396262274848090401e+00 -1.245180868077510883e-01
1.869764907027633649e+00 2.738605998187449764e+00 1.745327843560112724e+00 1.553896924739264496e-01
1.625001097766365810e+00 2.649519686632798798e+00 2.094393412272135269e+00 4.692212940753239248e-01
1.425467618252150181e+00 2.482091840133332727e+00 2.443458980984158035e+00 4.819113944493595980e-01
1.295231112467805534e+00 2.256516695687888596e+00 2.792524549696180358e+00 8.732669730343622927e-01
1.250000000002410072e+00 2.000001901386192493e+00 3.141590118408203125e+00 7.099090082777925748e-01
1.295229811844055723e+00 1.743486877749626851e+00 3.490655687120225004e+00 8.515833171362342524e-01
1.425465173878819547e+00 1.517911072960698382e+00 3.839721255832247770e+00 4.560671036102101894e-01
1.624997804470482032e+00 1.350482214756176802e+00 4.188786824544270537e+00 4.455077090295809783e-01
1.869761162028649615e+00 1.261394662161264613e+00 4.537852393256292416e+00 1.240346192890699750e-01
2.130233220471619227e+00 1.261393671645313797e+00 4.886917961968316071e+00 -1.558654857426129414e-01
2.374997255582076860e+00 1.350479362678974837e+00 5.235983530680337950e+00 -4.758151987206094558e-01
2.574531159555645488e+00 1.517906703324299222e+00 5.585049099392360716e+00 -4.779234924524128347e-01
2.704768237213524884e+00 1.743481517595826036e+00 5.934114668104382595e+00 -8.797375277485557366e-01


==> figures/data/2D_double_cylinder/double_cylinder_original_method_outer_x_forcing_dsdx_1_ddf_Yang3_dx_0.03125.txt <==
3.500000000000000000e+00 2.000000000000000000e+00 0.000000000000000000e+00 -3.780277567572121970e-03
3.499673207908393202e+00 2.031309255528503499e+00 2.087435294623401008e-02 -2.048372325577579346e-03
3.498692974024334656e+00 2.062604868900872468e+00 4.174870589246793690e-02 -3.894118836789449162e-03
3.497059725458065316e+00 2.093873203905170843e+00 6.262305883870182555e-02 -1.370406945802554038e-02
3.494774173853206101e+00 2.125100636215269123e+00 8.349741178493562399e-02 -3.910490395629809268e-03
3.491837315076675718e+00 2.156273559327273937e+00 1.043717647311694641e-01 -2.548621943671308329e-02
3.488250428784771096e+00 2.187378390488191826e+00 1.252461176774034568e-01 -4.002128015391269618e-03
3.484015077865589838e+00 2.218401576614243531e+00 1.461204706236373940e-01 -3.688221381192864634e-02
3.479133107758046517e+00 2.249329600196252610e+00 1.669948235698713312e-01 -3.259623892649434959e-03
3.473606645647770996e+00 2.280148985189531352e+00 1.878691765161051297e-01 -5.034889936761319240e-02
3.467438099540246732e+00 2.310846302885701586e+00 2.087435294623390947e-01 -2.229562235545538406e-03
3.460630157211585622e+00 2.341408177763887100e+00 2.296178824085728931e-01 -6.199354563089954501e-02
3.453185785037406141e+00 2.371821293318735702e+00 2.504922353548069691e-01 -4.448089805424734408e-03
3.445108226700312581e+00 2.402072397862720532e+00 2.713665883010408231e-01 -6.423624029353618148e-02
3.436401001776550057e+00 2.432148310300205729e+00 2.922409412472748991e-01 -2.083234031640231881e-02
3.427067904202445892e+00 2.462035925870747377e+00 3.131152941935085865e-01 -5.955588476239246504e-02
3.417113000621302632e+00 2.491722221859138831e+00 3.339896471397423849e-01 -3.149977387515799643e-02
3.406540628611471000e+00 2.521194263269702862e+00 3.548640000859765165e-01 -6.080824784271519207e-02
3.395355394796367499e+00 2.550439208462363716e+00 3.757383530322105925e-01 -5.144407879619382340e-02
3.383562172837264015e+00 2.579444314748042810e+00 3.966127059784441689e-01 -3.164423047306375719e-02
3.371166101309720720e+00 2.608196943940940926e+00 4.174870589246781893e-01 -1.205773093017804554e-01
3.358172581464594852e+00 2.636684567865279938e+00 4.383614118709120988e-01 6.252806503150117046e-02
3.344587274874589067e+00 2.664894773814117102e+00 4.592357648171460638e-01 -2.603566166056257569e-01
3.330416100967378057e+00 2.692815269957843149e+00 4.801101177633798067e-01 2.052038793244262138e-01
3.315665234446377063e+00 2.720433890700014068e+00 5.009844707096138272e-01 -3.838702962547108632e-01
3.300341102600283794e+00 2.747738601978176654e+00 5.218588236558479032e-01 2.395355515577775873e-01
3.284450382502563048e+00 2.774717506507384801e+00 5.427331766020815351e-01 -3.285412211294810314e-01
3.267999998102091297e+00 2.801358848964118575e+00 5.636075295483153891e-01 9.935615275982349892e-02
3.250997117206236631e+00 2.827651021108344764e+00 5.844818824945492430e-01 -1.844172425609764132e-01
3.233449148357680603e+00 2.853582566841493584e+00 6.053562354407834301e-01 -1.153191970493567566e-02
3.215363737606348415e+00 2.879142187198139080e+00 6.262305883870172840e-01 -1.384186864093528424e-01
3.196748765177848561e+00 2.904318745269218738e+00 6.471049413332512490e-01 -3.872251699709736844e-02
3.177612342039882076e+00 2.929101271054637579e+00 6.679792942794851029e-01 -1.264386152512889938e-01
3.157962806368106001e+00 2.953478966243146875e+00 6.888536472257191789e-01 -5.890106989891893963e-02
3.137808719913002253e+00 2.977441208917413817e+00 7.097280001719530329e-01 -1.179988553534004614e-01
3.117158864269326646e+00 3.000977558182234439e+00 7.306023531181871089e-01 -7.174305948565505575e-02
3.096022237049769199e+00 3.024077758713868302e+00 7.514767060644207408e-01 -1.198434329907851620e-01
3.074408047964487523e+00 3.046731745228518307e+00 7.723510590106547058e-01 -7.770595138722570516e-02
3.052325714808227897e+00 3.068929646868002514e+00 7.932254119568886708e-01 -1.175636002945298769e-01
3.029784859356776661e+00 3.090661791500712408e+00 8.140997649031224137e-01 -9.219526905427911923e-02
3.006795303174532918e+00 3.111918709935982630e+00 8.349741178493564897e-01 -1.128842136742215646e-01
2.983367063335030434e+00 3.132691140050030576e+00 8.558484707955904547e-01 -9.916092848307968277e-02
2.959510348056269002e+00 3.152970030821676595e+00 8.767228237418241976e-01 -1.181748322117597283e-01
2.935235552252760893e+00 3.172746546276079549e+00 8.975971766880580516e-01 -1.046905008650352020e-01
2.910553253006232133e+00 3.192012069334773550e+00 9.184715296342921276e-01 -1.049674841074142717e-01
2.885474204956944178e+00 3.210758205570322321e+00 9.393458825805259815e-01 -1.525787078058307711e-01
2.860009335617654358e+00 3.228976786863967163e+00 9.602202355267598355e-01 -2.968160652220830018e-02
2.834169740612247246e+00 3.246659874964657799e+00 9.810945884729935784e-01 -2.625929629450095559e-01
2.807966678841120167e+00 3.263799764947932669e+00 1.001968941419227654e+00 7.975283782110900721e-02
2.781411567575424293e+00 3.280388988573128106e+00 1.022843294365461286e+00 -3.518268816634289586e-01
2.754515977482296041e+00 3.296420317537462452e+00 1.043717647311695584e+00 1.078630851104360744e-01
2.727291627583258826e+00 3.311886766625570466e+00 1.064592000257929438e+00 -3.253494711185792587e-01
2.699750380147973416e+00 3.326781596753122905e+00 1.085466353204163292e+00 2.578191768532950984e-02
2.671904235525579985e+00 3.341098317903197668e+00 1.106340706150397146e+00 -2.038110721165525552e-01
2.643765326915870517e+00 3.354830691954128419e+00 1.127215059096631222e+00 -1.560594926872214128e-01
2.615345915082578632e+00 3.367972735397597006e+00 1.148089412042865076e+00 4.277307150315094036e-02
2.586658383011084972e+00 3.380518721945783511e+00 1.168963764989099152e+00 -4.578032351924197774e-01
2.557715230512867866e+00 3.392463185026440176e+00 1.189838117935332562e+00 3.291723071163498160e-01
2.528529068779049815e+00 3.403800920164804289e+00 1.210712470881566860e+00 -6.697739337764095913e-01
2.499112614885417027e+00 3.414526987251300660e+00 1.231586823827800714e+00 3.988361304563010634e-01
2.469478686251296740e+00 3.424636712694066443e+00 1.252461176774034346e+00 -6.117984637685456306e-01
2.439640195054716187e+00 3.434125691455337748e+00 1.273335529720268422e+00 2.939143639275763054e-01
2.409610142606274152e+00 3.442989788970825416e+00 1.294209882666502498e+00 -5.106595516324414774e-01
2.379401613684171135e+00 3.451225142951239722e+00 1.315084235612736352e+00 1.573996708445386805e-01
2.349027770832875284e+00 3.458828165065177984e+00 1.335958588558970206e+00 -3.360411307185653951e-01
2.318501848627900319e+00 3.465795542502640547e+00 1.356832941505204060e+00 -1.028705095409178892e-02
2.287837147909200119e+00 3.472124239418500125e+00 1.377707294451438136e+00 -2.232459077695573002e-01
2.257047029985690401e+00 3.477811498255286793e+00 1.398581647397671768e+00 -9.353815599301826267e-02
2.226144910813419919e+00 3.482854840944719754e+00 1.419456000343905844e+00 -1.565524995689956123e-01
2.195144255149934942e+00 3.487252069987457403e+00 1.440330353290139920e+00 -1.251422880647701796e-01
2.164058570687375838e+00 3.491001269410598074e+00 1.461204706236373774e+00 -1.482557451285435313e-01
2.132901402166869076e+00 3.494100805602513571e+00 1.482079059182607850e+00 -1.368805155109243110e-01
2.101686325476773476e+00 3.496549328024650016e+00 1.502953412128841704e+00 -1.430316304270212169e-01
2.070426941737357751e+00 3.498345769799989569e+00 1.523827765075075336e+00 -1.400785474692353427e-01
2.039136871374480631e+00 3.499489348177911463e+00 1.544702118021309190e+00 -1.410142712071995597e-01
2.007829748184862595e+00 3.499979564875255633e+00 1.565576470967543266e+00 -1.408916708806926821e-01
1.976519213395530272e+00 3.499816206293436149e+00 1.586450823913777120e+00 -1.403785456761873773e-01
1.945218909720020317e+00 3.498999343611509438e+00 1.607325176860011196e+00 -1.414929336753764089e-01
1.913942475413941802e+00 3.497529332755161757e+00 1.628199529806244827e+00 -1.399915983332638558e-01
1.882703538332473281e+00 3.495406814241622584e+00 1.649073882752478903e+00 -1.425683247261048114e-01
1.851515709992400227e+00 3.492632712900578085e+00 1.669948235698712757e+00 -1.385133558417881994e-01
1.820392579641263442e+00 3.489208237471200569e+00 1.690822588644946611e+00 -1.431105214903227174e-01
1.789347708336216147e+00 3.485134880075475117e+00 1.711696941591180687e+00 -1.335168879153610932e-01
1.758394623035162141e+00 3.480414415568045872e+00 1.732571294537414319e+00 -1.301695510806722411e-01
1.727546810702749625e+00 3.475048900762871984e+00 1.753445647483648395e+00 -1.549295894694755205e-01
1.696817712433798198e+00 3.469040673537028052e+00 1.774320000429882249e+00 -1.183338374754869249e-01
1.666220717596702316e+00 3.462392351812036750e+00 1.795194353376116325e+00 -1.759465360776345244e-01
1.635769157999382051e+00 3.455106832413180840e+00 1.816068706322350179e+00 -8.933089780094750909e-02
1.605476302080308892e+00 3.447187289807291055e+00 1.836943059268583811e+00 -1.660263347581974469e-01
1.575355349127143922e+00 3.438637174719557432e+00 1.857817412214817887e+00 -1.156356616167049239e-01
1.545419423525510538e+00 3.429460212629970695e+00 1.878691765161051741e+00 -1.683460670838363149e-01
1.515681569040396415e+00 3.419660402150045186e+00 1.899566118107285817e+00 -9.245528122674205596e-02
1.486154743132692246e+00 3.409242013280533001e+00 1.920440471053519671e+00 -1.342605038638034765e-01
1.456851811313325973e+00 3.398209585550887812e+00 1.941314823999753747e+00 -2.222816990191600339e-01
1.427785541537471614e+00 3.386567926041286647e+00 1.962189176945987379e+00 8.712932454723902598e-02
1.398968598641254779e+00 3.374322107288077799e+00 1.983063529892221455e+00 -4.785563424575824398e-01
1.370413538823400001e+00 3.361477465073559490e+00 2.003937882838455309e+00 3.261411757356605934e-01
1.342132804174205774e+00 3.348039596101058724e+00 2.024812235784688941e+00 -6.394106393160211566e-01
1.314138717254242028e+00 3.334014355556320197e+00 2.045686588730923017e+00 3.715913365700604931e-01
1.286443475725132624e+00 3.319407854556266635e+00 2.066560941677157093e+00 -5.387708206539634226e-01
1.259059147034752968e+00 3.304226457486249657e+00 2.087435294623391169e+00 1.741868634965284268e-01
1.231997663159170475e+00 3.288476779226938707e+00 2.108309647569624801e+00 -3.111547684598836017e-01
1.205270815403607587e+00 3.272165682272066611e+00 2.129184000515858877e+00 2.843926414143661732e-03
1.178890249264705314e+00 3.255300273738288563e+00 2.150058353462092509e+00 -2.145150788576297429e-01
1.152867459356311297e+00 3.237887902268444140e+00 2.170932706408326585e+00 -2.768511306079670872e-02
1.127213784401017271e+00 3.219936154829590613e+00 2.191807059354560661e+00 -1.960520383842322967e-01
1.101940402289618648e+00 3.201452853407185550e+00 2.212681412300794292e+00 -5.261799487953904009e-02
1.077058325210650702e+00 3.182446051596871328e+00 2.233555765247028368e+00 -1.465907104044528453e-01
1.052578394852130561e+00 3.162924031095339483e+00 2.254430118193262000e+00 -9.686108927270987989e-02
1.028511277677582658e+00 3.142895298091805678e+00 2.275304471139496076e+00 -1.085687122029899976e-01
1.004867460278421554e+00 3.122368579561670021e+00 2.296178824085730152e+00 -1.090410203608718070e-01
9.816572448047027333e-01 3.101352819463976562e+00 2.317053177031964228e+00 -1.036071086129830565e-01
9.588907444762413412e-01 3.079857174844323975e+00 2.337927529978197860e+00 -1.004279387620527347e-01
9.365778791760517308e-01 3.057891011844933171e+00 2.358801882924431492e+00 -9.999727091135571233e-02
9.147283711280282947e-01 3.035463901623604244e+00 2.379676235870665568e+00 -1.012922365136876834e-01
8.933517406607520694e-01 3.012585616183349302e+00 2.400550588816899644e+00 -9.255475897564423293e-02
8.724573020592658601e-01 2.989266124114502432e+00 2.421424941763133720e+00 -9.380645556845880473e-02
8.520541595066282170e-01 2.965515586251183500e+00 2.442299294709367352e+00 -9.248350091273302431e-02
8.321512031170114065e-01 2.941344351243983191e+00 2.463173647655601428e+00 -8.782507916254155000e-02
8.127571050620800985e-01 2.916762951050830388e+00 2.484048000601835060e+00 -9.045665721717287278e-02
7.938803157923244314e-01 2.891782096347968345e+00 2.504922353548069136e+00 -7.767482521704938137e-02
7.755290603550091255e-01 2.866412671863075357e+00 2.525796706494303212e+00 -8.841261559943487669e-02
7.577113348103321488e-01 2.840665731632539881e+00 2.546671059440536844e+00 -7.485502640546086439e-02
7.404349027473567935e-01 2.814552494184960008e+00 2.567545412386770920e+00 -8.030151665088282320e-02
7.237072919012432770e-01 2.788084337652983358e+00 2.588419765333004552e+00 -6.970861371571079879e-02
7.075357908732387013e-01 2.761272794815587517e+00 2.609294118279238628e+00 -9.221144158027930193e-02
6.919274459548707679e-01 2.734129548072989913e+00 2.630168471225472704e+00 -4.251387253309291646e-03
6.768890580577159310e-01 2.706666424356359180e+00 2.651042824171706780e+00 -2.173663500396859904e-01
6.624271797500882464e-01 2.678895389974550678e+00 2.671917177117940412e+00 2.071523986626429281e-01
6.485481124019347732e-01 2.650828545400112812e+00 2.692791530064174044e+00 -4.595875213728699005e-01
6.352579034391865331e-01 2.622478119996836110e+00 2.713665883010408120e+00 4.324790108229686902e-01
6.225623437087568490e-01 2.593856466691141893e+00 2.734540235956642196e+00 -5.774834525216827608e-01
6.104669649553369215e-01 2.564976056589628683e+00 2.755414588902876272e+00 4.279733045475285214e-01
5.989770374110890971e-01 2.535849473545128241e+00 2.776288941849109904e+00 -4.398838225027580373e-01
5.880975674992858782e-01 2.506489408673633346e+00 2.797163294795343536e+00 2.284563243461547044e-01
5.778332956528978714e-01 2.476908654824487410e+00 2.818037647741578056e+00 -2.189602922991179534e-01
5.681886942490794734e-01 2.447120101006255766e+00 2.838912000687811688e+00 5.862545996585669106e-02
5.591679656604511273e-01 2.417136726770680255e+00 2.859786353634045764e+00 -9.416557985800014241e-02
5.507750404240306930e-01 2.386971596557202258e+00 2.880660706580279395e+00 -9.764691151125503427e-03
5.430135755286081833e-01 2.356637854000482424e+00 2.901535059526513027e+00 -4.330831016601298378e-02
5.358869528213129341e-01 2.326148716203421341e+00 2.922409412472747547e+00 -2.885317314927910576e-02
5.293982775340664304e-01 2.295517467978171133e+00 2.943283765418981179e+00 -2.703478592045099882e-02
5.235503769305598354e-01 2.264757456057630680e+00 2.964158118365215255e+00 -2.659711313842463148e-02
5.183457990743532973e-01 2.233882083279979724e+00 2.985032471311448887e+00 -2.054758493380778525e-02
5.137868117186243921e-01 2.202904802748748114e+00 3.005906824257683407e+00 -1.944226677301546732e-02
5.098754013180584188e-01 2.171839111971001657e+00 3.026781177203917039e+00 -1.604701071150467853e-02
5.066132721633029856e-01 2.140698546976160355e+00 3.047655530150150671e+00 -1.329947799361883183e-02
5.040018456383706935e-01 2.109496676418048722e+00 3.068529883096384747e+00 -1.021182789046867594e-02
5.020422596013103256e-01 2.078247095662723698e+00 3.089404236042618379e+00 -7.369549170697337753e-03
5.007353678884141068e-01 2.046963420864658989e+00 3.110278588988852899e+00 -4.396280482320685801e-03
5.000817399421845222e-01 2.015659283033884197e+00 3.131152941935086531e+00 -1.470800791628112426e-03
5.000816605632127931e-01 1.984348322096635364e+00 3.152027294881320163e+00 1.476364784039475462e-03
5.007351297860862527e-01 1.953044180952131503e+00 3.172901647827553795e+00 4.402270467646217551e-03
5.020418628793725802e-01 1.921760499528054389e+00 3.193776000773787871e+00 7.374663025148147505e-03
5.040012904696843377e-01 1.890510908837316872e+00 3.214650353720021947e+00 1.021818068551673397e-02
5.066125587897671867e-01 1.859309025038726082e+00 3.235524706666255579e+00 1.330401259904170214e-02
5.098745300505067579e-01 1.828168443504105678e+00 3.256399059612489655e+00 1.605365490879064744e-02
5.137857829366878626e-01 1.797102732894486410e+00 3.277273412558723731e+00 1.944557069325612148e-02
5.183446132262954364e-01 1.766125429247932255e+00 3.298147765504957363e+00 2.055652421480840333e-02
5.235490345330819917e-01 1.735250030081577410e+00 3.319022118451191883e+00 2.659474163206966904e-02
5.293967791720813887e-01 1.704489988510453413e+00 3.339896471397425071e+00 2.705649270707792195e-02
5.358852991476914518e-01 1.673858707385656563e+00 3.360770824343658703e+00 2.882819782940011788e-02
5.430117672638932191e-01 1.643369533454422715e+00 3.381645177289892779e+00 4.337135348968734760e-02
5.507730783561245458e-01 1.613035751544646290e+00 3.402519530236127299e+00 9.670217787638286239e-03
5.591658506442719334e-01 1.582870578776376380e+00 3.423393883182360931e+00 9.433395980168142458e-02
5.681864272061873944e-01 1.552887158802816803e+00 3.444268236128594562e+00 -5.885999774871561452e-02
5.778308775710951917e-01 1.523098556083336108e+00 3.465142589074828194e+00 2.192854995705291743e-01
5.880949994321862384e-01 1.493517750190984428e+00 3.486016942021062714e+00 -2.288161672324048324e-01
5.989743204776576402e-01 1.464157630157003176e+00 3.506891294967296346e+00 4.402355565252996095e-01
6.104641003394039034e-01 1.435030988854771206e+00 3.527765647913530422e+00 -4.282067525254193430e-01
6.225593326585001641e-01 1.406150517425666768e+00 3.548640000859764054e+00 5.775621171532486775e-01
6.352547472665892592e-01 1.377528799749242250e+00 3.569514353805998130e+00 -4.323622917277454292e-01
6.485448124822137395e-01 1.349178306960143292e+00 3.590388706752232206e+00 4.593532876307769852e-01
6.624237375210935141e-01 1.321111392014154173e+00 3.611263059698465838e+00 -2.068627255904177120e-01
6.768854750193054048e-01 1.293340284305726673e+00 3.632137412644699914e+00 2.171295025994922911e-01
6.919237236682553860e-01 1.265877084339361192e+00 3.653011765590933546e+00 4.433629920375182880e-03
7.075319309603034235e-01 1.238733758457135847e+00 3.673886118537167178e+00 9.209202653801150384e-02
7.237032960438408713e-01 1.211922133624700360e+00 3.694760471483402142e+00 6.983070748198076660e-02
7.404307726865730910e-01 1.185453892278002019e+00 3.715634824429635330e+00 8.019246637962630653e-02
7.577070723457286494e-01 1.159340567232973296e+00 3.736509177375869406e+00 7.497132559163227628e-02
7.755246673438389582e-01 1.133593536660428613e+00 3.757383530322103038e+00 8.833858758630828978e-02
7.938757941487231129e-01 1.108224019128331683e+00 3.778257883268337558e+00 7.772416151978206456e-02
8.127524567562296465e-01 1.083243068713613866e+00 3.799132236214571190e+00 9.045668991365121703e-02
8.321464301742851344e-01 1.058661570185656098e+00 3.820006589160805266e+00 8.782297059129685890e-02
8.520492640067061085e-01 1.034490234263549802e+00 3.840880942107038898e+00 9.250819548254048119e-02
8.724522861352288494e-01 1.010739592949192911e+00 3.861755295053272530e+00 9.379384463184220477e-02
8.933466064981531174e-01 9.874199949382536090e-01 3.882629647999507494e+00 9.258496167128936472e-02
9.147231209639379301e-01 9.645416011110130583e-01 3.903504000945740682e+00 1.012747915917701219e-01
9.365725152980861612e-01 9.421143801050320121e-01 3.924378353891974314e+00 1.000337967982552478e-01
9.588852692215653617e-01 9.201481039715920796e-01 3.945252706838208834e+00 1.004046255779567492e-01
9.816516605590095423e-01 8.986523439177902528e-01 3.966127059784442466e+00 1.036442436382984528e-01
1.004861769474893807e+00 8.776364661361448771e-01 3.987001412730676542e+00 1.090235907478029481e-01
1.028505482795832648e+00 8.571096277235327188e-01 4.007875765676910618e+00 1.085951299088431798e-01
1.052572498417120750e+00 8.370807726912313784e-01 4.028750118623144694e+00 9.685381080258420594e-02
1.077052329791591934e+00 8.175586280678133200e-01 4.049624471569377882e+00 1.466108221512273657e-01
1.101934310498853042e+00 7.985517000965752787e-01 4.070498824515611958e+00 5.261205065362282995e-02
1.127207598892875362e+00 7.800682705291825947e-01 4.091373177461845145e+00 1.960754111874417338e-01
1.152861182825960285e+00 7.621163930171105383e-01 4.112247530408080110e+00 2.766235919115522801e-02
1.178883884446972674e+00 7.447038896024941179e-01 4.133121883354313297e+00 2.145855678732863092e-01
1.205264365071789801e+00 7.278383473098810619e-01 4.153996236300548262e+00 -2.963340228949387731e-03
1.231991130123823774e+00 7.115271148403943258e-01 4.174870589246781449e+00 3.113544853992722961e-01
1.259052534142469204e+00 6.957772993697345365e-01 4.195744942193015525e+00 -1.743995568176611166e-01
1.286436785857300036e+00 6.805957634514208099e-01 4.216619295139249601e+00 5.389399145399105251e-01
1.314131953325788693e+00 6.659891220266223044e-01 4.237493648085482789e+00 -3.716150015553469910e-01
1.342125969132329288e+00 6.519637395418760306e-01 4.258368001031717753e+00 6.392917944137818109e-01
1.370406635646284510e+00 6.385257271759521291e-01 4.279242353977951829e+00 -3.258939933001639422e-01
1.398961630336770234e+00 6.256809401770755397e-01 4.300116706924185017e+00 4.782736572980784140e-01
1.427778511141868156e+00 6.134349753116579151e-01 4.320991059870419093e+00 -8.686880463688574638e-02
1.456844721889907879e+00 6.017931684256622171e-01 4.341865412816653169e+00 2.221051279883605178e-01
1.486147597770482109e+00 5.907605921196520393e-01 4.362739765762887245e+00 1.343591410479856862e-01
1.515674370852791775e+00 5.803420535385430679e-01 4.383614118709121321e+00 9.243591378104898393e-02
1.545412175648924080e+00 5.705420922770214620e-01 4.404488471655354509e+00 1.683379633462940561e-01
1.575348054719642343e+00 5.613649784015376509e-01 4.425362824601588585e+00 1.156549583035197254e-01
1.605468964320231340e+00 5.528147105897429636e-01 4.446237177547822661e+00 1.660188192170678756e-01
1.635761780083958561e+00 5.448950143881736707e-01 4.467111530494056737e+00 8.934710929666266066e-02
1.666213302740658486e+00 5.376093405889448285e-01 4.487985883440290813e+00 1.759291913693874221e-01
1.696810263867954083e+00 5.309608637261632458e-01 4.508860236386524001e+00 1.183571593133648792e-01
1.727539331672616862e+00 5.249524806927081677e-01 4.529734589332758077e+00 1.549127122510852717e-01
1.758387116799523975e+00 5.195868094779914070e-01 4.550608942278992153e+00 1.301889580341412389e-01
1.789340178165711226e+00 5.148661880272384916e-01 4.571483295225226229e+00 1.335059370801211787e-01
1.820385028816958295e+00 5.107926732227929811e-01 4.592357648171460305e+00 1.431187958530185933e-01
1.851508141804359742e+00 5.073680399878857106e-01 4.613232001117693493e+00 1.385110315385429391e-01
1.882695956078332289e+00 5.045937805132602039e-01 4.634106354063928457e+00 1.425716102613252823e-01
1.913934882397458237e+00 5.024711036069919867e-01 4.654980707010161645e+00 1.399912329666280764e-01
1.945211309249646581e+00 5.010009341677820194e-01 4.675855059956395721e+00 1.414942929234611901e-01
1.976511608782963725e+00 5.001839127819586173e-01 4.696729412902629797e+00 1.403784847315743545e-01
2.007822142743605376e+00 5.000203954443585008e-01 4.717603765848862984e+00 1.408909316663451428e-01
2.039129268418399032e+00 5.005104534032119856e-01 4.738478118795097949e+00 1.410164456202393779e-01
2.070419344579230270e+00 5.016538731290985931e-01 4.759352471741330248e+00 1.400713842806604048e-01
2.101678737426857069e+00 5.034501564079865155e-01 4.780226824687565212e+00 1.430439949665987254e-01
2.132893826531449655e+00 5.058985205583159672e-01 4.801101177633799288e+00 1.368536273628098432e-01
2.164051010767330308e+00 5.089978987720316095e-01 4.821975530580033364e+00 1.482998178409656309e-01
2.195136714239292797e+00 5.127469405794142787e-01 4.842849883526267440e+00 1.250636788746216366e-01
2.226137392197926168e+00 5.171440124375121794e-01 4.863724236472500628e+00 1.566799989806514637e-01
2.257039536941378710e+00 5.221871984419130808e-01 4.884598589418734704e+00 9.332781217626111292e-02
2.287829683700961070e+00 5.278743011615466552e-01 4.905472942364968780e+00 2.235547561064570310e-01
2.318494416508058542e+00 5.342028425961553584e-01 4.926347295311202856e+00 9.853419905054783268e-03
2.349020374039775927e+00 5.411700652560165192e-01 4.947221648257436932e+00 3.365870494709474192e-01
2.379394255440763661e+00 5.487729333634421280e-01 4.968096001203670120e+00 -1.580499063110621660e-01
2.409602826118713903e+00 5.570081341755378501e-01 4.988970354149904196e+00 5.113699867981427172e-01
2.439632923510964169e+00 5.658720794276395072e-01 5.009844707096138272e+00 -2.946260431298968197e-01
2.469471462819729624e+00 5.753609068968017493e-01 5.030719060042372348e+00 6.124000315932532912e-01
2.499105442713448699e+00 5.854704820846572400e-01 5.051593412988605536e+00 -3.992680922672538490e-01
2.528521950991758249e+00 5.961964000189108326e-01 5.072467765934839612e+00 6.699745146725855083e-01
2.557708170211635768e+00 6.075339871726890273e-01 5.093342118881073688e+00 -3.291551357458855631e-01
2.586651383272247529e+00 6.194783035008979422e-01 5.114216471827307764e+00 4.576140902576415481e-01
2.615338978956080584e+00 6.320241445927169410e-01 5.135090824773541840e+00 -4.252908661078346614e-02
2.643758457423940555e+00 6.451660439392772339e-01 5.155965177719775916e+00 1.558086889655683482e-01
2.671897435661410913e+00 6.588982753155449013e-01 5.176839530666009104e+00 2.040286052599804278e-01
2.699743652874422750e+00 6.732148552753691728e-01 5.197713883612243180e+00 -2.600659197596903727e-02
2.727284975831552494e+00 6.881095457586032804e-01 5.218588236558477256e+00 3.255795732738597792e-01
2.754509404150754293e+00 7.035758568091713405e-01 5.239462589504711332e+00 -1.081136222554950482e-01
2.781405075528196491e+00 7.196070494028898867e-01 5.260336942450945408e+00 3.520399481194920188e-01
2.807960270906939115e+00 7.361961383838133699e-01 5.281211295397178596e+00 -7.992326102930923104e-02
2.834163419583197729e+00 7.533358955078290897e-01 5.302085648343413560e+00 2.626923019836566731e-01
2.860003104247950567e+00 7.710188525921608527e-01 5.322960001289646748e+00 2.960188262429265527e-02
2.885468065961737327e+00 7.892373047694354327e-01 5.343834354235880824e+00 1.526343286747905981e-01
2.910547209060421636e+00 8.079833138448621055e-01 5.364708707182114900e+00 1.049007757365399696e-01
2.935229605989831292e+00 8.272487117550861857e-01 5.385583060128348087e+00 1.047350693536585192e-01
2.959504502067144216e+00 8.470251041272052195e-01 5.406457413074583052e+00 1.181283795999396591e-01
2.983361320166939556e+00 8.673038739363791993e-01 5.427331766020816239e+00 9.918035441828625121e-02
3.006789665329905770e+00 8.880761852604754925e-01 5.448206118967050315e+00 1.128549322800313365e-01
3.029779329292150436e+00 9.093329871300733780e-01 5.469080471913284391e+00 9.221074749205927790e-02
3.052320294933177358e+00 9.310650174721799566e-01 5.489954824859517579e+00 1.175340588144063864e-01
3.074402740640577392e+00 9.532628071459308128e-01 5.510829177805752543e+00 7.771315519184415765e-02
3.096017044589519429e+00 9.759166840685005173e-01 5.531703530751985731e+00 1.198260528666767605e-01
3.117153788935211445e+00 9.990167774294613778e-01 5.552577883698219807e+00 7.174402329534705636e-02
3.137803763916460653e+00 1.022553021991711830e+00 5.573452236644453883e+00 1.179835822163852049e-01
3.157957971868577740e+00 1.046515162477131833e+00 5.594326589590687071e+00 5.889914313877628316e-02
3.177607631143870126e+00 1.070892758035046466e+00 5.615200942536922035e+00 1.264206727222257354e-01
3.196744179937997199e+00 1.095675186791531974e+00 5.636075295483156111e+00 3.873442689023674779e-02
3.215359280020549715e+00 1.120851650477616479e+00 5.656949648429389299e+00 1.383919265287518741e-01
3.233444820368207573e+00 1.146411179134332770e+00 5.677824001375623375e+00 1.152169515113009648e-02
3.250992920698891897e+00 1.172342635892571927e+00 5.698698354321856563e+00 1.844445573272925354e-01
3.267995934905390421e+00 1.198634721825680538e+00 5.719572707268091527e+00 -9.941141596613611853e-02
3.284446454386932945e+00 1.225275980872648773e+00 5.740447060214325603e+00 3.285445221761591483e-01
3.300337311277293129e+00 1.252254804829787238e+00 5.761321413160558791e+00 -2.394677601306056391e-01
3.315661581567992400e+00 1.279559438408685024e+00 5.782195766106792867e+00 3.836940350242671882e-01
3.330412588125240880e+00 1.307177984358249390e+00 5.803070119053026055e+00 -2.049861721465148501e-01
3.344583903599326113e+00 1.335098408648619728e+00 5.823944471999261019e+00 2.601217820664469826e-01
3.358169353225147091e+00 1.363308545714656095e+00 5.844818824945495095e+00 -6.233328374093304730e-02
3.371163017512704752e+00 1.391796103756763214e+00 5.865693177891728283e+00 1.203649742471238071e-01
3.383559234826361006e+00 1.420548670096707156e+00 5.886567530837962359e+00 3.194177954835325517e-02
3.395352603851735651e+00 1.449553716586094554e+00 5.907441883784195547e+00 5.088003776358911157e-02
3.406537985949189107e+00 1.478798605065183125e+00 5.928316236730430511e+00 6.181001219963235677e-02
3.417110507392838059e+00 1.508270592869602300e+00 5.949190589676664587e+00 2.982310700151326321e-02
3.427065561494155421e+00 1.537956838382634750e+00 5.970064942622897775e+00 6.206891462270817950e-02
3.436398810609205601e+00 1.567844406630598542e+00 5.990939295569131851e+00 1.733389431680048762e-02
3.445106188028655314e+00 1.597920274918905648e+00 6.011813648515366815e+00 6.873130135840747890e-02
3.453183899749731722e+00 1.628171338506346322e+00 6.032688001461600003e+00 -1.013399215498408078e-03
3.460628426129356505e+00 1.658584416315133314e+00 6.053562354407834079e+00 6.827199473830644627e-02
3.467436523417735117e+00 1.689146256674185276e+00 6.074436707354067266e+00 -4.716540024403829620e-03
3.473605225171729316e+00 1.719843543093191762e+00 6.095311060300301342e+00 5.776317380824950304e-02
3.479131843547409009e+00 1.750662900064906102e+00 6.116185413246536307e+00 -4.477329738425110499e-03
3.484013970471201649e+00 1.781590898893155028e+00 6.137059766192769494e+00 4.476775431345514367e-02
3.488249478689148919e+00 1.812614063544040865e+00 6.157934119139003570e+00 -3.933411457746253601e-03
3.491836522693798184e+00 1.843718876517741467e+00 6.178808472085236758e+00 3.336968532768162798e-02
3.494773539528332140e+00 1.874891784738405454e+00 6.199682825031470834e+00 -3.900017386434789096e-03
3.497059249467585396e+00 1.906119205459527288e+00 6.220557177977705798e+00 2.140887074371355253e-02
3.498692656575647764e+00 1.937387532182259342e+00 6.241431530923938986e+00 -3.740395065734627034e-03
3.499673049139819803e+00 1.968683140584084557e+00 6.262305883870173062e+00 9.616951324539602108e-03


==> figures/data/2D_double_cylinder/double_cylinder_original_method_outer_x_forcing_dsdx_1_ddf_Yang3_dx_0.0625.txt <==
3.500000000000000000e+00 2.000000000000000000e+00 0.000000000000000000e+00 2.681941348052510284e-04
3.498684247271534264e+00 2.062813429934643228e+00 4.188786824544266096e-02 -2.762209447955866256e-03
3.494739297359794161e+00 2.125516663946859008e+00 8.377573649088550234e-02 -2.017424453901623879e-02
3.488172071036259592e+00 2.187999699434999723e+00 1.256636047363280384e-01 -7.268722149555457458e-03
3.478994089428868453e+00 2.250152920099830922e+00 1.675514729817707549e-01 -4.193597399327003705e-02
3.467221453810076515e+00 2.311867288248455665e+00 2.094393412272136101e-01 -1.051514871720489637e-02
3.452874817349799397e+00 2.373034536083170831e+00 2.513272094726564099e-01 -6.000331638362767228e-02
3.435979348882793438e+00 2.433547355639667842e+00 2.932150777180988488e-01 -2.296103690347125331e-02
3.416564688754036627e+00 2.493299587041362564e+00 3.351029459635415653e-01 -7.230456493609944968e-02
3.394664896819578281e+00 2.552186404739590131e+00 3.769908142089845038e-01 -2.867428396537539947e-02
3.370318392694072962e+00 2.610104501412940259e+00 4.188786824544270537e-01 -9.543662772632933999e-02
3.343567888349828987e+00 2.666952269203112902e+00 4.607665506998697702e-01 -3.129442520329856620e-02
3.314460313185618290e+00 2.722629977969338366e+00 5.026544189453123757e-01 -1.088699335259090684e-01
3.283046731696695808e+00 2.777039950248651579e+00 5.445422871907551476e-01 -4.642222903955125352e-02
3.249382253890468419e+00 2.830086732615076706e+00 5.864301554361980306e-01 -1.113394476720292320e-01
3.213525938604970378e+00 2.881677263137099043e+00 6.283180236816404696e-01 -6.758975394735346198e-02
3.175540689899761126e+00 2.931721034639657386e+00 6.702058919270834636e-01 -1.117726560944395098e-01
3.135493146701008538e+00 2.980130253484220226e+00 7.120937601725257915e-01 -8.587073357934915663e-02
3.093453565894354274e+00 3.026819993588419244e+00 7.539816284179687855e-01 -1.135958551888275186e-01
3.049495699070665644e+00 3.071708345415008257e+00 7.958694966634113355e-01 -9.417224228017911924e-02
3.003696663140890344e+00 3.114716559668798901e+00 8.377573649088541075e-01 -1.378945381429838579e-01
2.956136805047008487e+00 3.155769185449456060e+00 8.796452331542971015e-01 -7.444872377695160859e-02
2.906899560806424532e+00 3.194794202617804224e+00 9.215331013997396514e-01 -1.846577318784148602e-01
2.856071309137073300e+00 3.231723148143419877e+00 9.634209696451823124e-01 -2.902778436160750875e-02
2.803741219920044436e+00 3.266491236211857441e+00 1.005308837890625195e+00 -2.530924030775450473e-01
2.750001097765562452e+00 3.299037471880796435e+00 1.047196706136067634e+00 1.628463850557008638e-02
2.694945220956763698e+00 3.329304758085727567e+00 1.089084574381510517e+00 -2.884309327232236764e-01
2.638670176053821592e+00 3.357239995807440369e+00 1.130972442626952956e+00 2.283032835956754283e-02
2.581274688448568888e+00 3.382794177225598276e+00 1.172860310872395839e+00 -2.984615589718275785e-01
2.522859449166897416e+00 3.405922471694968312e+00 1.214748179117838500e+00 3.686967843152838542e-03
2.463526938222765583e+00 3.426584304393479830e+00 1.256636047363281161e+00 -2.485384348114478281e-01
2.403381244833721730e+00 3.444743427504135536e+00 1.298523915608724044e+00 -8.159267634226151367e-02
2.342527884813342176e+00 3.460367983805896053e+00 1.340411783854166705e+00 -1.940293925339834635e-01
2.281073615460937898e+00 3.473430562561981461e+00 1.382299652099609366e+00 -9.168642078254067573e-02
2.219126248273276758e+00 3.483908247607539366e+00 1.424187520345052249e+00 -1.926326025650494933e-01
2.156794459806890885e+00 3.491782657552320757e+00 1.466075388590494466e+00 -1.191714756503292338e-01
2.094187601022771794e+00 3.497039978027832952e+00 1.507963256835937571e+00 -1.676348058926385165e-01
2.031415505447942138e+00 3.499670985922395783e+00 1.549851125081380232e+00 -1.429958496506445187e-01
1.968588296490433542e+00 3.499671065561587469e+00 1.591738993326822893e+00 -1.430090029750237524e-01
1.905816194245722794e+00 3.497040216805694435e+00 1.633626861572265554e+00 -1.676200764396179599e-01
1.843209322133543271e+00 3.491783055049955120e+00 1.675514729817708215e+00 -1.191841921695277334e-01
1.780877513704298254e+00 3.483908803127601317e+00 1.717402598063150876e+00 -1.926161404457019943e-01
1.718930119954001912e+00 3.473431275129901685e+00 1.759290466308593759e+00 -9.170076305591833010e-02
1.657475817485785763e+00 3.460368852171590515e+00 1.801178334554036420e+00 -1.940193339949299323e-01
1.596622417854514531e+00 3.444744450144198389e+00 1.843066202799479081e+00 -8.160980217322172381e-02
1.536476678428989384e+00 3.426585479513855503e+00 1.884954071044921742e+00 -2.485423548500771129e-01
1.477144115103550481e+00 3.405923797234100103e+00 1.926841939290364403e+00 3.692616091453600029e-03
1.418728817187640434e+00 3.382795650858043679e+00 1.968729807535807064e+00 -2.984963765208895614e-01
1.361333264798082032e+00 3.357241614947951369e+00 2.010617675781249947e+00 2.285293293247047178e-02
1.305058149074419971e+00 3.329306519893786120e+00 2.052505544026692608e+00 -2.884658275423407359e-01
1.250002195532731619e+00 3.299039373265597597e+00 2.094393412272135269e+00 1.629752048333529477e-02
1.196261990867804492e+00 3.266493273837731248e+00 2.136281280517577930e+00 -2.531048884671403543e-01
1.143931813507527151e+00 3.231725318435684891e+00 2.178169148763020591e+00 -2.902670495550183777e-02
1.093103468216756635e+00 3.194796501769035402e+00 2.220057017008463252e+00 -1.846551571893658428e-01
1.043866125040825654e+00 3.155771609426167856e+00 2.261944885253905912e+00 -7.444604004094715344e-02
9.963061628712355233e-01 3.114719104218519163e+00 2.303832753499349018e+00 -1.378855027809846034e-01
9.505070179079742054e-01 3.071711006073739370e+00 2.345720621744791679e+00 -9.416892553703207214e-02
9.065490372843036937e-01 3.026822765688469197e+00 2.387608489990234339e+00 -1.135818057640432394e-01
8.645093381108153174e-01 2.980133132162392062e+00 2.429496358235677000e+00 -8.587099543592234541e-02
8.244616721860306141e-01 2.931724014845778825e+00 2.471384226481119661e+00 -1.117560852594826071e-01
7.864762966108955755e-01 2.881680339642884725e+00 2.513272094726562322e+00 -6.759125117277539618e-02
7.506198505341491467e-01 2.830089900023297744e+00 2.555159962972005427e+00 -1.113357722032917302e-01
7.169552382448038941e-01 2.777043203002607985e+00 2.597047831217448088e+00 -4.638863626793824496e-02
6.855415188168224594e-01 2.722633310362602810e+00 2.638935699462890749e+00 -1.089512239867383714e-01
6.564338024996030363e-01 2.666955675389544922e+00 2.680823567708333410e+00 -3.112403405809119339e-02
6.296831540360305901e-01 2.610107975416941173e+00 2.722711435953776071e+00 -9.571530502031472265e-02
6.053365030777109190e-01 2.552189940466586204e+00 2.764599304199218732e+00 -2.828999839221064613e-02
5.834365618545470644e-01 2.493303178288497790e+00 2.806487172444661393e+00 -7.279434587632659104e-02
5.640217502430957541e-01 2.433550996106684128e+00 2.848375040690104054e+00 -2.242524614789853654e-02
5.471261283651578378e-01 2.373038219383461822e+00 2.890262908935546715e+00 -6.059629037004654606e-02
5.327793368348463510e-01 2.311871007920272003e+00 2.932150777180989376e+00 -9.946812361105884098e-03
5.210065447589621312e-01 2.250156669617614291e+00 2.974038645426432481e+00 -4.253795092704151098e-02
5.118284055818997924e-01 2.188003472220832801e+00 3.015926513671875142e+00 -6.722977189825232562e-03
5.052610208525449842e-01 2.125520453382004238e+00 3.057814381917317803e+00 -2.075028873154117701e-02
5.013159119767329752e-01 2.062817229371154415e+00 3.099702250162760464e+00 -2.241502785543473403e-03
5.000000000048203663e-01 2.000003802772384986e+00 3.141590118408203125e+00 -2.972354529771112472e-04
5.013155934898305688e-01 1.937190369502271636e+00 3.183477986653645786e+00 2.791955215675438057e-03
5.052603844374734532e-01 1.874487125489093353e+00 3.225365854899088003e+00 2.013996958915477767e-02
5.118274523551458177e-01 1.812004073352041944e+00 3.267253723144530664e+00 7.301491665454263105e-03
5.210052763928066932e-01 1.749850829419560494e+00 3.309141591389973325e+00 4.189332854276522217e-02
5.327777555544306320e-01 1.688136431425365291e+00 3.351029459635415986e+00 1.054879799616895500e-02
5.471242369445807885e-01 1.626969147219518241e+00 3.392917327880858647e+00 5.995243004811685178e-02
5.640195520005466534e-01 1.566456284830134660e+00 3.434805196126301752e+00 2.298874344639618289e-02
5.834340606464838430e-01 1.506704004208943015e+00 3.476693064371744413e+00 7.225393933836704585e-02
6.053337032920957927e-01 1.447817130990955325e+00 3.518580932617187074e+00 2.868717582616508652e-02
6.296800605846305521e-01 1.389898972594982185e+00 3.560468800862629735e+00 9.539585620362397989e-02
6.564304208093743043e-01 1.333051136987606133e+00 3.602356669108072396e+00 3.128897775691037719e-02
6.855378548203892031e-01 1.277373354428570806e+00 3.644244537353515057e+00 1.088445951728779920e-01
7.169512983700505604e-01 1.222963302510299055e+00 3.686132405598957718e+00 4.639904661544365372e-02
7.506156416929437025e-01 1.169916434798480509e+00 3.728020273844400378e+00 1.113310747505442538e-01
7.864718261869632077e-01 1.118325813374352995e+00 3.769908142089843039e+00 6.755299389761547368e-02
8.244569480220019786e-01 1.068281945572452818e+00 3.811796010335285700e+00 1.117712103859988815e-01
8.645043684944656581e-01 1.019872625200250793e+00 3.853683878580728805e+00 8.583562862734794852e-02
9.065438309340151379e-01 9.731827785182309842e-01 3.895571746826171022e+00 1.135927678891532483e-01
9.505015839574392222e-01 9.282943152506112350e-01 3.937459615071614127e+00 9.414254111391866242e-02
9.963005108534345178e-01 8.852859848880862970e-01 3.979347483317056344e+00 1.378965660430017670e-01
1.043860264871302457e+00 8.442332385346842383e-01 4.021235351562499005e+00 7.441842375486044936e-02
1.093097410176223194e+00 8.052080965411062552e-01 4.063123219807942554e+00 1.846796109240553818e-01
1.143925568223828293e+00 7.682790221567610267e-01 4.105011088053385215e+00 2.898574412324159827e-02
1.196255569297271837e+00 7.335108014221567441e-01 4.146898956298826988e+00 2.531372565045216239e-01
1.249995608940964065e+00 7.009644295123538260e-01 4.188786824544270537e+00 -1.632435409701870135e-02
1.305051409016518615e+00 6.706970037308747079e-01 4.230674692789712310e+00 2.884727612118992424e-01
1.361326383098379944e+00 6.427616233417938751e-01 4.272562561035154971e+00 -2.285334607145282637e-02
1.418721805918957468e+00 6.172072964157346853e-01 4.314450429280598520e+00 2.984927504267542164e-01
1.477136986566014887e+00 5.940788538531998064e-01 4.356338297526041181e+00 -3.701264438625402609e-03
1.536469445128457956e+00 5.734168707360651762e-01 4.398226165771483842e+00 2.485627310734642714e-01
1.596615092480633713e+00 5.552575951452133340e-01 4.440114034016926503e+00 8.157509722751496439e-02
1.657468412889730125e+00 5.396328845691849008e-01 4.482001902262369164e+00 1.940555838589702597e-01
1.718922649125927959e+00 5.265701500154091885e-01 4.523889770507811825e+00 9.166241967668771473e-02
1.780869989750556881e+00 5.160923079220598453e-01 4.565777638753255374e+00 1.926554474304103259e-01
1.843201758253683709e+00 5.082177399549008268e-01 4.607665506998698035e+00 1.191479170841999585e-01
1.905808603709338911e+00 5.029602607596497243e-01 4.649553375244140696e+00 1.676560306791118615e-01
1.968580692613884020e+00 5.003290937264346372e-01 4.691441243489583357e+00 1.429736776312706126e-01
2.031407901570988717e+00 5.003288548088593579e-01 4.733329111735026018e+00 1.430309486830072252e-01
2.094180010485177323e+00 5.029595444260659409e-01 4.775216979980468679e+00 1.675986644463580422e-01
2.156786895925015379e+00 5.082165474619988466e-01 4.817104848225911340e+00 1.192075328710497234e-01
2.219118724316718527e+00 5.160906413618741029e-01 4.858992716471354001e+00 1.925932093972186621e-01
2.281066144629251724e+00 5.265680123116478484e-01 4.900880584716796662e+00 9.172460704039261947e-02
2.342520480212884504e+00 5.396302794721006268e-01 4.942768452962239323e+00 1.939932673537196894e-01
2.403373919454656615e+00 5.552545272250242192e-01 4.984656321207681984e+00 8.162723966973302325e-02
2.463519704916276254e+00 5.734133453749372666e-01 5.026544189453124645e+00 2.485185762629220363e-01
2.522852320622641198e+00 5.940748772358043217e-01 5.068432057698567306e+00 -3.678553598184934516e-03
2.581267677172415453e+00 6.172028755183989190e-01 5.110319925944010855e+00 2.984662268933445661e-01
2.638663294345910515e+00 6.427567659202610972e-01 5.152207794189452628e+00 -2.283047690232246907e-02
2.694938480889930599e+00 6.706917183066991583e-01 5.194095662434896177e+00 2.884254090520377289e-01
2.749994511164154609e+00 7.009587253579506738e-01 5.235983530680337950e+00 -1.625872011536094383e-02
2.803734798339181378e+00 7.335046885445348774e-01 5.277871398925781499e+00 2.530611338761012408e-01
2.856065063842371021e+00 7.682725112799677625e-01 5.319759267171224160e+00 2.906792943161462181e-02
2.906893502754234415e+00 8.052011990874130554e-01 5.361647135416666821e+00 1.846334399682573457e-01
2.956130944865195787e+00 8.442259666045492938e-01 5.403535003662109482e+00 7.447580305928329369e-02
3.003691011110187770e+00 8.852783512389252873e-01 5.445422871907552143e+00 1.378829794739726555e-01
3.049490265106640674e+00 9.282863332744172302e-01 5.487310740152994804e+00 9.419825756731109445e-02
3.093448359530010627e+00 9.731744622180802384e-01 5.529198608398437464e+00 1.135840728795347865e-01
3.135488177070063109e+00 1.019863989165735951e+00 5.571086476643880125e+00 8.590633745098091856e-02
3.175535965720622134e+00 1.068273004954088279e+00 5.612974344889322786e+00 1.117563928846096177e-01
3.213521468165439376e+00 1.118316583856996616e+00 5.654862213134765447e+00 6.762905420070759732e-02
3.249378045033202600e+00 1.169906932573815395e+00 5.696750081380208108e+00 1.113422687043510856e-01
3.283042791805449667e+00 1.222953544248429392e+00 5.738637949625650769e+00 4.641633458396272199e-02
3.314456649172288216e+00 1.277363357248776143e+00 5.780525817871093430e+00 1.089673423640807187e-01
3.343564506642329182e+00 1.333040918428308519e+00 5.822413686116536091e+00 3.114783181355669853e-02
3.370315299225058236e+00 1.389888550582978111e+00 5.864301554361978752e+00 9.572761254620548721e-02
3.394662097016036384e+00 1.447806523809967105e+00 5.906189422607422301e+00 2.831753202571267794e-02
3.416562187527765193e+00 1.506693230467538447e+00 5.948077290852864962e+00 7.279566992405525627e-02
3.435977150621785992e+00 1.566445363429087356e+00 5.989965159098307623e+00 2.245417681958275513e-02
3.452872925910547508e+00 1.626958097318645491e+00 6.031853027343750284e+00 6.058724964174140581e-02
3.467219872510801437e+00 1.688125272409916944e+00 6.073740895589192945e+00 9.974662543074195448e-03
3.478992821043701333e+00 1.749839580866209943e+00 6.115628763834635606e+00 4.251966005076655147e-02
3.488171117790376030e+00 1.811992754994542265e+00 6.157516632080078267e+00 6.750106180930277346e-03
3.494738660925508889e+00 1.874475757183657443e+00 6.199404500325520928e+00 2.072578169847837798e-02
3.498683928765367490e+00 1.937178971192738075e+00 6.241292368570963589e+00 2.269902343568335965e-03


==> figures/data/2D_double_cylinder/double_cylinder_original_method_outer_x_forcing_dsdx_1_ddf_Yang3_dx_0.125.txt <==
3.500000000000000000e+00 2.000000000000000000e+00 0.000000000000000000e+00 4.898566443934797591e-04
3.494739297359794161e+00 2.125516663946859008e+00 8.377573649088550234e-02 -1.558930831781136020e-02
3.478994089428868453e+00 2.250152920099830922e+00 1.675514729817707549e-01 -2.833223567108509450e-02
3.452874817349799397e+00 2.373034536083170831e+00 2.513272094726564099e-01 -5.005517393520993175e-02
3.416564688754036627e+00 2.493299587041362564e+00 3.351029459635415653e-01 -4.645175115723802761e-02
3.370318392694072962e+00 2.610104501412940259e+00 4.188786824544270537e-01 -9.501789225617451873e-02
3.314460313185618290e+00 2.722629977969338366e+00 5.026544189453123757e-01 -6.127235611784050129e-02
3.249382253890468419e+00 2.830086732615076706e+00 5.864301554361980306e-01 -1.154713657404281002e-01
3.175540689899761126e+00 2.931721034639657386e+00 6.702058919270834636e-01 -1.032852106299839839e-01
3.093453565894354274e+00 3.026819993588419244e+00 7.539816284179687855e-01 -1.061067980952893064e-01
3.003696663140890344e+00 3.114716559668798901e+00 8.377573649088541075e-01 -1.610614323354117583e-01
2.906899560806424532e+00 3.194794202617804224e+00 9.215331013997396514e-01 -7.724003788215269561e-02
2.803741219920044436e+00 3.266491236211857441e+00 1.005308837890625195e+00 -2.366225300601462189e-01
2.694945220956763698e+00 3.329304758085727567e+00 1.089084574381510517e+00 -3.133014668511815981e-02
2.581274688448568888e+00 3.382794177225598276e+00 1.172860310872395839e+00 -2.922028965671478740e-01
2.463526938222765583e+00 3.426584304393479830e+00 1.256636047363281161e+00 -5.368030877415726904e-02
2.342527884813342176e+00 3.460367983805896053e+00 1.340411783854166705e+00 -2.286515694349696703e-01
2.219126248273276758e+00 3.483908247607539366e+00 1.424187520345052249e+00 -1.400186898249257128e-01
2.094187601022771794e+00 3.497039978027832952e+00 1.507963256835937571e+00 -1.818053534543372929e-01
1.968588296490433542e+00 3.499671065561587469e+00 1.591738993326822893e+00 -1.744904426335840697e-01
1.843209322133543271e+00 3.491783055049955120e+00 1.675514729817708215e+00 -1.425216226111147011e-01
1.718930119954001912e+00 3.473431275129901685e+00 1.759290466308593759e+00 -2.315204727572182652e-01
1.596622417854514531e+00 3.444744450144198389e+00 1.843066202799479081e+00 -6.864072477353941326e-02
1.477144115103550481e+00 3.405923797234100103e+00 1.926841939290364403e+00 -2.643760262260845817e-01
1.361333264798082032e+00 3.357241614947951369e+00 2.010617675781249947e+00 -6.129457791698322139e-02
1.250002195532731619e+00 3.299039373265597597e+00 2.094393412272135269e+00 -2.417813597782907387e-01
1.143931813507527151e+00 3.231725318435684891e+00 2.178169148763020591e+00 -5.336893059183031585e-02
1.043866125040825654e+00 3.155771609426167856e+00 2.261944885253905912e+00 -2.174678475876275774e-01
9.505070179079742054e-01 3.071711006073739370e+00 2.345720621744791679e+00 -3.719025211747232357e-02
8.645093381108153174e-01 2.980133132162392062e+00 2.429496358235677000e+00 -2.077754354742076259e-01
7.864762966108955755e-01 2.881680339642884725e+00 2.513272094726562322e+00 -1.191419980637255065e-02
7.169552382448038941e-01 2.777043203002607985e+00 2.597047831217448088e+00 -1.728566795063663508e-01
6.564338024996030363e-01 2.666955675389544922e+00 2.680823567708333410e+00 -1.837938378097584216e-02
6.053365030777109190e-01 2.552189940466586204e+00 2.764599304199218732e+00 -1.134495790335089266e-01
5.640217502430957541e-01 2.433550996106684128e+00 2.848375040690104054e+00 -2.335410333378398068e-02
5.327793368348463510e-01 2.311871007920272003e+00 2.932150777180989376e+00 -5.461411738413696204e-02
5.118284055818997924e-01 2.188003472220832801e+00 3.015926513671875142e+00 -1.725633263329914499e-02
5.013159119767329752e-01 2.062817229371154415e+00 3.099702250162760464e+00 -1.045625069060094128e-02
5.013155934898305688e-01 1.937190369502271636e+00 3.183477986653645786e+00 9.488530687224090363e-03
5.118274523551458177e-01 1.812004073352041944e+00 3.267253723144530664e+00 1.629897306596315640e-02
5.327777555544306320e-01 1.688136431425365291e+00 3.351029459635415986e+00 5.367557163315968272e-02
5.640195520005466534e-01 1.566456284830134660e+00 3.434805196126301752e+00 2.241336263976061866e-02
6.053337032920957927e-01 1.447817130990955325e+00 3.518580932617187074e+00 1.126044498676804506e-01
6.564304208093743043e-01 1.333051136987606133e+00 3.602356669108072396e+00 1.752340866683699608e-02
7.169512983700505604e-01 1.222963302510299055e+00 3.686132405598957718e+00 1.721213265230749079e-01
7.864718261869632077e-01 1.118325813374352995e+00 3.769908142089843039e+00 1.115357369814962488e-02
8.645043684944656581e-01 1.019872625200250793e+00 3.853683878580728805e+00 2.071351814769302746e-01
9.505015839574392222e-01 9.282943152506112350e-01 3.937459615071614127e+00 3.656782706793688248e-02
1.043860264871302457e+00 8.442332385346842383e-01 4.021235351562499005e+00 2.168877059975267418e-01
1.143925568223828293e+00 7.682790221567610267e-01 4.105011088053385215e+00 5.285578557940402711e-02
1.249995608940964065e+00 7.009644295123538260e-01 4.188786824544270537e+00 2.413098661478010887e-01
1.361326383098379944e+00 6.427616233417938751e-01 4.272562561035154971e+00 6.093366452789665544e-02
1.477136986566014887e+00 5.940788538531998064e-01 4.356338297526041181e+00 2.639967308353992070e-01
1.596615092480633713e+00 5.552575951452133340e-01 4.440114034016926503e+00 6.841004240198479691e-02
1.718922649125927959e+00 5.265701500154091885e-01 4.523889770507811825e+00 2.313581830190817867e-01
1.843201758253683709e+00 5.082177399549008268e-01 4.607665506998698035e+00 1.424169004087484647e-01
1.968580692613884020e+00 5.003290937264346372e-01 4.691441243489583357e+00 1.744700497632897251e-01
2.094180010485177323e+00 5.029595444260659409e-01 4.775216979980468679e+00 1.818746594325484356e-01
2.219118724316718527e+00 5.160906413618741029e-01 4.858992716471354001e+00 1.401554545911925520e-01
2.342520480212884504e+00 5.396302794721006268e-01 4.942768452962239323e+00 2.288426358067163213e-01
2.463519704916276254e+00 5.734133453749372666e-01 5.026544189453124645e+00 5.398983277608938869e-02
2.581267677172415453e+00 6.172028755183989190e-01 5.110319925944010855e+00 2.925859688722554086e-01
2.694938480889930599e+00 6.706917183066991583e-01 5.194095662434896177e+00 3.172848301111302893e-02
2.803734798339181378e+00 7.335046885445348774e-01 5.277871398925781499e+00 2.371353015044239954e-01
2.906893502754234415e+00 8.052011990874130554e-01 5.361647135416666821e+00 7.773609789710816953e-02
3.003691011110187770e+00 8.852783512389252873e-01 5.445422871907552143e+00 1.616671443999223301e-01
3.093448359530010627e+00 9.731744622180802384e-01 5.529198608398437464e+00 1.067576302401648247e-01
3.175535965720622134e+00 1.068273004954088279e+00 5.612974344889322786e+00 1.039913701927731859e-01
3.249378045033202600e+00 1.169906932573815395e+00 5.696750081380208108e+00 1.162196383170618769e-01
3.314456649172288216e+00 1.277363357248776143e+00 5.780525817871093430e+00 6.210281627767744173e-02
3.370315299225058236e+00 1.389888550582978111e+00 5.864301554361978752e+00 9.586715643502091710e-02
3.416562187527765193e+00 1.506693230467538447e+00 5.948077290852864962e+00 4.736668268419103739e-02
3.452872925910547508e+00 1.626958097318645491e+00 6.031853027343750284e+00 5.099944819894677850e-02
3.478992821043701333e+00 1.749839580866209943e+00 6.115628763834635606e+00 2.929058227410390181e-02
3.494738660925508889e+00 1.874475757183657443e+00 6.199404500325520928e+00 1.655483158097501711e-02


==> figures/data/2D_double_cylinder/double_cylinder_original_method_outer_x_forcing_dsdx_1_ddf_Yang3_dx_0.25.txt <==
3.500000000000000000e+00 2.000000000000000000e+00 0.000000000000000000e+00 3.607862246160472956e-03
3.478423900260557033e+00 2.253501027884232677e+00 1.698156820761191899e-01 -7.695656527369464095e-02
3.414316305148850095e+00 2.499709304486223083e+00 3.396313641522382132e-01 -5.170656358616172732e-02
3.309521470486460615e+00 2.731541877362450244e+00 5.094470462283571255e-01 -1.649759131678736057e-01
3.167054148013193959e+00 2.942329356225942050e+00 6.792627283044762043e-01 -1.164906820975618873e-01
2.991012856608109338e+00 3.126007778852986085e+00 8.490784103805953942e-01 -1.459155899092207664e-01
2.786461975553362169e+00 3.277293059954802246e+00 1.018894092456714473e+00 -2.894619043021326998e-01
2.559286051797523776e+00 3.391833004445841127e+00 1.188709774532833663e+00 -9.577134920793241302e-02
2.316020512526401731e+00 3.466332511970784402e+00 1.358525456608952853e+00 -3.555834865937526623e-01
2.063663653124640618e+00 3.498648370789767981e+00 1.528341138685071599e+00 -1.160699402399348323e-01
1.809475309283419930e+00 3.487850913978733036e+00 1.698156820761190788e+00 -3.134105060170635504e-01
1.560768005081835774e+00 3.434250764211129958e+00 1.867972502837309756e+00 -1.637971834182478104e-01
1.324696585321730069e+00 3.339389897723537892e+00 2.037788184913428946e+00 -2.819970454828124584e-01
1.108052384000937529e+00 3.205997284538231629e+00 2.207603866989547914e+00 -1.204652794392791632e-01
9.170678503136837634e-01 3.037910381090667133e+00 2.377419549065666882e+00 -2.288479867824137759e-01
7.572372527233379724e-01 2.839964733772414540e+00 2.547235231141786294e+00 -1.006455141798853065e-01
6.331586191165996524e-01 2.617854869289511388e+00 2.717050913217905261e+00 -1.229810270571655151e-01
5.484014601257787280e-01 2.377970473760886438e+00 2.886866595294024673e+00 -7.959849764751671108e-02
5.054040809722326610e-01 2.127212573378356897e+00 3.056682277370143197e+00 -4.276739943674335437e-02
5.054034359774965957e-01 1.872795004767396021e+00 3.226497959446262165e+00 3.612099786104359250e-02
5.483995436968647219e-01 1.622036886375761044e+00 3.396313641522381133e+00 7.324457458697977708e-02
6.331554863855891613e-01 1.382152061100641927e+00 3.566129323598500545e+00 1.170697147883264927e-01
7.572329938130535343e-01 1.160041567496858717e+00 3.735945005674619068e+00 9.550406947347478415e-02
9.170625877450229169e-01 9.620951097819735454e-01 3.905760687750738924e+00 2.244243410517889337e-01
1.108046269168175391e+00 7.940072379756215604e-01 4.075576369826857892e+00 1.166382620698679928e-01
1.324689794137188681e+00 6.606135263272489011e-01 4.245392051902976860e+00 2.788395356649751577e-01
1.560760732915214888e+00 5.657514628730414552e-01 4.415207733979095828e+00 1.621155784594725535e-01
1.809467765341377321e+00 5.121500520697688241e-01 4.585023416055215684e+00 3.121799008692824340e-01
2.063656054432301712e+00 5.013513064316534873e-01 4.754839098131333763e+00 1.165817586533994116e-01
2.316013077683960919e+00 5.336658857092935193e-01 4.924654780207453619e+00 3.571033538109236738e-01
2.559278994691515763e+00 6.081641597886453532e-01 5.094470462283572587e+00 9.797909815150029900e-02
2.786455499203551067e+00 7.227029524137725813e-01 5.264286144359691555e+00 2.933956442768378969e-01
2.991007147326987692e+00 8.739871963663884413e-01 5.434101826435810523e+00 1.494698330667973696e-01
3.167049370046119972e+00 1.057664726397788968e+00 5.603917508511929491e+00 1.218295428187602808e-01
3.309517761286628001e+00 1.268451482897505977e+00 5.773733190588049347e+00 1.700015284167653573e-01
3.414313771423011623e+00 1.500283524422880710e+00 5.943548872664167426e+00 5.846660993623020719e-02
3.478422614899274734e+00 1.746491475972916207e+00 6.113364554740286394e+00 8.297521543830591040e-02


==> figures/data/2D_double_cylinder/double_cylinder_original_method_outer_y_forcing_dsdx_1_ddf_Yang3_dx_0.03125.txt <==
3.500000000000000000e+00 2.000000000000000000e+00 0.000000000000000000e+00 1.423603356226225136e-01
3.499673207908393202e+00 2.031309255528503499e+00 2.087435294623401008e-02 1.424831193372785576e-01
3.498692974024334656e+00 2.062604868900872468e+00 4.174870589246793690e-02 1.422582705117171331e-01
3.497059725458065316e+00 2.093873203905170843e+00 6.262305883870182555e-02 1.435875848302887170e-01
3.494774173853206101e+00 2.125100636215269123e+00 8.349741178493562399e-02 1.409888225761275204e-01
3.491837315076675718e+00 2.156273559327273937e+00 1.043717647311694641e-01 1.446022834031157056e-01
3.488250428784771096e+00 2.187378390488191826e+00 1.252461176774034568e-01 1.386957810948020453e-01
3.484015077865589838e+00 2.218401576614243531e+00 1.461204706236373940e-01 1.383928853588548835e-01
3.479133107758046517e+00 2.249329600196252610e+00 1.669948235698713312e-01 1.299600347098940623e-01
3.473606645647770996e+00 2.280148985189531352e+00 1.878691765161051297e-01 1.593109018263540455e-01
3.467438099540246732e+00 2.310846302885701586e+00 2.087435294623390947e-01 1.187341015469851740e-01
3.460630157211585622e+00 2.341408177763887100e+00 2.296178824085728931e-01 1.763063856316296474e-01
3.453185785037406141e+00 2.371821293318735702e+00 2.504922353548069691e-01 8.614027365742316089e-02
3.445108226700312581e+00 2.402072397862720532e+00 2.713665883010408231e-01 1.714431221780683412e-01
3.436401001776550057e+00 2.432148310300205729e+00 2.922409412472748991e-01 1.253711720052045064e-01
3.427067904202445892e+00 2.462035925870747377e+00 3.131152941935085865e-01 1.502011895632165139e-01
3.417113000621302632e+00 2.491722221859138831e+00 3.339896471397423849e-01 9.784863057230089312e-02
3.406540628611471000e+00 2.521194263269702862e+00 3.548640000859765165e-01 1.745558377936120287e-01
3.395355394796367499e+00 2.550439208462363716e+00 3.757383530322105925e-01 1.237644220703126713e-01
3.383562172837264015e+00 2.579444314748042810e+00 3.966127059784441689e-01 7.621897284057647937e-02
3.371166101309720720e+00 2.608196943940940926e+00 4.174870589246781893e-01 2.645069141288097780e-01
3.358172581464594852e+00 2.636684567865279938e+00 4.383614118709120988e-01 -9.143620406057288708e-02
3.344587274874589067e+00 2.664894773814117102e+00 4.592357648171460638e-01 4.349534268306849416e-01
3.330416100967378057e+00 2.692815269957843149e+00 4.801101177633798067e-01 -2.533214075212426586e-01
3.315665234446377063e+00 2.720433890700014068e+00 5.009844707096138272e-01 5.433962619006503791e-01
3.300341102600283794e+00 2.747738601978176654e+00 5.218588236558479032e-01 -2.787943793266644543e-01
3.284450382502563048e+00 2.774717506507384801e+00 5.427331766020815351e-01 4.576004948559709296e-01
3.267999998102091297e+00 2.801358848964118575e+00 5.636075295483153891e-01 -1.240316074196829710e-01
3.250997117206236631e+00 2.827651021108344764e+00 5.844818824945492430e-01 2.849198138251455292e-01
3.233449148357680603e+00 2.853582566841493584e+00 6.053562354407834301e-01 -1.804060947388853907e-04
3.215363737606348415e+00 2.879142187198139080e+00 6.262305883870172840e-01 2.056765258154016340e-01
3.196748765177848561e+00 2.904318745269218738e+00 6.471049413332512490e-01 4.667185857578141917e-02
3.177612342039882076e+00 2.929101271054637579e+00 6.679792942794851029e-01 1.590175552961538841e-01
3.157962806368106001e+00 2.953478966243146875e+00 6.888536472257191789e-01 7.936250796425435572e-02
3.137808719913002253e+00 2.977441208917413817e+00 7.097280001719530329e-01 1.336141148928069733e-01
3.117158864269326646e+00 3.000977558182234439e+00 7.306023531181871089e-01 8.188417314564801208e-02
3.096022237049769199e+00 3.024077758713868302e+00 7.514767060644207408e-01 1.304103777855009361e-01
3.074408047964487523e+00 3.046731745228518307e+00 7.723510590106547058e-01 8.118075124942972232e-02
3.052325714808227897e+00 3.068929646868002514e+00 7.932254119568886708e-01 1.168091741254310006e-01
3.029784859356776661e+00 3.090661791500712408e+00 8.140997649031224137e-01 8.698715049664600130e-02
3.006795303174532918e+00 3.111918709935982630e+00 8.349741178493564897e-01 1.071524218430339875e-01
2.983367063335030434e+00 3.132691140050030576e+00 8.558484707955904547e-01 8.649668996235045093e-02
2.959510348056269002e+00 3.152970030821676595e+00 8.767228237418241976e-01 9.708195483619623534e-02
2.935235552252760893e+00 3.172746546276079549e+00 8.975971766880580516e-01 8.865636862469727930e-02
2.910553253006232133e+00 3.192012069334773550e+00 9.184715296342921276e-01 8.354454312834105889e-02
2.885474204956944178e+00 3.210758205570322321e+00 9.393458825805259815e-01 1.088527256463424492e-01
2.860009335617654358e+00 3.228976786863967163e+00 9.602202355267598355e-01 2.505380929509957652e-02
2.834169740612247246e+00 3.246659874964657799e+00 9.810945884729935784e-01 1.830829911371053276e-01
2.807966678841120167e+00 3.263799764947932669e+00 1.001968941419227654e+00 -6.275608961330601809e-02
2.781411567575424293e+00 3.280388988573128106e+00 1.022843294365461286e+00 2.352363758956683426e-01
2.754515977482296041e+00 3.296420317537462452e+00 1.043717647311695584e+00 -7.302888696398258939e-02
2.727291627583258826e+00 3.311886766625570466e+00 1.064592000257929438e+00 1.821081072144787594e-01
2.699750380147973416e+00 3.326781596753122905e+00 1.085466353204163292e+00 7.287817612814120015e-03
2.671904235525579985e+00 3.341098317903197668e+00 1.106340706150397146e+00 6.494284597412161575e-02
2.643765326915870517e+00 3.354830691954128419e+00 1.127215059096631222e+00 1.450310939023454204e-01
2.615345915082578632e+00 3.367972735397597006e+00 1.148089412042865076e+00 -1.263821782403525829e-01
2.586658383011084972e+00 3.380518721945783511e+00 1.168963764989099152e+00 3.657747614399138314e-01
2.557715230512867866e+00 3.392463185026440176e+00 1.189838117935332562e+00 -3.665231536020548964e-01
2.528529068779049815e+00 3.403800920164804289e+00 1.210712470881566860e+00 5.573707201672314371e-01
2.499112614885417027e+00 3.414526987251300660e+00 1.231586823827800714e+00 -4.920956038958722578e-01
2.469478686251296740e+00 3.424636712694066443e+00 1.252461176774034346e+00 5.784091990716185849e-01
2.439640195054716187e+00 3.434125691455337748e+00 1.273335529720268422e+00 -4.426780859538582691e-01
2.409610142606274152e+00 3.442989788970825416e+00 1.294209882666502498e+00 4.581848818674944535e-01
2.379401613684171135e+00 3.451225142951239722e+00 1.315084235612736352e+00 -2.968639598392902035e-01
2.349027770832875284e+00 3.458828165065177984e+00 1.335958588558970206e+00 2.865814426682335436e-01
2.318501848627900319e+00 3.465795542502640547e+00 1.356832941505204060e+00 -1.471897016656024404e-01
2.287837147909200119e+00 3.472124239418500125e+00 1.377707294451438136e+00 1.516537615685869256e-01
2.257047029985690401e+00 3.477811498255286793e+00 1.398581647397671768e+00 -5.487049936750722223e-02
2.226144910813419919e+00 3.482854840944719754e+00 1.419456000343905844e+00 7.446845384689408653e-02
2.195144255149934942e+00 3.487252069987457403e+00 1.440330353290139920e+00 -1.328150136647980942e-02
2.164058570687375838e+00 3.491001269410598074e+00 1.461204706236373774e+00 3.732911487577799531e-02
2.132901402166869076e+00 3.494100805602513571e+00 1.482079059182607850e+00 6.047271563866462533e-04
2.101686325476773476e+00 3.496549328024650016e+00 1.502953412128841704e+00 1.821037019875612964e-02
2.070426941737357751e+00 3.498345769799989569e+00 1.523827765075075336e+00 2.239288843751122658e-03
2.039136871374480631e+00 3.499489348177911463e+00 1.544702118021309190e+00 6.995066106912172996e-03
2.007829748184862595e+00 3.499979564875255633e+00 1.565576470967543266e+00 -1.098746746900348698e-03
1.976519213395530272e+00 3.499816206293436149e+00 1.586450823913777120e+00 -1.192451519266625329e-03
1.945218909720020317e+00 3.498999343611509438e+00 1.607325176860011196e+00 -6.340844350677026474e-03
1.913942475413941802e+00 3.497529332755161757e+00 1.628199529806244827e+00 -8.165538489254005328e-03
1.882703538332473281e+00 3.495406814241622584e+00 1.649073882752478903e+00 -1.231899527538051452e-02
1.851515709992400227e+00 3.492632712900578085e+00 1.669948235698712757e+00 -1.459446471910083587e-02
1.820392579641263442e+00 3.489208237471200569e+00 1.690822588644946611e+00 -1.870565964662956188e-02
1.789347708336216147e+00 3.485134880075475117e+00 1.711696941591180687e+00 -2.088350284591563438e-02
1.758394623035162141e+00 3.480414415568045872e+00 1.732571294537414319e+00 -2.326506554132657875e-02
1.727546810702749625e+00 3.475048900762871984e+00 1.753445647483648395e+00 -3.027033180369586088e-02
1.696817712433798198e+00 3.469040673537028052e+00 1.774320000429882249e+00 -2.593009589597062778e-02
1.666220717596702316e+00 3.462392351812036750e+00 1.795194353376116325e+00 -4.044478777637299655e-02
1.635769157999382051e+00 3.455106832413180840e+00 1.816068706322350179e+00 -2.839417282198858361e-02
1.605476302080308892e+00 3.447187289807291055e+00 1.836943059268583811e+00 -4.590669214327799258e-02
1.575355349127143922e+00 3.438637174719557432e+00 1.857817412214817887e+00 -3.790968506929213305e-02
1.545419423525510538e+00 3.429460212629970695e+00 1.878691765161051741e+00 -4.820746063545112287e-02
1.515681569040396415e+00 3.419660402150045186e+00 1.899566118107285817e+00 -5.334382730668433409e-02
1.486154743132692246e+00 3.409242013280533001e+00 1.920440471053519671e+00 -1.934850279363219128e-02
1.456851811313325973e+00 3.398209585550887812e+00 1.941314823999753747e+00 -1.386946976410999011e-01
1.427785541537471614e+00 3.386567926041286647e+00 1.962189176945987379e+00 1.094748302292406494e-01
1.398968598641254779e+00 3.374322107288077799e+00 1.983063529892221455e+00 -3.242551635961250511e-01
1.370413538823400001e+00 3.361477465073559490e+00 2.003937882838455309e+00 2.969346458498728358e-01
1.342132804174205774e+00 3.348039596101058724e+00 2.024812235784688941e+00 -4.822141530977305246e-01
1.314138717254242028e+00 3.334014355556320197e+00 2.045686588730923017e+00 3.482058930553412757e-01
1.286443475725132624e+00 3.319407854556266635e+00 2.066560941677157093e+00 -4.203232942895666069e-01
1.259059147034752968e+00 3.304226457486249657e+00 2.087435294623391169e+00 1.757774753343914753e-01
1.231997663159170475e+00 3.288476779226938707e+00 2.108309647569624801e+00 -2.251756088008533829e-01
1.205270815403607587e+00 3.272165682272066611e+00 2.129184000515858877e+00 1.094103613004507834e-02
1.178890249264705314e+00 3.255300273738288563e+00 2.150058353462092509e+00 -1.431118397809854059e-01
1.152867459356311297e+00 3.237887902268444140e+00 2.170932706408326585e+00 -2.379476974705886649e-02
1.127213784401017271e+00 3.219936154829590613e+00 2.191807059354560661e+00 -1.385966951625438037e-01
1.101940402289618648e+00 3.201452853407185550e+00 2.212681412300794292e+00 -4.702354289860614933e-02
1.077058325210650702e+00 3.182446051596871328e+00 2.233555765247028368e+00 -1.101779293997034448e-01
1.052578394852130561e+00 3.162924031095339483e+00 2.254430118193262000e+00 -8.312742592254923624e-02
1.028511277677582658e+00 3.142895298091805678e+00 2.275304471139496076e+00 -9.542055615746343478e-02
1.004867460278421554e+00 3.122368579561670021e+00 2.296178824085730152e+00 -9.744302320319873922e-02
9.816572448047027333e-01 3.101352819463976562e+00 2.317053177031964228e+00 -9.569610106803359828e-02
9.588907444762413412e-01 3.079857174844323975e+00 2.337927529978197860e+00 -1.002827154023279294e-01
9.365778791760517308e-01 3.057891011844933171e+00 2.358801882924431492e+00 -1.017521025550369579e-01
9.147283711280282947e-01 3.035463901623604244e+00 2.379676235870665568e+00 -1.069885724246883441e-01
8.933517406607520694e-01 3.012585616183349302e+00 2.400550588816899644e+00 -1.011172838084805209e-01
8.724573020592658601e-01 2.989266124114502432e+00 2.421424941763133720e+00 -1.103021756976063222e-01
8.520541595066282170e-01 2.965515586251183500e+00 2.442299294709367352e+00 -1.130757264746238694e-01
8.321512031170114065e-01 2.941344351243983191e+00 2.463173647655601428e+00 -1.010855391635747252e-01
8.127571050620800985e-01 2.916762951050830388e+00 2.484048000601835060e+00 -1.293307606317475600e-01
7.938803157923244314e-01 2.891782096347968345e+00 2.504922353548069136e+00 -9.824407141249237585e-02
7.755290603550091255e-01 2.866412671863075357e+00 2.525796706494303212e+00 -1.277211388609892917e-01
7.577113348103321488e-01 2.840665731632539881e+00 2.546671059440536844e+00 -1.180433495662095988e-01
7.404349027473567935e-01 2.814552494184960008e+00 2.567545412386770920e+00 -1.081599695119520727e-01
7.237072919012432770e-01 2.788084337652983358e+00 2.588419765333004552e+00 -1.402480804487868382e-01
7.075357908732387013e-01 2.761272794815587517e+00 2.609294118279238628e+00 -1.148861304806110678e-01
6.919274459548707679e-01 2.734129548072989913e+00 2.630168471225472704e+00 -8.602944400614606635e-02
6.768890580577159310e-01 2.706666424356359180e+00 2.651042824171706780e+00 -2.609265131085526379e-01
6.624271797500882464e-01 2.678895389974550678e+00 2.671917177117940412e+00 1.521055983253771504e-01
6.485481124019347732e-01 2.650828545400112812e+00 2.692791530064174044e+00 -5.620208247826916637e-01
6.352579034391865331e-01 2.622478119996836110e+00 2.713665883010408120e+00 4.252066520812011197e-01
6.225623437087568490e-01 2.593856466691141893e+00 2.734540235956642196e+00 -7.296990658601896218e-01
6.104669649553369215e-01 2.564976056589628683e+00 2.755414588902876272e+00 4.125411411395962236e-01
5.989770374110890971e-01 2.535849473545128241e+00 2.776288941849109904e+00 -5.533220217376715322e-01
5.880975674992858782e-01 2.506489408673633346e+00 2.797163294795343536e+00 1.301449139508000785e-01
5.778332956528978714e-01 2.476908654824487410e+00 2.818037647741578056e+00 -2.671815099608470523e-01
5.681886942490794734e-01 2.447120101006255766e+00 2.838912000687811688e+00 -6.672359912614277133e-02
5.591679656604511273e-01 2.417136726770680255e+00 2.859786353634045764e+00 -1.842668133045585188e-01
5.507750404240306930e-01 2.386971596557202258e+00 2.880660706580279395e+00 -1.167901718417467538e-01
5.430135755286081833e-01 2.356637854000482424e+00 2.901535059526513027e+00 -1.247921012652421779e-01
5.358869528213129341e-01 2.326148716203421341e+00 2.922409412472747547e+00 -1.622107080916137534e-01
5.293982775340664304e-01 2.295517467978171133e+00 2.943283765418981179e+00 -1.243322077893293104e-01
5.235503769305598354e-01 2.264757456057630680e+00 2.964158118365215255e+00 -1.584598037526004644e-01
5.183457990743532973e-01 2.233882083279979724e+00 2.985032471311448887e+00 -1.229238007607949545e-01
5.137868117186243921e-01 2.202904802748748114e+00 3.005906824257683407e+00 -1.449834550239203212e-01
5.098754013180584188e-01 2.171839111971001657e+00 3.026781177203917039e+00 -1.381388174918279643e-01
5.066132721633029856e-01 2.140698546976160355e+00 3.047655530150150671e+00 -1.453785655186796699e-01
5.040018456383706935e-01 2.109496676418048722e+00 3.068529883096384747e+00 -1.405261527999683291e-01
5.020422596013103256e-01 2.078247095662723698e+00 3.089404236042618379e+00 -1.441754674429071015e-01
5.007353678884141068e-01 2.046963420864658989e+00 3.110278588988852899e+00 -1.415712020532056969e-01
5.000817399421845222e-01 2.015659283033884197e+00 3.131152941935086531e+00 -1.427634991063241321e-01
5.000816605632127931e-01 1.984348322096635364e+00 3.152027294881320163e+00 -1.427431162960655642e-01
5.007351297860862527e-01 1.953044180952131503e+00 3.172901647827553795e+00 -1.415909706341526575e-01
5.020418628793725802e-01 1.921760499528054389e+00 3.193776000773787871e+00 -1.441541226700405187e-01
5.040012904696843377e-01 1.890510908837316872e+00 3.214650353720021947e+00 -1.405456533784412154e-01
5.066125587897671867e-01 1.859309025038726082e+00 3.235524706666255579e+00 -1.453560056997251215e-01
5.098745300505067579e-01 1.828168443504105678e+00 3.256399059612489655e+00 -1.381587131716917327e-01
5.137857829366878626e-01 1.797102732894486410e+00 3.277273412558723731e+00 -1.449595315439203558e-01
5.183446132262954364e-01 1.766125429247932255e+00 3.298147765504957363e+00 -1.229492673772195344e-01
5.235490345330819917e-01 1.735250030081577410e+00 3.319022118451191883e+00 -1.584187149656708926e-01
5.293967791720813887e-01 1.704489988510453413e+00 3.339896471397425071e+00 -1.243810621001072425e-01
5.358852991476914518e-01 1.673858707385656563e+00 3.360770824343658703e+00 -1.621382512242145746e-01
5.430117672638932191e-01 1.643369533454422715e+00 3.381645177289892779e+00 -1.248869699840113451e-01
5.507730783561245458e-01 1.613035751544646290e+00 3.402519530236127299e+00 -1.166519923217408383e-01
5.591658506442719334e-01 1.582870578776376380e+00 3.423393883182360931e+00 -1.844483431073587754e-01
5.681864272061873944e-01 1.552887158802816803e+00 3.444268236128594562e+00 -6.646751560913947976e-02
5.778308775710951917e-01 1.523098556083336108e+00 3.465142589074828194e+00 -2.675071250895798558e-01
5.880949994321862384e-01 1.493517750190984428e+00 3.486016942021062714e+00 1.305362294883467555e-01
5.989743204776576402e-01 1.464157630157003176e+00 3.506891294967296346e+00 -5.536816756937857908e-01
6.104641003394039034e-01 1.435030988854771206e+00 3.527765647913530422e+00 4.127801519045682932e-01
6.225593326585001641e-01 1.406150517425666768e+00 3.548640000859764054e+00 -7.297338571661828865e-01
6.352547472665892592e-01 1.377528799749242250e+00 3.569514353805998130e+00 4.250441634639191002e-01
6.485448124822137395e-01 1.349178306960143292e+00 3.590388706752232206e+00 -5.616911931008353731e-01
6.624237375210935141e-01 1.321111392014154173e+00 3.611263059698465838e+00 1.517388065091544447e-01
6.768854750193054048e-01 1.293340284305726673e+00 3.632137412644699914e+00 -2.605924885168965366e-01
6.919237236682553860e-01 1.265877084339361192e+00 3.653011765590933546e+00 -8.627461195184735199e-02
7.075319309603034235e-01 1.238733758457135847e+00 3.673886118537167178e+00 -1.146858672945278573e-01
7.237032960438408713e-01 1.211922133624700360e+00 3.694760471483402142e+00 -1.404147944262408298e-01
7.404307726865730910e-01 1.185453892278002019e+00 3.715634824429635330e+00 -1.079869181248478832e-01
7.577070723457286494e-01 1.159340567232973296e+00 3.736509177375869406e+00 -1.181860834569375823e-01
7.755246673438389582e-01 1.133593536660428613e+00 3.757383530322103038e+00 -1.276026721335194458e-01
7.938757941487231129e-01 1.108224019128331683e+00 3.778257883268337558e+00 -9.829837622186232693e-02
8.127524567562296465e-01 1.083243068713613866e+00 3.799132236214571190e+00 -1.293068202516477194e-01
8.321464301742851344e-01 1.058661570185656098e+00 3.820006589160805266e+00 -1.010677875212585564e-01
8.520492640067061085e-01 1.034490234263549802e+00 3.840880942107038898e+00 -1.130894841157027569e-01
8.724522861352288494e-01 1.010739592949192911e+00 3.861755295053272530e+00 -1.102735338697703460e-01
8.933466064981531174e-01 9.874199949382536090e-01 3.882629647999507494e+00 -1.011293389576460866e-01
9.147231209639379301e-01 9.645416011110130583e-01 3.903504000945740682e+00 -1.069580887695641691e-01
9.365725152980861612e-01 9.421143801050320121e-01 3.924378353891974314e+00 -1.017727709484782667e-01
9.588852692215653617e-01 9.201481039715920796e-01 3.945252706838208834e+00 -1.002448813119895255e-01
9.816516605590095423e-01 8.986523439177902528e-01 3.966127059784442466e+00 -9.571511609128253995e-02
1.004861769474893807e+00 8.776364661361448771e-01 3.987001412730676542e+00 -9.741269042906511300e-02
1.028505482795832648e+00 8.571096277235327188e-01 4.007875765676910618e+00 -9.543459489818865993e-02
1.052572498417120750e+00 8.370807726912313784e-01 4.028750118623144694e+00 -8.309715486328522749e-02
1.077052329791591934e+00 8.175586280678133200e-01 4.049624471569377882e+00 -1.101891829178567178e-01
1.101934310498853042e+00 7.985517000965752787e-01 4.070498824515611958e+00 -4.700427260141624985e-02
1.127207598892875362e+00 7.800682705291825947e-01 4.091373177461845145e+00 -1.385934560326493314e-01
1.152861182825960285e+00 7.621163930171105383e-01 4.112247530408080110e+00 -2.378237540326626209e-02
1.178883884446972674e+00 7.447038896024941179e-01 4.133121883354313297e+00 -1.431307175961525624e-01
1.205264365071789801e+00 7.278383473098810619e-01 4.153996236300548262e+00 1.102731628544697216e-02
1.231991130123823774e+00 7.115271148403943258e-01 4.174870589246781449e+00 -2.253065338776072679e-01
1.259052534142469204e+00 6.957772993697345365e-01 4.195744942193015525e+00 1.759424012412708627e-01
1.286436785857300036e+00 6.805957634514208099e-01 4.216619295139249601e+00 -4.204183230486703282e-01
1.314131953325788693e+00 6.659891220266223044e-01 4.237493648085482789e+00 3.481938501823701460e-01
1.342125969132329288e+00 6.519637395418760306e-01 4.258368001031717753e+00 -4.820496155359033641e-01
1.370406635646284510e+00 6.385257271759521291e-01 4.279242353977951829e+00 2.966865941945225904e-01
1.398961630336770234e+00 6.256809401770755397e-01 4.300116706924185017e+00 -3.239665313586287398e-01
1.427778511141868156e+00 6.134349753116579151e-01 4.320991059870419093e+00 1.092387723001139177e-01
1.456844721889907879e+00 6.017931684256622171e-01 4.341865412816653169e+00 -1.385188838608161499e-01
1.486147597770482109e+00 5.907605921196520393e-01 4.362739765762887245e+00 -1.943785345086775779e-02
1.515674370852791775e+00 5.803420535385430679e-01 4.383614118709121321e+00 -5.329467795448329659e-02
1.545412175648924080e+00 5.705420922770214620e-01 4.404488471655354509e+00 -4.821762250173262931e-02
1.575348054719642343e+00 5.613649784015376509e-01 4.425362824601588585e+00 -3.789754808842831640e-02
1.605468964320231340e+00 5.528147105897429636e-01 4.446237177547822661e+00 -4.590529107829719596e-02
1.635761780083958561e+00 5.448950143881736707e-01 4.467111530494056737e+00 -2.838615461438453308e-02
1.666213302740658486e+00 5.376093405889448285e-01 4.487985883440290813e+00 -4.044107786320872561e-02
1.696810263867954083e+00 5.309608637261632458e-01 4.508860236386524001e+00 -2.592421004682010297e-02
1.727539331672616862e+00 5.249524806927081677e-01 4.529734589332758077e+00 -3.026527934381318882e-02
1.758387116799523975e+00 5.195868094779914070e-01 4.550608942278992153e+00 -2.326126800038351428e-02
1.789340178165711226e+00 5.148661880272384916e-01 4.571483295225226229e+00 -2.087812298813937137e-02
1.820385028816958295e+00 5.107926732227929811e-01 4.592357648171460305e+00 -1.870253265421494004e-02
1.851508141804359742e+00 5.073680399878857106e-01 4.613232001117693493e+00 -1.458797476235800666e-02
1.882695956078332289e+00 5.045937805132602039e-01 4.634106354063928457e+00 -1.231737175582432904e-02
1.913934882397458237e+00 5.024711036069919867e-01 4.654980707010161645e+00 -8.156415465146281060e-03
1.945211309249646581e+00 5.010009341677820194e-01 4.675855059956395721e+00 -6.343030016198818698e-03
1.976511608782963725e+00 5.001839127819586173e-01 4.696729412902629797e+00 -1.177580220081712739e-03
2.007822142743605376e+00 5.000203954443585008e-01 4.717603765848862984e+00 -1.109638330008367452e-03
2.039129268418399032e+00 5.005104534032119856e-01 4.738478118795097949e+00 7.023105980162426022e-03
2.070419344579230270e+00 5.016538731290985931e-01 4.759352471741330248e+00 2.208482661870373506e-03
2.101678737426857069e+00 5.034501564079865155e-01 4.780226824687565212e+00 1.826842932213844015e-02
2.132893826531449655e+00 5.058985205583159672e-01 4.801101177633799288e+00 5.290709829343733005e-04
2.164051010767330308e+00 5.089978987720316095e-01 4.821975530580033364e+00 3.745281620812507262e-02
2.195136714239292797e+00 5.127469405794142787e-01 4.842849883526267440e+00 -1.345155842845626067e-02
2.226137392197926168e+00 5.171440124375121794e-01 4.863724236472500628e+00 7.472273608292005764e-02
2.257039536941378710e+00 5.221871984419130808e-01 4.884598589418734704e+00 -5.521336682098270526e-02
2.287829683700961070e+00 5.278743011615466552e-01 4.905472942364968780e+00 1.521240587785316067e-01
2.318494416508058542e+00 5.342028425961553584e-01 4.926347295311202856e+00 -1.477795825461596102e-01
2.349020374039775927e+00 5.411700652560165192e-01 4.947221648257436932e+00 2.873068612306191594e-01
2.379394255440763661e+00 5.487729333634421280e-01 4.968096001203670120e+00 -2.976718544335197336e-01
2.409602826118713903e+00 5.570081341755378501e-01 4.988970354149904196e+00 4.590354493148681714e-01
2.439632923510964169e+00 5.658720794276395072e-01 5.009844707096138272e+00 -4.434662085675623588e-01
2.469471462819729624e+00 5.753609068968017493e-01 5.030719060042372348e+00 5.790702563949349235e-01
2.499105442713448699e+00 5.854704820846572400e-01 5.051593412988605536e+00 -4.925380361916669170e-01
2.528521950991758249e+00 5.961964000189108326e-01 5.072467765934839612e+00 5.575924731429193759e-01
2.557708170211635768e+00 6.075339871726890273e-01 5.093342118881073688e+00 -3.665260305174429800e-01
2.586651383272247529e+00 6.194783035008979422e-01 5.114216471827307764e+00 3.656558454991377660e-01
2.615338978956080584e+00 6.320241445927169410e-01 5.135090824773541840e+00 -1.261963532628104789e-01
2.643758457423940555e+00 6.451660439392772339e-01 5.155965177719775916e+00 1.448616043845110390e-01
2.671897435661410913e+00 6.588982753155449013e-01 5.176839530666009104e+00 6.511217981065270388e-02
2.699743652874422750e+00 6.732148552753691728e-01 5.197713883612243180e+00 7.125818350734796150e-03
2.727284975831552494e+00 6.881095457586032804e-01 5.218588236558477256e+00 1.823099238454980175e-01
2.754509404150754293e+00 7.035758568091713405e-01 5.239462589504711332e+00 -7.322911947387246434e-02
2.781405075528196491e+00 7.196070494028898867e-01 5.260336942450945408e+00 2.354298366615604765e-01
2.807960270906939115e+00 7.361961383838133699e-01 5.281211295397178596e+00 -6.287993438893164921e-02
2.834163419583197729e+00 7.533358955078290897e-01 5.302085648343413560e+00 1.831631404223623416e-01
2.860003104247950567e+00 7.710188525921608527e-01 5.322960001289646748e+00 2.502246060675891379e-02
2.885468065961737327e+00 7.892373047694354327e-01 5.343834354235880824e+00 1.088937821739318634e-01
2.910547209060421636e+00 8.079833138448621055e-01 5.364708707182114900e+00 8.351472994304588726e-02
2.935229605989831292e+00 8.272487117550861857e-01 5.385583060128348087e+00 8.870393964853230673e-02
2.959504502067144216e+00 8.470251041272052195e-01 5.406457413074583052e+00 9.705320784260869360e-02
2.983361320166939556e+00 8.673038739363791993e-01 5.427331766020816239e+00 8.653241476116406428e-02
3.006789665329905770e+00 8.880761852604754925e-01 5.448206118967050315e+00 1.071390789390856829e-01
3.029779329292150436e+00 9.093329871300733780e-01 5.469080471913284391e+00 8.701632609548572150e-02
3.052320294933177358e+00 9.310650174721799566e-01 5.489954824859517579e+00 1.167948458226954617e-01
3.074402740640577392e+00 9.532628071459308128e-01 5.510829177805752543e+00 8.120536585526137718e-02
3.096017044589519429e+00 9.759166840685005173e-01 5.531703530751985731e+00 1.304078984434017818e-01
3.117153788935211445e+00 9.990167774294613778e-01 5.552577883698219807e+00 8.189752364962042674e-02
3.137803763916460653e+00 1.022553021991711830e+00 5.573452236644453883e+00 1.336164307908731530e-01
3.157957971868577740e+00 1.046515162477131833e+00 5.594326589590687071e+00 7.937901504850536361e-02
3.177607631143870126e+00 1.070892758035046466e+00 5.615200942536922035e+00 1.590063470604887175e-01
3.196744179937997199e+00 1.095675186791531974e+00 5.636075295483156111e+00 4.670604518282978762e-02
3.215359280020549715e+00 1.120851650477616479e+00 5.656949648429389299e+00 2.056601019202452529e-01
3.233444820368207573e+00 1.146411179134332770e+00 5.677824001375623375e+00 -1.756471543804403914e-04
3.250992920698891897e+00 1.172342635892571927e+00 5.698698354321856563e+00 2.849663770298682675e-01
3.267995934905390421e+00 1.198634721825680538e+00 5.719572707268091527e+00 -1.240845662780263869e-01
3.284446454386932945e+00 1.225275980872648773e+00 5.740447060214325603e+00 4.576354312638679644e-01
3.300337311277293129e+00 1.252254804829787238e+00 5.761321413160558791e+00 -2.787313869438593494e-01
3.315661581567992400e+00 1.279559438408685024e+00 5.782195766106792867e+00 5.432477821919456940e-01
3.330412588125240880e+00 1.307177984358249390e+00 5.803070119053026055e+00 -2.530977409568301306e-01
3.344583903599326113e+00 1.335098408648619728e+00 5.823944471999261019e+00 4.347297839719821977e-01
3.358169353225147091e+00 1.363308545714656095e+00 5.844818824945495095e+00 -9.122011411578709317e-02
3.371163017512704752e+00 1.391796103756763214e+00 5.865693177891728283e+00 2.642892619134936116e-01
3.383559234826361006e+00 1.420548670096707156e+00 5.886567530837962359e+00 7.654059689122712229e-02
3.395352603851735651e+00 1.449553716586094554e+00 5.907441883784195547e+00 1.232171808354094317e-01
3.406537985949189107e+00 1.478798605065183125e+00 5.928316236730430511e+00 1.755179164532323643e-01
3.417110507392838059e+00 1.508270592869602300e+00 5.949190589676664587e+00 9.633108738065125631e-02
3.427065561494155421e+00 1.537956838382634750e+00 5.970064942622897775e+00 1.524597810925966135e-01
3.436398810609205601e+00 1.567844406630598542e+00 5.990939295569131851e+00 1.223087498978245313e-01
3.445106188028655314e+00 1.597920274918905648e+00 6.011813648515366815e+00 1.751704234174022712e-01
3.453183899749731722e+00 1.628171338506346322e+00 6.032688001461600003e+00 8.194841500346737584e-02
3.460628426129356505e+00 1.658584416315133314e+00 6.053562354407834079e+00 1.808874339332074976e-01
3.467436523417735117e+00 1.689146256674185276e+00 6.074436707354067266e+00 1.139796346277472949e-01
3.473605225171729316e+00 1.719843543093191762e+00 6.095311060300301342e+00 1.639342694860052019e-01
3.479131843547409009e+00 1.750662900064906102e+00 6.116185413246536307e+00 1.257126663334583172e-01
3.484013970471201649e+00 1.781590898893155028e+00 6.137059766192769494e+00 1.421823870060516803e-01
3.488249478689148919e+00 1.812614063544040865e+00 6.157934119139003570e+00 1.353903460425346927e-01
3.491836522693798184e+00 1.843718876517741467e+00 6.178808472085236758e+00 1.473980194954182810e-01
3.494773539528332140e+00 1.874891784738405454e+00 6.199682825031470834e+00 1.387437875244867946e-01
3.497059249467585396e+00 1.906119205459527288e+00 6.220557177977705798e+00 1.452727066057432626e-01
3.498692656575647764e+00 1.937387532182259342e+00 6.241431530923938986e+00 1.411337191268295377e-01
3.499673049139819803e+00 1.968683140584084557e+00 6.262305883870173062e+00 1.430693172027016624e-01


==> figures/data/2D_double_cylinder/double_cylinder_original_method_outer_y_forcing_dsdx_1_ddf_Yang3_dx_0.0625.txt <==
3.500000000000000000e+00 2.000000000000000000e+00 0.000000000000000000e+00 1.542160479922460026e-01
3.498684247271534264e+00 2.062813429934643228e+00 4.188786824544266096e-02 1.516909083867371555e-01
3.494739297359794161e+00 2.125516663946859008e+00 8.377573649088550234e-02 1.579131480266282583e-01
3.488172071036259592e+00 2.187999699434999723e+00 1.256636047363280384e-01 1.446492811257726607e-01
3.478994089428868453e+00 2.250152920099830922e+00 1.675514729817707549e-01 1.695776177414328456e-01
3.467221453810076515e+00 2.311867288248455665e+00 2.094393412272136101e-01 1.137618861096741374e-01
3.452874817349799397e+00 2.373034536083170831e+00 2.513272094726564099e-01 1.741467932360953041e-01
3.435979348882793438e+00 2.433547355639667842e+00 2.932150777180988488e-01 1.343393001627454508e-01
3.416564688754036627e+00 2.493299587041362564e+00 3.351029459635415653e-01 1.721448758634095966e-01
3.394664896819578281e+00 2.552186404739590131e+00 3.769908142089845038e-01 7.211637189965179606e-02
3.370318392694072962e+00 2.610104501412940259e+00 4.188786824544270537e-01 2.471556938401162085e-01
3.343567888349828987e+00 2.666952269203112902e+00 4.607665506998697702e-01 1.164461425837480524e-02
3.314460313185618290e+00 2.722629977969338366e+00 5.026544189453123757e-01 2.566193818045356956e-01
3.283046731696695808e+00 2.777039950248651579e+00 5.445422871907551476e-01 2.328763318253035397e-02
3.249382253890468419e+00 2.830086732615076706e+00 5.864301554361980306e-01 2.133474870862314410e-01
3.213525938604970378e+00 2.881677263137099043e+00 6.283180236816404696e-01 6.203157848337488567e-02
3.175540689899761126e+00 2.931721034639657386e+00 6.702058919270834636e-01 1.604266888343844344e-01
3.135493146701008538e+00 2.980130253484220226e+00 7.120937601725257915e-01 9.477453813392185122e-02
3.093453565894354274e+00 3.026819993588419244e+00 7.539816284179687855e-01 1.255298604538221119e-01
3.049495699070665644e+00 3.071708345415008257e+00 7.958694966634113355e-01 9.597494097598145701e-02
3.003696663140890344e+00 3.114716559668798901e+00 8.377573649088541075e-01 1.237308193961947078e-01
2.956136805047008487e+00 3.155769185449456060e+00 8.796452331542971015e-01 7.145349977581330614e-02
2.906899560806424532e+00 3.194794202617804224e+00 9.215331013997396514e-01 1.447502373080852278e-01
2.856071309137073300e+00 3.231723148143419877e+00 9.634209696451823124e-01 1.076710431316671435e-02
2.803741219920044436e+00 3.266491236211857441e+00 1.005308837890625195e+00 1.951340741008873725e-01
2.750001097765562452e+00 3.299037471880796435e+00 1.047196706136067634e+00 -4.049602215721514326e-02
2.694945220956763698e+00 3.329304758085727567e+00 1.089084574381510517e+00 1.909378154481069512e-01
2.638670176053821592e+00 3.357239995807440369e+00 1.130972442626952956e+00 -2.639670375777917674e-02
2.581274688448568888e+00 3.382794177225598276e+00 1.172860310872395839e+00 1.385612701635097754e-01
2.522859449166897416e+00 3.405922471694968312e+00 1.214748179117838500e+00 6.884407852712434023e-03
2.463526938222765583e+00 3.426584304393479830e+00 1.256636047363281161e+00 8.358044419004741210e-02
2.403381244833721730e+00 3.444743427504135536e+00 1.298523915608724044e+00 2.948809114032056519e-02
2.342527884813342176e+00 3.460367983805896053e+00 1.340411783854166705e+00 4.856063018980901619e-02
2.281073615460937898e+00 3.473430562561981461e+00 1.382299652099609366e+00 2.567430812236462870e-02
2.219126248273276758e+00 3.483908247607539366e+00 1.424187520345052249e+00 2.976352163571821877e-02
2.156794459806890885e+00 3.491782657552320757e+00 1.466075388590494466e+00 1.602268586088996180e-02
2.094187601022771794e+00 3.497039978027832952e+00 1.507963256835937571e+00 1.183750145063378577e-02
2.031415505447942138e+00 3.499670985922395783e+00 1.549851125081380232e+00 3.440740337971389447e-03
1.968588296490433542e+00 3.499671065561587469e+00 1.591738993326822893e+00 -3.408453522319205339e-03
1.905816194245722794e+00 3.497040216805694435e+00 1.633626861572265554e+00 -1.180463543131468444e-02
1.843209322133543271e+00 3.491783055049955120e+00 1.675514729817708215e+00 -1.599028904854531141e-02
1.780877513704298254e+00 3.483908803127601317e+00 1.717402598063150876e+00 -2.972970755040249546e-02
1.718930119954001912e+00 3.473431275129901685e+00 1.759290466308593759e+00 -2.564029456455443196e-02
1.657475817485785763e+00 3.460368852171590515e+00 1.801178334554036420e+00 -4.852898316682088126e-02
1.596622417854514531e+00 3.444744450144198389e+00 1.843066202799479081e+00 -2.945529020273952164e-02
1.536476678428989384e+00 3.426585479513855503e+00 1.884954071044921742e+00 -8.356569048924782084e-02
1.477144115103550481e+00 3.405923797234100103e+00 1.926841939290364403e+00 -6.841642399920463274e-03
1.418728817187640434e+00 3.382795650858043679e+00 1.968729807535807064e+00 -1.385719117238193576e-01
1.361333264798082032e+00 3.357241614947951369e+00 2.010617675781249947e+00 2.644169381633009602e-02
1.305058149074419971e+00 3.329306519893786120e+00 2.052505544026692608e+00 -1.909605524398245158e-01
1.250002195532731619e+00 3.299039373265597597e+00 2.094393412272135269e+00 4.052377764335421406e-02
1.196261990867804492e+00 3.266493273837731248e+00 2.136281280517577930e+00 -1.951490202255465878e-01
1.143931813507527151e+00 3.231725318435684891e+00 2.178169148763020591e+00 -1.076416948051802172e-02
1.093103468216756635e+00 3.194796501769035402e+00 2.220057017008463252e+00 -1.447563373829361677e-01
1.043866125040825654e+00 3.155771609426167856e+00 2.261944885253905912e+00 -7.146230933267579133e-02
9.963061628712355233e-01 3.114719104218519163e+00 2.303832753499349018e+00 -1.237335608096890027e-01
9.505070179079742054e-01 3.071711006073739370e+00 2.345720621744791679e+00 -9.598686435699761710e-02
9.065490372843036937e-01 3.026822765688469197e+00 2.387608489990234339e+00 -1.255279931647906577e-01
8.645093381108153174e-01 2.980133132162392062e+00 2.429496358235677000e+00 -9.479231091687698174e-02
8.244616721860306141e-01 2.931724014845778825e+00 2.471384226481119661e+00 -1.604159581619202524e-01
7.864762966108955755e-01 2.881680339642884725e+00 2.513272094726562322e+00 -6.205239645709988150e-02
7.506198505341491467e-01 2.830089900023297744e+00 2.555159962972005427e+00 -2.133431024437160151e-01
7.169552382448038941e-01 2.777043203002607985e+00 2.597047831217448088e+00 -2.327289603531132456e-02
6.855415188168224594e-01 2.722633310362602810e+00 2.638935699462890749e+00 -2.566900873737983368e-01
6.564338024996030363e-01 2.666955675389544922e+00 2.680823567708333410e+00 -1.149008203152130855e-02
6.296831540360305901e-01 2.610107975416941173e+00 2.722711435953776071e+00 -2.474167648655592189e-01
6.053365030777109190e-01 2.552189940466586204e+00 2.764599304199218732e+00 -7.174421074816868249e-02
5.834365618545470644e-01 2.493303178288497790e+00 2.806487172444661393e+00 -1.725822837415455779e-01
5.640217502430957541e-01 2.433550996106684128e+00 2.848375040690104054e+00 -1.338591041902442158e-01
5.471261283651578378e-01 2.373038219383461822e+00 2.890262908935546715e+00 -1.745842975626210325e-01
5.327793368348463510e-01 2.311871007920272003e+00 2.932150777180989376e+00 -1.133694303177770202e-01
5.210065447589621312e-01 2.250156669617614291e+00 2.974038645426432481e+00 -1.698899934212019791e-01
5.118284055818997924e-01 2.188003472220832801e+00 3.015926513671875142e+00 -1.444044769274849260e-01
5.052610208525449842e-01 2.125520453382004238e+00 3.057814381917317803e+00 -1.580692466694686993e-01
5.013159119767329752e-01 2.062817229371154415e+00 3.099702250162760464e+00 -1.516117784976845906e-01
5.000000000048203663e-01 2.000003802772384986e+00 3.141590118408203125e+00 -1.542003471695606587e-01
5.013155934898305688e-01 1.937190369502271636e+00 3.183477986653645786e+00 -1.516959597477716692e-01
5.052603844374734532e-01 1.874487125489093353e+00 3.225365854899088003e+00 -1.578980283986241295e-01
5.118274523551458177e-01 1.812004073352041944e+00 3.267253723144530664e+00 -1.446582126465110474e-01
5.210052763928066932e-01 1.749850829419560494e+00 3.309141591389973325e+00 -1.695516075742604378e-01
5.327777555544306320e-01 1.688136431425365291e+00 3.351029459635415986e+00 -1.137805320486199728e-01
5.471242369445807885e-01 1.626969147219518241e+00 3.392917327880858647e+00 -1.741096526251499077e-01
5.640195520005466534e-01 1.566456284830134660e+00 3.434805196126301752e+00 -1.343599937010931944e-01
5.834340606464838430e-01 1.506704004208943015e+00 3.476693064371744413e+00 -1.721187679843542151e-01
6.053337032920957927e-01 1.447817130990955325e+00 3.518580932617187074e+00 -7.212936181860610252e-02
6.296800605846305521e-01 1.389898972594982185e+00 3.560468800862629735e+00 -2.471424542816781367e-01
6.564304208093743043e-01 1.333051136987606133e+00 3.602356669108072396e+00 -1.165434677038468952e-02
6.855378548203892031e-01 1.277373354428570806e+00 3.644244537353515057e+00 -2.566208400059734607e-01
7.169512983700505604e-01 1.222963302510299055e+00 3.686132405598957718e+00 -2.328864948219757161e-02
7.506156416929437025e-01 1.169916434798480509e+00 3.728020273844400378e+00 -2.133682457052657744e-01
7.864718261869632077e-01 1.118325813374352995e+00 3.769908142089843039e+00 -6.202154411811573037e-02
8.244569480220019786e-01 1.068281945572452818e+00 3.811796010335285700e+00 -1.604577035847432886e-01
8.645043684944656581e-01 1.019872625200250793e+00 3.853683878580728805e+00 -9.476935158823908412e-02
9.065438309340151379e-01 9.731827785182309842e-01 3.895571746826171022e+00 -1.255576518853801782e-01
9.505015839574392222e-01 9.282943152506112350e-01 3.937459615071614127e+00 -9.597801331085321908e-02
9.963005108534345178e-01 8.852859848880862970e-01 3.979347483317056344e+00 -1.237606875786017163e-01
1.043860264871302457e+00 8.442332385346842383e-01 4.021235351562499005e+00 -7.145556008889636379e-02
1.093097410176223194e+00 8.052080965411062552e-01 4.063123219807942554e+00 -1.447891066738646038e-01
1.143925568223828293e+00 7.682790221567610267e-01 4.105011088053385215e+00 -1.075675754667821706e-02
1.196255569297271837e+00 7.335108014221567441e-01 4.146898956298826988e+00 -1.951788294046835071e-01
1.249995608940964065e+00 7.009644295123538260e-01 4.188786824544270537e+00 4.050683885531723705e-02
1.305051409016518615e+00 6.706970037308747079e-01 4.230674692789712310e+00 -1.909617051982990810e-01
1.361326383098379944e+00 6.427616233417938751e-01 4.272562561035154971e+00 2.639540972199066332e-02
1.418721805918957468e+00 6.172072964157346853e-01 4.314450429280598520e+00 -1.385640882992900114e-01
1.477136986566014887e+00 5.940788538531998064e-01 4.356338297526041181e+00 -6.886475605359821707e-03
1.536469445128457956e+00 5.734168707360651762e-01 4.398226165771483842e+00 -8.357676799290901515e-02
1.596615092480633713e+00 5.552575951452133340e-01 4.440114034016926503e+00 -2.948390538377390624e-02
1.657468412889730125e+00 5.396328845691849008e-01 4.482001902262369164e+00 -4.855690217933882752e-02
1.718922649125927959e+00 5.265701500154091885e-01 4.523889770507811825e+00 -2.566733276165177047e-02
1.780869989750556881e+00 5.160923079220598453e-01 4.565777638753255374e+00 -2.975990705677290793e-02
1.843201758253683709e+00 5.082177399549008268e-01 4.607665506998698035e+00 -1.601711428619599295e-02
1.905808603709338911e+00 5.029602607596497243e-01 4.649553375244140696e+00 -1.183417656058045019e-02
1.968580692613884020e+00 5.003290937264346372e-01 4.691441243489583357e+00 -3.436942212136244457e-03
2.031407901570988717e+00 5.003288548088593579e-01 4.733329111735026018e+00 3.412219685106257939e-03
2.094180010485177323e+00 5.029595444260659409e-01 4.775216979980468679e+00 1.180786775191159862e-02
2.156786895925015379e+00 5.082165474619988466e-01 4.817104848225911340e+00 1.599570537777952883e-02
2.219118724316718527e+00 5.160906413618741029e-01 4.858992716471354001e+00 2.973312609538716900e-02
2.281066144629251724e+00 5.265680123116478484e-01 4.900880584716796662e+00 2.564701279600522382e-02
2.342520480212884504e+00 5.396302794721006268e-01 4.942768452962239323e+00 4.853248578883120889e-02
2.403373919454656615e+00 5.552545272250242192e-01 4.984656321207681984e+00 2.945914456773995535e-02
2.463519704916276254e+00 5.734133453749372666e-01 5.026544189453124645e+00 8.356931306159869066e-02
2.522852320622641198e+00 5.940748772358043217e-01 5.068432057698567306e+00 6.839175697343048178e-03
2.581267677172415453e+00 6.172028755183989190e-01 5.110319925944010855e+00 1.385695532984299871e-01
2.638663294345910515e+00 6.427567659202610972e-01 5.152207794189452628e+00 -2.644351636329257335e-02
2.694938480889930599e+00 6.706917183066991583e-01 5.194095662434896177e+00 1.909378325665114229e-01
2.749994511164154609e+00 7.009587253579506738e-01 5.235983530680337950e+00 -4.051349477229434365e-02
2.803734798339181378e+00 7.335046885445348774e-01 5.277871398925781499e+00 1.951056388396872343e-01
2.856065063842371021e+00 7.682725112799677625e-01 5.319759267171224160e+00 1.077440247555238803e-02
2.906893502754234415e+00 8.052011990874130554e-01 5.361647135416666821e+00 1.447182826387148069e-01
2.956130944865195787e+00 8.442259666045492938e-01 5.403535003662109482e+00 7.146050085576573230e-02
3.003691011110187770e+00 8.852783512389252873e-01 5.445422871907552143e+00 1.237038746678578854e-01
3.049490265106640674e+00 9.282863332744172302e-01 5.487310740152994804e+00 9.598398985984758769e-02
3.093448359530010627e+00 9.731744622180802384e-01 5.529198608398437464e+00 1.254997409879802517e-01
3.135488177070063109e+00 1.019863989165735951e+00 5.571086476643880125e+00 9.479785573216713279e-02
3.175535965720622134e+00 1.068273004954088279e+00 5.612974344889322786e+00 1.603836667600640198e-01
3.213521468165439376e+00 1.118316583856996616e+00 5.654862213134765447e+00 6.206326874169108138e-02
3.249378045033202600e+00 1.169906932573815395e+00 5.696750081380208108e+00 2.133198536031563064e-01
3.283042791805449667e+00 1.222953544248429392e+00 5.738637949625650769e+00 2.327604298321823278e-02
3.314456649172288216e+00 1.277363357248776143e+00 5.780525817871093430e+00 2.566787208449488600e-01
3.343564506642329182e+00 1.333040918428308519e+00 5.822413686116536091e+00 1.149827709866954421e-02
3.370315299225058236e+00 1.389888550582978111e+00 5.864301554361978752e+00 2.474010197426124991e-01
3.394662097016036384e+00 1.447806523809967105e+00 5.906189422607422301e+00 7.177011642947624115e-02
3.416562187527765193e+00 1.506693230467538447e+00 5.948077290852864962e+00 1.725623959874909019e-01
3.435977150621785992e+00 1.566445363429087356e+00 5.989965159098307623e+00 1.338878691253073128e-01
3.452872925910547508e+00 1.626958097318645491e+00 6.031853027343750284e+00 1.745745924082326150e-01
3.467219872510801437e+00 1.688125272409916944e+00 6.073740895589192945e+00 1.133918699868113888e-01
3.478992821043701333e+00 1.749839580866209943e+00 6.115628763834635606e+00 1.698819403963615915e-01
3.488171117790376030e+00 1.811992754994542265e+00 6.157516632080078267e+00 1.444233043595965771e-01
3.494738660925508889e+00 1.874475757183657443e+00 6.199404500325520928e+00 1.580614027940520361e-01
3.498683928765367490e+00 1.937178971192738075e+00 6.241292368570963589e+00 1.516322654982560358e-01


==> figures/data/2D_double_cylinder/double_cylinder_original_method_outer_y_forcing_dsdx_1_ddf_Yang3_dx_0.125.txt <==
3.500000000000000000e+00 2.000000000000000000e+00 0.000000000000000000e+00 1.862443087958456089e-01
3.494739297359794161e+00 2.125516663946859008e+00 8.377573649088550234e-02 1.769258545804967275e-01
3.478994089428868453e+00 2.250152920099830922e+00 1.675514729817707549e-01 1.884495823080601651e-01
3.452874817349799397e+00 2.373034536083170831e+00 2.513272094726564099e-01 1.761667648576676626e-01
3.416564688754036627e+00 2.493299587041362564e+00 3.351029459635415653e-01 1.216817351416125265e-01
3.370318392694072962e+00 2.610104501412940259e+00 4.188786824544270537e-01 2.446382110226298090e-01
3.314460313185618290e+00 2.722629977969338366e+00 5.026544189453123757e-01 6.344794673750028813e-02
3.249382253890468419e+00 2.830086732615076706e+00 5.864301554361980306e-01 2.232944240632252220e-01
3.175540689899761126e+00 2.931721034639657386e+00 6.702058919270834636e-01 8.960113604122149633e-02
3.093453565894354274e+00 3.026819993588419244e+00 7.539816284179687855e-01 1.580186036567111374e-01
3.003696663140890344e+00 3.114716559668798901e+00 8.377573649088541075e-01 1.158208495445880865e-01
2.906899560806424532e+00 3.194794202617804224e+00 9.215331013997396514e-01 1.109101418183785770e-01
2.803741219920044436e+00 3.266491236211857441e+00 1.005308837890625195e+00 1.263323090492586565e-01
2.694945220956763698e+00 3.329304758085727567e+00 1.089084574381510517e+00 6.617305568698203522e-02
2.581274688448568888e+00 3.382794177225598276e+00 1.172860310872395839e+00 1.137913691296423557e-01
2.463526938222765583e+00 3.426584304393479830e+00 1.256636047363281161e+00 4.682321843682730328e-02
2.342527884813342176e+00 3.460367983805896053e+00 1.340411783854166705e+00 6.633217213387448963e-02
2.219126248273276758e+00 3.483908247607539366e+00 1.424187520345052249e+00 2.475816614373004682e-02
2.094187601022771794e+00 3.497039978027832952e+00 1.507963256835937571e+00 2.583833030289159338e-02
1.968588296490433542e+00 3.499671065561587469e+00 1.591738993326822893e+00 -1.909176391041507090e-02
1.843209322133543271e+00 3.491783055049955120e+00 1.675514729817708215e+00 1.085577613614240695e-03
1.718930119954001912e+00 3.473431275129901685e+00 1.759290466308593759e+00 -8.252579204175501670e-02
1.596622417854514531e+00 3.444744450144198389e+00 1.843066202799479081e+00 2.184691360030863519e-03
1.477144115103550481e+00 3.405923797234100103e+00 1.926841939290364403e+00 -1.587763522956804063e-01
1.361333264798082032e+00 3.357241614947951369e+00 2.010617675781249947e+00 1.232986369421953596e-02
1.250002195532731619e+00 3.299039373265597597e+00 2.094393412272135269e+00 -2.112883077551336308e-01
1.143931813507527151e+00 3.231725318435684891e+00 2.178169148763020591e+00 -3.067207034996969478e-03
1.043866125040825654e+00 3.155771609426167856e+00 2.261944885253905912e+00 -2.175663233277200237e-01
9.505070179079742054e-01 3.071711006073739370e+00 2.345720621744791679e+00 -2.813567670706791993e-02
8.645093381108153174e-01 2.980133132162392062e+00 2.429496358235677000e+00 -2.472373453544608746e-01
7.864762966108955755e-01 2.881680339642884725e+00 2.513272094726562322e+00 -2.157016303940443788e-02
7.169552382448038941e-01 2.777043203002607985e+00 2.597047831217448088e+00 -2.733806337484607218e-01
6.564338024996030363e-01 2.666955675389544922e+00 2.680823567708333410e+00 -2.790334149157753726e-02
6.053365030777109190e-01 2.552189940466586204e+00 2.764599304199218732e+00 -3.058859166128590767e-01
5.640217502430957541e-01 2.433550996106684128e+00 2.848375040690104054e+00 -3.786058329896795777e-02
5.327793368348463510e-01 2.311871007920272003e+00 2.932150777180989376e+00 -2.676651876359253390e-01
5.118284055818997924e-01 2.188003472220832801e+00 3.015926513671875142e+00 -1.322019337688532248e-01
5.013159119767329752e-01 2.062817229371154415e+00 3.099702250162760464e+00 -1.986095447595934149e-01
5.013155934898305688e-01 1.937190369502271636e+00 3.183477986653645786e+00 -1.986413902463032566e-01
5.118274523551458177e-01 1.812004073352041944e+00 3.267253723144530664e+00 -1.323306906515043235e-01
5.327777555544306320e-01 1.688136431425365291e+00 3.351029459635415986e+00 -2.678241524363227932e-01
5.640195520005466534e-01 1.566456284830134660e+00 3.434805196126301752e+00 -3.812579062118452017e-02
6.053337032920957927e-01 1.447817130990955325e+00 3.518580932617187074e+00 -3.062777502839428290e-01
6.564304208093743043e-01 1.333051136987606133e+00 3.602356669108072396e+00 -2.825883889872733354e-02
7.169512983700505604e-01 1.222963302510299055e+00 3.686132405598957718e+00 -2.739055279566346979e-01
7.864718261869632077e-01 1.118325813374352995e+00 3.769908142089843039e+00 -2.204067012910700465e-02
8.645043684944656581e-01 1.019872625200250793e+00 3.853683878580728805e+00 -2.478493201827016990e-01
9.505015839574392222e-01 9.282943152506112350e-01 3.937459615071614127e+00 -2.874070390226456800e-02
1.043860264871302457e+00 8.442332385346842383e-01 4.021235351562499005e+00 -2.182406570865201567e-01
1.143925568223828293e+00 7.682790221567610267e-01 4.105011088053385215e+00 -3.808359094940127251e-03
1.249995608940964065e+00 7.009644295123538260e-01 4.188786824544270537e+00 -2.120787473628052699e-01
1.361326383098379944e+00 6.427616233417938751e-01 4.272562561035154971e+00 1.146926188870004727e-02
1.477136986566014887e+00 5.940788538531998064e-01 4.356338297526041181e+00 -1.596477698371918941e-01
1.596615092480633713e+00 5.552575951452133340e-01 4.440114034016926503e+00 1.216833373784015739e-03
1.718922649125927959e+00 5.265701500154091885e-01 4.523889770507811825e+00 -8.347187200692843256e-02
1.843201758253683709e+00 5.082177399549008268e-01 4.607665506998698035e+00 9.278840120755546626e-05
1.968580692613884020e+00 5.003290937264346372e-01 4.691441243489583357e+00 -2.007442126855233516e-02
2.094180010485177323e+00 5.029595444260659409e-01 4.775216979980468679e+00 2.484461040440798935e-02
2.219118724316718527e+00 5.160906413618741029e-01 4.858992716471354001e+00 2.379445746203320833e-02
2.342520480212884504e+00 5.396302794721006268e-01 4.942768452962239323e+00 6.537551104004495073e-02
2.463519704916276254e+00 5.734133453749372666e-01 5.026544189453124645e+00 4.589996949507150342e-02
2.581267677172415453e+00 6.172028755183989190e-01 5.110319925944010855e+00 1.129436319657372706e-01
2.694938480889930599e+00 6.706917183066991583e-01 5.194095662434896177e+00 6.534612539055068003e-02
2.803734798339181378e+00 7.335046885445348774e-01 5.277871398925781499e+00 1.255976338162232142e-01
2.906893502754234415e+00 8.052011990874130554e-01 5.361647135416666821e+00 1.101644364840207169e-01
3.003691011110187770e+00 8.852783512389252873e-01 5.445422871907552143e+00 1.151652570601523345e-01
3.093448359530010627e+00 9.731744622180802384e-01 5.529198608398437464e+00 1.573936374793811765e-01
3.175535965720622134e+00 1.068273004954088279e+00 5.612974344889322786e+00 8.905622053620550205e-02
3.249378045033202600e+00 1.169906932573815395e+00 5.696750081380208108e+00 2.227729786803928358e-01
3.314456649172288216e+00 1.277363357248776143e+00 5.780525817871093430e+00 6.301878241375818979e-02
3.370315299225058236e+00 1.389888550582978111e+00 5.864301554361978752e+00 2.442646583025071538e-01
3.416562187527765193e+00 1.506693230467538447e+00 5.948077290852864962e+00 1.213481981020789607e-01
3.452872925910547508e+00 1.626958097318645491e+00 6.031853027343750284e+00 1.759556625320343737e-01
3.478992821043701333e+00 1.749839580866209943e+00 6.115628763834635606e+00 1.883099268480069588e-01
3.494738660925508889e+00 1.874475757183657443e+00 6.199404500325520928e+00 1.768469755760950779e-01


==> figures/data/2D_double_cylinder/double_cylinder_original_method_outer_y_forcing_dsdx_1_ddf_Yang3_dx_0.25.txt <==
3.500000000000000000e+00 2.000000000000000000e+00 0.000000000000000000e+00 2.575053199828515327e-01
3.478423900260557033e+00 2.253501027884232677e+00 1.698156820761191899e-01 3.498890060968358751e-01
3.414316305148850095e+00 2.499709304486223083e+00 3.396313641522382132e-01 1.372170978817067177e-01
3.309521470486460615e+00 2.731541877362450244e+00 5.094470462283571255e-01 2.878348805795443166e-01
3.167054148013193959e+00 2.942329356225942050e+00 6.792627283044762043e-01 1.269170047988102679e-01
2.991012856608109338e+00 3.126007778852986085e+00 8.490784103805953942e-01 2.027844309115767463e-01
2.786461975553362169e+00 3.277293059954802246e+00 1.018894092456714473e+00 1.929761246867648106e-01
2.559286051797523776e+00 3.391833004445841127e+00 1.188709774532833663e+00 1.249361067785030588e-01
2.316020512526401731e+00 3.466332511970784402e+00 1.358525456608952853e+00 1.051717531639845132e-01
2.063663653124640618e+00 3.498648370789767981e+00 1.528341138685071599e+00 1.833314747901724356e-02
1.809475309283419930e+00 3.487850913978733036e+00 1.698156820761190788e+00 -5.578832068555891061e-02
1.560768005081835774e+00 3.434250764211129958e+00 1.867972502837309756e+00 -9.097570486121540900e-02
1.324696585321730069e+00 3.339389897723537892e+00 2.037788184913428946e+00 -1.959617109152941572e-01
1.108052384000937529e+00 3.205997284538231629e+00 2.207603866989547914e+00 -1.281371649109978306e-01
9.170678503136837634e-01 3.037910381090667133e+00 2.377419549065666882e+00 -2.139917135557702910e-01
7.572372527233379724e-01 2.839964733772414540e+00 2.547235231141786294e+00 -1.961050101578886706e-01
6.331586191165996524e-01 2.617854869289511388e+00 2.717050913217905261e+00 -1.635078996557501607e-01
5.484014601257787280e-01 2.377970473760886438e+00 2.886866595294024673e+00 -2.925912935446413066e-01
5.054040809722326610e-01 2.127212573378356897e+00 3.056682277370143197e+00 -2.873413960510300402e-01
5.054034359774965957e-01 1.872795004767396021e+00 3.226497959446262165e+00 -2.882966521669473869e-01
5.483995436968647219e-01 1.622036886375761044e+00 3.396313641522381133e+00 -2.938617186386294211e-01
6.331554863855891613e-01 1.382152061100641927e+00 3.566129323598500545e+00 -1.664047293715953391e-01
7.572329938130535343e-01 1.160041567496858717e+00 3.735945005674619068e+00 -1.996721518713378551e-01
9.170625877450229169e-01 9.620951097819735454e-01 3.905760687750738924e+00 -2.182864049324525768e-01
1.108046269168175391e+00 7.940072379756215604e-01 4.075576369826857892e+00 -1.329663924210137405e-01
1.324689794137188681e+00 6.606135263272489011e-01 4.245392051902976860e+00 -2.017302865064550532e-01
1.560760732915214888e+00 5.657514628730414552e-01 4.415207733979095828e+00 -9.730970937632479889e-02
1.809467765341377321e+00 5.121500520697688241e-01 4.585023416055215684e+00 -6.251559989210395130e-02
2.063656054432301712e+00 5.013513064316534873e-01 4.754839098131333763e+00 1.130921465901067735e-02
2.316013077683960919e+00 5.336658857092935193e-01 4.924654780207453619e+00 9.879690876297010649e-02
2.559278994691515763e+00 6.081641597886453532e-01 5.094470462283572587e+00 1.185942005550257028e-01
2.786455499203551067e+00 7.227029524137725813e-01 5.264286144359691555e+00 1.879733131172442451e-01
2.991007147326987692e+00 8.739871963663884413e-01 5.434101826435810523e+00 1.977764500531223046e-01
3.167049370046119972e+00 1.057664726397788968e+00 5.603917508511929491e+00 1.234389341809877111e-01
3.309517761286628001e+00 1.268451482897505977e+00 5.773733190588049347e+00 2.840374289512073713e-01
3.414313771423011623e+00 1.500283524422880710e+00 5.943548872664167426e+00 1.356155230126727951e-01
3.478422614899274734e+00 1.746491475972916207e+00 6.113364554740286394e+00 3.484823527167363877e-01


==> figures/data/2D_double_cylinder/double_cylinder_original_method_profile_dsdx_1_ddf_Yang3_dx_0.03125.txt <==
-1.984375000000000000e+00 3.784803013824776714e-05
-1.953125000000000000e+00 1.135872366615768597e-04
-1.921875000000000000e+00 1.897448978629967791e-04
-1.890625000000000000e+00 2.665933294270337478e-04
-1.859375000000000000e+00 3.443952179439894058e-04
-1.828125000000000000e+00 4.234008454321118962e-04
-1.796875000000000000e+00 5.038465786410858526e-04
-1.765625000000000000e+00 5.859553430418984726e-04
-1.734375000000000000e+00 6.699402060351422345e-04
-1.703125000000000000e+00 7.560128084835751432e-04
-1.671875000000000000e+00 8.443991207534300592e-04
-1.640625000000000000e+00 9.353652852356809542e-04
-1.609375000000000000e+00 1.029253996551084214e-03
-1.578125000000000000e+00 1.126518887281027694e-03
-1.546875000000000000e+00 1.227680716593364165e-03
-1.515625000000000000e+00 1.196451829561031048e-03
-1.484375000000000000e+00 -8.894110293942804118e-04
-1.453125000000000000e+00 -5.164040677039944023e-03
-1.421875000000000000e+00 -9.695482607062204383e-03
-1.390625000000000000e+00 -1.433264252029031564e-02
-1.359375000000000000e+00 -1.908353013984307248e-02
-1.328125000000000000e+00 -2.395688247177654370e-02
-1.296875000000000000e+00 -2.896209418447610873e-02
-1.265625000000000000e+00 -3.410929937606568818e-02
-1.234375000000000000e+00 -3.940949574204499761e-02
-1.203125000000000000e+00 -4.487468315005461311e-02
-1.171875000000000000e+00 -5.051801347287941668e-02
-1.140625000000000000e+00 -5.635395654291959489e-02
-1.109375000000000000e+00 -6.239848917056948358e-02
-1.078125000000000000e+00 -6.866931471856640989e-02
-1.046875000000000000e+00 -7.518612147656654476e-02
-1.015625000000000000e+00 -8.197088977764113715e-02
-9.843750000000000000e-01 -8.904826116725453322e-02
-9.531250000000000000e-01 -9.644598949606526805e-02
-9.218750000000000000e-01 -1.041955072156430934e-01
-8.906250000000000000e-01 -1.123326691255183002e-01
-8.593750000000000000e-01 -1.208987978561546495e-01
-8.281250000000000000e-01 -1.299422459403268282e-01
-7.968750000000000000e-01 -1.395203341898953453e-01
-7.656250000000000000e-01 -1.492002454581408954e-01
-7.343750000000000000e-01 -1.516077679334528749e-01
-7.031250000000000000e-01 -1.457878341100135866e-01
-6.718750000000000000e-01 -1.393016363639599797e-01
-6.406250000000000000e-01 -1.328107432639164809e-01
-6.093750000000000000e-01 -1.263151384872929495e-01
-5.781250000000000000e-01 -1.198155039219737927e-01
-5.468750000000000000e-01 -1.133130929872961795e-01
-5.156250000000000000e-01 -1.068093937121641634e-01
-4.843750000000000000e-01 -1.003058786190681034e-01
-4.531250000000000000e-01 -9.380388119813715120e-02
-4.218750000000000000e-01 -8.730454620483633910e-02
-3.906250000000000000e-01 -8.080881361101992233e-02
-3.593750000000000000e-01 -7.431741650304789226e-02
-3.281250000000000000e-01 -6.783088476990857540e-02
-2.968750000000000000e-01 -6.134955159432548683e-02
-2.656250000000000000e-01 -5.487356184324670982e-02
-2.343750000000000000e-01 -4.840288221277433411e-02
-2.031250000000000000e-01 -4.193731319881432995e-02
-1.718750000000000000e-01 -3.547650296775725631e-02
-1.406250000000000000e-01 -2.901996312889229893e-02
-1.093750000000000000e-01 -2.256708631993544975e-02
-7.812500000000000000e-02 -1.611716543376690708e-02
-4.687500000000000000e-02 -9.669414248635186532e-03
-1.562500000000000000e-02 -3.222989178869019745e-03
1.562500000000000000e-02 3.222988163008180720e-03
4.687500000000000000e-02 9.669407913735319701e-03
7.812500000000000000e-02 1.611714874100558803e-02
1.093750000000000000e-01 2.256705478460204958e-02
1.406250000000000000e-01 2.901991308155765087e-02
1.718750000000000000e-01 3.547643179622841231e-02
2.031250000000000000e-01 4.193721956441506804e-02
2.343750000000000000e-01 4.840276623472406642e-02
2.656250000000000000e-01 5.487342524534128546e-02
2.968750000000000000e-01 6.134939780861776992e-02
3.281250000000000000e-01 6.783071899235490476e-02
3.593750000000000000e-01 7.431724569563916138e-02
3.906250000000000000e-01 8.080864644296263666e-02
4.218750000000000000e-01 8.730439292062550094e-02
4.531250000000000000e-01 9.380375339089286335e-02
4.843750000000000000e-01 1.003057888706206380e-01
5.156250000000000000e-01 1.068093550353587939e-01
5.468750000000000000e-01 1.133131179791742188e-01
5.781250000000000000e-01 1.198156035611585429e-01
6.093750000000000000e-01 1.263153207729471317e-01
6.406250000000000000e-01 1.328110128351016606e-01
6.718750000000000000e-01 1.393019980494073495e-01
7.031250000000000000e-01 1.457883017519068791e-01
7.343750000000000000e-01 1.516080613781900510e-01
7.656250000000000000e-01 1.491999366245095049e-01
7.968750000000000000e-01 1.395201042901459132e-01
8.281250000000000000e-01 1.299420863814196581e-01
8.593750000000000000e-01 1.208986976879314890e-01
8.906250000000000000e-01 1.123326100304840175e-01
9.218750000000000000e-01 1.041954722225014868e-01
9.531250000000000000e-01 9.644596627231200037e-02
9.843750000000000000e-01 8.904824178582990135e-02
1.015625000000000000e+00 8.197086957369810467e-02
1.046875000000000000e+00 7.518609799648134917e-02
1.078125000000000000e+00 6.866928697910899826e-02
1.109375000000000000e+00 6.239845720185865918e-02
1.140625000000000000e+00 5.635392114426666932e-02
1.171875000000000000e+00 5.051797611422265827e-02
1.203125000000000000e+00 4.487464595197531575e-02
1.234375000000000000e+00 3.940946145046777399e-02
1.265625000000000000e+00 3.410927120663574674e-02
1.296875000000000000e+00 2.896207530653607115e-02
1.328125000000000000e+00 2.395687451261714618e-02
1.359375000000000000e+00 1.908352842992857082e-02
1.390625000000000000e+00 1.433261927320205950e-02
1.421875000000000000e+00 9.695330177252896656e-03
1.453125000000000000e+00 5.163448906508924519e-03
1.484375000000000000e+00 8.886166531440470437e-04
1.515625000000000000e+00 -1.195790006635674176e-03
1.546875000000000000e+00 -1.226991517526485184e-03
1.578125000000000000e+00 -1.126274709413535319e-03
1.609375000000000000e+00 -1.029162696622334386e-03
1.640625000000000000e+00 -9.353046017415373239e-04
1.671875000000000000e+00 -8.443370807875473505e-04
1.703125000000000000e+00 -7.559434386795254538e-04
1.734375000000000000e+00 -6.698636474956963082e-04
1.765625000000000000e+00 -5.858728865927048278e-04
1.796875000000000000e+00 -5.037595513482961192e-04
1.828125000000000000e+00 -4.233103893622147088e-04
1.859375000000000000e+00 -3.443022656040231480e-04
1.890625000000000000e+00 -2.664986231069257526e-04
1.921875000000000000e+00 -1.896490207507744031e-04
1.953125000000000000e+00 -1.134906489612809937e-04
1.984375000000000000e+00 -3.775110833521299106e-05
2.015625000000000000e+00 3.784803013824776714e-05


==> figures/data/2D_double_cylinder/double_cylinder_original_method_profile_dsdx_1_ddf_Yang3_dx_0.0625.txt <==
-1.968750000000000000e+00 1.608924019280482884e-04
-1.906250000000000000e+00 4.850141643525995925e-04
-1.843750000000000000e+00 8.162138986070808762e-04
-1.781250000000000000e+00 1.158940385963485361e-03
-1.718750000000000000e+00 1.517415178170033888e-03
-1.656250000000000000e+00 1.895948900473234553e-03
-1.593750000000000000e+00 2.299511155807815177e-03
-1.531250000000000000e+00 2.458057229341312905e-03
-1.468750000000000000e+00 -1.732606572187399274e-03
-1.406250000000000000e+00 -1.084790957392202902e-02
-1.343750000000000000e+00 -2.078035064730939657e-02
-1.281250000000000000e+00 -3.123974788728526436e-02
-1.218750000000000000e+00 -4.231311806976784801e-02
-1.156250000000000000e+00 -5.410187332902481605e-02
-1.093750000000000000e+00 -6.672584965532153689e-02
-1.031250000000000000e+00 -8.032920769636398006e-02
-9.687500000000000000e-01 -9.508905383671706346e-02
-9.062500000000000000e-01 -1.112281381182891743e-01
-8.437500000000000000e-01 -1.290272968872746562e-01
-7.812500000000000000e-01 -1.478944928017289495e-01
-7.187500000000000000e-01 -1.532254786159245041e-01
-6.562500000000000000e-01 -1.413584058278720135e-01
-5.937500000000000000e-01 -1.278008537463463934e-01
-5.312500000000000000e-01 -1.142402068923656644e-01
-4.687500000000000000e-01 -1.006899728793831800e-01
-4.062500000000000000e-01 -8.716049797012785649e-02
-3.437500000000000000e-01 -7.366133999779246599e-02
-2.812500000000000000e-01 -6.019832765015425968e-02
-2.187500000000000000e-01 -4.677273094938097509e-02
-1.562500000000000000e-01 -3.338140758232945732e-02
-9.375000000000000000e-02 -2.001741849001419452e-02
-3.125000000000000000e-02 -6.670952000311603999e-03
3.125000000000000000e-02 6.669574749996249295e-03
9.375000000000000000e-02 2.001632942849082206e-02
1.562500000000000000e-01 3.338085273787957941e-02
2.187500000000000000e-01 4.677286962004990195e-02
2.812500000000000000e-01 6.019918750310602334e-02
3.437500000000000000e-01 7.366277581862064328e-02
4.062500000000000000e-01 8.716213049882874653e-02
4.687500000000000000e-01 1.006909820278667073e-01
5.312500000000000000e-01 1.142386483981359807e-01
5.937500000000000000e-01 1.277923899755811221e-01
6.562500000000000000e-01 1.413454192736683934e-01
7.187500000000000000e-01 1.532620130139370207e-01
7.812500000000000000e-01 1.479144599635395518e-01
8.437500000000000000e-01 1.290056016721960741e-01
9.062500000000000000e-01 1.112172816334713876e-01
9.687500000000000000e-01 9.508521543082734673e-02
1.031250000000000000e+00 8.032802828106141990e-02
1.093750000000000000e+00 6.672570252279290404e-02
1.156250000000000000e+00 5.410218434885643440e-02
1.218750000000000000e+00 4.231362815862681204e-02
1.281250000000000000e+00 3.124029488595883933e-02
1.343750000000000000e+00 2.078081265435084701e-02
1.406250000000000000e+00 1.084819398001314432e-02
1.468750000000000000e+00 1.732663434043293666e-03
1.531250000000000000e+00 -2.458131451202896344e-03
1.593750000000000000e+00 -2.299567278733471391e-03
1.656250000000000000e+00 -1.895977071883963054e-03
1.718750000000000000e+00 -1.517416087244939735e-03
1.781250000000000000e+00 -1.158919673309433173e-03
1.843750000000000000e+00 -8.161772162995514735e-04
1.906250000000000000e+00 -4.849669385579695479e-04
1.968750000000000000e+00 -1.608399321161919806e-04
2.031250000000000000e+00 1.608924019280482884e-04


==> figures/data/2D_double_cylinder/double_cylinder_original_method_profile_dsdx_1_ddf_Yang3_dx_0.125.txt <==
-1.937500000000000000e+00 7.419344038056125117e-04
-1.812500000000000000e+00 2.271448294418012236e-03
-1.687500000000000000e+00 3.936764672010194602e-03
-1.562500000000000000e+00 5.209693543900625542e-03
-1.437500000000000000e+00 -3.283193014954862658e-03
-1.312500000000000000e+00 -2.421820768357228412e-02
-1.187500000000000000e+00 -4.854906545982629745e-02
-1.062500000000000000e+00 -7.608859474616455620e-02
-9.375000000000000000e-01 -1.079778190269122390e-01
-8.125000000000000000e-01 -1.443952332046100906e-01
-6.875000000000000000e-01 -1.563715281838125304e-01
-5.625000000000000000e-01 -1.312737520652221546e-01
-4.375000000000000000e-01 -1.017685889102624419e-01
-3.125000000000000000e-01 -7.245854633737455752e-02
-1.875000000000000000e-01 -4.336064163448052899e-02
-6.250000000000000000e-02 -1.442183641380566372e-02
6.250000000000000000e-02 1.445424187791161802e-02
1.875000000000000000e-01 4.338991181516532736e-02
3.125000000000000000e-01 7.247943830070781301e-02
4.375000000000000000e-01 1.017900939485360950e-01
5.625000000000000000e-01 1.313057328246547417e-01
6.875000000000000000e-01 1.563482001986411241e-01
8.125000000000000000e-01 1.443930312221112788e-01
9.375000000000000000e-01 1.079510594303129678e-01
1.062500000000000000e+00 7.605093869224394121e-02
1.187500000000000000e+00 4.852100533145489725e-02
1.312500000000000000e+00 2.420723243570617467e-02
1.437500000000000000e+00 3.257648931020487408e-03
1.562500000000000000e+00 -5.219410440865326732e-03
1.687500000000000000e+00 -3.920610101600799542e-03
1.812500000000000000e+00 -2.263169782922382078e-03
1.937500000000000000e+00 -7.381789162142397094e-04
2.062500000000000000e+00 7.419344038056125117e-04


==> figures/data/2D_double_cylinder/double_cylinder_original_method_profile_dsdx_1_ddf_Yang3_dx_0.25.txt <==
-1.875000000000000000e+00 4.513056431696642508e-03
-1.625000000000000000e+00 1.271320319033781600e-02
-1.375000000000000000e+00 -5.712928528877752286e-03
-1.125000000000000000e+00 -6.296519522159818583e-02
-8.750000000000000000e-01 -1.340672777958694384e-01
-6.250000000000000000e-01 -1.606321503492909863e-01
-3.750000000000000000e-01 -1.063699300288441646e-01
-1.250000000000000000e-01 -3.607943882123536977e-02
1.250000000000000000e-01 3.606046477353917062e-02
3.750000000000000000e-01 1.063757280015901474e-01
6.250000000000000000e-01 1.606614693836711794e-01
8.750000000000000000e-01 1.340204940739411765e-01
1.125000000000000000e+00 6.285202617161314564e-02
1.375000000000000000e+00 5.695843202048762183e-03
1.625000000000000000e+00 -1.267089101540345465e-02
1.875000000000000000e+00 -4.394473467318926914e-03
2.125000000000000000e+00 4.513056431696642508e-03


==> figures/data/2D_double_cylinder/ns_exact_inner_forcing_dx_0.0078125_dsdx_1.0_ddf_Yang3.txt <==
0.005181300784238582	0.0
0.015546633725297977	0.005557166708289533
0.02591141878892187	0.011113730059228123
0.03627566194836393	0.016669086760972975
0.04663936923196483	0.02222263365269064
0.057002546722504245	0.02777376777004397
0.06736520055654799	0.033321886410657454
0.0777273369237915	0.038866387199554445
0.08808896206639907	0.04440666815455885
0.09845008227833858	0.04994212775165381
0.10881070390471206	0.055472164990290874
0.11917083334108339	0.06099617945864268
0.12953047703280024	0.06651357139879088
0.13988964147431382	0.07202374177184387
0.150248333208494	0.07752609232297619
0.16060655882594044	0.08302002564638249
0.17096432496429084	0.08850494525013969
0.18132163830752468	0.09398025562096982
0.19167850558526467	0.09944536228889667
0.20203493357207317	0.104899671891789
0.2123909290867464	0.11034259223978353
0.22274649899160442	0.11577353237958059
0.2331016501917789	0.12119190265860591
0.24345638963449556	0.12659711478903013
0.2538107243083571	0.13198858191164203
0.2641646612426191	0.13736571865956465
0.2745182075064651	0.14272794122181037
0.2848713702082781	0.1480746674066671
0.295224156494909	0.15340531670490826
0.3055765735509433	0.1587193103528206
0.31592862859796284	0.1640160713950419
0.32628032889380737	0.16929502474720307
0.3366316817318311	0.17455559725836634
0.3469826944401581	0.1797972177732538
0.3573333743809347	0.18501931719425957
0.36768372894958024	0.19022132854323873
0.3780337655740325	0.19540268702306468
0.38838349171399533	0.20056283007895165
0.39873291486018025	0.20570119745953303
0.40908204253354646	0.2108172312776883
0.41943088228454084	0.21591037607111574
0.4297794416923328	0.2209800788626396
0.4401277283640492	0.22602578922024893
0.4504757499340067	0.23104695931685945
0.4608235140629415	0.23604304398979248
0.47117102843723796	0.24101350079996492
0.48151830076815527	0.24595779009078367
0.49186533879105176	0.25087537504673707
0.5022121502646086	0.25576572175167905
0.5125587429700509	0.26062829924679787
0.5229051247103662	0.2654625795882631
0.5332513033095254	0.27026803790454706
0.5435972866116972	0.27504415245341096
0.5539430824804641	0.27979040467855204
0.5642886987980371	0.28450627926590455
0.5746341434644668	0.2891912641995893
0.5849794243968566	0.29384485081750433
0.5953245495285712	0.29846653386655186
0.6056695268084462	0.3030558115574948
0.6160143641999976	0.30761218561943837
0.6263590696806258	0.3121351613539274
0.6367036512408243	0.3166242476886583
0.6470481168833824	0.3210789572307955
0.6573924746225913	0.3254988063198895
0.6677367324834466	0.32988331508038876
0.6780808985008503	0.3342320074737417
0.6884249807188147	0.3385444113500814
0.6987689871896618	0.34282005849948793
0.7091129259732243	0.34705848470282347
0.7194568051360463	0.35125922978213386
0.7298006327505836	0.35542183765061164
0.7401444168944016	0.35954585636211434
0.7504881656493748	0.3636308381602337
0.7608318871008869	0.36767633952691003
0.7711755893370266	0.3716819212305859
0.7815192804477878	0.3756471483738949
0.7918629685242671	0.3795715904408796
0.802206661657862	0.3834548213437345
0.8125503679394686	0.38729641946906646
0.8228940954586794	0.39109596772367133
0.8332378523029829	0.39485305357981887
0.8435816465569596	0.3985672691200415
0.8539254863014821	0.40223821108142355
0.8642693796129136	0.4058654808993847
0.8746133345623072	0.409448684750953
0.8849573592146041	0.41298743359752355
0.8953014616278339	0.4164813432270972
0.9056456498523167	0.4199300342959959
0.9159899319298619	0.42333313237004927
0.9263343158929691	0.42669026796524695
0.9366788097640331	0.43000107658785613
0.9470234215545442	0.43326519877399416
0.9573681592642921	0.4364822801286576
0.967713030880572	0.4396519713641993
0.978058044377388	0.442773928338252
0.9884032077146586	0.44584781209109203
0.9987485288374269	0.44887328888244227
1.0090940156750665	0.45185003022770664
1.0194396761404916	0.45477771293363445
1.0297855181293667	0.4576560191334105
1.040131549519319	0.4604846363211673
1.050477778169152	0.4632632573859141
1.060824211918058	0.46599158064488116
1.0711708585848352	0.4686693098762742
1.0815177259671045	0.47129615435143546
1.0918648218405276	0.4738718288664102
1.1022121539580279	0.47639605377291105
1.112559730049012	0.47886855500868064
1.1229075578185923	0.48128906412724715
1.1332556449468145	0.4836573183270705
1.143603999087882	0.48597306048007527
1.1539526278693852	0.4882360391595678
1.1643015388915343	0.4904460086675345
1.1746507397263892	0.49260272906131797
1.1850002379170974	0.4947059661796682
1.1953500409771265	0.49675549166816574
1.2057001563895078	0.4987510830040155
1.2160505916060744	0.5006925235202061
1.2264013540467045	0.5025796024290343
1.2367524510985706	0.5044121148449909
1.2471038901153833	0.5061898618070053
1.2574556784166444	0.507912650300048
1.267807823286899	0.5095802932760856
1.2781603319749917	0.5111926096743906
1.2885132116933244	0.5127494244411988
1.2988664696171186	0.5142505685487154
1.3092201128836765	0.515695879013467
1.3195741485916495	0.5170851989139973
1.3299285838003079	0.5184183774079041
1.3402834255288116	0.5196952697482173
1.3506386807554862	0.5209157372991138
1.360994356417102	0.52207964755097
1.371350459408155	0.5231868741347488
1.38170699658015	0.5242372968357198
1.3920639747408914	0.5252308016065109
1.4024214006537734	0.5261672805794915
1.412779281037073	0.5270466320784832
1.42313762256325	0.5278687606297998
1.4334964318582473	0.5286335769726127
1.4438557155007974	0.5293409980686425
1.4542154800217293	0.5299909471111743
1.4645757319032828	0.530583353533397
1.4749364775784233	0.5311181530160655
1.4852977234301625	0.5315952874944828
1.4956594757908812	0.5320147051648053
1.5060217409416603	0.5323763604896673
1.516384525111608	0.5326802142031241
1.5267478344771992	0.5329262333149163
1.5371116751616156	0.5331143911140513
1.547476053234087	0.5332446671717032
1.5578409747092432	0.5333170473434307
1.5682064455464655	0.5333315237707134
1.5785724716492444	0.5332880948818046
1.5889390588645411	0.5331867653919018
1.5993062129821536	0.5330275463026352
1.609673939734089	0.532810454900873
1.6200422447939382	0.5325355147568442
1.6304111337762563	0.53220275572158
1.6407806122359487	0.5318122139236732
1.6511506856676603	0.5313639317653538
1.661521359505171	0.5308579579178874
1.6718926391207956	0.5302943473162897
1.6822645298247896	0.5296731611533623
1.692637036864759	0.5289944668730485
1.7030101654250762	0.5282583381631116
1.7133839206263006	0.5274648549471334
1.7237583075246048	0.5266141033758369
1.7341333311112075	0.5257061758177335
1.7445089963118086	0.524741170849093
1.7548853079860336	0.5237191932432419
1.7652622709268808	0.5226403539591875
1.7756398898601766	0.5215047701295707
1.7860181694440345	0.5203125650479488
1.7963971142683208	0.5190638681554084
1.8067767288541263	0.5177588150265133
1.8171570176532448	0.5163975473545829
1.8275379850476552	0.5149802129363092
1.8379196353490113	0.51350696565571
1.8483019727981402	0.5119779654674209
1.8586850015645413	0.5103933783793291
1.869068725745896	0.5087533764345488
1.8794531493675835	0.5070581376927428
1.8898382763822006	0.5053078462107894
1.9002241106690911	0.5035026920227988
1.910610656033879	0.5016428711194812
1.9209979162080086	0.4997285854268673
1.9313858948482978	0.49776004278438357
1.9417745955364847	0.4957374569222882
1.9521640217787957	0.49366104743846473
1.96255417700551	0.49153103977458007
1.9729450645705369	0.48934766519160744
1.9833366877509984	0.48711116074471794
1.9937290497468176	0.4848217692575426
2.0041221536803167	0.4824797392958084
2.01451600259582	0.48008532514035096
2.024910599459266	0.4776387867595062
2.035305947157827	0.47514038978088513
2.0457020484995345	0.4725904054625337
2.0560989062129114	0.4699891106634819
2.0664965229466175	0.4673367878136838
2.076894901269095	0.46463372488335375
2.087294043668227	0.46188021535170076
2.0976939525509994	0.4590765581750642
2.1080946302431784	0.4562230577544557
2.118496078988986	0.45332002390250903
2.1288983009507905	0.4503677718098432
2.139301298208802	0.4473666220108413
2.1497050727607796	0.44431690034884885
2.1601096265217388	0.4412189379407966
2.1705149613236765	0.4380730711412497
2.180921078915299	0.43487964150588904
2.1913279809617587	0.4316389957544272
2.2017356690444014	0.42835148573296494
2.212144144660518	0.4250174683757894
2.2225534092231105	0.42163730566662105
2.232963464060661	0.4182113645993122
2.243374310416912	0.41474001713800124
2.2537859494506565	0.41122364017672786
2.264198382235534	0.4076626154985118
2.2746116097598366	0.4040573297339025
2.285025632926326	0.40040817431900066
2.2954404525520546	0.3967155454529596
2.3058560693682004	0.39297984405496855
2.3162724840199087	0.3892014757207236
2.3266896970661417	0.385380850678391
2.3371077089795396	0.3815183837440683
2.3475265201462916	0.3776144942767449
2.3579461308660097	0.3736696061327729
2.368366541351622	0.3696841476198467
2.3787877517292646	0.36565855145050064
2.389209762038191	0.3615932546951287
2.399632572230687	0.3574886987345293
2.4100561821719957	0.35334532921198497
2.4204805916402523	0.3491635959848761
2.430905800326428	0.3449439530758397
2.4413318078342834	0.34068685862347425
2.451758613680333	0.33639277483259855
2.462186217293816	0.332062167924069
2.4726146180166815	0.32769550808416037
2.4830438151035787	0.32329326941351605
2.49347380772186	0.31885592987567446
2.5039045949515923	0.31438397124517453
2.514336175785579	0.3098778790552484
2.5247685491293916	0.3053381425451054
2.5352017138014107	0.30076525460681425
2.545635668532877	0.29615971173178834
2.556070411967953	0.2915220139568798
2.5665059426637957	0.28685266481008986
2.576942259090634	0.2821521712558985
2.5873793596318633	0.277421043640223
2.597817242584145	0.2726597956350071
2.6082559061575177	0.2678689441824509
2.618695348475522	0.26304900943888415
2.629135567575326	0.25820051471829275
2.6395765614078712	0.25332398643549997
2.6500183278380227	0.2484199540490124
2.660460864644733	0.24348895000353538
2.6709041695212106	0.23853150967216374
2.6813482400751054	0.23354817129825417
2.6917930738286984	0.22853947593698865
2.702238668219109	0.22350596739662745
2.7126850205985003	0.21844819217947042
2.723132128234311	0.21336669942251651
2.7335799883094793	0.20826204083784772
2.744028597922697	0.20313477065272356
2.754477954088652	0.1979854455494115
2.764928053738303	0.1928146246047416
2.7753788937191435	0.1876228692294104
2.7858304707954953	0.18241074310702338
2.796282781648797	0.17717881213289677
2.806735822877912	0.17192764435261537
2.817189590999441	0.1666578099003587
2.82764408244805	0.16136988093699972
2.8380992935768052	0.15606443158798383
2.8485552206575164	0.15074203788099433
2.8590118598810954	0.14540327768341169
2.8694692073579207	0.1400487306395724
2.879927259118214	0.1346789781078359
2.8903860111124255	0.1292946030974645
2.900845459211632	0.12389619020532454
2.911305599207943	0.11848432555241431
2.9217664268149126	0.11305959672022943
2.932227937667975	0.10762259268696411
2.9426901273248705	0.1021739037635678
2.953152991266101	0.0967141215296498
2.9636165248953787	0.09124383876925342
2.9740807235401	0.08576364940649202
2.9845455824518132	0.0802741484410688
2.995011096806712	0.07477593188367264
3.0054772617061274	0.069269596691269
3.0159440721770316	0.06375574070228787
3.0264115231725595	0.05823496257171172
3.0368796095725235	0.05270786170608134
3.04734832618396	0.047175038198412955
3.057817667741662	0.04163709276304814
3.068287628908742	0.03609462667042883
3.078758204277188	0.03054824168181937
3.089229388368442	0.024998539983967928
3.099701175633975	0.01944612412372906
3.110173560455886	0.013891596942639983
3.1206465371474956	0.00833556151147095
3.1311200999539595	0.0027786210647469715
3.1415942430528854	-0.002778621064746735
3.152068960554963	-0.008335561511470715
3.162544246504598	-0.013891596942639745
3.1730200948805605	-0.019446124123728824
3.1834964995966373	-0.024998539983968164
3.1939734545022973	-0.030548241681819133
3.2044509533833625	-0.03609462667042883
3.214928989962689	-0.0416370927630479
3.2254075579008568	-0.047175038198412955
3.2358866507968695	-0.05270786170608134
3.2463662621888547	-0.05823496257171172
3.2568463855547867	-0.06375574070228765
3.267327014313202	-0.069269596691269
3.277808141823938	-0.0747759318836724
3.2882897613888646	-0.08027414844106856
3.2987718662526375	-0.08576364940649248
3.309254449603448	-0.09124383876925342
3.319737504573793	-0.09671412152965028
3.3302210242412373	-0.1021739037635678
3.3407050016291997	-0.10762259268696388
3.3511894297077354	-0.11305959672022943
3.3616743013943258	-0.11848432555241409
3.3721596095546875	-0.1238961902053243
3.3826453470035727	-0.12929460309746427
3.3931315065055894	-0.13467897810783616
3.4036180807760186	-0.14004873063957218
3.41410506248165	-0.14540327768341169
3.42459244424161	-0.15074203788099413
3.4350802186282126	-0.15606443158798405
3.4455683781678013	-0.1613698809369995
3.4560569153416107	-0.16665780990035844
3.466545822586625	-0.17192764435261515
3.4770350922964472	-0.17717881213289677
3.487524716822174	-0.18241074310702315
3.498014688473278	-0.18762286922941016
3.5085049995184914	-0.1928146246047418
3.5189956421867	-0.1979854455494115
3.529486608667842	-0.20313477065272378
3.53997789111381	-0.20826204083784755
3.5504694816393605	-0.21336669942251651
3.56096137232303	-0.21844819217947023
3.571453555208051	-0.22350596739662745
3.5819460223032826	-0.22853947593698845
3.5924387655841317	-0.23354817129825395
3.602931776993497	-0.23853150967216352
3.6134250484426995	-0.24348895000353518
3.6239185718124327	-0.2484199540490124
3.634412338953706	-0.25332398643549975
3.6449063416888006	-0.25820051471829275
3.6554005718122227	-0.263049009438884
3.6658950210916688	-0.2678689441824509
3.676389681268983	-0.2726597956350071
3.6868845440611326	-0.2774210436402228
3.6973796011611766	-0.2821521712558985
3.7078748442392384	-0.2868526648100895
3.7183702649434895	-0.2915220139568796
3.728865854901127	-0.2961597117317879
3.739361605719362	-0.3007652546068141
3.7498575089864024	-0.30533814254510505
3.76035355627245	-0.30987787905524816
3.7708497391306874	-0.3143839712451741
3.781346049098277	-0.318855929875674
3.7918424776973594	-0.32329326941351566
3.8023390164360507	-0.32769550808416004
3.8128356568094466	-0.33206216792406884
3.823332390300626	-0.33639277483259855
3.8338292083816587	-0.3406868586234741
3.8443261025146085	-0.34494395307583936
3.854823064152546	-0.3491635959848758
3.8653200847405573	-0.3533453292119846
3.8758171557167564	-0.35748869873452904
3.886314268513295	-0.3615932546951284
3.8968114145573787	-0.3656585514505003
3.90730858527228	-0.36968414761984647
3.917805772078351	-0.37366960613277256
3.9283029663940434	-0.37761449427674476
3.9388001596369158	-0.381518383744068
3.9492973432246585	-0.38538085067839084
3.9597945085761004	-0.38920147572072333
3.97029164711223	-0.39297984405496844
3.980788750257207	-0.3967155454529593
3.9912858094393795	-0.4004081743190005
4.001782816092295	-0.4040573297339022
4.012279761655713	-0.4076626154985116
4.022776637576625	-0.41122364017672763
4.033273435310251	-0.4147400171380011
4.043770146321066	-0.41821136459931196
4.054266762083794	-0.4216373056666207
4.064763274084427	-0.42501746837578924
4.075259673821219	-0.42835148573296483
4.085755952805701	-0.4316389957544271
4.096252102563673	-0.43487964150588876
4.1067481146362095	-0.4380730711412497
4.117243980580657	-0.44121893794079653
4.1277396919716205	-0.4443169003488485
4.138235240401973	-0.4473666220108412
4.148730617483824	-0.4503677718098429
4.159225814849525	-0.45332002390250886
4.169720824152641	-0.45622305775445526
4.180215637068942	-0.45907655817506415
4.1907102452973675	-0.46188021535170054
4.201204640561016	-0.46463372488335364
4.211698814608104	-0.4673367878136835
4.22219275921294	-0.46998911066348176
4.232686466176883	-0.4725904054625335
4.243179927329308	-0.4751403897808849
4.253673134528556	-0.47763878675950594
4.264166079662888	-0.4800853251403508
4.2746587546514325	-0.48247973929580823
4.285151151445126	-0.4848217692575423
4.295643262027652	-0.4871111607447178
4.306135078416376	-0.48934766519160733
4.316626592663269	-0.4915310397745799
4.327117796855837	-0.4936610474384646
4.337608683118035	-0.495737456922288
4.348099243611182	-0.4977600427843834
4.358589470534869	-0.49972858542686716
4.369079356127859	-0.5016428711194812
4.379568892668986	-0.5035026920227987
4.390058072478045	-0.5053078462107893
4.400546887916677	-0.5070581376927428
4.411035331389251	-0.5087533764345487
4.421523395343731	-0.510393378379329
4.432011072272546	-0.5119779654674209
4.442498354713456	-0.51350696565571
4.452985235250395	-0.5149802129363091
4.463471706514331	-0.5163975473545829
4.473957761184093	-0.5177588150265132
4.484443391987222	-0.5190638681554084
4.49492859170078	-0.5203125650479485
4.505413353152188	-0.5215047701295707
4.515897669220025	-0.5226403539591875
4.526381532834846	-0.5237191932432419
4.536864936979968	-0.524741170849093
4.547347874692275	-0.5257061758177335
4.557830339062992	-0.5266141033758369
4.568312323238467	-0.5274648549471334
4.5787938204209375	-0.5282583381631116
4.5892748238692915	-0.5289944668730485
4.599755326899821	-0.5296731611533622
4.610235322886969	-0.5302943473162897
4.620714805264064	-0.5308579579178873
4.631193767524049	-0.5313639317653537
4.641672203220208	-0.5318122139236732
4.652150105966869	-0.53220275572158
4.662627469440117	-0.5325355147568441
4.673104287378486	-0.532810454900873
4.683580553583646	-0.5330275463026352
4.694056261921081	-0.5331867653919018
4.704531406320765	-0.5332880948818046
4.715005980777813	-0.5333315237707134
4.7254799793531435	-0.5333170473434307
4.735953396174115	-0.5332446671717032
4.746426225435164	-0.5331143911140513
4.756898461398431	-0.5329262333149163
4.767370098394373	-0.5326802142031241
4.777841130822376	-0.5323763604896673
4.78831155315135	-0.5320147051648053
4.798781359920317	-0.5315952874944828
4.809250545738996	-0.5311181530160655
4.819719105288364	-0.5305833535333971
4.830187033321227	-0.5299909471111743
4.84065432466276	-0.5293409980686425
4.851120974211062	-0.5286335769726127
4.861586976937672	-0.5278687606297998
4.8720523278881105	-0.527046632078483
4.8825170221823715	-0.5261672805794915
4.892981055015445	-0.5252308016065109
4.903444421657794	-0.5242372968357198
4.913907117455851	-0.5231868741347488
4.924369137832482	-0.52207964755097
4.934830478287456	-0.5209157372991138
4.945291134397895	-0.5196952697482173
4.955751101818722	-0.5184183774079041
4.966210376283092	-0.5170851989139973
4.976668953602817	-0.515695879013467
4.98712682966878	-0.5142505685487153
4.997584000451335	-0.5127494244411988
5.00804046200071	-0.5111926096743906
5.018496210447379	-0.5095802932760856
5.028951242002448	-0.5079126503000478
5.039405552958006	-0.5061898618070053
5.049859139687486	-0.5044121148449909
5.060311998646009	-0.5025796024290343
5.070764126370709	-0.500692523520206
5.0812155194810655	-0.49875108300401544
5.09166617467921	-0.4967554916681657
5.102116088750229	-0.4947059661796681
5.112565258562456	-0.4926027290613179
5.123013681067756	-0.4904460086675345
5.133461353301798	-0.48823603915956754
5.143908272384305	-0.48597306048007527
5.154354435519324	-0.4836573183270703
5.164799839995449	-0.48128906412724726
5.175244483186066	-0.47886855500868053
5.18568836254956	-0.47639605377291117
5.1961314756295405	-0.4738718288664101
5.206573820055025	-0.4712961543514355
5.217015393540647	-0.4686693098762739
5.227456193886815	-0.4659915806448812
5.237896218979902	-0.4632632573859141
5.248335466792392	-0.46048463632116726
5.258773935383035	-0.4576560191334105
5.26921162289698	-0.4547777129336342
5.279648527565913	-0.45185003022770653
5.290084647708168	-0.44887328888244227
5.300519981728842	-0.4458478120910919
5.310954528119884	-0.4427739283382518
5.321388285460198	-0.4396519713641992
5.331821252415709	-0.43648228012865753
5.342253427739437	-0.43326519877399405
5.3526848102715565	-0.4300010765878559
5.363115398939441	-0.4266902679652471
5.373545192757712	-0.423333132370049
5.383974190828252	-0.41993003429599574
5.394402392340238	-0.41648134322709696
5.404829796570144	-0.41298743359752355
5.415256402881745	-0.40944868475095275
5.425682210726099	-0.40586548089938435
5.436107219641535	-0.4022382110814232
5.4465314292536195	-0.3985672691200415
5.456954839275122	-0.39485305357981865
5.467377449505959	-0.3910959677236711
5.477799259833137	-0.38729641946906646
5.4882202702306975	-0.3834548213437345
5.49864048075962	-0.37957159044087935
5.5090598915677464	-0.3756471483738945
5.519478502889687	-0.37168192123058585
5.5298963150467095	-0.3676763395269099
5.5403133284466275	-0.36363083816023334
5.550729543583673	-0.3595458563621139
5.561144961038368	-0.3554218376506115
5.5715595814773815	-0.35125922978213375
5.581973405653375	-0.34705848470282297
5.592386434404844	-0.3428200584994878
5.602798668655948	-0.33854441135008123
5.613210109416336	-0.3342320074737417
5.623620757780954	-0.32988331508038826
5.634030614929849	-0.32549880631988926
5.644439682127972	-0.3210789572307953
5.654847960724955	-0.3166242476886581
5.665255452154894	-0.3121351613539268
5.675662157936115	-0.3076121856194381
5.68606807967094	-0.3030558115574946
5.6964732190454335	-0.2984665338665515
5.706877577829149	-0.29384485081750433
5.717281157874867	-0.28919126419958896
5.727683961118311	-0.2845062792659042
5.738085989577882	-0.2797904046785517
5.748487245354356	-0.2750441524534112
5.758887730630598	-0.2702680379045469
5.769287447671243	-0.26546257958826286
5.77968639882239	-0.26062829924679753
5.790084586511282	-0.2557657217516792
5.8004820132459765	-0.25087537504673685
5.810878681614999	-0.24595779009078333
5.821274594287008	-0.2410135007999651
5.83166975401044	-0.23604304398979253
5.842064163613145	-0.23104695931685904
5.852457826002022	-0.22602578922024852
5.862850744162641	-0.22098007886263962
5.873242921158864	-0.2159103760711158
5.883634360132453	-0.21081723127768803
5.8940250643026655	-0.2057011974595327
5.904415036965858	-0.20056283007895187
5.914804281495075	-0.1954026870230648
5.925192801339623	-0.19022132854323842
5.935580600024643	-0.1850193171942598
5.945967681150689	-0.17979721777325391
5.9563540483932735	-0.1745555972583664
5.966739705502432	-0.16929502474720276
5.977124656302258	-0.16401607139504198
5.987508904690455	-0.15871931035282058
5.997892454637859	-0.15340531670490826
6.008275310187971	-0.14807466740666753
6.018657475456472	-0.1427279412218104
6.029038954630739	-0.1373657186595647
6.039419751969353	-0.13198858191164203
6.049799871801596	-0.12659711478903046
6.060179318526951	-0.12119190265860573
6.070558096614583	-0.11577353237958055
6.080936210602825	-0.11034259223978346
6.091313665098656	-0.10489967189178936
6.101690464777168	-0.09944536228889653
6.112066614381032	-0.0939802556209696
6.1224421187199525	-0.08850494525013988
6.1328169826701275	-0.0830200256463827
6.143191211173689	-0.077526092322976
6.153564809238145	-0.07202374177184372
6.16393778193582	-0.06651357139879113
6.174310134403281	-0.060996179458642885
6.184681871840763	-0.05547216499029064
6.195052999511588	-0.04994212775165355
6.205423522741582	-0.044406668154559084
6.215793446918484	-0.03886638719955465
6.226162777491347	-0.033321886410657135
6.236531519969934	-0.027773767770044144
6.246899679924124	-0.022222633652690824
6.257267262983287	-0.01666908676097313
6.267634274835678	-0.011113730059227798
6.278000721227807	-0.005557166708289688


==> figures/data/2D_double_cylinder/ns_exact_v_centerline_dx_0.0078125_dsdx_1.0_ddf_Yang3.txt <==
-2.02734375	0.0
-2.01953125	0.0
-2.01171875	0.0
-2.00390625	0.0
-1.99609375	0.0
-1.98828125	0.0
-1.98046875	0.0
-1.97265625	0.0
-1.96484375	0.0
-1.95703125	0.0
-1.94921875	0.0
-1.94140625	0.0
-1.93359375	0.0
-1.92578125	0.0
-1.91796875	0.0
-1.91015625	0.0
-1.90234375	0.0
-1.89453125	0.0
-1.88671875	0.0
-1.87890625	0.0
-1.87109375	0.0
-1.86328125	0.0
-1.85546875	0.0
-1.84765625	0.0
-1.83984375	0.0
-1.83203125	0.0
-1.82421875	0.0
-1.81640625	0.0
-1.80859375	0.0
-1.80078125	0.0
-1.79296875	0.0
-1.78515625	0.0
-1.77734375	0.0
-1.76953125	0.0
-1.76171875	0.0
-1.75390625	0.0
-1.74609375	0.0
-1.73828125	0.0
-1.73046875	0.0
-1.72265625	0.0
-1.71484375	0.0
-1.70703125	0.0
-1.69921875	0.0
-1.69140625	0.0
-1.68359375	0.0
-1.67578125	0.0
-1.66796875	0.0
-1.66015625	0.0
-1.65234375	0.0
-1.64453125	0.0
-1.63671875	0.0
-1.62890625	0.0
-1.62109375	0.0
-1.61328125	0.0
-1.60546875	0.0
-1.59765625	0.0
-1.58984375	0.0
-1.58203125	0.0
-1.57421875	0.0
-1.56640625	0.0
-1.55859375	0.0
-1.55078125	0.0
-1.54296875	0.0
-1.53515625	0.0
-1.52734375	0.0
-1.51953125	0.0
-1.51171875	0.0
-1.50390625	0.0
-1.49609375	-0.0005215132724107896
-1.48828125	-0.0015686515748031481
-1.48046875	-0.0026213445470536427
-1.47265625	-0.0036796805923961025
-1.46484375	-0.004743750000000002
-1.45703125	-0.005813644995531719
-1.44921875	-0.006889459793351301
-1.44140625	-0.007971290650406507
-1.43359375	-0.009059235921889197
-1.42578125	-0.010153396118721458
-1.41796875	-0.011253873966942152
-1.41015625	-0.012360774469067411
-1.40234375	-0.01347420496750232
-1.39453125	-0.014594275210084036
-1.38671875	-0.01572109741784038
-1.37890625	-0.016854786355051932
-1.37109375	-0.017995459401709397
-1.36328125	-0.019143236628462276
-1.35546875	-0.020298240874159462
-1.34765625	-0.02146059782608695
-1.33984375	-0.022630436103012637
-1.33203125	-0.023807887341153473
-1.32421875	-0.02499308628318584
-1.31640625	-0.026186170870425317
-1.30859375	-0.027387282338308457
-1.30078125	-0.02859656531531532
-1.29296875	-0.029814167925478346
-1.28515625	-0.031040241894630193
-1.27734375	-0.03227494266055046
-1.26953125	-0.033518429487179494
-1.26171875	-0.03477086558307533
-1.25390625	-0.03603241822429906
-1.24609375	-0.03730325888192268
-1.23828125	-0.03858356335436383
-1.23046875	-0.0398735119047619
-1.22265625	-0.04117328940362087
-1.21484375	-0.04248308547695605
-1.20703125	-0.04380309466019418
-1.19921875	-0.04513351655808903
-1.19140625	-0.046474556010928966
-1.18359375	-0.04782642326732672
-1.17578125	-0.049189334163898125
-1.16796875	-0.050563510312151616
-1.16015625	-0.0519491792929293
-1.15234375	-0.053346574858757066
-1.14453125	-0.05475593714448236
-1.13671875	-0.05617751288659794
-1.12890625	-0.057611555651672426
-1.12109375	-0.05905832607433217
-1.11328125	-0.06051809210526316
-1.10546875	-0.06199112926972908
-1.09765625	-0.0634777209371293
-1.08984375	-0.06497815860215053
-1.08203125	-0.06649274217809867
-1.07421875	-0.06802178030303031
-1.06640625	-0.06956559065934066
-1.05859375	-0.07112450030750309
-1.05078125	-0.0726988460346964
-1.04296875	-0.07428897471910112
-1.03515625	-0.07589524371069183
-1.02734375	-0.07751802122940431
-1.01953125	-0.0791576867816092
-1.01171875	-0.08081463159588159
-1.00390625	-0.08248925907911803
-0.99609375	-0.08418198529411765
-0.98828125	-0.08589323945981556
-0.98046875	-0.08762346447543162
-0.97265625	-0.08937311746987951
-0.96484375	-0.09114267037786773
-0.95703125	-0.0929326105442177
-0.94921875	-0.09474344135802468
-0.94140625	-0.09657568291839556
-0.93359375	-0.09842987273361228
-0.92578125	-0.1003065664556962
-0.91796875	-0.10220633865248227
-0.91015625	-0.10412978361945638
-0.90234375	-0.10607751623376623
-0.89453125	-0.10805017285298399
-0.88671875	-0.11004841226138033
-0.87890625	-0.11207291666666667
-0.87109375	-0.11412439275037368
-0.86328125	-0.11620357277526396
-0.85546875	-0.11831121575342464
-0.84765625	-0.12044810867895546
-0.83984375	-0.12261506782945736
-0.83203125	-0.12481294014084507
-0.82421875	-0.12704260466034756
-0.81640625	-0.12930497408293462
-0.80859375	-0.13160099637681158
-0.80078125	-0.13393165650406502
-0.79296875	-0.13629797824302134
-0.78515625	-0.13870102611940296
-0.77734375	-0.14114190745393634
-0.76953125	-0.14362177453468697
-0.76171875	-0.14614182692307692
-0.75390625	-0.1487033139032815
-0.74609375	-0.14921874999999998
-0.73828125	-0.14765625
-0.73046875	-0.14609375
-0.72265625	-0.14453125
-0.71484375	-0.14296874999999998
-0.70703125	-0.14140624999999998
-0.69921875	-0.13984375
-0.69140625	-0.13828125
-0.68359375	-0.13671875
-0.67578125	-0.13515624999999998
-0.66796875	-0.13359374999999998
-0.66015625	-0.13203125
-0.65234375	-0.13046875
-0.64453125	-0.12890625
-0.63671875	-0.12734374999999998
-0.62890625	-0.12578124999999998
-0.62109375	-0.12421874999999999
-0.61328125	-0.12265625
-0.60546875	-0.12109374999999999
-0.59765625	-0.11953124999999999
-0.58984375	-0.11796874999999998
-0.58203125	-0.11640624999999999
-0.57421875	-0.11484375
-0.56640625	-0.11328124999999999
-0.55859375	-0.11171874999999999
-0.55078125	-0.11015625
-0.54296875	-0.10859374999999999
-0.53515625	-0.10703125
-0.52734375	-0.10546874999999999
-0.51953125	-0.10390624999999999
-0.51171875	-0.10234375
-0.50390625	-0.10078124999999999
-0.49609375	-0.09921875
-0.48828125	-0.09765624999999999
-0.48046875	-0.09609374999999999
-0.47265625	-0.09453125
-0.46484375	-0.09296874999999999
-0.45703125	-0.09140625
-0.44921875	-0.08984374999999999
-0.44140625	-0.08828124999999999
-0.43359375	-0.08671875
-0.42578125	-0.08515624999999999
-0.41796875	-0.08359375
-0.41015625	-0.08203125
-0.40234375	-0.08046874999999999
-0.39453125	-0.07890625
-0.38671875	-0.07734374999999999
-0.37890625	-0.07578125
-0.37109375	-0.07421875
-0.36328125	-0.07265624999999999
-0.35546875	-0.07109375
-0.34765625	-0.06953124999999999
-0.33984375	-0.06796875
-0.33203125	-0.06640625
-0.32421875	-0.06484374999999999
-0.31640625	-0.06328125
-0.30859375	-0.061718749999999996
-0.30078125	-0.060156249999999994
-0.29296875	-0.05859374999999999
-0.28515625	-0.05703125
-0.27734375	-0.05546875
-0.26953125	-0.053906249999999996
-0.26171875	-0.052343749999999994
-0.25390625	-0.05078124999999999
-0.24609375	-0.04921875
-0.23828125	-0.04765625
-0.23046875	-0.046093749999999996
-0.22265625	-0.044531249999999994
-0.21484375	-0.04296874999999999
-0.20703125	-0.04140625
-0.19921875	-0.03984375
-0.19140625	-0.038281249999999996
-0.18359375	-0.036718749999999994
-0.17578125	-0.03515625
-0.16796875	-0.03359375
-0.16015625	-0.03203125
-0.15234375	-0.030468749999999996
-0.14453125	-0.028906249999999998
-0.13671875	-0.027343749999999997
-0.12890625	-0.02578125
-0.12109375	-0.024218749999999997
-0.11328125	-0.02265625
-0.10546875	-0.021093749999999998
-0.09765625	-0.01953125
-0.08984375	-0.01796875
-0.08203125	-0.016406249999999997
-0.07421875	-0.01484375
-0.06640625	-0.01328125
-0.05859375	-0.011718749999999998
-0.05078125	-0.010156249999999999
-0.04296875	-0.008593749999999999
-0.03515625	-0.007031249999999999
-0.02734375	-0.00546875
-0.01953125	-0.0039062499999999996
-0.01171875	-0.00234375
-0.00390625	-0.0007812499999999999
0.00390625	0.0007812499999999999
0.01171875	0.00234375
0.01953125	0.0039062499999999996
0.02734375	0.00546875
0.03515625	0.007031249999999999
0.04296875	0.008593749999999999
0.05078125	0.010156249999999999
0.05859375	0.011718749999999998
0.06640625	0.01328125
0.07421875	0.01484375
0.08203125	0.016406249999999997
0.08984375	0.01796875
0.09765625	0.01953125
0.10546875	0.021093749999999998
0.11328125	0.02265625
0.12109375	0.024218749999999997
0.12890625	0.02578125
0.13671875	0.027343749999999997
0.14453125	0.028906249999999998
0.15234375	0.030468749999999996
0.16015625	0.03203125
0.16796875	0.03359375
0.17578125	0.03515625
0.18359375	0.036718749999999994
0.19140625	0.038281249999999996
0.19921875	0.03984375
0.20703125	0.04140625
0.21484375	0.04296874999999999
0.22265625	0.044531249999999994
0.23046875	0.046093749999999996
0.23828125	0.04765625
0.24609375	0.04921875
0.25390625	0.05078124999999999
0.26171875	0.052343749999999994
0.26953125	0.053906249999999996
0.27734375	0.05546875
0.28515625	0.05703125
0.29296875	0.05859374999999999
0.30078125	0.060156249999999994
0.30859375	0.061718749999999996
0.31640625	0.06328125
0.32421875	0.06484374999999999
0.33203125	0.06640625
0.33984375	0.06796875
0.34765625	0.06953124999999999
0.35546875	0.07109375
0.36328125	0.07265624999999999
0.37109375	0.07421875
0.37890625	0.07578125
0.38671875	0.07734374999999999
0.39453125	0.07890625
0.40234375	0.08046874999999999
0.41015625	0.08203125
0.41796875	0.08359375
0.42578125	0.08515624999999999
0.43359375	0.08671875
0.44140625	0.08828124999999999
0.44921875	0.08984374999999999
0.45703125	0.09140625
0.46484375	0.09296874999999999
0.47265625	0.09453125
0.48046875	0.09609374999999999
0.48828125	0.09765624999999999
0.49609375	0.09921875
0.50390625	0.10078124999999999
0.51171875	0.10234375
0.51953125	0.10390624999999999
0.52734375	0.10546874999999999
0.53515625	0.10703125
0.54296875	0.10859374999999999
0.55078125	0.11015625
0.55859375	0.11171874999999999
0.56640625	0.11328124999999999
0.57421875	0.11484375
0.58203125	0.11640624999999999
0.58984375	0.11796874999999998
0.59765625	0.11953124999999999
0.60546875	0.12109374999999999
0.61328125	0.12265625
0.62109375	0.12421874999999999
0.62890625	0.12578124999999998
0.63671875	0.12734374999999998
0.64453125	0.12890625
0.65234375	0.13046875
0.66015625	0.13203125
0.66796875	0.13359374999999998
0.67578125	0.13515624999999998
0.68359375	0.13671875
0.69140625	0.13828125
0.69921875	0.13984375
0.70703125	0.14140624999999998
0.71484375	0.14296874999999998
0.72265625	0.14453125
0.73046875	0.14609375
0.73828125	0.14765625
0.74609375	0.14921874999999998
0.75390625	0.1487033139032815
0.76171875	0.14614182692307692
0.76953125	0.14362177453468697
0.77734375	0.14114190745393634
0.78515625	0.13870102611940296
0.79296875	0.13629797824302134
0.80078125	0.13393165650406502
0.80859375	0.13160099637681158
0.81640625	0.12930497408293462
0.82421875	0.12704260466034756
0.83203125	0.12481294014084507
0.83984375	0.12261506782945736
0.84765625	0.12044810867895546
0.85546875	0.11831121575342464
0.86328125	0.11620357277526396
0.87109375	0.11412439275037368
0.87890625	0.11207291666666667
0.88671875	0.11004841226138033
0.89453125	0.10805017285298399
0.90234375	0.10607751623376623
0.91015625	0.10412978361945638
0.91796875	0.10220633865248227
0.92578125	0.1003065664556962
0.93359375	0.09842987273361228
0.94140625	0.09657568291839556
0.94921875	0.09474344135802468
0.95703125	0.0929326105442177
0.96484375	0.09114267037786773
0.97265625	0.08937311746987951
0.98046875	0.08762346447543162
0.98828125	0.08589323945981556
0.99609375	0.08418198529411765
1.00390625	0.08248925907911803
1.01171875	0.08081463159588159
1.01953125	0.0791576867816092
1.02734375	0.07751802122940431
1.03515625	0.07589524371069183
1.04296875	0.07428897471910112
1.05078125	0.0726988460346964
1.05859375	0.07112450030750309
1.06640625	0.06956559065934066
1.07421875	0.06802178030303031
1.08203125	0.06649274217809867
1.08984375	0.06497815860215053
1.09765625	0.0634777209371293
1.10546875	0.06199112926972908
1.11328125	0.06051809210526316
1.12109375	0.05905832607433217
1.12890625	0.057611555651672426
1.13671875	0.05617751288659794
1.14453125	0.05475593714448236
1.15234375	0.053346574858757066
1.16015625	0.0519491792929293
1.16796875	0.050563510312151616
1.17578125	0.049189334163898125
1.18359375	0.04782642326732672
1.19140625	0.046474556010928966
1.19921875	0.04513351655808903
1.20703125	0.04380309466019418
1.21484375	0.04248308547695605
1.22265625	0.04117328940362087
1.23046875	0.0398735119047619
1.23828125	0.03858356335436383
1.24609375	0.03730325888192268
1.25390625	0.03603241822429906
1.26171875	0.03477086558307533
1.26953125	0.033518429487179494
1.27734375	0.03227494266055046
1.28515625	0.031040241894630193
1.29296875	0.029814167925478346
1.30078125	0.02859656531531532
1.30859375	0.027387282338308457
1.31640625	0.026186170870425317
1.32421875	0.02499308628318584
1.33203125	0.023807887341153473
1.33984375	0.022630436103012637
1.34765625	0.02146059782608695
1.35546875	0.020298240874159462
1.36328125	0.019143236628462276
1.37109375	0.017995459401709397
1.37890625	0.016854786355051932
1.38671875	0.01572109741784038
1.39453125	0.014594275210084036
1.40234375	0.01347420496750232
1.41015625	0.012360774469067411
1.41796875	0.011253873966942152
1.42578125	0.010153396118721458
1.43359375	0.009059235921889197
1.44140625	0.007971290650406507
1.44921875	0.006889459793351301
1.45703125	0.005813644995531719
1.46484375	0.004743750000000002
1.47265625	0.0036796805923961025
1.48046875	0.0026213445470536427
1.48828125	0.0015686515748031481
1.49609375	0.0005215132724107896
1.50390625	0.0
1.51171875	0.0
1.51953125	0.0
1.52734375	0.0
1.53515625	0.0
1.54296875	0.0
1.55078125	0.0
1.55859375	0.0
1.56640625	0.0
1.57421875	0.0
1.58203125	0.0
1.58984375	0.0
1.59765625	0.0
1.60546875	0.0
1.61328125	0.0
1.62109375	0.0
1.62890625	0.0
1.63671875	0.0
1.64453125	0.0
1.65234375	0.0
1.66015625	0.0
1.66796875	0.0
1.67578125	0.0
1.68359375	0.0
1.69140625	0.0
1.69921875	0.0
1.70703125	0.0
1.71484375	0.0
1.72265625	0.0
1.73046875	0.0
1.73828125	0.0
1.74609375	0.0
1.75390625	0.0
1.76171875	0.0
1.76953125	0.0
1.77734375	0.0
1.78515625	0.0
1.79296875	0.0
1.80078125	0.0
1.80859375	0.0
1.81640625	0.0
1.82421875	0.0
1.83203125	0.0
1.83984375	0.0
1.84765625	0.0
1.85546875	0.0
1.86328125	0.0
1.87109375	0.0
1.87890625	0.0
1.88671875	0.0
1.89453125	0.0
1.90234375	0.0
1.91015625	0.0
1.91796875	0.0
1.92578125	0.0
1.93359375	0.0
1.94140625	0.0
1.94921875	0.0
1.95703125	0.0
1.96484375	0.0
1.97265625	0.0
1.98046875	0.0
1.98828125	0.0
1.99609375	0.0
2.00390625	0.0
2.01171875	0.0
2.01953125	0.0


==> figures/data/2D_double_cylinder/ns_new_method_condition_number_dx_0.0625_ddf_Yang3.txt <==
1.6066109671780087	461077.6801688487
1.324116898291173	497249.2866196524
1.0058980329788985	575659.9937868663
0.7048588488393546	688012.652796276
0.4010917161729963	910041.1252097861
0.10013102411763192	1.824971459725167e6


==> figures/data/2D_double_cylinder/ns_new_method_condition_number_dx_0.125_ddf_Yang3.txt <==
1.6493620361654227	161180.55563701352
1.3520752788013373	173304.48903751897
1.0213505206588942	199336.15342001614
0.7121382404957481	239118.44339769383
0.40120377082930225	315966.6287752209
0.10026592856083733	632500.5252503484


==> figures/data/2D_double_cylinder/ns_new_method_error_dsdx_1.0_ddf_Yang3.txt <==
0.125	0.05326712142523297	0.03632549738214059	0.014294420944609722	0.023694334042735115	0.014294420944609722	0.014294420944609722	0.023694334042735115	0.023694334042735115
0.0625	0.02390864308671125	0.012600012183865377	0.004856675515422865	0.005371050747985902	0.007147210472304861	0.0035736052361524306	0.011847167021367557	0.005923583510683779
0.03125	0.01141662798262602	0.004349892746078941	0.001417339621953975	0.0015097837424150689	0.0035736052361524306	0.0008934013090381077	0.005923583510683779	0.0014808958776709447
0.015625	0.00546496947894326	0.0015395642620941142	0.0005962184296775794	0.0005591601647694345	0.0017868026180762153	0.0002233503272595269	0.0029617917553418894	0.00037022396941773617
0.0078125	0.0027443017770371154	0.0005641170447241325	0.0002813299574346362	0.00025285067686584163	0.0008934013090381077	5.583758181488173e-5	0.0014808958776709447	9.255599235443404e-5


==> figures/data/2D_double_cylinder/ns_new_method_forcing_error_dsdx_1.0_ddf_Yang3.txt <==
0.125	0.020241349636491643	0.020241349636491643	0.020241349636491643
0.0625	0.009197354679999978	0.010120674818245821	0.005060337409122911
0.03125	0.006406151800088591	0.005060337409122911	0.0012650843522807277
0.015625	0.007784358753762204	0.0025301687045614554	0.0003162710880701819
0.0078125	0.008179882560314395	0.0012650843522807277	7.906777201754548e-5


==> figures/data/2D_double_cylinder/ns_new_method_inner_x_forcing_dx_0.03125_dsdx_1.0_ddf_Yang3.txt <==
6.013708050052938e-17	-3.091830397025706e-5
0.041887902047863836	0.021966620428043725
0.08377580409572755	0.043585592615578275
0.12566370614359149	0.06484143760287352
0.16755160819145554	0.0862222163239401
0.2094395102393195	0.10805758314308694
0.2513274122871833	0.12968190856541248
0.2932153143350474	0.15089250258165143
0.3351032163829109	0.17268072954779715
0.37699111843077476	0.19345498188145469
0.41887902047863856	0.21356688006751887
0.46076692252650286	0.23435039704204783
0.502654824574367	0.2536909442984615
0.5445427266222308	0.2735410546000616
0.586430628670095	0.2933083592057573
0.6283185307179592	0.31287378337294636
0.6702064327658229	0.33085368293651357
0.7120943348136869	0.3477267378905609
0.7539822368615503	0.36434656473911947
0.7958701389094139	0.38218013538762424
0.8377580409572772	0.3983640668390293
0.8796459430051415	0.41204131046027304
0.9215338450530064	0.4255297985986149
0.9634217471008701	0.439607379730161
1.0053096491487334	0.45276862073318486
1.0471975511965976	0.46496760479331034
1.0890854532444618	0.4751923091273898
1.1309733552923256	0.4850502821774927
1.172861257340189	0.4928892094521505
1.2147491593880533	0.5017822787453928
1.2566370614359175	0.5084567166478171
1.2985249634837814	0.5138630635232115
1.3404128655316452	0.5201539129141145
1.3823007675795094	0.5253804102706833
1.4241886696273731	0.5284792854477907
1.4660765716752369	0.5305000316828707
1.5079644737231008	0.5319821297297225
1.5498523757709648	0.5328368560451345
1.591740277818829	0.5328345559534253
1.633628179866693	0.5319766740776514
1.6755160819145565	0.5304937931856825
1.7174039839624204	0.5284698976731509
1.7592918860102842	0.5253562607502655
1.8011797880581482	0.5201109210629824
1.8430676901060123	0.5138248375197262
1.8849555921538763	0.5084337929046923
1.9268434942017396	0.5017479796122267
1.9687313962496036	0.4928507744254282
2.0106192982974678	0.48502409959629905
2.052507200345332	0.4751617121679282
2.0943951023931957	0.46494563130482425
2.1362830044410592	0.45274983656035317
2.178170906488923	0.43959467742359465
2.220058808536787	0.42552217070222714
2.2619467105846516	0.41204070413786015
2.3038346126325155	0.3983670649311999
2.345722514680379	0.38218913729053017
2.387610416728243	0.36436044365143366
2.429498318776107	0.3477418021062584
2.4713862208239705	0.33087026246670215
2.5132741228718354	0.3128927784117499
2.555162024919699	0.2933252830953839
2.5970499269675624	0.2735574220982437
2.6389378290154264	0.25370388801283333
2.6808257310632904	0.23436228991092398
2.7227136331111534	0.21357954905508347
2.764601535159018	0.19345647023095164
2.8064894372068814	0.17268526342389462
2.848377339254746	0.15089717009936213
2.8902652413026093	0.12968490576436786
2.9321531433504737	0.10806032416928388
2.9740410453983377	0.08621808369176598
3.015928947446201	0.06483301525320513
3.057816849494065	0.04358369656877458
3.0997047515419296	0.021984595168236504
3.141592653589793	7.023948413746477e-7
3.183480555637657	-0.021985889643886165
3.2253684576855206	-0.0435908449180724
3.267256359733385	-0.0648430338429946
3.309144261781249	-0.08622304982016571
3.351032163829112	-0.10805818450109284
3.3929200658769765	-0.12968243409676844
3.43480796792484	-0.1508930006608405
3.476695869972705	-0.17268121645514453
3.5185837720205684	-0.19345545743969614
3.560471674068433	-0.21356733564757477
3.6023595761162968	-0.2343508335824003
3.64424747816416	-0.2536913577619969
3.686135380212024	-0.2735414426674462
3.7280232822598878	-0.29330872055025364
3.769911184307752	-0.31287412274220816
3.8117990863556157	-0.3308540086900481
3.8536869884034792	-0.347727057939371
3.8955748904513436	-0.36434688189505776
3.9374627924992076	-0.3821804490488084
3.979350694547072	-0.3983643845019808
4.0212385965949355	-0.41204163224224294
4.063126498642799	-0.4255301201171115
4.1050144006906635	-0.43960769840744585
4.146902302738527	-0.4527689304810699
4.1887902047863905	-0.4649678949222227
4.2306781068342545	-0.47519256162470475
4.272566008882118	-0.4850504829007444
4.314453910929982	-0.49288934998020295
4.3563418129778455	-0.5017823427968702
4.39822971502571	-0.508456706538404
4.440117617073573	-0.5138629840701817
4.482005519121437	-0.5201537668155196
4.523893421169302	-0.5253802117728416
4.565781323217166	-0.5284790553902863
4.607669225265029	-0.5304997880335518
4.649557127312894	-0.5319818879434675
4.691445029360758	-0.5328366278011059
4.733332931408622	-0.5328343467921648
4.775220833456486	-0.531976482046113
4.81710873550435	-0.5304936097577205
4.858996637552214	-0.5284697101009336
4.900884539600078	-0.5253560539064254
4.942772441647942	-0.5201106773453145
4.984660343695805	-0.5138245434880504
5.02654824574367	-0.5084334443412867
5.068436147791533	-0.5017475728056908
5.110324049839398	-0.4928503080554828
5.15221195188726	-0.48502358674509305
5.194099853935124	-0.47516116237782924
5.235987755982988	-0.4649450568574748
5.277875658030853	-0.4527492554823189
5.319763560078717	-0.4395940994422048
5.361651462126581	-0.4255216025935454
5.403539364174445	-0.4120401476161521
5.445427266222308	-0.3983665236917099
5.487315168270173	-0.38218861310999896
5.529203070318037	-0.3643599312373871
5.571090972365901	-0.3477413005595733
5.612978874413764	-0.3308697693688843
5.654866776461628	-0.3128922875676556
5.6967546785094925	-0.29332478921402494
5.7386425805573555	-0.2735569213760752
5.7805304826052195	-0.25370338230315265
5.8224183846530835	-0.23436178143657782
5.8643062867009474	-0.21357904504315653
5.906194188748812	-0.19345597376349968
5.948082090796675	-0.17268479132434708
5.989969992844539	-0.15089674730156158
6.031857894892403	-0.12968457096303113
6.073745796940266	-0.10806016108767133
6.115633698988131	-0.08621827463773528
6.157521601035995	-0.06483409959797781
6.199409503083859	-0.04358856926972648
6.241297405131722	-0.022003646106200873


==> figures/data/2D_double_cylinder/ns_new_method_inner_x_forcing_dx_0.0625_dsdx_0.7_ddf_Yang3.txt <==
0.0	-1.8217216773787124e-5
0.05872135801102416	0.030315929122390086
0.11744271602204841	0.06100122927023076
0.1761640740330727	0.0916780948664007
0.23488543204409684	0.12182207335461873
0.29360679005512097	0.15209295301588144
0.35232814806614526	0.1821785355861075
0.4110495060771693	0.21091441455235355
0.46977086408819346	0.2403180067753063
0.5284922220992176	0.26871321499876644
0.5872135801102417	0.2952617202644132
0.645934938121266	0.32210998223506143
0.7046562961322901	0.34692364219618327
0.7633776541433143	0.37114045530075396
0.8220990121543384	0.39379711014497737
0.8808203701653627	0.41482262089119815
0.939541728176387	0.43450550717816355
0.9982630861874112	0.4519195168222306
1.0569844441984355	0.46828602245824164
1.1157058022094595	0.48290562406453497
1.1744271602204837	0.4944777019724528
1.2331485182315076	0.5051238424678731
1.2918698762425318	0.5150231822891146
1.350591234253556	0.5225163150985692
1.4093125922645802	0.5271276280805676
1.4680339502756041	0.5299399286723256
1.5267553082866285	0.5317068775418636
1.585476666297653	0.5320893486706744
1.6441980243086771	0.5310913532829563
1.7029193823197013	0.5286549429618256
1.7616407403307253	0.524764363991122
1.8203620983417497	0.5191608874539295
1.8790834563527736	0.5103307613441878
1.9378048143637974	0.4994834946426719
1.996526172374822	0.4888025819819308
2.0552475303858455	0.47592617192141273
2.1139688883968697	0.4601772308249737
2.1726902464078943	0.44351442787020817
2.2314116044189185	0.42485292845510136
2.2901329624299427	0.404173294544698
2.348854320440967	0.38271720888015226
2.407575678451991	0.35915156238531215
2.4662970364630152	0.33501384515876226
2.5250183944740394	0.3085011842973941
2.5837397524850636	0.2829391537197981
2.642461110496088	0.2544854716345037
2.701182468507112	0.22593147035091987
2.7599038265181366	0.19652663869098738
2.8186251845291603	0.16705907244624477
2.8773465425401845	0.13749955318721757
2.9360679005512087	0.10665098910318166
2.9947892585622324	0.0759989591247179
3.053510616573257	0.04586866200992578
3.1122319745842812	0.015389148535636926
3.170953332595305	-0.015412744802097363
3.2296746906063287	-0.045893201513581394
3.2883960486173534	-0.07601726148396717
3.3471174066283775	-0.10665454943188182
3.4058387646394017	-0.1374893654007544
3.4645601226504255	-0.16703848064251062
3.5232814806614505	-0.1964861066539876
3.5820028386724747	-0.2258676174944512
3.6407241966834984	-0.25442081238946407
3.699445554694522	-0.28287715712330147
3.758166912705547	-0.3084303594698846
3.816888270716571	-0.3349479284054513
3.875609628727595	-0.359102441533601
3.934330986738619	-0.3826842407499162
3.9930523447496435	-0.40417098303582405
4.051773702760668	-0.42487367994103764
4.110495060771692	-0.4435730796793396
4.1692164187827165	-0.46026466624371987
4.22793777679374	-0.47602352745347887
4.286659134804765	-0.4889266068849199
4.345380492815789	-0.4996423448802774
4.404101850826812	-0.5104879183166927
4.462823208837836	-0.5192764374828058
4.521544566848862	-0.5248414275639899
4.580265924859885	-0.5287077132555202
4.638987282870909	-0.5311226736804654
4.697708640881934	-0.5320947748249245
4.7564299988929575	-0.5316852824676367
4.815151356903982	-0.5298948495214143
4.873872714915006	-0.5270612722348819
4.9325940729260305	-0.5224202313561452
4.991315430937054	-0.5148815060423776
5.050036788948079	-0.5049577173707066
5.1087581469591035	-0.4943332824019709
5.167479504970127	-0.4827958281501801
5.226200862981151	-0.46819292334545715
5.284922220992176	-0.4518426242496777
5.343643579003199	-0.4344655932379915
5.402364937014224	-0.4148133597460608
5.461086295025248	-0.3938129867234395
5.519807653036273	-0.3711819814346032
5.578529011047297	-0.34697968780497096
5.637250369058321	-0.3221793521483285
5.695971727069345	-0.29532794769271686
5.754693085080369	-0.26877412347660856
5.813414443091393	-0.24038318503444286
5.872135801102417	-0.21096903314961418
5.930857159113441	-0.18220725590290715
5.989578517124465	-0.15210970902165433
6.04829987513549	-0.12182911799884576
6.107021233146514	-0.09167507837386296
6.165742591157539	-0.06100351665429319
6.2244639491685625	-0.030339673891318197


==> figures/data/2D_double_cylinder/ns_new_method_inner_x_forcing_dx_0.0625_dsdx_1.0_ddf_Yang3.txt <==
0.0	-1.824516594271791e-5
0.08377580409572782	0.04347028469009472
0.16755160819145573	0.08690062284102557
0.2513274122871836	0.1304596435104731
0.33510321638291135	0.1733374830222338
0.4188790204786391	0.21518562407242203
0.5026548245743669	0.25630350846493444
0.5864306286700948	0.2944027015226462
0.6702064327658225	0.3318303147299504
0.7539822368615504	0.36772533052329304
0.8377580409572781	0.4002153303838682
0.9215338450530058	0.4287225633255769
1.0053096491487339	0.45330005959785186
1.0890854532444616	0.4758445751596141
1.1728612573401898	0.4937200187989312
1.2566370614359177	0.509424455208589
1.3404128655316452	0.5215646775014314
1.4241886696273731	0.5279667771355131
1.5079644737231008	0.531256338169606
1.591740277818829	0.5318434055040445
1.6755160819145563	0.5295953570307681
1.7592918860102842	0.5246836906026991
1.8430676901060121	0.5156217128410227
1.9268434942017396	0.501424859069017
2.0106192982974678	0.48632906659263925
2.0943951023931957	0.4660567368959899
2.178170906488923	0.44190762737724454
2.261946710584651	0.41364032411294893
2.345722514680379	0.38281118286993315
2.429498318776107	0.35022226687581676
2.5132741228718354	0.3147053476858619
2.5970499269675624	0.2766606750697722
2.6808257310632904	0.2356289668240662
2.7646015351590183	0.19399658574350112
2.8483773392547462	0.15195709214152467
2.9321531433504737	0.10877249220703505
3.0159289474462017	0.06525550113099941
3.0997047515419296	0.02177668345005891
3.183480555637657	-0.021800522394085108
3.267256359733385	-0.06527671907157843
3.3510321638291125	-0.10877565403179919
3.4348079679248404	-0.15194347376390357
3.5185837720205684	-0.19396177859783414
3.6023595761162963	-0.2355666323669793
3.6861353802120242	-0.276599171976632
3.7699111843077517	-0.31463385734326965
3.8536869884034792	-0.35016883919663316
3.9374627924992076	-0.38278029097815947
4.0212385965949355	-0.4136478042966226
4.1050144006906635	-0.4419623679151651
4.188790204786391	-0.46614695217489394
4.272566008882118	-0.48644489622709414
4.3563418129778455	-0.5015873251840958
4.440117617073574	-0.5157559828754323
4.523893421169301	-0.524759522617713
4.60766922526503	-0.52963863875311
4.691445029360758	-0.5318521001193489
4.775220833456486	-0.5312269211719596
4.858996637552214	-0.5279061922756736
4.942772441647942	-0.5214615517327149
5.026548245743669	-0.509263176337448
5.110324049839398	-0.4935769401040784
5.194099853935125	-0.4757447787500027
5.277875658030853	-0.4532192185853112
5.361651462126581	-0.4286940814361681
5.445427266222308	-0.40022263023532406
5.529203070318037	-0.3677701044003523
5.612978874413764	-0.3318967906567083
5.6967546785094925	-0.294467784879125
5.7805304826052195	-0.25636876892624166
5.8643062867009474	-0.21524724283123875
5.948082090796675	-0.1733638338817915
6.031857894892403	-0.13047059335783764
6.115633698988131	-0.08689707824056521
6.199409503083859	-0.04348383073290518


==> figures/data/2D_double_cylinder/ns_new_method_inner_x_forcing_dx_0.0625_dsdx_1.3_ddf_Yang3.txt <==
0.0	-1.815655962295668e-5
0.11023132117858918	0.05741876875458277
0.2204626423571784	0.11426857807973297
0.3306939635357677	0.17092191437191814
0.44092528471435677	0.22607919358417974
0.551156605892946	0.2795766853031853
0.6613879270715355	0.3279945992950786
0.7716192482501245	0.3736316410088069
0.8818505694287142	0.41576274066636526
0.9920818906073031	0.45103127760758904
1.1023132117858925	0.48006669144525116
1.212544532964482	0.5009287728399722
1.322775854143071	0.5183730818536213
1.4330071753216602	0.5281464905961532
1.5432384965002492	0.5319014856424286
1.6534698176788385	0.5297830979428442
1.7637011388574277	0.5248530508400854
1.873932460036017	0.511034185283063
1.9841637812146065	0.4905982702552349
2.0943951023931953	0.46436454008831674
2.2046264235717845	0.43220290623495716
2.3148577447503733	0.3951177718162896
2.4250890659289626	0.3523637597896359
2.5353203871075523	0.30392641439811663
2.6455517082861415	0.2527138737345156
2.7557830294647307	0.1983716121962435
2.86601435064332	0.14316776980639004
2.9762456718219092	0.0856977124307801
3.0864769930004985	0.028433854238509193
3.1967083141790873	-0.028458195348568204
3.306939635357677	-0.08571114014415697
3.417170956536266	-0.14315788370320492
3.527402277714855	-0.1983280072578398
3.6376335988934443	-0.25264628217009905
3.7478649200720335	-0.30385821822782555
3.858096241250623	-0.3523088748133851
3.9683275624292125	-0.39510672400351915
4.078558883607801	-0.43224497279317325
4.18879020478639	-0.4644503293987895
4.29902152596498	-0.4907260147762976
4.409252847143569	-0.5111887811701005
4.519484168322158	-0.5249325337146606
4.6297154895007475	-0.5298177917708777
4.739946810679337	-0.5318864569044813
4.850178131857926	-0.5280899892789188
4.960409453036515	-0.5182576749154213
5.0706407742151045	-0.500763609426676
5.180872095393694	-0.4799564119391706
5.291103416572282	-0.45095799707198486
5.401334737750872	-0.4157592166993392
5.5115660589294615	-0.37367076040777825
5.62179738010805	-0.32806137812678915
5.73202870128664	-0.2796381975448977
5.842260022465229	-0.22613887498209245
5.9524913436438185	-0.17094791052447322
6.062722664822407	-0.11427303939454109
6.172953986000997	-0.05742300175494665


==> figures/data/2D_double_cylinder/ns_new_method_inner_x_forcing_dx_0.125_dsdx_0.7_ddf_Yang3.txt <==
0.0	4.122626634244982e-5
0.11855066617319972	0.06198275503565396
0.23710133234639943	0.12528895742128185
0.35565199851959917	0.18703465058050617
0.4742026646927989	0.24610743444574493
0.5927533308659985	0.30423594275950366
0.7113039970391982	0.35624482731924934
0.829854663212398	0.40415204634650087
0.9484053293855975	0.4443843570088161
1.0669559955587973	0.4753994785309947
1.1855066617319971	0.5012905872650608
1.304057327905197	0.5188830099334925
1.4226079940783967	0.5282526859365131
1.5411586602515965	0.5317944950860246
1.6597093264247962	0.5304939331218801
1.7782599925979963	0.5240454905899561
1.8968106587711964	0.5109783103310744
2.0153613249443962	0.4882859153863136
2.1339119911175954	0.46061808567287293
2.2524626572907955	0.425189800719012
2.371013323463995	0.38194121050832
2.489563989637195	0.3306786338172093
2.608114655810395	0.27595172999582646
2.726665321983594	0.2175984096136534
2.8452159881567938	0.15550019634788462
2.963766654329994	0.09408319957899346
3.0823173205031935	0.031628186979418924
3.2008679866763923	-0.03172785662437136
3.319418652849592	-0.09410068825968525
3.437969319022792	-0.15539985115646798
3.556519985195992	-0.2174097948402675
3.6750706513691913	-0.27569580113066816
3.793621317542392	-0.33042414277462484
3.912171983715591	-0.3818118843449152
4.030722649888791	-0.4252737892661546
4.149273316061991	-0.4609493028347243
4.267823982235191	-0.48875593861687505
4.386374648408391	-0.5114025101884602
4.50492531458159	-0.5243479439375475
4.623475980754789	-0.5306341845322693
4.7420266469279895	-0.5317440074673733
4.86057731310119	-0.5280233199191526
4.979127979274389	-0.5185118565151279
5.097678645447589	-0.5008181176926645
5.216229311620789	-0.474972450747892
5.334779977793988	-0.4441695297668323
5.453330643967188	-0.4041855458744056
5.5718813101403875	-0.35644885618798355
5.6904319763135875	-0.30450751749007926
5.808982642486787	-0.24633246902133266
5.927533308659988	-0.18718417945818264
6.046083974833187	-0.1253397499260843
6.164634641006387	-0.061939375830946115


==> figures/data/2D_double_cylinder/ns_new_method_inner_x_forcing_dx_0.125_dsdx_1.0_ddf_Yang3.txt <==
3.700743415417188e-17	4.150653447130684e-5
0.1698158191129618	0.08942640981543393
0.33963163822592346	0.17841706633598794
0.5094474573388854	0.2637774255507143
0.6792632764518474	0.3418873966538503
0.849079095564809	0.41068357016513907
1.0188949146777708	0.4638205972884362
1.1887107337907328	0.5013392842641972
1.3585265529036943	0.52301075223818
1.528342372016656	0.5308734126162593
1.6981581911296184	0.5286294368672833
1.86797401024258	0.5146006090949882
2.0377898293555416	0.4823359915405689
2.2076056484685034	0.4387148645120598
2.3774214675814647	0.37875329912204914
2.547237286694427	0.3046326555070199
2.717053105807389	0.22147393735309695
2.8868689249203503	0.13407790256976712
3.0566847440333125	0.04474123329167395
3.226500563146274	-0.044828207630984544
3.396316382259236	-0.1340214855812993
3.5661322013721977	-0.2212833183684778
3.735948020485159	-0.3043624114536881
3.905763839598121	-0.37861358878235296
4.075579658711083	-0.4388962429272965
4.245395477824045	-0.4827906498608179
4.415211296937007	-0.5149945087166283
4.585027116049969	-0.5288249016745064
4.75484293516293	-0.5308018413280079
4.924658754275892	-0.5226972993796406
5.094474573388854	-0.5008659569138645
5.264290392501816	-0.4634660208895084
5.434106211614778	-0.41068115762524526
5.60392203072774	-0.3421199598452135
5.773737849840701	-0.26402391744595327
5.943553668953663	-0.17855859748088887
6.113369488066625	-0.0894199974101272


==> figures/data/2D_double_cylinder/ns_new_method_inner_x_forcing_dx_0.125_dsdx_1.3_ddf_Yang3.txt <==
0.0	4.540191526951377e-5
0.22439947525641374	0.1185364509977282
0.4487989505128277	0.23274440741233157
0.6731984257692416	0.3388701001293642
0.8975979010256553	0.42697713509093727
1.1219973762820692	0.48663153292528427
1.3463968515384828	0.5222322105535149
1.5707963267948968	0.5293735825222302
1.7951958020513104	0.5219166014367598
2.019595277307724	0.4861806194296482
2.243994752564138	0.42684091957332354
2.4683942278205513	0.33904134443541106
2.692793703076965	0.23290243879924447
2.9171931783333793	0.11853067002050455
3.141592653589793	-5.8791945382405274e-5
3.365992128846207	-0.11851004195549308
3.5903916041026207	-0.23268287018472839
3.8147910793590345	-0.3388023052875947
4.039190554615448	-0.4269442510597103
4.263590029871862	-0.48664039073095705
4.487989505128276	-0.5222425496046629
4.71238898038469	-0.5293720503683652
4.9367884556411035	-0.5219032534809622
5.161187930897517	-0.48616915643669745
5.385587406153931	-0.4268719170165612
5.609986881410346	-0.339108258582958
5.834386356666759	-0.2329648709917632
6.0587858319231715	-0.11856837812768184


==> figures/data/2D_double_cylinder/ns_new_method_outer_x_forcing_dx_0.125_dsdx_0.7_ddf_Yang3.txt <==
0.0	-2.738686025841504e-6
0.05872135801102416	-0.00821546313117017
0.11744271602204841	-0.0163221293462121
0.1761640740330727	-0.02441083001790039
0.23488543204409684	-0.03225779658363918
0.29360679005512097	-0.03991288447877179
0.35232814806614526	-0.0474082679530556
0.4110495060771693	-0.05431604568984645
0.46977086408819346	-0.06127060743042797
0.5284922220992176	-0.06801355540465666
0.5872135801102417	-0.0740945088287559
0.645934938121266	-0.08039718104281575
0.7046562961322901	-0.08613164725671607
0.7633776541433143	-0.09194578849067925
0.8220990121543384	-0.09733553909745578
0.8808203701653627	-0.10268203675792434
0.939541728176387	-0.10765585633315004
0.9982630861874112	-0.11240410763725639
1.0569844441984355	-0.11703983575602707
1.1157058022094595	-0.12128412994450445
1.1744271602204837	-0.12501814893426777
1.2331485182315076	-0.12846865001478672
1.2918698762425318	-0.13178365009498158
1.350591234253556	-0.1345636109645602
1.4093125922645802	-0.13637141995538624
1.4680339502756041	-0.13750771808019108
1.5267553082866285	-0.13823797130947768
1.585476666297653	-0.13837768417407775
1.6441980243086771	-0.13797289812823219
1.7029193823197013	-0.13698650901696152
1.7616407403307253	-0.13539621546455632
1.8203620983417497	-0.13328404457280646
1.8790834563527736	-0.13021707660151266
1.9378048143637974	-0.1265771317468079
1.996526172374822	-0.1231686163069596
2.0552475303858455	-0.11921611196963133
2.1139688883968697	-0.1146609934291655
2.1726902464078943	-0.11009062051738697
2.2314116044189185	-0.1051696005618706
2.2901329624299427	-0.09995248591177952
2.348854320440967	-0.09466662182103391
2.407575678451991	-0.08905018877741336
2.4662970364630152	-0.08339804965920569
2.5250183944740394	-0.07715418316267383
2.5837397524850636	-0.07135989786281531
2.642461110496088	-0.0646204550479748
2.701182468507112	-0.057861985306420866
2.7599038265181366	-0.05088976689770027
2.8186251845291603	-0.04368900848820016
2.8773465425401845	-0.036206745265452464
2.9360679005512087	-0.0282850717558629
2.9947892585622324	-0.020346395953818847
3.053510616573257	-0.012295024442656217
3.1122319745842812	-0.004084798938292234
3.170953332595305	0.004110446684845238
3.2296746906063287	0.0123170631365644
3.2883960486173534	0.02036191369765665
3.3471174066283775	0.02829227760650725
3.4058387646394017	0.036204329223049135
3.4645601226504255	0.04367600136786544
3.5232814806614505	0.05086718521582819
3.5820028386724747	0.057832898370571276
3.6407241966834984	0.06458641857412133
3.699445554694522	0.07132253419610883
3.758166912705547	0.0771179713538679
3.816888270716571	0.08336613422323638
3.875609628727595	0.08902486693995991
3.934330986738619	0.09465090148832025
3.9930523447496435	0.0999478511480107
4.051773702760668	0.10517785782518188
4.110495060771692	0.11011129502590834
4.1692164187827165	0.11469411993071212
4.22793777679374	0.1192607133369998
4.286659134804765	0.12321996244594316
4.345380492815789	0.12663259940593247
4.404101850826812	0.13027604678774093
4.462823208837836	0.13334181267976486
4.521544566848862	0.13544600289336992
4.580265924859885	0.13702358979505436
4.638987282870909	0.13799466646249703
4.697708640881934	0.1383830056102915
4.7564299988929575	0.13822656346282478
4.815151356903982	0.13748029028886147
4.873872714915006	0.13632983490321507
4.9325940729260305	0.1345113926325818
4.991315430937054	0.13172675595185637
5.050036788948079	0.12841346808977988
5.1087581469591035	0.12496682693437261
5.167479504970127	0.12123782990639921
5.226200862981151	0.11700272646930499
5.284922220992176	0.11237952813784507
5.343643579003199	0.10764355266484157
5.402364937014224	0.10268251801585569
5.461086295025248	0.09734797652811461
5.519807653036273	0.09196852269105361
5.578529011047297	0.0861625257680684
5.637250369058321	0.08043328920924996
5.695971727069345	0.07413342150337254
5.754693085080369	0.06805098530029359
5.813414443091393	0.06130338040264152
5.872135801102417	0.05434322786015254
5.930857159113441	0.047427392889915515
5.989578517124465	0.039921448202131074
6.04829987513549	0.032256285900111085
6.107021233146514	0.02440200840826715
6.165742591157539	0.01631132031457341
6.2244639491685625	0.008207772109023988


==> figures/data/2D_double_cylinder/ns_new_method_outer_x_forcing_dx_0.125_dsdx_1.0_ddf_Yang3.txt <==
0.0	-2.7271985155170134e-6
0.08377580409572782	-0.011678870449775584
0.16755160819145573	-0.023167250612639696
0.2513274122871836	-0.03442174188962341
0.33510321638291135	-0.045224363846453966
0.4188790204786391	-0.055323420372886296
0.5026548245743669	-0.06506005423865437
0.5864306286700948	-0.07388971307107128
0.6702064327658225	-0.08262659001125545
0.7539822368615504	-0.09109380304245834
0.8377580409572781	-0.09892135679927772
0.9215338450530058	-0.10614781523497997
1.0053096491487339	-0.11277678869404012
1.0890854532444616	-0.11920504849929431
1.1728612573401898	-0.12474561720202824
1.2566370614359177	-0.12985602359481047
1.3404128655316452	-0.13414552596729715
1.4241886696273731	-0.13668796203663966
1.5079644737231008	-0.13804883000884793
1.591740277818829	-0.13830292265535407
1.6755160819145563	-0.1374063181510038
1.7592918860102842	-0.13543682612951516
1.8430676901060121	-0.13206311338884655
1.9268434942017396	-0.1272716044589639
2.0106192982974678	-0.12236480558705073
2.0943951023931957	-0.11636232535643398
2.178170906488923	-0.10965448981369871
2.261946710584651	-0.10238401807880199
2.345722514680379	-0.09470582322327774
2.429498318776107	-0.0869522383482968
2.5132741228718354	-0.07865710431249487
2.5970499269675624	-0.06990354055884052
2.6808257310632904	-0.060162510834750715
2.7646015351590183	-0.05029554933642496
2.8483773392547462	-0.039900340201119565
2.9321531433504737	-0.028870832458192996
3.0159289474462017	-0.017478191284579357
3.0997047515419296	-0.00585529455009826
3.183480555637657	0.005880435526041106
3.267256359733385	0.017496203421227714
3.3510321638291125	0.028877472159343585
3.4348079679248404	0.03989275268505096
3.5185837720205684	0.05027376476088356
3.6023595761162963	0.060131928516739146
3.6861353802120242	0.06986681911706884
3.7699111843077517	0.07862143453108036
3.8536869884034792	0.0869240738695641
3.9374627924992076	0.09469117802986876
4.0212385965949355	0.10238615516899678
4.1050144006906635	0.1096746222496245
4.188790204786391	0.11640018352389007
4.272566008882118	0.12241521892462351
4.3563418129778455	0.12732789356527885
4.440117617073574	0.13212206223526105
4.523893421169301	0.13548605551898413
4.60766922526503	0.13743637996682317
4.691445029360758	0.1383099186251363
4.775220833456486	0.1380321056839319
4.858996637552214	0.1366496399621744
4.942772441647942	0.1340919331365055
5.026548245743669	0.129799595547353
5.110324049839398	0.12469462801454344
5.194099853935125	0.11916267631243828
5.277875658030853	0.11275119826050396
5.361651462126581	0.10613988153080928
5.445427266222308	0.0989313842520606
5.529203070318037	0.09111818405820221
5.612978874413764	0.08266047518005544
5.6967546785094925	0.07392864456090543
5.7805304826052195	0.06509590958461703
5.8643062867009474	0.0553516982759997
5.948082090796675	0.0452405366746098
6.031857894892403	0.034422885794640104
6.115633698988131	0.023157721953071243
6.199409503083859	0.011669464733009647


==> figures/data/2D_double_cylinder/ns_new_method_outer_x_forcing_dx_0.125_dsdx_1.3_ddf_Yang3.txt <==
0.0	-2.986456840096928e-6
0.11023132117858918	-0.015353077065036273
0.2204626423571784	-0.03027210999082308
0.3306939635357677	-0.04460671375858968
0.44092528471435677	-0.05786469142990347
0.551156605892946	-0.07052640046730395
0.6613879270715355	-0.08170093264780336
0.7716192482501245	-0.09244706099053941
0.8818505694287142	-0.10284042628091483
0.9920818906073031	-0.11211676394896118
1.1023132117858925	-0.12044461728752252
1.212544532964482	-0.12709645578984002
1.322775854143071	-0.13312662355065072
1.4330071753216602	-0.13680032920841517
1.5432384965002492	-0.1382640311286642
1.6534698176788385	-0.13754125559385796
1.7637011388574277	-0.13538455420572526
1.873932460036017	-0.1304548370226743
1.9841637812146065	-0.12384163921292185
2.0943951023931953	-0.1159611480662926
2.2046264235717845	-0.10710058106266
2.3148577447503733	-0.09770952632797059
2.4250890659289626	-0.08748935434609982
2.5353203871075523	-0.07616851837677971
2.6455517082861415	-0.06426436264948765
2.7557830294647307	-0.05134784588885345
2.86601435064332	-0.03764092385992449
2.9762456718219092	-0.022835262612621563
3.0864769930004985	-0.007661202560698824
3.1967083141790873	0.007685635624089966
3.306939635357677	0.022848192792443937
3.417170956536266	0.03763602990768722
3.527402277714855	0.05132482278991418
3.6376335988934443	0.06423043268688035
3.7478649200720335	0.07613181421743923
3.858096241250623	0.08746224858631609
3.9683275624292125	0.09769974649960397
4.078558883607801	0.10711317456571713
4.18879020478639	0.11599715404251158
4.29902152596498	0.12389283088697411
4.409252847143569	0.13051329079098964
4.519484168322158	0.13543463378524492
4.6297154895007475	0.13756541644171966
4.739946810679337	0.13825706126315188
4.850178131857926	0.1367639584334931
4.960409453036515	0.13307168112029286
5.0706407742151045	0.1270432369146344
5.180872095393694	0.1204010948641496
5.291103416572282	0.11209414435668467
5.401334737750872	0.10284042898405418
5.5115660589294615	0.09246750639309707
5.62179738010805	0.08173409268302831
5.73202870128664	0.07056314552381293
5.842260022465229	0.05789452882261434
5.9524913436438185	0.04462195280945184
6.062722664822407	0.030268630911374265
6.172953986000997	0.015342270155378876


==> figures/data/2D_double_cylinder/ns_new_method_v_centerline_dx_0.03125_dsdx_1.0_ddf_Yang3.txt <==
-2.015625	6.098148196048678e-5
-1.984375	5.7797901424107385e-5
-1.953125	5.490924771025152e-5
-1.921875	5.227816924799251e-5
-1.890625	4.986932297513806e-5
-1.859375	4.7648571838793536e-5
-1.828125	4.558213729859467e-5
-1.796875	4.3635676230004195e-5
-1.765625	4.1773283222622826e-5
-1.734375	3.995652247796856e-5
-1.703125	3.814387717972726e-5
-1.671875	3.629171596845698e-5
-1.640625	3.435954743658914e-5
-1.609375	3.232602001691509e-5
-1.578125	3.022967319695731e-5
-1.546875	2.8262295678643257e-5
-1.515625	0.000405273291022022
-1.484375	-0.001663228924673046
-1.453125	-0.006357352567005919
-1.421875	-0.010722680472982178
-1.390625	-0.015188590704308141
-1.359375	-0.01976197365430615
-1.328125	-0.024450463153991905
-1.296875	-0.0292625227140722
-1.265625	-0.03420747839584255
-1.234375	-0.03929559434369244
-1.203125	-0.044538180060775284
-1.171875	-0.04994772389455465
-1.140625	-0.05553805182342012
-1.109375	-0.061324513736501454
-1.078125	-0.06732420147686348
-1.046875	-0.07355620454831992
-1.015625	-0.08004191097949738
-0.984375	-0.08680536272198752
-0.953125	-0.0938736776138163
-0.921875	-0.1012775546046732
-0.890625	-0.10905188938190526
-0.859375	-0.11723655540556056
-0.828125	-0.12587748614011227
-0.796875	-0.13502843293827177
-0.765625	-0.14619209980815892
-0.734375	-0.14843638694674102
-0.703125	-0.1404183669469844
-0.671875	-0.13416764124003566
-0.640625	-0.12792007623226767
-0.609375	-0.12167507207305706
-0.578125	-0.11543276704751343
-0.546875	-0.10919268340909319
-0.515625	-0.10295424367618979
-0.484375	-0.09671691188270808
-0.453125	-0.09048022429913427
-0.421875	-0.08424379131813033
-0.390625	-0.07800729312299887
-0.359375	-0.07177047459875047
-0.328125	-0.06553314044079561
-0.296875	-0.05929515043333331
-0.265625	-0.05305641476528953
-0.234375	-0.04681688931161428
-0.203125	-0.04057657086339554
-0.171875	-0.03433549231791563
-0.140625	-0.028093717847455405
-0.109375	-0.021851338063461737
-0.078125	-0.01560846518715847
-0.046875	-0.00936522823205571
-0.015625	-0.003121768199329276
0.015625	0.003121766716109063
0.046875	0.009365225913059709
0.078125	0.015608461170360913
0.109375	0.021851331437857266
0.140625	0.0280937076374746
0.171875	0.03433547747881586
0.203125	0.04057655029175741
0.234375	0.04681686187545294
0.265625	0.05305637935871791
0.296875	0.05929510606113231
0.328125	0.06553308633855219
0.359375	0.07177041039425595
0.390625	0.07800721904412129
0.421875	0.08424370845112308
0.453125	0.09048013489919744
0.484375	0.0967168197360569
0.515625	0.10295415451176304
0.546875	0.10919260536172297
0.578125	0.11543271117993353
0.609375	0.1216750529123945
0.640625	0.1279201118439073
0.671875	0.1341677503970853
0.703125	0.14041855628026437
0.734375	0.14843685339560816
0.765625	0.14619159834623174
0.796875	0.13502842869248596
0.828125	0.12587762149619544
0.859375	0.11723678150733803
0.890625	0.10905217701478574
0.921875	0.10127788429288681
0.953125	0.0938740354961989
0.984375	0.08680573836839879
1.015625	0.08004229608821821
1.046875	0.07355659211680719
1.078125	0.06732458525814287
1.109375	0.061324887888749534
1.140625	0.055538410707331384
1.171875	0.049948061998744964
1.203125	0.04453849205010612
1.234375	0.03929587523192458
1.265625	0.034207723841520724
1.296875	0.029262729424348873
1.328125	0.0244506293530047
1.359375	0.01976209953129297
1.390625	0.015188678701461405
1.421875	0.010722735155145423
1.453125	0.00635737819792175
1.484375	0.0016632867058889774
1.515625	-0.0004055067419242842
1.546875	-2.9069612902064098e-5
1.578125	-3.1531439879919436e-5
1.609375	-3.410274139078077e-5
1.640625	-3.660210185883957e-5
1.671875	-3.899908379920276e-5
1.703125	-4.132193845813292e-5
1.734375	-4.3617308056943845e-5
1.765625	-4.593454167413454e-5
1.796875	-4.8320695020716474e-5
1.828125	-5.0819775864318886e-5
1.859375	-5.347347777157493e-5
1.890625	-5.632231544847656e-5
1.921875	-5.9406785483105134e-5
1.953125	-6.27684583142285e-5
1.984375	-6.645100851845027e-5


==> figures/data/2D_double_cylinder/ns_new_method_v_centerline_dx_0.0625_dsdx_1.0_ddf_Yang3.txt <==
-2.03125	0.0001209913459331644
-1.96875	0.00011370184709107413
-1.90625	0.00010842897155300275
-1.84375	0.00010471265183957137
-1.78125	0.00010212329475931826
-1.71875	0.00010025105945735396
-1.65625	9.876278063619658e-5
-1.59375	9.768971852492194e-5
-1.53125	0.0008260303646323168
-1.46875	-0.0032824597664025896
-1.40625	-0.0129424663190511
-1.34375	-0.0221155463390633
-1.28125	-0.03175741955036511
-1.21875	-0.04194320340035368
-1.15625	-0.05276285433113689
-1.09375	-0.06432609139088034
-1.03125	-0.07676780539729772
-0.96875	-0.09025568062474333
-0.90625	-0.10500082724207438
-0.84375	-0.12127308101081903
-0.78125	-0.14208142816461108
-0.71875	-0.14683055999798927
-0.65625	-0.13059933072086025
-0.59375	-0.11812471087058413
-0.53125	-0.10569527028924604
-0.46875	-0.09327024623894625
-0.40625	-0.08084579591301898
-0.34375	-0.06841909433030302
-0.28125	-0.055988455695098215
-0.21875	-0.04355319449178899
-0.15625	-0.031113449524180155
-0.09375	-0.018670012544388062
-0.03125	-0.006224154768324715
0.03125	0.006222556797179704
0.09375	0.01866844827580034
0.15625	0.031111929199833594
0.21875	0.04355168595448403
0.28125	0.05598687774904182
0.34375	0.06841733174963337
0.40625	0.08084373930097018
0.46875	0.09326786562801344
0.53125	0.10569285138679292
0.59375	0.11812362779748116
0.65625	0.13060361216012978
0.71875	0.14683758022804994
0.78125	0.14207987190429605
0.84375	0.12127446192636074
0.90625	0.10500184581553805
0.96875	0.09025639573972882
1.03125	0.07676831409203305
1.09375	0.06432645752358486
1.15625	0.052763107957457284
1.21875	0.04194335555316594
1.28125	0.03175747556620148
1.34375	0.02211551580231829
1.40625	0.01294237182337107
1.46875	0.0032827726470342723
1.53125	-0.0008277177704619481
1.59375	-0.00010330796023482846
1.65625	-0.00010778106160018092
1.71875	-0.00011271653815274529
1.78125	-0.00011826039445254193
1.84375	-0.0001249136427309759
1.90625	-0.00013326438150430698
1.96875	-0.00014394711199278016


==> figures/data/2D_double_cylinder/ns_new_method_v_centerline_dx_0.125_dsdx_1.0_ddf_Yang3.txt <==
-2.0625	0.00023866512897481075
-1.9375	0.0002461611104405021
-1.8125	0.0002654162347040141
-1.6875	0.0002927936055642128
-1.5625	0.0017057084304320038
-1.4375	-0.006400572448128124
-1.3125	-0.026834787754349495
-1.1875	-0.04724046182628459
-1.0625	-0.07024624972222927
-0.9375	-0.09687972723815497
-0.8125	-0.13328073043041683
-0.6875	-0.1434545422338131
-0.5625	-0.11087017923599626
-0.4375	-0.08582731312166819
-0.3125	-0.06132982821479641
-0.1875	-0.03680699912659303
-0.0625	-0.01226624735103384
0.0625	0.012278860334373967
0.1875	0.03681279060826531
0.3125	0.061324089050111386
0.4375	0.08582410733465187
0.5625	0.11087239714073821
0.6875	0.14347055883131335
0.8125	0.13326485302537458
0.9375	0.09686366499644197
1.0625	0.07023235810016587
1.1875	0.04722848120623187
1.3125	0.026824173849494475
1.4375	0.006395846893794045
1.5625	-0.0017060796068327935
1.6875	-0.00029322589265248967
1.8125	-0.0002648091479250898
1.9375	-0.00024468180643028747
2.0625	-0.00023640628543938408


==> figures/data/2D_double_cylinder/ns_original_method_condition_number_dx_0.0625_ddf_Yang3.txt <==
1.6066109671780087	697.2527489175062
1.324116898291173	4894.620434881535
1.0058980329788985	14743.547508611153
0.7048588488393546	3.3097728047097374e7
0.4010917161729963	7.481640576266392e13
0.10013102411763192	6.919528401412425e20


==> figures/data/2D_double_cylinder/ns_original_method_condition_number_dx_0.125_ddf_Yang3.txt <==
1.6493620361654227	651.1897597945335
1.3520752788013373	4606.287593857327
1.0213505206588942	5382.328412865698
0.7121382404957481	4.0738284733162452e6
0.40120377082930225	3.1918856387348656e14
0.10026592856083733	1.1944074911028124e20


==> figures/data/2D_double_cylinder/ns_original_method_error_dsdx_1.0_ddf_Yang3.txt <==
0.125	0.14721464681184604	0.15014853549854462	0.07732718238007308	0.17427205369572402	0.07732718238007308	0.07732718238007308	0.17427205369572402	0.17427205369572402
0.0625	0.07087901502745206	0.07201417157075593	0.0577595386669617	0.06948411888190051	0.03866359119003654	0.01933179559501827	0.08713602684786201	0.043568013423931004
0.03125	0.03536264483934056	0.035351652028758215	0.032602771071005406	0.03470774821020246	0.01933179559501827	0.004832948898754567	0.043568013423931004	0.010892003355982751
0.015625	0.017581316612928003	0.017471506678766454	0.01699465443037845	0.017313339483840715	0.009665897797509135	0.0012082372246886419	0.021784006711965502	0.0027230008389956878
0.0078125	0.008747064165889148	0.008480116999768436	0.00859482729278212	0.008415960499897939	0.004832948898754567	0.00030205930617216046	0.010892003355982751	0.0006807502097489219


==> figures/data/2D_double_cylinder/ns_original_method_forcing_error_dsdx_1.0_ddf_Yang3.txt <==
0.125	0.7130488130113417	0.7130488130113417	0.7130488130113417
0.0625	0.8544061328825628	0.35652440650567085	0.17826220325283543
0.03125	1.1420917318869561	0.17826220325283543	0.04456555081320886
0.015625	4.242001386221722	0.08913110162641771	0.011141387703302214
0.0078125	15.303881939510598	0.04456555081320886	0.0027853469258255536


==> figures/data/2D_double_cylinder/ns_original_method_inner_x_forcing_dx_0.03125_dsdx_1.0_ddf_Yang3.txt <==
6.013708050052938e-17	0.0021537627051676235
0.041887902047863836	0.009278766574133462
0.08377580409572755	0.07736258789827118
0.12566370614359149	0.023792654650897156
0.16755160819145554	0.15758373740384296
0.2094395102393195	0.033707240445215246
0.2513274122871833	0.2244817817290292
0.2932153143350474	0.07720119955550164
0.3351032163829109	0.2707114494939056
0.37699111843077476	0.09780429294502795
0.41887902047863856	0.3540576883067888
0.46076692252650286	0.11026783650037575
0.502654824574367	0.4027778907779721
0.5445427266222308	0.16371483608163806
0.586430628670095	0.42012437969004374
0.6283185307179592	0.23358298739041386
0.6702064327658229	0.4278640990581701
0.7120943348136869	0.3059085110493936
0.7539822368615503	0.42342827960448215
0.7958701389094139	0.3525455320586684
0.8377580409572772	0.4990077758861972
0.8796459430051415	0.3013474681710259
0.9215338450530064	0.6366249656647817
0.9634217471008701	0.18661819130126608
1.0053096491487334	0.831800975534451
1.0471975511965976	0.058692148495787924
1.0890854532444618	0.959684344010475
1.1309733552923256	0.0021649045604734333
1.172861257340189	1.045752236694324
1.2147491593880533	0.024097727535320777
1.2566370614359175	0.8995987986402264
1.2985249634837814	0.31383083469582623
1.3404128655316452	0.7132549160317585
1.3823007675795094	0.34454362478162576
1.4241886696273731	0.7109662430392683
1.4660765716752369	0.4446842887341204
1.5079644737231008	0.6207722651592481
1.5498523757709648	0.5312159892789724
1.591740277818829	0.5313537245003516
1.633628179866693	0.6203358799964593
1.6755160819145565	0.444515894380183
1.7174039839624204	0.7102158436879348
1.7592918860102842	0.3440291698795428
1.8011797880581482	0.7123533791125931
1.8430676901060123	0.313141470832449
1.8849555921538763	0.8983796124192377
1.9268434942017396	0.022875028456286646
1.9687313962496036	1.0445990251946284
2.0106192982974678	0.0006142417332777833
2.052507200345332	0.958146552908968
2.0943951023931957	0.05709116938007735
2.1362830044410592	0.8299716539651281
2.178170906488923	0.1848046775151425
2.220058808536787	0.6345274255861294
2.2619467105846516	0.29939348805775673
2.3038346126325155	0.4967330050060004
2.345722514680379	0.3503461421002737
2.387610416728243	0.42101653416896245
2.429498318776107	0.30354831135961746
2.4713862208239705	0.4252943587641007
2.5132741228718354	0.23103039440643913
2.555162024919699	0.4173880751194511
2.5970499269675624	0.1611222871271648
2.6389378290154264	0.3997900132598629
2.6808257310632904	0.10778173416084642
2.7227136331111534	0.3505655633202094
2.764601535159018	0.0956775221143601
2.8064894372068814	0.2666885458150137
2.848377339254746	0.07531702575123288
2.8902652413026093	0.22019062327848854
2.9321531433504737	0.031843836729530804
2.9740410453983377	0.15322602688103995
3.015928947446201	0.021829415698736605
3.057816849494065	0.07303747859687355
3.0997047515419296	0.007239166698650333
3.141592653589793	-0.002151102158877947
3.183480555637657	-0.009276512249954348
3.2253684576855206	-0.07736129280621101
3.267256359733385	-0.023791695805307246
3.309144261781249	-0.15758373007435258
3.351032163829112	-0.03370749048216473
3.3929200658769765	-0.22448298477572484
3.43480796792484	-0.0772022389794374
3.476695869972705	-0.270713830792886
3.5185837720205684	-0.09780593568441433
3.560471674068433	-0.3540607468219267
3.6023595761162968	-0.11026993430218632
3.64424747816416	-0.4027812250245817
3.686135380212024	-0.16371679639559822
3.7280232822598878	-0.4201278567802751
3.769911184307752	-0.2335843347528247
3.8117990863556157	-0.4278670208705528
3.8536869884034792	-0.305909631869481
3.8955748904513436	-0.4234294630690231
3.9374627924992076	-0.35254676610757124
3.979350694547072	-0.49900709466171494
4.0212385965949355	-0.30134888368057494
4.063126498642799	-0.6366208502186987
4.1050144006906635	-0.18662187870692104
4.146902302738527	-0.8317917405695565
4.1887902047863905	-0.058697573718281576
4.2306781068342545	-0.9596732225692186
4.272566008882118	-0.0021681585574139114
4.314453910929982	-1.0457422161652794
4.3563418129778455	-0.02409815727787924
4.39822971502571	-0.8995908909499709
4.440117617073573	-0.3138281169972611
4.482005519121437	-0.7132485133796573
4.523893421169302	-0.3445408702855668
4.565781323217166	-0.7109595551209975
4.607669225265029	-0.4446811520123298
4.649557127312894	-0.6207661540157897
4.691445029360758	-0.5312127824611284
4.733332931408622	-0.531348286583022
4.775220833456486	-0.6203328181346386
4.81710873550435	-0.444511290383464
4.858996637552214	-0.7102132681235696
4.900884539600078	-0.3440256617601273
4.942772441647942	-0.7123516712708223
4.984660343695805	-0.31313841095117523
5.02654824574367	-0.8983792712850768
5.068436147791533	-0.02287240116777928
5.110324049839398	-1.0445987640275114
5.15221195188726	-0.0006131361367691595
5.194099853935124	-0.9581447972566829
5.235987755982988	-0.05709087892986505
5.277875658030853	-0.82996902824355
5.319763560078717	-0.18480340779050522
5.361651462126581	-0.6345241366023526
5.403539364174445	-0.29939113557873503
5.445427266222308	-0.4967285772985149
5.487315168270173	-0.3503425917069426
5.529203070318037	-0.4210110181489816
5.571090972365901	-0.3035438274273938
5.612978874413764	-0.42528742889345167
5.654866776461628	-0.231024969408959
5.6967546785094925	-0.41738038775440717
5.7386425805573555	-0.161115926475058
5.7805304826052195	-0.39978215622197
5.8224183846530835	-0.1077748346266863
5.8643062867009474	-0.3505577438783826
5.906194188748812	-0.09567066983190602
5.948082090796675	-0.26668128116691
5.989969992844539	-0.07531046455564298
6.031857894892403	-0.22018437696986942
6.073745796940266	-0.03183789397293755
6.115633698988131	-0.15322084106708692
6.157521601035995	-0.02182458480165608
6.199409503083859	-0.07303348843424609
6.241297405131722	-0.007235590394082835


==> figures/data/2D_double_cylinder/ns_original_method_inner_x_forcing_dx_0.0625_dsdx_0.7_ddf_Yang3.txt <==
0.0	-0.02670388075656414
0.05872135801102416	-20.43624971462329
0.11744271602204841	45.51997412791055
0.1761640740330727	-66.00516398965912
0.23488543204409684	74.18338674683072
0.29360679005512097	-72.18585557752236
0.35232814806614526	67.28413461926394
0.4110495060771693	-55.627105548849634
0.46977086408819346	35.46262062196572
0.5284922220992176	-11.998993253957119
0.5872135801102417	-4.786014076352111
0.645934938121266	18.982348191154927
0.7046562961322901	-29.55953578473337
0.7633776541433143	38.14970874095678
0.8220990121543384	-42.09453427020106
0.8808203701653627	44.366048846452095
0.939541728176387	-42.09331264944152
0.9982630861874112	40.57712303688346
1.0569844441984355	-38.808688595158635
1.1157058022094595	47.48157220655197
1.1744271602204837	-58.95994568295929
1.2331485182315076	67.20965777016337
1.2918698762425318	-69.66763828775092
1.350591234253556	79.25596141683077
1.4093125922645802	-88.82370324834005
1.4680339502756041	91.55110677197322
1.5267553082866285	-79.85991672930373
1.585476666297653	64.4940627244981
1.6441980243086771	-48.00842805885108
1.7029193823197013	41.98790546488959
1.7616407403307253	-40.91354278297161
1.8203620983417497	38.56040184322769
1.8790834563527736	-23.115336160769566
1.9378048143637974	1.668394458691103
1.996526172374822	22.57018112491951
2.0552475303858455	-44.37221615767594
2.1139688883968697	70.40644279761955
2.1726902464078943	-89.4373356213565
2.2314116044189185	102.86642191563362
2.2901329624299427	-111.11159701655123
2.348854320440967	114.90540964449404
2.407575678451991	-110.89964830138726
2.4662970364630152	103.53785605418147
2.5250183944740394	-89.08922426578498
2.5837397524850636	71.30986366958281
2.642461110496088	-50.33304343140744
2.701182468507112	32.99091395685452
2.7599038265181366	-18.579488367354053
2.8186251845291603	8.783669719041864
2.8773465425401845	-3.725038616791092
2.9360679005512087	3.7482920345752504
2.9947892585622324	-4.5832153123184245
3.053510616573257	5.244990389709539
3.1122319745842812	-5.2718376392331585
3.170953332595305	5.311539272725669
3.2296746906063287	-5.385345566680312
3.2883960486173534	4.697253745532525
3.3471174066283775	-3.8467167973149095
3.4058387646394017	3.7542893233313714
3.4645601226504255	-8.824166914368776
3.5232814806614505	18.595722116471723
3.5820028386724747	-33.03714958064869
3.6407241966834984	50.35041503889236
3.699445554694522	-71.33904725680654
3.758166912705547	89.0806850273159
3.816888270716571	-103.5365661785538
3.875609628727595	110.86363443090343
3.934330986738619	-114.88130469352642
3.9930523447496435	111.06466127295381
4.051773702760668	-102.83520356215186
4.110495060771692	89.38874592160587
4.1692164187827165	-70.38511828012192
4.22793777679374	44.35266532663911
4.286659134804765	-22.589918150695908
4.345380492815789	-1.6164461350935053
4.404101850826812	23.00512741110837
4.462823208837836	-38.428800726155096
4.521544566848862	40.77898013419495
4.580265924859885	-41.88501359414804
4.638987282870909	47.931453697751365
4.697708640881934	-64.44030119326928
4.7564299988929575	79.8167224593144
4.815151356903982	-91.50854230250022
4.873872714915006	88.80005645155269
4.9325940729260305	-79.2662035521521
4.991315430937054	69.73852225174073
5.050036788948079	-67.30461592596458
5.1087581469591035	59.05863469665912
5.167479504970127	-47.53347841668194
5.226200862981151	38.84151745198977
5.284922220992176	-40.57332251353442
5.343643579003199	42.092175115792095
5.402364937014224	-44.33834901843451
5.461086295025248	42.08414149077974
5.519807653036273	-38.122030904651155
5.578529011047297	29.560215577638715
5.637250369058321	-18.974350790009314
5.695971727069345	4.817687512736431
5.754693085080369	11.968790088671076
5.813414443091393	-35.376345794534224
5.872135801102417	55.53950764518518
5.930857159113441	-67.16334151981435
5.989578517124465	72.10001592296587
6.04829987513549	-74.08482123587439
6.107021233146514	65.9603071911189
6.165742591157539	-45.49439284791497
6.2244639491685625	20.49338493253731


==> figures/data/2D_double_cylinder/ns_original_method_inner_x_forcing_dx_0.0625_dsdx_1.0_ddf_Yang3.txt <==
0.0	0.005593253067486879
0.08377580409572782	0.060880503332741344
0.16755160819145573	0.08629592857028469
0.2513274122871836	0.17983601715575043
0.33510321638291135	0.13286492616298595
0.4188790204786391	0.3341214733019484
0.5026548245743669	0.18214054813647307
0.5864306286700948	0.41047811058405237
0.6702064327658225	0.3207748787339707
0.7539822368615504	0.39859334846947764
0.8377580409572781	0.5069490930056606
0.9215338450530058	0.31191269021322643
1.0053096491487339	0.7600476429877904
1.0890854532444616	0.1531818859674299
1.1728612573401898	0.9473425920188161
1.2566370614359177	0.2130999461051809
1.3404128655316452	0.7484613084164514
1.4241886696273731	0.49097857612140977
1.5079644737231008	0.6139338603860431
1.591740277818829	0.5851956774416815
1.6755160819145563	0.5149208461872374
1.7592918860102842	0.7093129567840926
1.8430676901060121	0.35794964461994455
1.9268434942017396	0.6733635679697991
2.0106192982974678	0.4896157627978733
2.0943951023931957	0.4840556903626606
2.178170906488923	0.49030772552329543
2.261946710584651	0.4629769298087914
2.345722514680379	0.35470898246419497
2.429498318776107	0.4606158099759988
2.5132741228718354	0.24401111563480388
2.5970499269675624	0.392626835667984
2.6808257310632904	0.15494433847649028
2.7646015351590183	0.29916678213512105
2.8483773392547462	0.08761217238957988
2.9321531433504737	0.15542761800255295
3.0159289474462017	0.04866705167663399
3.0997047515419296	0.023273552018531284
3.183480555637657	-0.035269183693802005
3.267256359733385	-0.06052870499599312
3.3510321638291125	-0.1671819746776853
3.4348079679248404	-0.09890862547700206
3.5185837720205684	-0.31029189805618274
3.6023595761162963	-0.16543354739361293
3.6861353802120242	-0.40290809885118856
3.7699111843077517	-0.253515691125958
3.8536869884034792	-0.4699776431638658
3.9374627924992076	-0.36260680029077136
4.0212385965949355	-0.47148772602305133
4.1050144006906635	-0.49668613323085276
4.188790204786391	-0.49091610613054004
4.272566008882118	-0.49476103927609777
4.3563418129778455	-0.6778564571892433
4.440117617073574	-0.36163296576003723
4.523893421169301	-0.7119109367248049
4.60766922526503	-0.5162638071182996
4.691445029360758	-0.5854959637859958
4.775220833456486	-0.6129749718902195
4.858996637552214	-0.4889966400843492
4.942772441647942	-0.7452165128056296
5.026548245743669	-0.2088837447069059
5.110324049839398	-0.9427477295181077
5.194099853935125	-0.14679594984799757
5.277875658030853	-0.753550257490875
5.361651462126581	-0.3043920797296685
5.445427266222308	-0.4988536078814927
5.529203070318037	-0.3896027735647308
5.612978874413764	-0.31171880471992686
5.6967546785094925	-0.4001853523948992
5.7805304826052195	-0.1723033334412259
5.8643062867009474	-0.32242519345857107
5.948082090796675	-0.12252790278127655
6.031857894892403	-0.1673180784299644
6.115633698988131	-0.0753490318770374
6.199409503083859	-0.04803492744546741


==> figures/data/2D_double_cylinder/ns_original_method_inner_x_forcing_dx_0.0625_dsdx_1.3_ddf_Yang3.txt <==
0.0	0.005715269557390257
0.11023132117858918	0.06961451655562395
0.2204626423571784	0.1309964133420818
0.3306939635357677	0.18949557558155827
0.44092528471435677	0.25475353200303086
0.551156605892946	0.30842199645190316
0.6613879270715355	0.36150099290240756
0.7716192482501245	0.4117218591646367
0.8818505694287142	0.4477776647953996
0.9920818906073031	0.5072941874051191
1.1023132117858925	0.4967654888454371
1.212544532964482	0.5833600562315594
1.322775854143071	0.5070036006396259
1.4330071753216602	0.6118402062652495
1.5432384965002492	0.5640554414399435
1.6534698176788385	0.5735814466575153
1.7637011388574277	0.6014393892229795
1.873932460036017	0.4725597151426528
1.9841637812146065	0.6064509869339214
2.0943951023931953	0.4513828247740172
2.2046264235717845	0.4851105198587591
2.3148577447503733	0.4238314239628668
2.4250890659289626	0.3740294873601483
2.5353203871075523	0.3355789613102159
2.6455517082861415	0.25759819255753513
2.7557830294647307	0.22643306791536752
2.86601435064332	0.13980050921172885
2.9762456718219092	0.09426745576820862
3.0864769930004985	0.02280801188325304
3.1967083141790873	-0.0342604602871578
3.306939635357677	-0.10547856226583262
3.417170956536266	-0.15076317602406564
3.527402277714855	-0.23687810838433207
3.6376335988934443	-0.2676113743269631
3.7478649200720335	-0.34485249714417165
3.858096241250623	-0.3826103014278774
3.9683275624292125	-0.431796139936736
4.078558883607801	-0.4918613501375093
4.18879020478639	-0.45772208211794213
4.29902152596498	-0.6110931076812497
4.409252847143569	-0.47647607180958224
4.519484168322158	-0.6039499476069777
4.6297154895007475	-0.5745545115698757
4.739946810679337	-0.5637941376731007
4.850178131857926	-0.6098377516747834
4.960409453036515	-0.5038117428604169
5.0706407742151045	-0.5790019414743928
5.180872095393694	-0.4912128312447495
5.291103416572282	-0.5007930933204027
5.401334737750872	-0.44026995380404726
5.5115660589294615	-0.4035080359133307
5.62179738010805	-0.3524524604398324
5.73202870128664	-0.29877644895271444
5.842260022465229	-0.2445050216110826
5.9524913436438185	-0.1787583368082749
6.062722664822407	-0.1198209389498572
6.172953986000997	-0.05818196043256629


==> figures/data/2D_double_cylinder/ns_original_method_inner_x_forcing_dx_0.125_dsdx_0.7_ddf_Yang3.txt <==
0.0	0.03900190343702318
0.11855066617319972	5.728418658183659
0.23710133234639943	-13.059103852609853
0.35565199851959917	21.74233403504741
0.4742026646927989	-27.930124257458697
0.5927533308659985	33.35960615258395
0.7113039970391982	-36.62749831692979
0.829854663212398	41.88934188447582
0.9484053293855975	-44.6510385091987
1.0669559955587973	43.44104850742875
1.1855066617319971	-30.983516924114664
1.304057327905197	15.636438644051907
1.4226079940783967	6.961928526436352
1.5411586602515965	-30.319647732483762
1.6597093264247962	53.17971392579273
1.7782599925979963	-66.29018909122698
1.8968106587711964	76.78518812772982
2.0153613249443962	-88.38192642628692
2.1339119911175954	106.78494417615902
2.2524626572907955	-118.02327718377047
2.371013323463995	124.10240825291542
2.489563989637195	-119.64595607968401
2.608114655810395	102.16817640112318
2.726665321983594	-74.6864337909848
2.8452159881567938	50.956634365420285
2.963766654329994	-36.295386121481435
3.0823173205031935	31.316620428581917
3.2008679866763923	-31.37412160759259
3.319418652849592	36.32783611859755
3.437969319022792	-51.058697127728514
3.556519985195992	74.71792953519228
3.6750706513691913	-102.24690823226261
3.793621317542392	119.67769369534489
3.912171983715591	-124.18721175266897
4.030722649888791	118.05876440841075
4.149273316061991	-106.82882704491615
4.267823982235191	88.33915481295793
4.386374648408391	-76.73173787656842
4.50492531458159	66.2196661075109
4.623475980754789	-53.140524529750145
4.7420266469279895	30.285926487378383
4.86057731310119	-6.91314952067087
4.979127979274389	-15.693389786092483
5.097678645447589	31.101772365332483
5.216229311620789	-43.56365148182339
5.334779977793988	44.82015262321046
5.453330643967188	-42.006265132028936
5.5718813101403875	36.77756611815328
5.6904319763135875	-33.44251766348241
5.808982642486787	28.045038078656205
5.927533308659988	-21.78246441747574
6.046083974833187	13.1461215427594
6.164634641006387	-5.745996420632071


==> figures/data/2D_double_cylinder/ns_original_method_inner_x_forcing_dx_0.125_dsdx_1.0_ddf_Yang3.txt <==
3.700743415417188e-17	0.015520365792954714
0.1698158191129618	0.1296562264353892
0.33963163822592346	0.2241182436234552
0.5094474573388854	0.30852555924936964
0.6792632764518474	0.4891214221792404
0.849079095564809	0.30433525535753264
1.0188949146777708	0.8344415737304816
1.1887107337907328	0.2578137319494486
1.3585265529036943	0.8932247371915859
1.528342372016656	0.46398429299220123
1.6981581911296184	0.7546882451110214
1.86797401024258	0.5403164602289185
2.0377898293555416	0.5465581296549011
2.2076056484685034	0.5220034030309665
2.3774214675814647	0.40721484735851005
2.547237286694427	0.3912713030459901
2.717053105807389	0.20311571238876935
2.8868689249203503	0.1811174996979553
3.0566847440333125	0.030700665161815896
3.226500563146274	-0.058581827958219625
3.396316382259236	-0.20815398309991517
3.5661322013721977	-0.227796923219015
3.735948020485159	-0.4136978506453444
3.905763839598121	-0.42851547011222274
4.075579658711083	-0.5382506357835971
4.245395477824045	-0.5624390053725329
4.415211296937007	-0.5494147890897304
4.585027116049969	-0.7596353113566938
4.75484293516293	-0.4624532397893494
4.924658754275892	-0.8853547113818474
5.094474573388854	-0.24633401826178072
5.264290392501816	-0.8163928077779125
5.434106211614778	-0.28852639224746196
5.60392203072774	-0.46376683017007475
5.773737849840701	-0.28860439437724006
5.943553668953663	-0.19452613106920447
6.113369488066625	-0.10535384138570729


==> figures/data/2D_double_cylinder/ns_original_method_inner_x_forcing_dx_0.125_dsdx_1.3_ddf_Yang3.txt <==
0.0	0.013836566961786862
0.22439947525641374	0.16424561112793964
0.4487989505128277	0.2844970044468832
0.6731984257692416	0.4075174165069356
0.8975979010256553	0.5223474190760115
1.1219973762820692	0.5342084489350933
1.3463968515384828	0.651980239253393
1.5707963267948968	0.6229437356463692
1.7951958020513104	0.6444385276313396
2.019595277307724	0.5198603984868346
2.243994752564138	0.5047102649318269
2.4683942278205513	0.385846854267463
2.692793703076965	0.2602650927021964
2.9171931783333793	0.13752961445300535
3.141592653589793	-0.013835408974109727
3.365992128846207	-0.16424914230295204
3.5903916041026207	-0.28447198420924863
3.8147910793590345	-0.4074692859362902
4.039190554615448	-0.5221932457687387
4.263590029871862	-0.5340539017082335
4.487989505128276	-0.6519965065316088
4.71238898038469	-0.6229437287090737
4.9367884556411035	-0.6444223239014185
5.161187930897517	-0.5200148226035619
5.385587406153931	-0.5048627164813431
5.609986881410346	-0.38589231171010513
5.834386356666759	-0.26028762775629266
6.0587858319231715	-0.13752349368450975


==> figures/data/2D_double_cylinder/ns_original_method_outer_x_forcing_dx_0.125_dsdx_0.7_ddf_Yang3.txt <==
0.0	0.051893026781849504
0.05872135801102416	8.564548114865087
0.11744271602204841	-19.069316644195037
0.1761640740330727	27.045218259241537
0.23488543204409684	-27.80862477720913
0.29360679005512097	22.0112559348627
0.35232814806614526	-15.207166380781853
0.4110495060771693	9.20341427554733
0.46977086408819346	-3.3550560824641233
0.5284922220992176	-2.82679453578039
0.5872135801102417	7.321179110356877
0.645934938121266	-11.1909817819851
0.7046562961322901	14.095784246942761
0.7633776541433143	-16.525001369210923
0.8220990121543384	17.352494400550142
0.8808203701653627	-17.361787693734406
0.939541728176387	15.512597569029532
0.9982630861874112	-13.710179770985667
1.0569844441984355	12.002525092198756
1.1157058022094595	-13.948228158176965
1.1744271602204837	16.85491729120595
1.2331485182315076	-17.181773376060697
1.2918698762425318	11.49694852635759
1.350591234253556	-3.3536972360046717
1.4093125922645802	-4.344099081603848
1.4680339502756041	7.192314514193438
1.5267553082866285	-7.727005016325056
1.585476666297653	7.1190567107142995
1.6441980243086771	-5.34575305826899
1.7029193823197013	-1.6275563460013365
1.7616407403307253	9.153121869297044
1.8203620983417497	-12.355865646858081
1.8790834563527736	8.29868440155191
1.9378048143637974	-1.4192536343444224
1.996526172374822	-6.384857004844727
2.0552475303858455	13.971856939993634
2.1139688883968697	-23.29550432042591
2.1726902464078943	30.622172851589504
2.2314116044189185	-36.190189672785884
2.2901329624299427	39.93295362866512
2.348854320440967	-41.89059085568163
2.407575678451991	40.836067915980166
2.4662970364630152	-38.1911080580961
2.5250183944740394	32.748805881366735
2.5837397524850636	-25.6554434133641
2.642461110496088	17.72616367957252
2.701182468507112	-11.862711855612567
2.7599038265181366	8.26927175814051
2.8186251845291603	-5.997150924381313
2.8773465425401845	3.6262342602142787
2.9360679005512087	-0.9739470068327759
2.9947892585622324	-1.74568156540849
3.053510616573257	3.176690052211884
3.1122319745842812	-3.576968788843306
3.170953332595305	3.6075695357345725
3.2296746906063287	-3.2513133070593185
3.2883960486173534	1.819680872112607
3.3471174066283775	0.9241061756250655
3.4058387646394017	-3.602350707281075
3.4645601226504255	5.979783011640351
3.5232814806614505	-8.248616880602844
3.5820028386724747	11.833645619027196
3.6407241966834984	-17.692416550324825
3.699445554694522	25.61735404354675
3.758166912705547	-32.71407956335534
3.816888270716571	38.160019438730465
3.875609628727595	-40.815454416572166
3.934330986738619	41.876724396168775
3.9930523447496435	-39.92940258468649
4.051773702760668	36.1966623442671
4.110495060771692	-30.641613554121918
4.1692164187827165	23.328433859775537
4.22793777679374	-14.017927796896345
4.286659134804765	6.440123394187674
4.345380492815789	1.3637447839789185
4.404101850826812	-8.251231291689903
4.462823208837836	12.313122274311857
4.521544566848862	-9.117248308809272
4.580265924859885	1.5995445171629963
4.638987282870909	5.371518980894571
4.697708640881934	-7.151374505408237
4.7564299988929575	7.766530012138527
4.815151356903982	-7.232861690661455
4.873872714915006	4.377943231263576
4.9325940729260305	3.3330749730647855
4.991315430937054	-11.488120642013378
5.050036788948079	17.179883390381033
5.1087581469591035	-16.85309124215709
5.167479504970127	13.944804326440684
5.226200862981151	-11.995807497411771
5.284922220992176	13.702260791046106
5.343643579003199	-15.50260258484115
5.402364937014224	17.352022014619326
5.461086295025248	-17.341277722608766
5.519807653036273	16.514352200177296
5.578529011047297	-14.082940855527772
5.637250369058321	11.178449365947783
5.695971727069345	-7.3061989979774795
5.754693085080369	2.813418257146319
5.813414443091393	3.3687824553599297
5.872135801102417	-9.213961387941456
5.930857159113441	15.215353837517064
5.989578517124465	-22.012522336512983
6.04829987513549	27.80888211557716
6.107021233146514	-27.055007644647553
6.165742591157539	19.11385701488211
6.2244639491685625	-8.647956073340968


==> figures/data/2D_double_cylinder/ns_original_method_outer_x_forcing_dx_0.125_dsdx_1.0_ddf_Yang3.txt <==
0.0	0.00046443758438632
0.08377580409572782	-0.015737422547230116
0.16755160819145573	-0.02875980836403301
0.2513274122871836	-0.05048086016638169
0.33510321638291135	-0.04723574844062929
0.4188790204786391	-0.09498593028779512
0.5026548245743669	-0.0616364429157701
0.5864306286700948	-0.11409191534552221
0.6702064327658225	-0.10302557356874605
0.7539822368615504	-0.10381864886088647
0.8377580409572781	-0.16071020231185598
0.9215338450530058	-0.07627077752674072
1.0053096491487339	-0.23622439214396546
1.0890854532444616	-0.03361436691628579
1.1728612573401898	-0.2929211481551953
1.2566370614359177	-0.05857152298266012
1.3404128655316452	-0.2323705381293154
1.4241886696273731	-0.14707555495770072
1.5079644737231008	-0.18807430521287494
1.591740277818829	-0.1825764340557415
1.6755160819145563	-0.1472472323919641
1.7592918860102842	-0.24101714592900159
1.8430676901060121	-0.0656526545435584
1.9268434942017396	-0.2787199818956627
2.0106192982974678	-0.047539517435712664
2.0943951023931957	-0.25938747279698193
2.178170906488923	-0.03738449014468232
2.261946710584651	-0.22851574819614257
2.345722514680379	-0.02768397845446273
2.429498318776107	-0.21272278811794243
2.5132741228718354	-0.005913935270159466
2.5970499269675624	-0.1762320183436357
2.6808257310632904	-0.016207429964941598
2.7646015351590183	-0.11502338891772865
2.8483773392547462	-0.023522017587118835
2.9321531433504737	-0.05519368225250799
3.0159289474462017	-0.01746447586161689
3.0997047515419296	-0.010544673029206865
3.183480555637657	0.00960513387862303
3.267256359733385	0.016536786107928702
3.3510321638291125	0.05428280754714486
3.4348079679248404	0.022615124754430064
3.5185837720205684	0.11419654619007143
3.6023595761162963	0.015394507258624688
3.6861353802120242	0.17549079594499797
3.7699111843077517	0.005203216531750965
3.8536869884034792	0.21206609489873746
3.9374627924992076	0.027104878589565926
4.0212385965949355	0.2279179673764317
4.1050144006906635	0.03691761082428356
4.188790204786391	0.2589064363959866
4.272566008882118	0.04721686032996681
4.3563418129778455	0.2783463533029536
4.440117617073574	0.0654469762846161
4.523893421169301	0.2408652522522283
4.60766922526503	0.14715187272351843
4.691445029360758	0.18255861342716884
4.775220833456486	0.18813378080168291
4.858996637552214	0.1472095199920697
4.942772441647942	0.23253256801045374
5.026548245743669	0.05887409333447231
5.110324049839398	0.2932779915407202
5.194099853935125	0.03399706334818677
5.277875658030853	0.23672027253792777
5.361651462126581	0.07675516295507695
5.445427266222308	0.16129898205130008
5.529203070318037	0.10445997184178481
5.612978874413764	0.10370953415942903
5.6967546785094925	0.11483184465508316
5.7805304826052195	0.06242599372242355
5.8643062867009474	0.0958306961612122
5.948082090796675	0.048096831865983056
6.031857894892403	0.05142055851710367
6.115633698988131	0.029664831720150952
6.199409503083859	0.01669711555699566


==> figures/data/2D_double_cylinder/ns_original_method_outer_x_forcing_dx_0.125_dsdx_1.3_ddf_Yang3.txt <==
0.0	0.00041906049920648617
0.11023132117858918	-0.02034729360567811
0.2204626423571784	-0.03990325275692936
0.3306939635357677	-0.05911561389724833
0.44092528471435677	-0.0769249105192415
0.551156605892946	-0.0931965183416711
0.6613879270715355	-0.1058446425126208
0.7716192482501245	-0.1196224842153411
0.8818505694287142	-0.12996687903251222
0.9920818906073031	-0.14914081913159832
1.1023132117858925	-0.14756874762706912
1.212544532964482	-0.1762653772633908
1.322775854143071	-0.1541941230614977
1.4330071753216602	-0.18715797841852502
1.5432384965002492	-0.17204777690950795
1.6534698176788385	-0.17624430838097432
1.7637011388574277	-0.1836654843432156
1.873932460036017	-0.1449489135612296
1.9841637812146065	-0.1837410699596291
2.0943951023931953	-0.13564013284428403
2.2046264235717845	-0.14344367989055776
2.3148577447503733	-0.12566452939989578
2.4250890659289626	-0.11216719781438096
2.5353203871075523	-0.10256204518134339
2.6455517082861415	-0.0815822899442007
2.7557830294647307	-0.07378372937057659
2.86601435064332	-0.04692954874718782
2.9762456718219092	-0.03271088596387024
3.0864769930004985	-0.009961063027467453
3.1967083141790873	0.009118387592215055
3.306939635357677	0.0318892878436283
3.417170956536266	0.0461136649520423
3.527402277714855	0.07303209230569209
3.6376335988934443	0.0808602117788727
3.7478649200720335	0.10191585932783992
3.858096241250623	0.11157487984402172
3.9683275624292125	0.1251364490844364
4.078558883607801	0.14298756310658076
4.18879020478639	0.1352486274895478
4.29902152596498	0.1834376300760619
4.409252847143569	0.14469630173787879
4.519484168322158	0.18354635618058485
4.6297154895007475	0.17617103407527124
4.739946810679337	0.1720722385102062
4.850178131857926	0.18726029031693517
4.960409453036515	0.15436888692543985
5.0706407742151045	0.17655654642169877
5.180872095393694	0.14790650146075868
5.291103416572282	0.14957220035121813
5.401334737750872	0.13045855825413927
5.5115660589294615	0.12018094070476246
5.62179738010805	0.10646829638223625
5.73202870128664	0.09387723520613286
5.842260022465229	0.07765586129981371
5.9524913436438185	0.059900197246463616
6.062722664822407	0.04072389038440069
6.172953986000997	0.021181742170404208


==> figures/data/2D_double_cylinder/ns_original_method_v_centerline_dx_0.03125_dsdx_1.0_ddf_Yang3.txt <==
-2.015625	0.00043384953101289396
-1.984375	0.00048043522306713706
-1.953125	0.0005284336326604151
-1.921875	0.0005778236378040249
-1.890625	0.000628587193479617
-1.859375	0.0006807091723017112
-1.828125	0.0007341773004816225
-1.796875	0.0007889824892425427
-1.765625	0.0008451200770658132
-1.734375	0.00090259287904952
-1.703125	0.0009614175236245302
-1.671875	0.0010216362501751365
-1.640625	0.0010833365634695395
-1.609375	0.0011466787425593121
-1.578125	0.001211918107810113
-1.546875	0.001279344972545616
-1.515625	0.0012127141697184302
-1.484375	-0.0009057108975993035
-1.453125	-0.00520885558502251
-1.421875	-0.009768586644161772
-1.390625	-0.014433627466428296
-1.359375	-0.01921143325504996
-1.328125	-0.024110199368552358
-1.296875	-0.0291387995430617
-1.265625	-0.03430687557475659
-1.234375	-0.03962496926430453
-1.203125	-0.04510466856280734
-1.171875	-0.05075876464202611
-1.140625	-0.056601424595627496
-1.109375	-0.06264838654686444
-1.078125	-0.06891718448551268
-1.046875	-0.07542741091264768
-1.015625	-0.08220102707786235
-0.984375	-0.08926273397440741
-0.953125	-0.0966404238294361
-0.921875	-0.10436574523302182
-0.890625	-0.11247484397850326
-0.859375	-0.12100940356611511
-0.828125	-0.1300181993424986
-0.796875	-0.13955902303370554
-0.765625	-0.1492015979147035
-0.734375	-0.15160226906910299
-0.703125	-0.145809945356419
-0.671875	-0.13935474763183006
-0.640625	-0.13289489124358422
-0.609375	-0.1264296712410653
-0.578125	-0.11995908174893402
-0.546875	-0.11348370685823246
-0.515625	-0.10700440081499868
-0.484375	-0.10052205378753949
-0.453125	-0.09403748255031681
-0.421875	-0.08755139320931818
-0.390625	-0.08106437566894469
-0.359375	-0.0745769099647028
-0.328125	-0.06808937613984241
-0.296875	-0.06160206454975712
-0.265625	-0.055115185611955345
-0.234375	-0.0486288788344382
-0.203125	-0.04214322122899498
-0.171875	-0.0356582352748623
-0.140625	-0.0291738965782573
-0.109375	-0.022690141331224056
-0.078125	-0.016206873632905617
-0.046875	-0.009723972707548465
-0.015625	-0.0032413000389994217
0.015625	0.0032412935606642036
0.046875	0.009723960925372593
0.078125	0.016206851522507237
0.109375	0.022690104420982276
0.140625	0.029173841210223185
0.171875	0.035658158846968144
0.203125	0.04214312241229528
0.234375	0.04862875775936685
0.265625	0.05511504401803891
0.296875	0.06160190589375064
0.328125	0.06808920565755817
0.359375	0.07457673468138117
0.390625	0.08106420435103225
0.421875	0.08755123624559775
0.453125	0.09403735174029056
0.484375	0.10052196199684629
0.515625	0.10700436142969566
0.546875	0.11348373294155373
0.578125	0.11995918483287012
0.609375	0.12642985997075767
0.640625	0.13289517110084728
0.671875	0.1393551250210355
0.703125	0.14581043940875868
0.734375	0.15160258690705464
0.765625	0.14920127147998366
0.796875	0.13955867736375563
0.828125	0.13001784498911684
0.859375	0.12100905233822747
0.890625	0.11247449025273541
0.921875	0.10436538350077754
0.953125	0.09664005247400638
0.984375	0.08926235519936027
1.015625	0.0822006460236325
1.046875	0.07542703487609369
1.078125	0.06891682242859368
1.109375	0.06264804886888503
1.140625	0.056601123106237175
1.171875	0.050758512675891036
1.203125	0.04510448117635534
1.234375	0.039624863437828665
1.265625	0.034306870302817795
1.296875	0.029138915592851446
1.328125	0.02411045809835023
1.359375	0.019211852223497625
1.390625	0.014434204049644588
1.421875	0.00976924204605662
1.453125	0.005209315839635114
1.484375	0.0009060692739697746
1.515625	-0.0012129637251401737
1.546875	-0.001283536833644327
1.578125	-0.001220382612787496
1.609375	-0.0011588956381653206
1.640625	-0.001099018270987385
1.671875	-0.0010406342982154416
1.703125	-0.0009836514992010584
1.734375	-0.0009280255003273484
1.765625	-0.0008737483479943041
1.796875	-0.0008208336912694933
1.828125	-0.0007693067071288748
1.859375	-0.000719198651980443
1.890625	-0.0006705444295303198
1.921875	-0.0006233818286375277
1.953125	-0.0005777515601432115
1.984375	-0.0005336975637839238


==> figures/data/2D_double_cylinder/ns_original_method_v_centerline_dx_0.0625_dsdx_1.0_ddf_Yang3.txt <==
-2.03125	0.0007807107366779446
-1.96875	0.000992321360135225
-1.90625	0.001214392031732488
-1.84375	0.0014470349491946467
-1.78125	0.0016905195665386666
-1.71875	0.0019453971779936213
-1.65625	0.0022127846746151023
-1.59375	0.002494692019693034
-1.53125	0.0025195875228761645
-1.46875	-0.0017931881171801077
-1.40625	-0.011009088990072335
-1.34375	-0.02103635006961731
-1.28125	-0.03157819292617401
-1.21875	-0.04271371428583022
-1.15625	-0.0545378943280804
-1.09375	-0.06716606284242868
-1.03125	-0.08074014637188869
-0.96875	-0.09543749925267472
-0.90625	-0.11148363888748324
-0.84375	-0.12916457872237988
-0.78125	-0.1479021460824124
-0.71875	-0.15320407299256386
-0.65625	-0.1414362620936493
-0.59375	-0.12799031329570362
-0.53125	-0.11453151566493217
-0.46875	-0.10106352978735564
-0.40625	-0.08758849321663614
-0.34375	-0.07411017485019306
-0.28125	-0.06063162982629943
-0.21875	-0.0471546659736438
-0.15625	-0.033679965191565235
-0.09375	-0.02020735984444072
-0.03125	-0.006736138018262781
0.03125	0.006734693251468531
0.09375	0.02020619935657905
0.15625	0.03367933199055452
0.21875	0.04715471816112941
0.28125	0.060632396707167406
0.34375	0.07411151682930969
0.40625	0.08759004228483298
0.46875	0.10106448619316831
0.53125	0.11452997291022192
0.59375	0.12798200408474014
0.65625	0.14142362044242218
0.71875	0.15324072287521448
0.78125	0.14792163082665316
0.84375	0.12914153602607634
0.90625	0.11147061136124463
0.96875	0.09543106607227678
1.03125	0.08073630215810547
1.09375	0.0671635095096858
1.15625	0.054536406744232026
1.21875	0.042713438132984206
1.28125	0.03157945959459913
1.34375	0.021039656967767023
1.40625	0.011015132427524657
1.46875	0.0018013966670290078
1.53125	-0.002526150151373381
1.59375	-0.0025296308564210397
1.65625	-0.0022740631119460486
1.71875	-0.0020313807849379733
1.78125	-0.0018007435450423282
1.84375	-0.001581978495415755
1.90625	-0.0013753548236046847
1.96875	-0.0011813676352945312


==> figures/data/2D_double_cylinder/ns_original_method_v_centerline_dx_0.125_dsdx_1.0_ddf_Yang3.txt <==
-2.0625	0.001842535157509396
-1.9375	0.0027614858543034046
-1.8125	0.0037654364320171834
-1.6875	0.004861492380563436
-1.5625	0.005473914615094746
-1.4375	-0.003546210130604659
-1.3125	-0.024756002922842923
-1.1875	-0.04924411408486286
-1.0625	-0.07675294616540547
-0.9375	-0.10839899231141152
-0.8125	-0.14443057574197124
-0.6875	-0.15629363131932056
-0.5625	-0.1315131854467968
-0.4375	-0.10230657562683382
-0.3125	-0.07310781665790594
-0.1875	-0.043882716504650456
-0.0625	-0.014621053806614277
0.0625	0.014653111151600859
0.1875	0.0439116739011511
0.3125	0.07312851057236629
0.4375	0.1023278320515869
0.5625	0.13154475813399547
0.6875	0.15627046992950414
0.8125	0.14442845770208065
0.9375	0.1083726274790155
1.0625	0.07671571294539714
1.1875	0.04921631471992826
1.3125	0.02474497913770981
1.4375	0.003520327461619798
1.5625	-0.005483369968973071
1.6875	-0.004844359270503345
1.8125	-0.0037565121112361367
1.9375	-0.0027586530189174494
2.0625	-0.0018429250198821467


==> figures/data/2D_poisson/poisson_exact_centerline_dx_0.0125_dsdx_1.0_ddf_Yang3.txt <==
-2.0125	-0.4968752411079391
-2.0	-0.49998046951290975
-1.9875	-0.5031247527885452
-1.975	-0.5063088323653114
-1.9625000000000001	-0.5095334685598377
-1.9500000000000002	-0.5127994411800961
-1.9375	-0.5161075501539999
-1.925	-0.5194586161824851
-1.9125	-0.5228534814181972
-1.9000000000000001	-0.5262930101709586
-1.8875000000000002	-0.5297780896412594
-1.875	-0.5333096306830808
-1.8625	-0.5368885685974236
-1.85	-0.5405158639580004
-1.8375000000000001	-0.5441925034706154
-1.8250000000000002	-0.547919500867852
-1.8125	-0.5516978978407686
-1.8	-0.5555287650094034
-1.7875	-0.5594132029339854
-1.7750000000000001	-0.5633523431688569
-1.7625000000000002	-0.5673473493612312
-1.75	-0.5713994183970206
-1.7375	-0.575509781596108
-1.725	-0.5796797059595694
-1.7125000000000001	-0.583910495471497
-1.7000000000000002	-0.5882034924582363
-1.6875	-0.5925600790080106
-1.675	-0.5969816784540849
-1.6625	-0.6014697569248163
-1.6500000000000001	-0.6060258249641319
-1.6375000000000002	-0.6106514392261974
-1.625	-0.6153482042482693
-1.6125	-0.6201177743059728
-1.6	-0.6249618553555081
-1.5875000000000001	-0.6298822070675759
-1.5750000000000002	-0.6348806449581155
-1.5625	-0.6399590426212723
-1.55	-0.6451193340703648
-1.5375	-0.650363516192994
-1.5250000000000001	-0.6556936513268391
-1.5125000000000002	-0.6611118699631198
-1.5	-0.6666203735851678
-1.4875	-0.6722214376500494
-1.475	-0.6779174147217235
-1.4625000000000001	-0.6837107377647919
-1.4500000000000002	-0.6896039236085308
-1.4375	-0.695599576591562
-1.425	-0.7017003923982458
-1.4125	-0.7079091620986687
-1.4000000000000001	-0.7142287764049421
-1.3875000000000002	-0.7206622301574418
-1.375	-0.7272126270556152
-1.3625	-0.7338831846490489
-1.35	-0.7406772396056579
-1.3375000000000001	-0.7475982532751091
-1.3250000000000002	-0.7546498175669661
-1.3125	-0.7618356611645203
-1.3	-0.7691596560968844
-1.2875	-0.7766258246936851
-1.2750000000000001	-0.7842383469485823
-1.2625000000000002	-0.7920015683199372
-1.25	-0.7999200079992
-1.2375	-0.8079983676800653
-1.225	-0.8162415408641331
-1.2125000000000001	-0.824654622741764
-1.2000000000000002	-0.8332429206900291
-1.1875	-0.8420119654331929
-1.175	-0.8509675229150163
-1.1625	-0.8601156069364161
-1.1500000000000001	-0.8694624926166566
-1.1375	-0.8790147307413668
-1.125	-0.8887791630662881
-1.1125	-0.8987629386518555
-1.1	-0.9089735313105228
-1.0875000000000001	-0.9194187582562747
-1.075	-0.9301068000540761
-1.0625	-0.941046221976197
-1.05	-0.9522459968825279
-1.0375	-0.9637155297532656
-1.0250000000000001	-0.9754646840148695
-1.0125	-0.9875038098140811
-1.0	-0.9998437744102484
-0.9875	-0.9875
-0.9750000000000001	-0.9750000000000001
-0.9625	-0.9625
-0.9500000000000001	-0.9500000000000001
-0.9375	-0.9375
-0.925	-0.925
-0.9125000000000001	-0.9125000000000001
-0.9	-0.9
-0.8875000000000001	-0.8875000000000001
-0.875	-0.875
-0.8625	-0.8625
-0.8500000000000001	-0.8500000000000001
-0.8375	-0.8375
-0.8250000000000001	-0.8250000000000001
-0.8125	-0.8125
-0.8	-0.8
-0.7875000000000001	-0.7875000000000001
-0.775	-0.775
-0.7625000000000001	-0.7625000000000001
-0.75	-0.75
-0.7375	-0.7375
-0.7250000000000001	-0.7250000000000001
-0.7125	-0.7125
-0.7000000000000001	-0.7000000000000001
-0.6875	-0.6875
-0.675	-0.675
-0.6625000000000001	-0.6625000000000001
-0.65	-0.65
-0.6375000000000001	-0.6375000000000001
-0.625	-0.625
-0.6125	-0.6125
-0.6000000000000001	-0.6000000000000001
-0.5875	-0.5875
-0.5750000000000001	-0.5750000000000001
-0.5625	-0.5625
-0.55	-0.55
-0.5375	-0.5375
-0.525	-0.525
-0.5125000000000001	-0.5125000000000001
-0.5	-0.5
-0.48750000000000004	-0.48750000000000004
-0.47500000000000003	-0.47500000000000003
-0.4625	-0.4625
-0.45	-0.45
-0.4375	-0.4375
-0.42500000000000004	-0.42500000000000004
-0.41250000000000003	-0.41250000000000003
-0.4	-0.4
-0.3875	-0.3875
-0.375	-0.375
-0.36250000000000004	-0.36250000000000004
-0.35000000000000003	-0.35000000000000003
-0.3375	-0.3375
-0.325	-0.325
-0.3125	-0.3125
-0.30000000000000004	-0.30000000000000004
-0.28750000000000003	-0.28750000000000003
-0.275	-0.275
-0.2625	-0.2625
-0.25	-0.25
-0.23750000000000002	-0.23750000000000002
-0.225	-0.225
-0.21250000000000002	-0.21250000000000002
-0.2	-0.2
-0.1875	-0.1875
-0.17500000000000002	-0.17500000000000002
-0.1625	-0.1625
-0.15000000000000002	-0.15000000000000002
-0.1375	-0.1375
-0.125	-0.125
-0.1125	-0.1125
-0.1	-0.1
-0.08750000000000001	-0.08750000000000001
-0.07500000000000001	-0.07500000000000001
-0.0625	-0.0625
-0.05	-0.05
-0.037500000000000006	-0.037500000000000006
-0.025	-0.025
-0.0125	-0.0125
0.0	0.0
0.0125	0.0125
0.025	0.025
0.037500000000000006	0.037500000000000006
0.05	0.05
0.0625	0.0625
0.07500000000000001	0.07500000000000001
0.08750000000000001	0.08750000000000001
0.1	0.1
0.1125	0.1125
0.125	0.125
0.1375	0.1375
0.15000000000000002	0.15000000000000002
0.1625	0.1625
0.17500000000000002	0.17500000000000002
0.1875	0.1875
0.2	0.2
0.21250000000000002	0.21250000000000002
0.225	0.225
0.23750000000000002	0.23750000000000002
0.25	0.25
0.2625	0.2625
0.275	0.275
0.28750000000000003	0.28750000000000003
0.30000000000000004	0.30000000000000004
0.3125	0.3125
0.325	0.325
0.3375	0.3375
0.35000000000000003	0.35000000000000003
0.36250000000000004	0.36250000000000004
0.375	0.375
0.3875	0.3875
0.4	0.4
0.41250000000000003	0.41250000000000003
0.42500000000000004	0.42500000000000004
0.4375	0.4375
0.45	0.45
0.4625	0.4625
0.47500000000000003	0.47500000000000003
0.48750000000000004	0.48750000000000004
0.5	0.5
0.5125000000000001	0.5125000000000001
0.525	0.525
0.5375	0.5375
0.55	0.55
0.5625	0.5625
0.5750000000000001	0.5750000000000001
0.5875	0.5875
0.6000000000000001	0.6000000000000001
0.6125	0.6125
0.625	0.625
0.6375000000000001	0.6375000000000001
0.65	0.65
0.6625000000000001	0.6625000000000001
0.675	0.675
0.6875	0.6875
0.7000000000000001	0.7000000000000001
0.7125	0.7125
0.7250000000000001	0.7250000000000001
0.7375	0.7375
0.75	0.75
0.7625000000000001	0.7625000000000001
0.775	0.775
0.7875000000000001	0.7875000000000001
0.8	0.8
0.8125	0.8125
0.8250000000000001	0.8250000000000001
0.8375	0.8375
0.8500000000000001	0.8500000000000001
0.8625	0.8625
0.875	0.875
0.8875000000000001	0.8875000000000001
0.9	0.9
0.9125000000000001	0.9125000000000001
0.925	0.925
0.9375	0.9375
0.9500000000000001	0.9500000000000001
0.9625	0.9625
0.9750000000000001	0.9750000000000001
0.9875	0.9875
1.0	0.9998437744102483
1.0125	0.9875038098140811
1.0250000000000001	0.9754646840148695
1.0375	0.9637155297532656
1.05	0.9522459968825279
1.0625	0.941046221976197
1.075	0.9301068000540761
1.0875000000000001	0.9194187582562747
1.1	0.9089735313105229
1.1125	0.8987629386518555
1.125	0.8887791630662881
1.1375	0.8790147307413668
1.1500000000000001	0.8694624926166566
1.1625	0.8601156069364161
1.175	0.8509675229150163
1.1875	0.8420119654331929
1.2000000000000002	0.8332429206900291
1.2125000000000001	0.824654622741764
1.225	0.8162415408641331
1.2375	0.8079983676800653
1.25	0.7999200079992
1.2625000000000002	0.7920015683199372
1.2750000000000001	0.7842383469485823
1.2875	0.7766258246936851
1.3	0.7691596560968844
1.3125	0.7618356611645203
1.3250000000000002	0.7546498175669661
1.3375000000000001	0.7475982532751091
1.35	0.7406772396056579
1.3625	0.7338831846490489
1.375	0.7272126270556152
1.3875000000000002	0.7206622301574418
1.4000000000000001	0.7142287764049421
1.4125	0.7079091620986687
1.425	0.7017003923982458
1.4375	0.695599576591562
1.4500000000000002	0.6896039236085308
1.4625000000000001	0.6837107377647919
1.475	0.6779174147217235
1.4875	0.6722214376500494
1.5	0.6666203735851678
1.5125000000000002	0.6611118699631198
1.5250000000000001	0.6556936513268391
1.5375	0.650363516192994
1.55	0.6451193340703648
1.5625	0.6399590426212723
1.5750000000000002	0.6348806449581155
1.5875000000000001	0.6298822070675759
1.6	0.6249618553555081
1.6125	0.6201177743059728
1.625	0.6153482042482693
1.6375000000000002	0.6106514392261974
1.6500000000000001	0.6060258249641319
1.6625	0.6014697569248163
1.675	0.5969816784540849
1.6875	0.5925600790080106
1.7000000000000002	0.5882034924582363
1.7125000000000001	0.583910495471497
1.725	0.5796797059595694
1.7375	0.575509781596108
1.75	0.5713994183970206
1.7625000000000002	0.5673473493612312
1.7750000000000001	0.5633523431688569
1.7875	0.5594132029339854
1.8	0.5555287650094034
1.8125	0.5516978978407686
1.8250000000000002	0.547919500867852
1.8375000000000001	0.5441925034706154
1.85	0.5405158639580004
1.8625	0.5368885685974236
1.875	0.5333096306830808
1.8875000000000002	0.5297780896412594
1.9000000000000001	0.5262930101709586
1.9125	0.5228534814181972
1.925	0.5194586161824851
1.9375	0.5161075501539999
1.9500000000000002	0.5127994411800961
1.9625000000000001	0.5095334685598377
1.975	0.5063088323653114
1.9875	0.5031247527885452
2.0	0.49998046951290975
2.0125	0.4968752411079391


==> figures/data/2D_poisson/poisson_exact_forcing.txt <==
0.0	-2.0
0.010005072145190424	-1.9998998993663921
0.02001014429038085	-1.9995996074857052
0.03001521643557127	-1.9990991544173469
0.04002028858076171	-1.9983985902569863
0.05002536072595202	-1.9974979851315398
0.06003043287114243	-1.9963974291921511
0.07003550501633285	-1.9950970326051671
0.08004057716152328	-1.99359692554111
0.0900456493067137	-1.9918972581616474
0.10005072145190416	-1.9899982006045611
0.11005579359709439	-1.9878999429667155
0.1200608657422848	-1.9856026952850299
0.13006593788747522	-1.9831066875154526
0.14007101003266562	-1.980412169509943
0.15007608217785598	-1.9775194109914607
0.16008115432304643	-1.9744287015269661
0.17008622646823687	-1.9711403504984348
0.18009129861342685	-1.967654687071889
0.1900963707586173	-1.9639720601644453
0.20010144290380774	-1.960092838409391
0.21010651504899813	-1.9560174101192815
0.22011158719418855	-1.951746183247071
0.230116659339379	-1.9472795853452758
0.24012173148456942	-1.9426180635231756
0.2501268036297589	-1.9377620844020589
0.26013187577494934	-1.9327121340685118
0.2701369479201398	-1.9274687180257628
0.2801420200653301	-1.92203236114308
0.29014709221052065	-1.9164036076032318
0.300152164355711	-1.9105830208480141
0.3101572365009014	-1.904571183521849
0.3201623086460918	-1.898368697413462
0.3301673807912822	-1.8919761833956423
0.3401724529364727	-1.8853942813630937
0.3501775250816622	-1.8786236501683804
0.36018259722685175	-1.8716649675559747
0.3701876693720413	-1.8645189300944147
0.3801927415172317	-1.857186253106578
0.39019781366242207	-1.849667670598077
0.40020288580761254	-1.8419639351837853
0.4102079579528003	-1.834075818012501
0.4202130300979898	-1.8260041086897472
0.43021810224317936	-1.817749615198743
0.4402231743883697	-1.809313163819516
0.45022824653356014	-1.8006955990461955
0.4602333186787507	-1.7918977835024754
0.4702383908239402	-1.7829205978552671
0.4802434629691288	-1.773764940726542
0.4902485351143192	-1.7644317286033766
0.500253607259508	-1.7549218957462218
0.5102586794046985	-1.7452363940953688
0.5202637515498888	-1.7353761931756715
0.5302688236950791	-1.725342279999489
0.5402738958402697	-1.7151356589678879
0.5502789679854584	-1.7047573517701027
0.5602840401306451	-1.6942083972812596
0.5702891122758359	-1.6834898514583805
0.5802941844210208	-1.6726027872347042
0.5902992565662113	-1.6615482944122455
0.6003043287114016	-1.6503274795527463
0.6103094008565921	-1.6389414658668828
0.6203144730017824	-1.6273913931018402
0.6303195451469729	-1.6156784174272198
0.6403246172921615	-1.6038037113193104
0.6503296894373503	-1.5917684634437153
0.6603347615825401	-1.5795738785363709
0.6703398337277309	-1.5672211772829534
0.6803449058729215	-1.5547115961966862
0.6903499780181118	-1.5420463874945627
0.7003550501633024	-1.529226818971998
0.7103601223084929	-1.5162541738759239
0.7203651944536832	-1.5031297507763344
0.7303702665988737	-1.489854863436297
0.7403753387440641	-1.476430840680446
0.7503804108892528	-1.462859026261967
0.7603854830344435	-1.4491407787280772
0.7703905551796322	-1.4352774712840526
0.7803956273248225	-1.421270491655747
0.7904006994700132	-1.407121241950698
0.8004057716152037	-1.3928311385177667
0.8104108437603942	-1.378401611805361
0.8204159159055809	-1.363834106218253
0.8304209880507712	-1.3491300799729713
0.8404260601959618	-1.3342910049518644
0.8504311323411525	-1.319318366555744
0.8604362044863393	-1.304213663555207
0.8704412766315295	-1.2889784079405828
0.8804463487767161	-1.2736141247706223
0.8904514209219068	-1.2581223520197944
0.9004564930670915	-1.242504640424382
0.9104615652122823	-1.226762553327193
0.9204666373574729	-1.2108976665211297
0.9304717095026632	-1.194911568091414
0.94047678164785	-1.1788058582566323
0.9504818537930405	-1.1625821492085326
0.960486925938231	-1.146242064950676
0.9704919980834215	-1.1297872411358496
0.9804970702286123	-1.1132193249023428
0.9905021423738025	-1.0965399747090698
1.0005072145189928	-1.0797508601695518
1.010512286664184	-1.0628536618847908
1.0205173588093708	-1.04585007127505
1.0305224309545575	-1.0287417904105158
1.040527503099748	-1.0115305318409362
1.0505325752449386	-0.9942180184242054
1.060537647390129	-0.9768059831538864
1.0705427195353192	-0.9592961689857418
1.08054779168051	-0.9416903286632632
1.090552863825701	-0.9239902245422226
1.1005579359708912	-0.906197628414259
1.1105630081160742	-0.8883143213295303
1.1205680802612645	-0.8703420934183803
1.130573152406455	-0.8522827437122232
1.1405782245516456	-0.8341380799634074
1.1505832966968323	-0.8159099184642776
1.160588368842023	-0.7976000838653353
1.1705934409872134	-0.7792104089926333
1.180598513132404	-0.7607427346642767
1.190603585277594	-0.7421989095061685
1.2006086574227848	-0.7235807897669543
1.2106137295679715	-0.7048902391322254
1.220618801713162	-0.6861291285379283
1.230623873858353	-0.667299335983127
1.2406289460035436	-0.6484027463419882
1.2506340181487343	-0.6294412511751073
1.260639090293921	-0.6104167485401722
1.2706441624391123	-0.5913311428019351
1.2806492345843026	-0.5721863444416331
1.2906543067294927	-0.552984269865711
1.3006593788746834	-0.5337268412139989
1.310664451019874	-0.5144159861673082
1.3206695231650638	-0.4950536377544654
1.3306745953102548	-0.4756417341588113
1.340679667455445	-0.4561822185241988
1.3506847396006358	-0.43667703876047054
1.3606898117458261	-0.4171281473484812
1.3706948838910162	-0.397537501144647
1.3806999560362063	-0.3779070611850653
1.3907050281813969	-0.3582387924892132
1.4007101003265872	-0.33853466386325043
1.4107151724717775	-0.3187966477029367
1.4207202446169684	-0.2990267197961945
1.4307253167621514	-0.2792268591253509
1.4407303889073417	-0.2593990476689739
1.4507354610525323	-0.2395452702035676
1.4607405331977226	-0.2196675141048366
1.4707456053429133	-0.19976776914875968
1.4807506774881	-0.17984802731242452
1.4907557496332868	-0.15991028257460227
1.5007608217784698	-0.13995653071618142
1.5107658939236528	-0.11998876912035832
1.5207709660688322	-0.10000899657272755
1.5307760382139823	-0.08001921306123197
1.5407811103591726	-0.06002141957572787
1.5507861825043636	-0.040017617908092856
1.5607912546495581	-0.020009810451542664
1.5707963162581846	-2.10734240172554e-8
1.5808013989402352	0.020009810451542664
1.5908064710854297	0.040017617908092856
1.6008115432306207	0.06002141957572787
1.610816615375811	0.08001921306123197
1.6208216875209611	0.10000899657272755
1.6308267596661405	0.11998876912035832
1.6408318318113235	0.13995653071618142
1.6508369039565065	0.15991028257460227
1.6608419761016933	0.17984802731242452
1.67084704824688	0.19976776914875968
1.6808521203920708	0.2196675141048366
1.690857192537261	0.2395452702035676
1.7008622646824516	0.2593990476689739
1.710867336827642	0.2792268591253509
1.720872408972825	0.2990267197961945
1.7308774811180159	0.3187966477029367
1.7408825532632062	0.33853466386325043
1.7508876254083965	0.3582387924892132
1.760892697553587	0.3779070611850653
1.770897769698777	0.397537501144647
1.7809028418439672	0.4171281473484812
1.7909079139891575	0.43667703876047054
1.8009129861343482	0.4561822185241988
1.8109180582795386	0.4756417341588113
1.8209231304247295	0.4950536377544654
1.8309282025699194	0.5144159861673082
1.84093327471511	0.5337268412139989
1.8509383468603007	0.552984269865711
1.8609434190054908	0.5721863444416331
1.870948491150681	0.5913311428019351
1.8809535632958723	0.6104167485401722
1.890958635441059	0.6294412511751073
1.9009637075862498	0.6484027463419882
1.9109687797314403	0.667299335983127
1.9209738518766313	0.6861291285379283
1.9309789240218218	0.7048902391322254
1.9409839961670086	0.7235807897669543
1.9509890683121993	0.7421989095061685
1.9609941404573894	0.7607427346642767
1.97099921260258	0.7792104089926333
1.9810042847477702	0.7976000838653353
1.991009356892961	0.8159099184642776
2.0010144290381477	0.8341380799634074
2.0110195011833385	0.8522827437122232
2.021024573328529	0.8703420934183803
2.031029645473719	0.8883143213295303
2.041034717618902	0.906197628414259
2.0510397897640926	0.9239902245422226
2.0610448619092834	0.9416903286632632
2.071049934054474	0.9592961689857418
2.0810550061996644	0.9768059831538864
2.0910600783448547	0.9942180184242054
2.1010651504900455	1.0115305318409362
2.111070222635236	1.0287417904105158
2.1210752947804226	1.04585007127505
2.1310803669256093	1.0628536618847908
2.1410854390708005	1.0797508601695518
2.151090511215991	1.0965399747090698
2.161095583361181	1.1132193249023428
2.171100655506372	1.1297872411358496
2.181105727651562	1.146242064950676
2.1911107997967525	1.1625821492085326
2.2011158719419432	1.1788058582566323
2.21112094408713	1.194911568091414
2.2211260162323203	1.2108976665211297
2.231131088377511	1.226762553327193
2.241136160522702	1.242504640424382
2.2511412326678863	1.2581223520197944
2.261146304813077	1.2736141247706223
2.271151376958264	1.2889784079405828
2.281156449103454	1.304213663555207
2.2911615212486405	1.319318366555744
2.3011665933938312	1.3342910049518644
2.311171665539022	1.3491300799729713
2.3211767376842123	1.363834106218253
2.331181809829399	1.378401611805361
2.34118688197459	1.3928311385177667
2.35119195411978	1.407121241950698
2.361197026264971	1.421270491655747
2.371202098410161	1.4352774712840526
2.3812071705553497	1.4491407787280772
2.3912122427005404	1.462859026261967
2.401217314845729	1.476430840680446
2.4112223869909197	1.489854863436297
2.42122745913611	1.5031297507763344
2.4312325312813003	1.5162541738759239
2.441237603426491	1.529226818971998
2.4512426755716814	1.5420463874945627
2.4612477477168717	1.5547115961966862
2.4712528198620625	1.5672211772829534
2.481257892007253	1.5795738785363709
2.491262964152443	1.5917684634437153
2.5012680362976316	1.6038037113193104
2.51127310844282	1.6156784174272198
2.521278180588011	1.6273913931018402
2.531283252733201	1.6389414658668828
2.5412883248783915	1.6503274795527463
2.551293397023582	1.6615482944122455
2.5612984691687726	1.6726027872347042
2.5713035413139576	1.6834898514583805
2.5813086134591483	1.6942083972812596
2.5913136856043346	1.7047573517701027
2.6013187577495236	1.7151356589678879
2.6113238298947143	1.725342279999489
2.621328902039904	1.7353761931756715
2.631333974185095	1.7452363940953688
2.6413390463302853	1.7549218957462218
2.651344118475474	1.7644317286033766
2.6613491906206646	1.773764940726542
2.671354262765853	1.7829205978552671
2.6813593349110425	1.7918977835024754
2.6913644070562333	1.8006955990461955
2.7013694792014236	1.809313163819516
2.711374551346614	1.817749615198743
2.7213796234918033	1.8260041086897472
2.7313846956369927	1.834075818012501
2.741389767782181	1.8419639351837853
2.751394839927371	1.849667670598077
2.7613999120725614	1.857186253106578
2.771404984217752	1.8645189300944147
2.7814100563629416	1.8716649675559747
2.791415128508131	1.8786236501683804
2.8014202006533204	1.8853942813630937
2.811425272798511	1.8919761833956423
2.8214303449437015	1.898368697413462
2.831435417088892	1.904571183521849
2.841440489234082	1.9105830208480141
2.8514455613792724	1.9164036076032318
2.861450633524463	1.92203236114308
2.8714557056696535	1.9274687180257628
2.8814607778148438	1.9327121340685118
2.891465849960034	1.9377620844020589
2.901470922105224	1.9426180635231756
2.9114759942504143	1.9472795853452758
2.9214810663956046	1.951746183247071
2.9314861385407953	1.9560174101192815
2.9414912106859856	1.960092838409391
2.951496282831176	1.9639720601644453
2.9615013549763662	1.967654687071889
2.9715064271215565	1.9711403504984348
2.981511499266747	1.9744287015269661
2.991516571411937	1.9775194109914607
3.0015216435571275	1.980412169509943
3.011526715702318	1.9831066875154526
3.0215317878475085	1.9856026952850299
3.031536859992699	1.9878999429667155
3.041541932137889	1.9899982006045611
3.0515470042830795	1.9918972581616474
3.0615520764282698	1.99359692554111
3.0715571485734605	1.9950970326051671
3.081562220718651	1.9963974291921511
3.091567292863841	1.9974979851315398
3.1015723650090314	1.9983985902569863
3.1115774371542217	1.9990991544173469
3.1215825092994125	1.9995996074857052
3.131587581444603	1.9998998993663921
3.141592653589793	2.0
3.1515977257349834	1.9998998993663921
3.1616027978801737	1.9995996074857052
3.1716078700253645	1.9990991544173469
3.181612942170555	1.9983985902569863
3.191618014315745	1.9974979851315398
3.2016230864609354	1.9963974291921511
3.2116281586061257	1.9950970326051671
3.2216332307513165	1.99359692554111
3.2316383028965068	1.9918972581616474
3.241643375041697	1.9899982006045611
3.2516484471868874	1.9878999429667155
3.2616535193320777	1.9856026952850299
3.2716585914772685	1.9831066875154526
3.2816636636224588	1.980412169509943
3.291668735767649	1.9775194109914607
3.3016738079128394	1.9744287015269661
3.3116788800580297	1.9711403504984348
3.32168395220322	1.967654687071889
3.3316890243484103	1.9639720601644453
3.3416940964936006	1.960092838409391
3.351699168638791	1.9560174101192815
3.3617042407839817	1.951746183247071
3.371709312929172	1.9472795853452758
3.3817143850743623	1.9426180635231756
3.391719457219552	1.9377620844020589
3.4017245293647425	1.9327121340685118
3.4117296015099328	1.9274687180257628
3.421734673655123	1.92203236114308
3.431739745800314	1.9164036076032318
3.441744817945504	1.9105830208480141
3.4517498900906944	1.904571183521849
3.4617549622358847	1.898368697413462
3.471760034381075	1.8919761833956423
3.481765106526266	1.8853942813630937
3.4917701786714552	1.8786236501683804
3.5017752508166446	1.8716649675559747
3.511780322961834	1.8645189300944147
3.521785395107025	1.857186253106578
3.531790467252215	1.849667670598077
3.5417955393974054	1.8419639351837853
3.5518006115425935	1.834075818012501
3.561805683687783	1.8260041086897472
3.5718107558329724	1.817749615198743
3.5818158279781627	1.809313163819516
3.591820900123353	1.8006955990461955
3.6018259722685437	1.7918977835024754
3.611831044413733	1.7829205978552671
3.6218361165589217	1.773764940726542
3.6318411887041124	1.7644317286033766
3.641846260849301	1.7549218957462218
3.6518513329944913	1.7452363940953688
3.661856405139682	1.7353761931756715
3.671861477284872	1.725342279999489
3.6818665494300626	1.7151356589678879
3.6918716215752516	1.7047573517701027
3.701876693720438	1.6942083972812596
3.7118817658656287	1.6834898514583805
3.7218868380108137	1.6726027872347042
3.7318919101560044	1.6615482944122455
3.7418969823011947	1.6503274795527463
3.751902054446385	1.6389414658668828
3.7619071265915753	1.6273913931018402
3.771912198736766	1.6156784174272198
3.7819172708819546	1.6038037113193104
3.791922343027143	1.5917684634437153
3.801927415172333	1.5795738785363709
3.8119324873175238	1.5672211772829534
3.8219375594627145	1.5547115961966862
3.831942631607905	1.5420463874945627
3.841947703753095	1.529226818971998
3.851952775898286	1.5162541738759239
3.861957848043476	1.5031297507763344
3.8719629201886665	1.489854863436297
3.8819679923338573	1.476430840680446
3.891973064479046	1.462859026261967
3.9019781366242365	1.4491407787280772
3.911983208769425	1.4352774712840526
3.9219882809146154	1.421270491655747
3.931993353059806	1.407121241950698
3.9419984252049964	1.3928311385177667
3.952003497350187	1.378401611805361
3.962008569495374	1.363834106218253
3.9720136416405643	1.3491300799729713
3.982018713785755	1.3342910049518644
3.9920237859309458	1.319318366555744
4.002028858076132	1.304213663555207
4.012033930221323	1.2889784079405828
4.022039002366509	1.2736141247706223
4.0320440745117	1.2581223520197944
4.042049146656884	1.242504640424382
4.052054218802075	1.226762553327193
4.062059290947266	1.2108976665211297
4.072064363092457	1.194911568091414
4.082069435237643	1.1788058582566323
4.092074507382834	1.1625821492085326
4.102079579528024	1.146242064950676
4.112084651673214	1.1297872411358496
4.122089723818405	1.1132193249023428
4.132094795963596	1.0965399747090698
4.142099868108786	1.0797508601695518
4.152104940253977	1.0628536618847908
4.162110012399164	1.04585007127505
4.17211508454435	1.0287417904105158
4.182120156689541	1.0115305318409362
4.1921252288347315	0.9942180184242054
4.202130300979922	0.9768059831538864
4.212135373125112	0.9592961689857418
4.222140445270303	0.9416903286632632
4.232145517415494	0.9239902245422226
4.242150589560684	0.906197628414259
4.252155661705867	0.8883143213295303
4.262160733851058	0.8703420934183803
4.272165805996248	0.8522827437122232
4.2821708781414385	0.8341380799634074
4.292175950286625	0.8159099184642776
4.3021810224318155	0.7976000838653353
4.312186094577006	0.7792104089926333
4.322191166722197	0.7607427346642767
4.332196238867387	0.7421989095061685
4.342201311012578	0.7235807897669543
4.352206383157764	0.7048902391322254
4.362211455302955	0.6861291285379283
4.3722165274481455	0.667299335983127
4.382221599593336	0.6484027463419882
4.392226671738527	0.6294412511751073
4.402231743883714	0.6104167485401722
4.412236816028905	0.5913311428019351
4.422241888174096	0.5721863444416331
4.4322469603192856	0.552984269865711
4.442252032464476	0.5337268412139989
4.452257104609667	0.5144159861673082
4.462262176754857	0.4950536377544654
4.472267248900048	0.4756417341588113
4.482272321045238	0.4561822185241988
4.492277393190429	0.43667703876047054
4.502282465335619	0.4171281473484812
4.512287537480809	0.397537501144647
4.522292609626	0.3779070611850653
4.5322976817711895	0.3582387924892132
4.54230275391638	0.33853466386325043
4.55230782606157	0.3187966477029367
4.562312898206761	0.2990267197961945
4.5723179703519445	0.2792268591253509
4.582323042497134	0.2593990476689739
4.592328114642325	0.2395452702035676
4.602333186787515	0.2196675141048366
4.612338258932706	0.19976776914875968
4.622343331077893	0.17984802731242452
4.63234840322308	0.15991028257460227
4.642353475368263	0.13995653071618142
4.652358547513446	0.11998876912035832
4.662363619658625	0.10000899657272755
4.672368691803776	0.08001921306123197
4.6823737639489655	0.06002141957572787
4.692378836094156	0.040017617908092856
4.7023839082393515	0.020009810451542664
4.712388969847978	2.10734240172554e-8
4.722394052530028	-0.020009810451542664
4.732399124675222	-0.040017617908092856
4.742404196820414	-0.06002141957572787
4.752409268965604	-0.08001921306123197
4.762414341110754	-0.10000899657272755
4.772419413255934	-0.11998876912035832
4.782424485401116	-0.13995653071618142
4.792429557546299	-0.15991028257460227
4.802434629691486	-0.17984802731242452
4.812439701836673	-0.19976776914875968
4.822444773981863	-0.2196675141048366
4.832449846127054	-0.2395452702035676
4.842454918272244	-0.2593990476689739
4.852459990417435	-0.2792268591253509
4.862465062562618	-0.2990267197961945
4.872470134707809	-0.3187966477029367
4.882475206852999	-0.33853466386325043
4.892480278998189	-0.3582387924892132
4.90248535114338	-0.3779070611850653
4.91249042328857	-0.397537501144647
4.92249549543376	-0.4171281473484812
4.93250056757895	-0.43667703876047054
4.942505639724141	-0.4561822185241988
4.952510711869332	-0.4756417341588113
4.962515784014522	-0.4950536377544654
4.972520856159712	-0.5144159861673082
4.982525928304903	-0.5337268412139989
4.992531000450094	-0.552984269865711
5.002536072595284	-0.5721863444416331
5.012541144740474	-0.5913311428019351
5.022546216885665	-0.6104167485401722
5.032551289030852	-0.6294412511751073
5.042556361176043	-0.6484027463419882
5.052561433321233	-0.667299335983127
5.062566505466425	-0.6861291285379283
5.0725715776116145	-0.7048902391322254
5.082576649756802	-0.7235807897669543
5.092581721901992	-0.7421989095061685
5.102586794047182	-0.7607427346642767
5.112591866192373	-0.7792104089926333
5.122596938337563	-0.7976000838653353
5.132602010482754	-0.8159099184642776
5.142607082627941	-0.8341380799634074
5.152612154773131	-0.8522827437122232
5.1626172269183215	-0.8703420934183803
5.172622299063512	-0.8883143213295303
5.182627371208695	-0.906197628414259
5.192632443353885	-0.9239902245422226
5.2026375154990765	-0.9416903286632632
5.212642587644267	-0.9592961689857418
5.222647659789457	-0.9768059831538864
5.232652731934648	-0.9942180184242054
5.242657804079839	-1.0115305318409362
5.2526628762250285	-1.0287417904105158
5.262667948370216	-1.04585007127505
5.272673020515402	-1.0628536618847908
5.282678092660594	-1.0797508601695518
5.2926831648057835	-1.0965399747090698
5.302688236950974	-1.1132193249023428
5.312693309096165	-1.1297872411358496
5.322698381241355	-1.146242064950676
5.332703453386546	-1.1625821492085326
5.342708525531736	-1.1788058582566323
5.352713597676923	-1.194911568091414
5.362718669822113	-1.2108976665211297
5.372723741967304	-1.226762553327193
5.382728814112495	-1.242504640424382
5.3927338862576795	-1.2581223520197944
5.40273895840287	-1.2736141247706223
5.4127440305480565	-1.2889784079405828
5.422749102693247	-1.304213663555207
5.432754174838434	-1.319318366555744
5.442759246983624	-1.3342910049518644
5.452764319128815	-1.3491300799729713
5.462769391274005	-1.363834106218253
5.472774463419192	-1.378401611805361
5.482779535564383	-1.3928311385177667
5.492784607709573	-1.407121241950698
5.5027896798547635	-1.421270491655747
5.512794751999954	-1.4352774712840526
5.522799824145142	-1.4491407787280772
5.532804896290333	-1.462859026261967
5.542809968435522	-1.476430840680446
5.552815040580713	-1.489854863436297
5.562820112725903	-1.5031297507763344
5.5728251848710935	-1.5162541738759239
5.582830257016284	-1.529226818971998
5.592835329161474	-1.5420463874945627
5.602840401306665	-1.5547115961966862
5.612845473451856	-1.5672211772829534
5.622850545597046	-1.5795738785363709
5.632855617742236	-1.5917684634437153
5.642860689887424	-1.6038037113193104
5.652865762032613	-1.6156784174272198
5.662870834177804	-1.6273913931018402
5.672875906322994	-1.6389414658668828
5.682880978468185	-1.6503274795527463
5.6928860506133745	-1.6615482944122455
5.702891122758565	-1.6726027872347042
5.712896194903751	-1.6834898514583805
5.722901267048941	-1.6942083972812596
5.732906339194128	-1.7047573517701027
5.742911411339317	-1.7151356589678879
5.7529164834845075	-1.725342279999489
5.762921555629697	-1.7353761931756715
5.772926627774888	-1.7452363940953688
5.782931699920078	-1.7549218957462218
5.792936772065267	-1.7644317286033766
5.802941844210458	-1.773764940726542
5.812946916355646	-1.7829205978552671
5.822951988500836	-1.7918977835024754
5.832957060646026	-1.8006955990461955
5.842962132791216	-1.809313163819516
5.852967204936407	-1.817749615198743
5.862972277081596	-1.8260041086897472
5.872977349226786	-1.834075818012501
5.882982421371974	-1.8419639351837853
5.892987493517164	-1.849667670598077
5.9029925656623545	-1.857186253106578
5.912997637807545	-1.8645189300944147
5.923002709952734	-1.8716649675559747
5.933007782097924	-1.8786236501683804
5.943012854243113	-1.8853942813630937
5.953017926388304	-1.8919761833956423
5.963022998533495	-1.898368697413462
5.9730280706786845	-1.904571183521849
5.983033142823875	-1.9105830208480141
5.993038214969066	-1.9164036076032318
6.003043287114256	-1.92203236114308
6.013048359259447	-1.9274687180257628
6.023053431404637	-1.9327121340685118
6.033058503549827	-1.9377620844020589
6.043063575695017	-1.9426180635231756
6.053068647840207	-1.9472795853452758
6.063073719985398	-1.951746183247071
6.073078792130588	-1.9560174101192815
6.083083864275778	-1.960092838409391
6.093088936420969	-1.9639720601644453
6.10309400856616	-1.967654687071889
6.11309908071135	-1.9711403504984348
6.1231041528565395	-1.9744287015269661
6.13310922500173	-1.9775194109914607
6.143114297146921	-1.980412169509943
6.153119369292111	-1.9831066875154526
6.163124441437302	-1.9856026952850299
6.1731295135824915	-1.9878999429667155
6.183134585727682	-1.9899982006045611
6.193139657872872	-1.9918972581616474
6.203144730018063	-1.99359692554111
6.213149802163254	-1.9950970326051671
6.2231548743084435	-1.9963974291921511
6.233159946453634	-1.9974979851315398
6.243165018598824	-1.9983985902569863
6.253170090744015	-1.9990991544173469
6.263175162889206	-1.9995996074857052
6.2731802350343955	-1.9998998993663921


==> figures/data/2D_poisson/poisson_exact_solution_dx_0.2_dsdx_1.txt <==
-2.0 -2.0 -0.24999999999999994
-1.8 -2.0 -0.24861878453038674
-1.6 -2.0 -0.2439024390243903
-1.4000000000000001 -2.0 -0.2348993288590605
-1.2000000000000002 -2.0 -0.22058823529411756
-1.0 -2.0 -0.19999999999999998
-0.8 -2.0 -0.17241379310344832
-0.6000000000000001 -2.0 -0.1376146788990827
-0.4 -2.0 -0.09615384615384619
-0.2 -2.0 -0.04950495049504951
0.0 -2.0 3.061616997868383e-17
0.2 -2.0 0.04950495049504946
0.4 -2.0 0.09615384615384613
0.6000000000000001 -2.0 0.13761467889908266
0.8 -2.0 0.1724137931034483
1.0 -2.0 0.20000000000000004
1.2000000000000002 -2.0 0.2205882352941176
1.4000000000000001 -2.0 0.23489932885906045
1.6 -2.0 0.24390243902439024
1.8 -2.0 0.24861878453038672
2.0 -2.0 0.25

-2.0 -1.8 -0.27624309392265195
-1.8 -1.8 -0.2777777777777778
-1.6 -1.8 -0.2758620689655172
-1.4000000000000001 -1.8 -0.2692307692307693
-1.2000000000000002 -1.8 -0.25641025641025644
-1.0 -1.8 -0.23584905660377353
-0.8 -1.8 -0.2061855670103093
-0.6000000000000001 -1.8 -0.1666666666666667
-0.4 -1.8 -0.11764705882352948
-0.2 -1.8 -0.06097560975609764
0.0 -1.8 3.4017966642982035e-17
0.2 -1.8 0.060975609756097594
0.4 -1.8 0.11764705882352942
0.6000000000000001 -1.8 0.16666666666666666
0.8 -1.8 0.20618556701030927
1.0 -1.8 0.2358490566037736
1.2000000000000002 -1.8 0.2564102564102564
1.4000000000000001 -1.8 0.2692307692307692
1.6 -1.8 0.2758620689655172
1.8 -1.8 0.2777777777777778
2.0 -1.8 0.27624309392265195

-2.0 -1.6 -0.3048780487804878
-1.8 -1.6 -0.31034482758620685
-1.6 -1.6 -0.3124999999999999
-1.4000000000000001 -1.6 -0.30973451327433627
-1.2000000000000002 -1.6 -0.29999999999999993
-1.0 -1.6 -0.28089887640449457
-0.8 -1.6 -0.24999999999999994
-0.6000000000000001 -1.6 -0.20547945205479456
-0.4 -1.6 -0.14705882352941177
-0.2 -1.6 -0.07692307692307704
0.0 -1.6 3.827021247335479e-17
0.2 -1.6 0.07692307692307697
0.4 -1.6 0.1470588235294117
0.6000000000000001 -1.6 0.2054794520547945
0.8 -1.6 0.25
1.0 -1.6 0.2808988764044944
1.2000000000000002 -1.6 0.30000000000000004
1.4000000000000001 -1.6 0.3097345132743363
1.6 -1.6 0.31249999999999994
1.8 -1.6 0.31034482758620685
2.0 -1.6 0.30487804878048774

-2.0 -1.4000000000000001 -0.33557046979865773
-1.8 -1.4000000000000001 -0.3461538461538462
-1.6 -1.4000000000000001 -0.3539823008849557
-1.4000000000000001 -1.4000000000000001 -0.35714285714285704
-1.2000000000000002 -1.4000000000000001 -0.3529411764705882
-1.0 -1.4000000000000001 -0.3378378378378377
-0.8 -1.4000000000000001 -0.30769230769230765
-0.6000000000000001 -1.4000000000000001 -0.2586206896551725
-0.4 -1.4000000000000001 -0.18867924528301885
-0.2 -1.4000000000000001 -0.1
0.0 -1.4000000000000001 4.3737385683834034e-17
0.2 -1.4000000000000001 0.09999999999999995
0.4 -1.4000000000000001 0.18867924528301877
0.6000000000000001 -1.4000000000000001 0.2586206896551724
0.8 -1.4000000000000001 0.3076923076923076
1.0 -1.4000000000000001 0.3378378378378378
1.2000000000000002 -1.4000000000000001 0.3529411764705882
1.4000000000000001 -1.4000000000000001 0.3571428571428571
1.6 -1.4000000000000001 0.35398230088495575
1.8 -1.4000000000000001 0.34615384615384615
2.0 -1.4000000000000001 0.33557046979865773

-2.0 -1.2000000000000002 -0.3676470588235294
-1.8 -1.2000000000000002 -0.3846153846153846
-1.6 -1.2000000000000002 -0.4
-1.4000000000000001 -1.2000000000000002 -0.41176470588235276
-1.2000000000000002 -1.2000000000000002 -0.4166666666666666
-1.0 -1.2000000000000002 -0.4098360655737703
-0.8 -1.2000000000000002 -0.38461538461538447
-0.6000000000000001 -1.2000000000000002 -0.33333333333333326
-0.4 -1.2000000000000002 -0.25000000000000006
-0.2 -1.2000000000000002 -0.13513513513513511
0.0 -1.2000000000000002 5.1026949964473046e-17
0.2 -1.2000000000000002 0.13513513513513506
0.4 -1.2000000000000002 0.24999999999999994
0.6000000000000001 -1.2000000000000002 0.33333333333333337
0.8 -1.2000000000000002 0.3846153846153845
1.0 -1.2000000000000002 0.40983606557377045
1.2000000000000002 -1.2000000000000002 0.41666666666666663
1.4000000000000001 -1.2000000000000002 0.4117647058823528
1.6 -1.2000000000000002 0.39999999999999997
1.8 -1.2000000000000002 0.3846153846153845
2.0 -1.2000000000000002 0.3676470588235293

-2.0 -1.0 -0.39999999999999997
-1.8 -1.0 -0.42452830188679247
-1.6 -1.0 -0.44943820224719094
-1.4000000000000001 -1.0 -0.47297297297297297
-1.2000000000000002 -1.0 -0.49180327868852464
-1.0 -1.0 -0.4999999999999999
-0.8 -1.0 -0.4878048780487806
-0.6000000000000001 -1.0 -0.4411764705882351
-0.4 -1.0 -0.34482758620689663
-0.2 -1.0 -0.19230769230769237
0.0 -1.0 0.0
0.2 -1.0 0.19230769230769226
0.4 -1.0 0.3448275862068966
0.6000000000000001 -1.0 0.4411764705882352
0.8 -1.0 0.4878048780487805
1.0 -1.0 0.5
1.2000000000000002 -1.0 0.4918032786885246
1.4000000000000001 -1.0 0.47297297297297297
1.6 -1.0 0.449438202247191
1.8 -1.0 0.42452830188679247
2.0 -1.0 0.39999999999999997

-2.0 -0.8 -0.4310344827586206
-1.8 -0.8 -0.46391752577319584
-1.6 -0.8 -0.4999999999999999
-1.4000000000000001 -0.8 -0.5384615384615384
-1.2000000000000002 -0.8 -0.576923076923077
-1.0 -0.8 -0.6097560975609756
-0.8 -0.8 -0.6249999999999998
-0.6000000000000001 -0.8 -0.6000000000000001
-0.4 -0.8 -0.4
-0.2 -0.8 -0.2
0.0 -0.8 0.0
0.2 -0.8 0.2
0.4 -0.8 0.4
0.6000000000000001 -0.8 0.6000000000000001
0.8 -0.8 0.6249999999999999
1.0 -0.8 0.6097560975609755
1.2000000000000002 -0.8 0.576923076923077
1.4000000000000001 -0.8 0.5384615384615384
1.6 -0.8 0.4999999999999999
1.8 -0.8 0.4639175257731959
2.0 -0.8 0.4310344827586206

-2.0 -0.6000000000000001 -0.45871559633027514
-1.8 -0.6000000000000001 -0.4999999999999999
-1.6 -0.6000000000000001 -0.5479452054794519
-1.4000000000000001 -0.6000000000000001 -0.603448275862069
-1.2000000000000002 -0.6000000000000001 -0.6666666666666665
-1.0 -0.6000000000000001 -0.7352941176470588
-0.8 -0.6000000000000001 -0.8
-0.6000000000000001 -0.6000000000000001 -0.6000000000000001
-0.4 -0.6000000000000001 -0.4
-0.2 -0.6000000000000001 -0.2
0.0 -0.6000000000000001 0.0
0.2 -0.6000000000000001 0.2
0.4 -0.6000000000000001 0.4
0.6000000000000001 -0.6000000000000001 0.6000000000000001
0.8 -0.6000000000000001 0.8
1.0 -0.6000000000000001 0.7352941176470587
1.2000000000000002 -0.6000000000000001 0.6666666666666665
1.4000000000000001 -0.6000000000000001 0.603448275862069
1.6 -0.6000000000000001 0.547945205479452
1.8 -0.6000000000000001 0.4999999999999999
2.0 -0.6000000000000001 0.45871559633027514

-2.0 -0.4 -0.4807692307692308
-1.8 -0.4 -0.5294117647058824
-1.6 -0.4 -0.588235294117647
-1.4000000000000001 -0.4 -0.6603773584905659
-1.2000000000000002 -0.4 -0.7499999999999998
-1.0 -0.4 -0.8620689655172412
-0.8 -0.4 -0.8
-0.6000000000000001 -0.4 -0.6000000000000001
-0.4 -0.4 -0.4
-0.2 -0.4 -0.2
0.0 -0.4 0.0
0.2 -0.4 0.2
0.4 -0.4 0.4
0.6000000000000001 -0.4 0.6000000000000001
0.8 -0.4 0.8
1.0 -0.4 0.8620689655172412
1.2000000000000002 -0.4 0.7499999999999998
1.4000000000000001 -0.4 0.660377358490566
1.6 -0.4 0.588235294117647
1.8 -0.4 0.5294117647058824
2.0 -0.4 0.4807692307692307

-2.0 -0.2 -0.4950495049504951
-1.8 -0.2 -0.5487804878048781
-1.6 -0.2 -0.6153846153846153
-1.4000000000000001 -0.2 -0.6999999999999998
-1.2000000000000002 -0.2 -0.8108108108108107
-1.0 -0.2 -0.9615384615384616
-0.8 -0.2 -0.8
-0.6000000000000001 -0.2 -0.6000000000000001
-0.4 -0.2 -0.4
-0.2 -0.2 -0.2
0.0 -0.2 0.0
0.2 -0.2 0.2
0.4 -0.2 0.4
0.6000000000000001 -0.2 0.6000000000000001
0.8 -0.2 0.8
1.0 -0.2 0.9615384615384615
1.2000000000000002 -0.2 0.8108108108108107
1.4000000000000001 -0.2 0.7
1.6 -0.2 0.6153846153846153
1.8 -0.2 0.5487804878048781
2.0 -0.2 0.4950495049504951

-2.0 0.0 -0.5
-1.8 0.0 -0.5555555555555556
-1.6 0.0 -0.625
-1.4000000000000001 0.0 -0.7142857142857142
-1.2000000000000002 0.0 -0.8333333333333333
-1.0 0.0 -1.0
-0.8 0.0 -0.8
-0.6000000000000001 0.0 -0.6000000000000001
-0.4 0.0 -0.4
-0.2 0.0 -0.2
0.0 0.0 0.0
0.2 0.0 0.2
0.4 0.0 0.4
0.6000000000000001 0.0 0.6000000000000001
0.8 0.0 0.8
1.0 0.0 1.0
1.2000000000000002 0.0 0.8333333333333333
1.4000000000000001 0.0 0.7142857142857142
1.6 0.0 0.625
1.8 0.0 0.5555555555555556
2.0 0.0 0.5

-2.0 0.2 -0.4950495049504951
-1.8 0.2 -0.5487804878048781
-1.6 0.2 -0.6153846153846153
-1.4000000000000001 0.2 -0.6999999999999998
-1.2000000000000002 0.2 -0.8108108108108107
-1.0 0.2 -0.9615384615384616
-0.8 0.2 -0.8
-0.6000000000000001 0.2 -0.6000000000000001
-0.4 0.2 -0.4
-0.2 0.2 -0.2
0.0 0.2 0.0
0.2 0.2 0.2
0.4 0.2 0.4
0.6000000000000001 0.2 0.6000000000000001
0.8 0.2 0.8
1.0 0.2 0.9615384615384615
1.2000000000000002 0.2 0.8108108108108107
1.4000000000000001 0.2 0.7
1.6 0.2 0.6153846153846153
1.8 0.2 0.5487804878048781
2.0 0.2 0.4950495049504951

-2.0 0.4 -0.4807692307692308
-1.8 0.4 -0.5294117647058824
-1.6 0.4 -0.588235294117647
-1.4000000000000001 0.4 -0.6603773584905659
-1.2000000000000002 0.4 -0.7499999999999998
-1.0 0.4 -0.8620689655172412
-0.8 0.4 -0.8
-0.6000000000000001 0.4 -0.6000000000000001
-0.4 0.4 -0.4
-0.2 0.4 -0.2
0.0 0.4 0.0
0.2 0.4 0.2
0.4 0.4 0.4
0.6000000000000001 0.4 0.6000000000000001
0.8 0.4 0.8
1.0 0.4 0.8620689655172412
1.2000000000000002 0.4 0.7499999999999998
1.4000000000000001 0.4 0.660377358490566
1.6 0.4 0.588235294117647
1.8 0.4 0.5294117647058824
2.0 0.4 0.4807692307692307

-2.0 0.6000000000000001 -0.45871559633027514
-1.8 0.6000000000000001 -0.4999999999999999
-1.6 0.6000000000000001 -0.5479452054794519
-1.4000000000000001 0.6000000000000001 -0.603448275862069
-1.2000000000000002 0.6000000000000001 -0.6666666666666665
-1.0 0.6000000000000001 -0.7352941176470588
-0.8 0.6000000000000001 -0.8
-0.6000000000000001 0.6000000000000001 -0.6000000000000001
-0.4 0.6000000000000001 -0.4
-0.2 0.6000000000000001 -0.2
0.0 0.6000000000000001 0.0
0.2 0.6000000000000001 0.2
0.4 0.6000000000000001 0.4
0.6000000000000001 0.6000000000000001 0.6000000000000001
0.8 0.6000000000000001 0.8
1.0 0.6000000000000001 0.7352941176470587
1.2000000000000002 0.6000000000000001 0.6666666666666665
1.4000000000000001 0.6000000000000001 0.603448275862069
1.6 0.6000000000000001 0.547945205479452
1.8 0.6000000000000001 0.4999999999999999
2.0 0.6000000000000001 0.45871559633027514

-2.0 0.8 -0.4310344827586206
-1.8 0.8 -0.46391752577319584
-1.6 0.8 -0.4999999999999999
-1.4000000000000001 0.8 -0.5384615384615384
-1.2000000000000002 0.8 -0.576923076923077
-1.0 0.8 -0.6097560975609756
-0.8 0.8 -0.6249999999999998
-0.6000000000000001 0.8 -0.6000000000000001
-0.4 0.8 -0.4
-0.2 0.8 -0.2
0.0 0.8 0.0
0.2 0.8 0.2
0.4 0.8 0.4
0.6000000000000001 0.8 0.6000000000000001
0.8 0.8 0.6249999999999999
1.0 0.8 0.6097560975609755
1.2000000000000002 0.8 0.576923076923077
1.4000000000000001 0.8 0.5384615384615384
1.6 0.8 0.4999999999999999
1.8 0.8 0.4639175257731959
2.0 0.8 0.4310344827586206

-2.0 1.0 -0.39999999999999997
-1.8 1.0 -0.42452830188679247
-1.6 1.0 -0.44943820224719094
-1.4000000000000001 1.0 -0.47297297297297297
-1.2000000000000002 1.0 -0.49180327868852464
-1.0 1.0 -0.4999999999999999
-0.8 1.0 -0.4878048780487806
-0.6000000000000001 1.0 -0.4411764705882351
-0.4 1.0 -0.34482758620689663
-0.2 1.0 -0.19230769230769237
0.0 1.0 0.0
0.2 1.0 0.19230769230769226
0.4 1.0 0.3448275862068966
0.6000000000000001 1.0 0.4411764705882352
0.8 1.0 0.4878048780487805
1.0 1.0 0.5
1.2000000000000002 1.0 0.4918032786885246
1.4000000000000001 1.0 0.47297297297297297
1.6 1.0 0.449438202247191
1.8 1.0 0.42452830188679247
2.0 1.0 0.39999999999999997

-2.0 1.2000000000000002 -0.3676470588235294
-1.8 1.2000000000000002 -0.3846153846153846
-1.6 1.2000000000000002 -0.4
-1.4000000000000001 1.2000000000000002 -0.41176470588235276
-1.2000000000000002 1.2000000000000002 -0.4166666666666666
-1.0 1.2000000000000002 -0.4098360655737703
-0.8 1.2000000000000002 -0.38461538461538447
-0.6000000000000001 1.2000000000000002 -0.33333333333333326
-0.4 1.2000000000000002 -0.25000000000000006
-0.2 1.2000000000000002 -0.13513513513513511
0.0 1.2000000000000002 5.1026949964473046e-17
0.2 1.2000000000000002 0.13513513513513506
0.4 1.2000000000000002 0.24999999999999994
0.6000000000000001 1.2000000000000002 0.33333333333333337
0.8 1.2000000000000002 0.3846153846153845
1.0 1.2000000000000002 0.40983606557377045
1.2000000000000002 1.2000000000000002 0.41666666666666663
1.4000000000000001 1.2000000000000002 0.4117647058823528
1.6 1.2000000000000002 0.39999999999999997
1.8 1.2000000000000002 0.3846153846153845
2.0 1.2000000000000002 0.3676470588235293

-2.0 1.4000000000000001 -0.33557046979865773
-1.8 1.4000000000000001 -0.3461538461538462
-1.6 1.4000000000000001 -0.3539823008849557
-1.4000000000000001 1.4000000000000001 -0.35714285714285704
-1.2000000000000002 1.4000000000000001 -0.3529411764705882
-1.0 1.4000000000000001 -0.3378378378378377
-0.8 1.4000000000000001 -0.30769230769230765
-0.6000000000000001 1.4000000000000001 -0.2586206896551725
-0.4 1.4000000000000001 -0.18867924528301885
-0.2 1.4000000000000001 -0.1
0.0 1.4000000000000001 4.3737385683834034e-17
0.2 1.4000000000000001 0.09999999999999995
0.4 1.4000000000000001 0.18867924528301877
0.6000000000000001 1.4000000000000001 0.2586206896551724
0.8 1.4000000000000001 0.3076923076923076
1.0 1.4000000000000001 0.3378378378378378
1.2000000000000002 1.4000000000000001 0.3529411764705882
1.4000000000000001 1.4000000000000001 0.3571428571428571
1.6 1.4000000000000001 0.35398230088495575
1.8 1.4000000000000001 0.34615384615384615
2.0 1.4000000000000001 0.33557046979865773

-2.0 1.6 -0.3048780487804878
-1.8 1.6 -0.31034482758620685
-1.6 1.6 -0.3124999999999999
-1.4000000000000001 1.6 -0.30973451327433627
-1.2000000000000002 1.6 -0.29999999999999993
-1.0 1.6 -0.28089887640449457
-0.8 1.6 -0.24999999999999994
-0.6000000000000001 1.6 -0.20547945205479456
-0.4 1.6 -0.14705882352941177
-0.2 1.6 -0.07692307692307704
0.0 1.6 3.827021247335479e-17
0.2 1.6 0.07692307692307697
0.4 1.6 0.1470588235294117
0.6000000000000001 1.6 0.2054794520547945
0.8 1.6 0.25
1.0 1.6 0.2808988764044944
1.2000000000000002 1.6 0.30000000000000004
1.4000000000000001 1.6 0.3097345132743363
1.6 1.6 0.31249999999999994
1.8 1.6 0.31034482758620685
2.0 1.6 0.30487804878048774

-2.0 1.8 -0.27624309392265195
-1.8 1.8 -0.2777777777777778
-1.6 1.8 -0.2758620689655172
-1.4000000000000001 1.8 -0.2692307692307693
-1.2000000000000002 1.8 -0.25641025641025644
-1.0 1.8 -0.23584905660377353
-0.8 1.8 -0.2061855670103093
-0.6000000000000001 1.8 -0.1666666666666667
-0.4 1.8 -0.11764705882352948
-0.2 1.8 -0.06097560975609764
0.0 1.8 3.4017966642982035e-17
0.2 1.8 0.060975609756097594
0.4 1.8 0.11764705882352942
0.6000000000000001 1.8 0.16666666666666666
0.8 1.8 0.20618556701030927
1.0 1.8 0.2358490566037736
1.2000000000000002 1.8 0.2564102564102564
1.4000000000000001 1.8 0.2692307692307692
1.6 1.8 0.2758620689655172
1.8 1.8 0.2777777777777778
2.0 1.8 0.27624309392265195

-2.0 2.0 -0.24999999999999994
-1.8 2.0 -0.24861878453038674
-1.6 2.0 -0.2439024390243903
-1.4000000000000001 2.0 -0.2348993288590605
-1.2000000000000002 2.0 -0.22058823529411756
-1.0 2.0 -0.19999999999999998
-0.8 2.0 -0.17241379310344832
-0.6000000000000001 2.0 -0.1376146788990827
-0.4 2.0 -0.09615384615384619
-0.2 2.0 -0.04950495049504951
0.0 2.0 3.061616997868383e-17
0.2 2.0 0.04950495049504946
0.4 2.0 0.09615384615384613
0.6000000000000001 2.0 0.13761467889908266
0.8 2.0 0.1724137931034483
1.0 2.0 0.20000000000000004
1.2000000000000002 2.0 0.2205882352941176
1.4000000000000001 2.0 0.23489932885906045
1.6 2.0 0.24390243902439024
1.8 2.0 0.24861878453038672
2.0 2.0 0.25


==> figures/data/2D_poisson/poisson_new_method_centerline_dx_0.05_dsdx_1.0_ddf_Yang3.txt <==
-2.0500000000000003	-0.488253534133605
-2.0	-0.500462158888688
-1.9500000000000002	-0.513296944281157
-1.9000000000000001	-0.5268073174643595
-1.85	-0.541048045495284
-1.8	-0.5560799758088804
-1.75	-0.5719709032448834
-1.7000000000000002	-0.5887965895440542
-1.6500000000000001	-0.6066419674552985
-1.6	-0.6256025695368328
-1.55	-0.6457862319179175
-1.5	-0.6673151363925546
-1.4500000000000002	-0.6903282710883005
-1.4000000000000001	-0.7149844115341567
-1.35	-0.7414657509711337
-1.3	-0.7699823407767743
-1.25	-0.8007775348985017
-1.2000000000000002	-0.8341346536227839
-1.1500000000000001	-0.8703850650034034
-1.1	-0.909917803384775
-1.05	-0.956303808463614
-1.0	-0.9999877951986738
-0.9500000000000001	-0.9527321289496626
-0.9	-0.8992568591131472
-0.8500000000000001	-0.8492906114960624
-0.8	-0.799331489754028
-0.75	-0.749375055804301
-0.7000000000000001	-0.6994191581261766
-0.65	-0.6494629741422324
-0.6000000000000001	-0.5995062714615402
-0.55	-0.5495490390295217
-0.5	-0.49959133310159176
-0.45	-0.4496332210936509
-0.4	-0.39967476466339585
-0.35000000000000003	-0.349716016833685
-0.30000000000000004	-0.2997570233420851
-0.25	-0.24979782474417722
-0.2	-0.19983845821920343
-0.15000000000000002	-0.14987895887624816
-0.1	-0.09991936062017821
-0.05	-0.049959696693071126
0.0	-1.1996374079175994e-16
0.05	0.04995969669307088
0.1	0.09991936062017809
0.15000000000000002	0.14987895887624803
0.2	0.19983845821920326
0.25	0.2497978247441771
0.30000000000000004	0.2997570233420849
0.35000000000000003	0.34971601683368464
0.4	0.39967476466339547
0.45	0.4496332210936506
0.5	0.49959133310159165
0.55	0.5495490390295215
0.6000000000000001	0.5995062714615396
0.65	0.6494629741422322
0.7000000000000001	0.6994191581261768
0.75	0.749375055804301
0.8	0.799331489754028
0.8500000000000001	0.8492906114960627
0.9	0.8992568591131475
0.9500000000000001	0.9527321289496633
1.0	0.9999877951986748
1.05	0.9563038084636148
1.1	0.9099178033847757
1.1500000000000001	0.870385065003404
1.2000000000000002	0.8341346536227843
1.25	0.800777534898502
1.3	0.7699823407767751
1.35	0.7414657509711341
1.4000000000000001	0.7149844115341569
1.4500000000000002	0.6903282710883007
1.5	0.6673151363925544
1.55	0.6457862319179173
1.6	0.6256025695368328
1.6500000000000001	0.6066419674552985
1.7000000000000002	0.5887965895440543
1.75	0.5719709032448833
1.8	0.55607997580888
1.85	0.5410480454952838
1.9000000000000001	0.5268073174643594
1.9500000000000002	0.5132969442811569
2.0	0.5004621588886876

==> figures/data/2D_poisson/poisson_new_method_centerline_dx_0.1_dsdx_1.0_ddf_Yang3.txt <==
-2.0	-0.5017892852663751
-1.9000000000000001	-0.5282201496303738
-1.8	-0.5575889147360173
-1.7000000000000002	-0.590413382398127
-1.6	-0.627340127980014
-1.5	-0.6691868034828741
-1.4000000000000001	-0.7170018521838222
-1.3	-0.7721498977381998
-1.2000000000000002	-0.8364345144374744
-1.1	-0.9181746260035776
-1.0	-0.9999228580266426
-0.9	-0.9044696058228503
-0.8	-0.7972555062923457
-0.7000000000000001	-0.6975879863762482
-0.6000000000000001	-0.5979404272147943
-0.5	-0.49829261202605185
-0.4	-0.3986403948829538
-0.30000000000000004	-0.29898393754137254
-0.2	-0.1993243085042738
-0.1	-0.09966264586163386
0.0	1.610008915465095e-16
0.1	0.09966264586163397
0.2	0.19932430850427363
0.30000000000000004	0.2989839375413722
0.4	0.3986403948829535
0.5	0.49829261202605185
0.6000000000000001	0.5979404272147943
0.7000000000000001	0.6975879863762481
0.8	0.7972555062923452
0.9	0.9044696058228496
1.0	0.999922858026642
1.1	0.9181746260035778
1.2000000000000002	0.8364345144374749
1.3	0.7721498977382
1.4000000000000001	0.7170018521838222
1.5	0.669186803482874
1.6	0.6273401279800138
1.7000000000000002	0.5904133823981269
1.8	0.5575889147360178
1.9000000000000001	0.528220149630374
2.0	0.501789285266375


==> figures/data/2D_poisson/poisson_new_method_centerline_dx_0.2_dsdx_1.0_ddf_Yang3.txt <==
-2.0	-0.5068265331087485
-1.8	-0.5633265876735631
-1.6	-0.633942030491335
-1.4000000000000001	-0.724593854302224
-1.2000000000000002	-0.8556646107414926
-1.0	-0.9995949283050101
-0.8	-0.8057541617113694
-0.6000000000000001	-0.5912114031614079
-0.4	-0.3941642771756598
-0.2	-0.19709126513133637
0.0	-4.849220559018211e-17
0.2	0.19709126513133604
0.4	0.3941642771756597
0.6000000000000001	0.5912114031614079
0.8	0.805754161711369
1.0	0.9995949283050095
1.2000000000000002	0.8556646107414919
1.4000000000000001	0.7245938543022235
1.6	0.6339420304913345
1.8	0.5633265876735626
2.0	0.5068265331087477


==> figures/data/2D_poisson/poisson_new_method_centerline_dx_0.4_dsdx_1.0_ddf_Yang3.txt <==
-2.0	-0.5248300165472833
-1.6	-0.6554937076885987
-1.2000000000000002	-0.9264020037880326
-0.8	-0.8638711215816852
-0.4	-0.3767107190552602
0.0	-3.523113393422297e-17
0.4	0.3767107190552605
0.8	0.8638711215816856
1.2000000000000002	0.926402003788033
1.6	0.6554937076885988
2.0	0.5248300165472832


==> figures/data/2D_poisson/poisson_new_method_condition_number_dx_0.05_ddf_Yang3.txt <==
0.10005093010398586	336.4192616974665
0.4027819015568529	336.3763955837667
0.7140741716492862	335.4420473658731
1.0136338726775185	328.8846123793823
1.3094644165189742	293.389013641494
1.654412237730595	240.57876877018558


==> figures/data/2D_poisson/poisson_new_method_condition_number_dx_0.1_ddf_Yang3.txt <==
0.10005155606267332	129.777817674764
0.40282274608658997	129.73256995779363
0.7143018115670972	128.97398780665577
1.0481555856608629	124.92383351307815
1.3108692563047633	112.33484631746526
1.7497732705184816	85.70876252132574


==> figures/data/2D_poisson/poisson_new_method_condition_number_dx_0.2_ddf_Yang3.txt <==
0.10069547538921322	45.99001762994067
0.41360305943264875	45.9427725897847
0.7152141155879685	45.49982515746698
1.1267293990011162	42.532616480600545
1.316524975873955	40.914609870640454
1.989123673796585	25.21077511334494


==> figures/data/2D_poisson/poisson_new_method_error_dsdx_0.1_ddf_Yang3.txt <==
0.4	0.11139363506973796	0.06905104022127034	0.010663153891746659	0.03554384630561986	0.0018001552745658955	0.05760496878610866	0.001672443409437185	0.05351818910198992
0.2	0.04071280493104745	0.01944363821893021	0.007489853556992276	0.011170287060637742	0.0009000776372829478	0.014401242196527164	0.0008362217047185925	0.01337954727549748
0.1	0.02031142494211602	0.0067994980302498	0.0027165831381407157	0.0030559044103447117	0.0004500388186414739	0.003600310549131791	0.00041811085235929623	0.00334488681887437
0.05	0.009932110318253473	0.002368376529132963	0.000801005108380104	0.0007944301971252639	0.00022501940932073694	0.0009000776372829478	0.00020905542617964811	0.0008362217047185925
0.025	0.004941504326657964	0.0008496403715984554	0.00021432040745394954	0.00020326996125990217	0.00011250970466036847	0.00022501940932073694	0.00010452771308982406	0.00020905542617964811
0.0125	0.002456260900818852	0.0002931661583700776	5.6254852330184235e-5	5.226385654491203e-5	5.6254852330184235e-5	5.6254852330184235e-5	5.226385654491203e-5	5.226385654491203e-5


==> figures/data/2D_poisson/poisson_new_method_error_dsdx_0.5_ddf_Yang3.txt <==
0.4	0.11156847999502363	0.06905779978362357	0.015019006884819055	0.0354276276728444	0.0018780460198861704	0.06009747263635745	0.001671172575088961	0.05347752240284675
0.2	0.04072439371042902	0.01944489849379879	0.008535239269631623	0.011366958424355575	0.0009390230099430852	0.015024368159089363	0.0008355862875444804	0.013369380600711687
0.1	0.020313715838863433	0.00679947457697394	0.0028763001768887797	0.0030719471880016566	0.0004695115049715426	0.0037560920397723407	0.0004177931437722402	0.003342345150177922
0.05	0.00993204653393509	0.0023685681794982727	0.0008195537858259883	0.0007955094834434526	0.0002347557524857713	0.0009390230099430852	0.0002088965718861201	0.0008355862875444804
0.025	0.0049415430030980145	0.0008495930493306222	0.00021816001340113633	0.00020314009390394014	0.00011737787624288565	0.0002347557524857713	0.00010444828594306006	0.0002088965718861201
0.0125	0.002456263781038026	0.00029317231825480783	5.8688938121442824e-5	5.222414297153002e-5	5.8688938121442824e-5	5.8688938121442824e-5	5.222414297153003e-5	5.222414297153003e-5


==> figures/data/2D_poisson/poisson_new_method_error_dsdx_0.7_ddf_Yang3.txt <==
0.4	0.11212224818558934	0.06902712016246862	0.010657144579781687	0.03552381520590409	0.001796135136110877	0.057476324355548065	0.0016715661836666496	0.05349011787733279
0.2	0.04085513379278771	0.019458170299625172	0.007488756776193539	0.01117080871626452	0.0008980675680554385	0.014369081088887016	0.0008357830918333248	0.013372529469333198
0.1	0.02034068541429901	0.006796001323215099	0.0027164643656506504	0.003055256731371766	0.00044903378402771926	0.003592270272221754	0.0004178915459166624	0.0033431323673332996
0.05	0.009852988046626154	0.002368023302398746	0.0008007621362580153	0.0007942113676682679	0.00022451689201385963	0.0008980675680554385	0.0002089457729583312	0.0008357830918333249
0.025	0.004887883701320983	0.0008494362443632257	0.00021413688150306864	0.0002032094857703539	0.00011225844600692982	0.00022451689201385963	0.0001044728864791656	0.00020894577295833122
0.0125	0.0024328372761760475	0.0002931829446386802	5.61292230034649e-5	5.22364432395828e-5	5.612922300346491e-5	5.612922300346491e-5	5.22364432395828e-5	5.2236443239582806e-5


==> figures/data/2D_poisson/poisson_new_method_error_dsdx_1.0_ddf_Yang3.txt <==
0.4	0.11168240454564003	0.0697488380619069	0.01531869634969314	0.03626154521859455	0.0018779422994334993	0.06009415358187198	0.001671566875329447	0.0534901400105423
0.2	0.040593475123824274	0.01940576079762397	0.008539224610161322	0.011337025805948621	0.0009389711497167497	0.015023538395467995	0.0008357834376647235	0.013372535002635575
0.1	0.02029686663302588	0.0067969359197669445	0.002875729860891796	0.0030704860353635726	0.00046948557485837483	0.0037558845988669987	0.00041789171883236173	0.003343133750658894
0.05	0.009934653795596216	0.0023685424667842328	0.0008198476121017428	0.0007963827559309518	0.00023474278742918742	0.0009389711497167497	0.00020894585941618087	0.0008357834376647235
0.025	0.004941853107516936	0.0008496889195086531	0.0002180795201898178	0.00020320249245123535	0.00011737139371459371	0.00023474278742918742	0.00010447292970809043	0.00020894585941618087
0.0125	0.0024562861007785264	0.0002931339651267586	5.8685696857296854e-5	5.2236464854045216e-5	5.8685696857296854e-5	5.8685696857296854e-5	5.2236464854045216e-5	5.2236464854045216e-5


==> figures/data/2D_poisson/poisson_new_method_error_dsdx_1.3_ddf_Yang3.txt <==
0.4	0.11168240454563963	0.06974883806190664	0.010904945943743029	0.03634981981234126	0.0018001245030134783	0.057603984096431304	0.0016724956690552292	0.053519861409767326
0.2	0.0413916014861907	0.019451546528732946	0.007491167836741308	0.011158666570378275	0.0009000622515067391	0.014400996024107826	0.0008362478345276146	0.013379965352441832
0.1	0.02042399347215973	0.0068087676216801556	0.002714090768795363	0.0030579446194039105	0.00045003112575336957	0.0036002490060269565	0.0004181239172638073	0.003344991338110458
0.05	0.009955882210976541	0.0023679978970597444	0.0007997520027369642	0.0007937048950858348	0.00022501556287668478	0.0009000622515067391	0.00020906195863190364	0.0008362478345276145
0.025	0.004970271284179928	0.0008497748787152352	0.00021422048570263197	0.0002029156074403379	0.00011250778143834239	0.00022501556287668478	0.00010453097931595182	0.00020906195863190362
0.0125	0.0024653061757269334	0.00029323039774526544	5.6253890719171196e-5	5.226548965797591e-5	5.6253890719171196e-5	5.6253890719171196e-5	5.226548965797591e-5	5.2265489657975904e-5


==> figures/data/2D_poisson/poisson_new_method_error_dsdx_1.5_ddf_Yang3.txt <==
0.4	0.12357777269213238	0.06599431149913015	0.02327319320711836	0.03436475346281758	0.0018523974719073522	0.05927671910103527	0.001655113660479943	0.05296363713535818
0.2	0.04182630457214209	0.019299413297807225	0.00876318049328717	0.01135509109769257	0.0009261987359536761	0.014819179775258817	0.0008275568302399715	0.013240909283839544
0.1	0.020530274787334934	0.006781629250424321	0.002882862556723098	0.003069472866874474	0.00046309936797683804	0.0037047949438147043	0.00041377841511998576	0.003310227320959886
0.05	0.009532911952896295	0.002360643716847591	0.0008150944185977282	0.0007911222909950035	0.00023154968398841902	0.0009261987359536761	0.00020688920755999288	0.0008275568302399715
0.025	0.005049984875482139	0.0008479542810105327	0.0002167824283840769	0.00020199053021671448	0.00011577484199420951	0.00023154968398841902	0.00010344460377999644	0.00020688920755999288
0.0125	0.0025050937193044076	0.000292930071781366	5.7887420997104755e-5	5.172230188999822e-5	5.7887420997104755e-5	5.7887420997104755e-5	5.172230188999822e-5	5.172230188999822e-5


==> figures/data/2D_poisson/poisson_new_method_forcing_dx_0.1_dsdx_0.1_ddf_Yang3.txt <==
0.0	-2.0056534875480985
0.010005072145190424	-2.0055081130684598
0.02001014429038085	-2.0051725273215193
0.03001521643557127	-2.004686917566243
0.04002028858076171	-2.004038051398383
0.05002536072595202	-2.0031998778409656
0.06003043287114243	-2.002147062746221
0.07003550501633285	-2.0008597699250803
0.08004057716152328	-1.9993236204003166
0.0900456493067137	-1.9975236640415481
0.10005072145190416	-1.9954268911267483
0.11005579359709439	-1.9930272955868287
0.1200608657422848	-1.9905025099914515
0.13006593788747522	-1.987899308225114
0.14007101003266562	-1.9851894615830057
0.15007608217785598	-1.9823234921978068
0.16008115432304643	-1.9792488175552565
0.17008622646823687	-1.9759178860022266
0.18009129861342685	-1.97229191295285
0.1900963707586173	-1.968343160590539
0.20010144290380774	-1.9640585482448163
0.21010651504899813	-1.9595036181703067
0.22011158719418855	-1.9549022762240391
0.230116659339379	-1.9503274712851282
0.24012173148456942	-1.9457603430519674
0.2501268036297589	-1.9411516974595808
0.26013187577494934	-1.9364400721237713
0.2701369479201398	-1.931562905611977
0.2801420200653301	-1.926460908478453
0.29014709221052065	-1.9210865740918648
0.300152164355711	-1.9154145493251116
0.3101572365009014	-1.9094922895276034
0.3201623086460918	-1.903496919062484
0.3301673807912822	-1.897496675619169
0.3401724529364727	-1.8914584831063934
0.3501775250816622	-1.8853156149456218
0.36018259722685175	-1.8789853978419488
0.3701876693720413	-1.8723821897896196
0.3801927415172317	-1.865423342768287
0.39019781366242207	-1.8580395181719704
0.40020288580761254	-1.850184425855506
0.4102079579528003	-1.8418586357277345
0.4202130300979898	-1.8331618232313112
0.43021810224317936	-1.8241962552737732
0.4402231743883697	-1.8150080350599822
0.45022824653356014	-1.8056485409966005
0.4602333186787507	-1.7961872734644762
0.4702383908239402	-1.7866808324092258
0.4802434629691288	-1.7771604660428888
0.4902485351143192	-1.7676404011548439
0.500253607259508	-1.7581232897919825
0.5102586794046985	-1.7486066170230807
0.5202637515498888	-1.7390920073656206
0.5302688236950791	-1.7295997348689196
0.5402738958402697	-1.7200565433786266
0.5502789679854584	-1.7103511115489427
0.5602840401306451	-1.700402681256101
0.5702891122758359	-1.690149703670056
0.5802941844210208	-1.679547006975431
0.5902992565662113	-1.6685702256373287
0.6003043287114016	-1.657218742629583
0.6103094008565921	-1.6455214643210554
0.6203144730017824	-1.633539722475185
0.6303195451469729	-1.6213701998874808
0.6403246172921615	-1.6091424368004323
0.6503296894373503	-1.596976662776856
0.6603347615825401	-1.5847709505794536
0.6703398337277309	-1.572419294881601
0.6803449058729215	-1.5598866219752479
0.6903499780181118	-1.5471605299621618
0.7003550501633024	-1.5342389554073688
0.7103601223084929	-1.5211274305085918
0.7203651944536832	-1.5078391659963455
0.7303702665988737	-1.49439646997367
0.7403753387440641	-1.4808312991229957
0.7503804108892528	-1.4671858760206469
0.7603854830344435	-1.453510002379118
0.7703905551796322	-1.439853267830021
0.7803956273248225	-1.426229174271035
0.7904006994700132	-1.4125415677721846
0.8004057716152037	-1.3987090324945273
0.8104108437603942	-1.3845802039822417
0.8204159159055809	-1.370060902301699
0.8304209880507712	-1.3551566186127133
0.8404260601959618	-1.3399129008305004
0.8504311323411525	-1.324395703721523
0.8604362044863393	-1.3086831849872556
0.8704412766315295	-1.292859572998792
0.8804463487767161	-1.2770106100621497
0.8904514209219068	-1.2612183392976926
0.9004564930670915	-1.2455550442220968
0.9104615652122823	-1.2300729590938209
0.9204666373574729	-1.2147799064675584
0.9304717095026632	-1.1995524236432709
0.94047678164785	-1.184000427128626
0.9504818537930405	-1.16791714527925
0.960486925938231	-1.151332345412925
0.9704919980834215	-1.134354685025807
0.9804970702286123	-1.1171229775703773
0.9905021423738025	-1.0997839663965907
1.0005072145189928	-1.082479117396209
1.010512286664184	-1.0653332736092842
1.0205173588093708	-1.0484443899490288
1.0305224309545575	-1.0318678735724545
1.040527503099748	-1.0155857095937337
1.0505325752449386	-0.9993989704804275
1.060537647390129	-0.9828235533118709
1.0705427195353192	-0.9656332556165836
1.08054779168051	-0.947845050771018
1.090552863825701	-0.9295623446256416
1.1005579359708912	-0.9109296696381746
1.1105630081160742	-0.8921082321942415
1.1205680802612645	-0.8732517558104655
1.130573152406455	-0.854493478628951
1.1405782245516456	-0.8359794289570547
1.1505832966968323	-0.8177917749604601
1.160588368842023	-0.79982842775634
1.1705934409872134	-0.7816399690312097
1.180598513132404	-0.763006582423597
1.190603585277594	-0.743987139917674
1.2006086574227848	-0.7247128278941944
1.2106137295679715	-0.7053354731663065
1.220618801713162	-0.6860068417257443
1.230623873858353	-0.6668653149968649
1.2406289460035436	-0.648023722262697
1.2506340181487343	-0.6295503708203634
1.260639090293921	-0.6114272729120468
1.2706441624391123	-0.5934082266879528
1.2806492345843026	-0.5750584786097643
1.2906543067294927	-0.556278978140268
1.3006593788746834	-0.5371162935062858
1.310664451019874	-0.5176624115651262
1.3206695231650638	-0.4980301801494465
1.3306745953102548	-0.4783406058530633
1.340679667455445	-0.4587120275123119
1.3506847396006358	-0.4392450942421432
1.3606898117458261	-0.4199940599027182
1.3706948838910162	-0.4008832464331029
1.3806999560362063	-0.38158102436375446
1.3907050281813969	-0.36193047744735707
1.4007101003265872	-0.34195938127066283
1.4107151724717775	-0.32174712305632347
1.4207202446169684	-0.3013958712967096
1.4307253167621514	-0.2810172840913898
1.4407303889073417	-0.26072181467890093
1.4507354610525323	-0.24060570714085242
1.4607405331977226	-0.22072868580477242
1.4707456053429133	-0.20105589241331817
1.4807506774881	-0.18133281734025283
1.4907557496332868	-0.16138668458051159
1.5007608217784698	-0.1412235606531241
1.5107658939236528	-0.1209010235399943
1.5207709660688322	-0.10049763737926369
1.5307760382139823	-0.08010009344033818
1.5407811103591726	-0.0597940301586126
1.5507861825043636	-0.03965415978588598
1.5607912546495581	-0.01972866988089674
1.5707963162581846	-2.073162934423472e-8
1.5808013989402352	0.019728669863357754
1.5908064710854297	0.03965415978548777
1.6008115432306207	0.05979403012763204
1.610816615375811	0.08010009344208655
1.6208216875209611	0.10049763738695477
1.6308267596661405	0.12090102346521878
1.6408318318113235	0.1412235607870039
1.6508369039565065	0.16138668438791226
1.6608419761016933	0.1813328175377553
1.67084704824688	0.20105589230515306
1.6808521203920708	0.2207286857757792
1.690857192537261	0.24060570731719882
1.7008622646824516	0.26072181446158205
1.710867336827642	0.2810172843196555
1.720872408972825	0.3013958711649392
1.7308774811180159	0.3217471231592948
1.7408825532632062	0.3419593811839373
1.7508876254083965	0.36193047780734144
1.760892697553587	0.38158102348478895
1.770897769698777	0.4008832483240876
1.7809028418439672	0.41999405683537
1.7909079139891575	0.4392450985804553
1.8009129861343482	0.4587120220849246
1.8109180582795386	0.47834061240061787
1.8209231304247295	0.49803017265085825
1.8309282025699194	0.5176624201178539
1.84093327471511	0.5371162838951783
1.8509383468603007	0.556278989129738
1.8609434190054908	0.5750584659704865
1.870948491150681	0.5934082414264391
1.8809535632958723	0.6114272560160676
1.890958635441059	0.6295503894539116
1.9009637075862498	0.6480237025076885
1.9109687797314403	0.6668653350982826
1.9209738518766313	0.6860068220451702
1.9309789240218218	0.7053354915425462
1.9409839961670086	0.7247128114337104
1.9509890683121993	0.7439871537639948
1.9609941404573894	0.7630065713340769
1.97099921260258	0.781639977183333
1.9810042847477702	0.7998284223063082
1.991009356892961	0.8177917771115402
2.0010144290381477	0.8359794300820419
2.0110195011833385	0.8544934746075201
2.021024573328529	0.8732517613382461
2.031029645473719	0.8921082272372907
2.041034717618902	0.9109296719892883
2.0510397897640926	0.9295623464235009
2.0610448619092834	0.947845043591889
2.071049934054474	0.9656332692011746
2.0810550061996644	0.9828235327466049
2.0910600783448547	0.9993989981048054
2.1010651504900455	1.0155856766630385
2.111070222635236	1.0318679100849866
2.1210752947804226	1.0484443513026662
2.1310803669256093	1.0653333131665266
2.1410854390708005	1.0824790786479914
2.151090511215991	1.099784002665815
2.161095583361181	1.1171229457511351
2.171100655506372	1.1343547108096166
2.181105727651562	1.1513323270373468
2.1911107997967525	1.1679171557406085
2.2011158719419432	1.184000424300771
2.21112094408713	1.1995524202979988
2.2211260162323203	1.214779913821392
2.231131088377511	1.2300729507219315
2.241136160522702	1.2455550505904667
2.2511412326678863	1.2612183373602652
2.261146304813077	1.2770106058837853
2.271151376958264	1.292859584058679
2.281156449103454	1.3086831669572347
2.2911615212486405	1.3243957279445697
2.3011665933938312	1.3399128716874618
2.311171665539022	1.3551566506749337
2.3211767376842123	1.3700608696851164
2.331181809829399	1.3845802339200646
2.34118688197459	1.3987090094556145
2.35119195411978	1.4125415769299556
2.361197026264971	1.4262291836148104
2.371202098410161	1.4398532433915574
2.3812071705553497	1.4535100354351451
2.3912122427005404	1.4671858385750052
2.401217314845729	1.4808313374835294
2.4112223869909197	1.4943964337024986
2.42122745913611	1.5078391974375032
2.4312325312813003	1.5211274061752413
2.441237603426491	1.5342389710033995
2.4512426755716814	1.547160523860201
2.4612477477168717	1.5598866190323524
2.4712528198620625	1.5724193050248687
2.481257892007253	1.584770936703539
2.491262964152443	1.5969766754730175
2.5012680362976316	1.609142430771178
2.51127310844282	1.6213701945540826
2.521278180588011	1.633539742915952
2.531283252733201	1.6455214267162666
2.5412883248783915	1.6572187975958363
2.551293397023582	1.6685701546313316
2.5612984691687726	1.67954709137237
2.5713035413139576	1.690149609261629
2.5813086134591483	1.7004027818141234
2.5913136856043346	1.7103510086799156
2.6013187577495236	1.7200566447419987
2.6113238298947143	1.7295996391239463
2.621328902039904	1.7390920911830177
2.631333974185095	1.7486065515968705
2.6413390463302853	1.7581233349724095
2.651344118475474	1.767640376028877
2.6613491906206646	1.7771604726386718
2.671354262765853	1.7866808415002786
2.6813593349110425	1.7961872533778203
2.6913644070562333	1.8056485647270224
2.7013694792014236	1.8150080170573801
2.711374551346614	1.8241962607782862
2.7213796234918033	1.8331618342142522
2.7313846956369927	1.8418586070986613
2.741389767782181	1.8501844716677271
2.751394839927371	1.8580394527292692
2.7613999120725614	1.865423429895624
2.771404984217752	1.872382080437562
2.7814100563629416	1.8789855280351793
2.791415128508131	1.8853154670183965
2.8014202006533204	1.8914586442580246
2.811425272798511	1.8974965069172571
2.8214303449437015	1.9034970890678817
2.831435417088892	1.9094921248734475
2.841440489234082	1.9154147029459045
2.8514455613792724	1.9210864325534431
2.861450633524463	1.9264610405564198
2.8714557056696535	1.9315627804990927
2.8814607778148438	1.936440191983283
2.891465849960034	1.9411515827255117
2.901470922105224	1.9457604514017697
2.9114759942504143	1.9503273721716787
2.9214810663956046	1.9549023620240125
2.9314861385407953	1.9595035505633818
2.9414912106859856	1.9640585934204935
2.951496282831176	1.9683431364481285
2.9615013549763662	1.9722919230561096
2.9715064271215565	1.9759178823501553
2.981511499266747	1.9792488207593402
2.991516571411937	1.9823234856591856
3.0015216435571275	1.9851894724221106
3.011526715702318	1.9878992948396277
3.0215317878475085	1.9905025214967156
3.031536859992699	1.9930272921953227
3.041541932137889	1.9954268803375428
3.0515470042830795	1.9975236884277514
3.0615520764282698	1.9993235901383593
3.0715571485734605	2.0008597978152887
3.081562220718651	2.002147043546959
3.091567292863841	2.003199884930394
3.1015723650090314	2.0040380565893976
3.1115774371542217	2.004686903218897
3.1215825092994125	2.0051725447834716
3.131587581444603	2.0055081005511357
3.141592653589793	2.005653487547827
3.1515977257349834	2.005508113068388
3.1616027978801737	2.0051725273218457
3.1716078700253645	2.004686917565828
3.181612942170555	2.0040380513989753
3.191618014315745	2.003199877840503
3.2016230864609354	2.0021470627465625
3.2116281586061257	2.0008597699252806
3.2216332307513165	1.999323620400086
3.2316383028965068	1.997523664041483
3.241643375041697	1.995426891127055
3.2516484471868874	1.9930272955867205
3.2616535193320777	1.990502509991843
3.2716585914772685	1.9878993082253171
3.2816636636224588	1.985189461583143
3.291668735767649	1.9823234921977597
3.3016738079128394	1.9792488175551306
3.3116788800580297	1.9759178860022906
3.32168395220322	1.9722919129529988
3.3316890243484103	1.9683431605906854
3.3416940964936006	1.964058548244959
3.351699168638791	1.9595036181701906
3.3617042407839817	1.9549022762240542
3.371709312929172	1.9503274712853176
3.3817143850743623	1.9457603430519168
3.391719457219552	1.9411516974595449
3.4017245293647425	1.9364400721234418
3.4117296015099328	1.9315629056119465
3.421734673655123	1.9264609084784337
3.431739745800314	1.9210865740917744
3.441744817945504	1.9154145493251835
3.4517498900906944	1.9094922895277326
3.4617549622358847	1.9034969190626652
3.471760034381075	1.8974966756191418
3.481765106526266	1.8914584831058023
3.4917701786714552	1.8853156149463421
3.5017752508166446	1.8789853978420639
3.511780322961834	1.8723821897897712
3.521785395107025	1.8654233427679816
3.531790467252215	1.8580395181709441
3.5417955393974054	1.8501844258585756
3.5518006115425935	1.8418586357273
3.561805683687783	1.8331618232279876
3.5718107558329724	1.8241962552756337
3.5818158279781627	1.8150080350574493
3.591820900123353	1.8056485410011922
3.6018259722685437	1.7961872734634226
3.611831044413733	1.7866808324081456
3.6218361165589217	1.7771604660443439
3.6318411887041124	1.7676404011547633
3.641846260849301	1.7581232897900358
3.6518513329944913	1.7486066170260508
3.661856405139682	1.7390920073624438
3.671861477284872	1.7295997348712515
3.6818665494300626	1.7200565433809654
3.6918716215752516	1.710351111546589
3.701876693720438	1.7004026812573165
3.7118817658656287	1.690149703665834
3.7218868380108137	1.6795470069783716
3.7318919101560044	1.6685702256360015
3.7418969823011947	1.657218742628635
3.751902054446385	1.645521464319736
3.7619071265915753	1.6335397224771737
3.771912198736766	1.6213701998856833
3.7819172708819546	1.6091424368027671
3.791922343027143	1.596976662775807
3.801927415172333	1.5847709505802785
3.8119324873175238	1.5724192948810944
3.8219375594627145	1.5598866219740968
3.831942631607905	1.5471605299643567
3.841947703753095	1.534238955405561
3.851952775898286	1.5211274305108236
3.861957848043476	1.5078391659982593
3.8719629201886665	1.494396469968487
3.8819679923338573	1.4808312991208787
3.891973064479046	1.4671858760236207
3.9019781366242365	1.453510002381552
3.911983208769425	1.4398532678285747
3.9219882809146154	1.4262291742680975
3.931993353059806	1.4125415677766076
3.9419984252049964	1.398709032493029
3.952003497350187	1.3845802039827395
3.962008569495374	1.3700609023017096
3.9720136416405643	1.3551566186147241
3.982018713785755	1.3399129008287658
3.9920237859309458	1.3243957037222152
4.002028858076132	1.308683184986373
4.012033930221323	1.29285957300029
4.022039002366509	1.2770106100574585
4.0320440745117	1.2612183392980543
4.042049146656884	1.2455550442246501
4.052054218802075	1.230072959093783
4.062059290947266	1.2147799064680849
4.072064363092457	1.1995524236436
4.082069435237643	1.184000427127431
4.092074507382834	1.1679171452780086
4.102079579528024	1.1513323454170732
4.112084651673214	1.134354685022944
4.122089723818405	1.1171229775708547
4.132094795963596	1.0997839663981077
4.142099868108786	1.0824791173939363
4.152104940253977	1.0653332736059058
4.162110012399164	1.0484443899522533
4.17211508454435	1.0318678735783946
4.182120156689541	1.0155857095894023
4.1921252288347315	0.999398970481673
4.202130300979922	0.9828235533080582
4.212135373125112	0.9656332556218514
4.222140445270303	0.947845050771492
4.232145517415494	0.9295623446223612
4.242150589560684	0.9109296696373492
4.252155661705867	0.892108232193296
4.262160733851058	0.873251755814817
4.272165805996248	0.8544934786251315
4.2821708781414385	0.8359794289575971
4.292175950286625	0.8177917749592077
4.3021810224318155	0.7998284277546615
4.312186094577006	0.7816399690328809
4.322191166722197	0.7630065824256084
4.332196238867387	0.7439871399155463
4.342201311012578	0.7247128278916409
4.352206383157764	0.7053354731688763
4.362211455302955	0.6860068417257915
4.3722165274481455	0.6668653150023062
4.382221599593336	0.6480237222641193
4.392226671738527	0.6295503708150213
4.402231743883714	0.611427272912968
4.412236816028905	0.5934082266869914
4.422241888174096	0.5750584786090948
4.4322469603192856	0.5562789781375376
4.442252032464476	0.5371162935088022
4.452257104609667	0.5176624115664828
4.462262176754857	0.4980301801468901
4.472267248900048	0.4783406058547508
4.482272321045238	0.45871202751660606
4.492277393190429	0.4392450942411227
4.502282465335619	0.4199940598998721
4.512287537480809	0.40088324643223333
4.522292609626	0.38158102436433755
4.5322976817711895	0.3619304774460108
4.54230275391638	0.34195938127234693
4.55230782606157	0.32174712305626113
4.562312898206761	0.30139587129637374
4.5723179703519445	0.2810172840910416
4.582323042497134	0.26072181468279576
4.592328114642325	0.24060570713638388
4.602333186787515	0.2207286858052753
4.612338258932706	0.20105589241278277
4.622343331077893	0.18133281733982312
4.63234840322308	0.16138668458397
4.642353475368263	0.14122356064988906
4.652358547513446	0.12090102353970932
4.662363619658625	0.10049763738002081
4.672368691803776	0.08010009344254045
4.6823737639489655	0.059794030153420934
4.692378836094156	0.03965415979253415
4.7023839082393515	0.019728669880314142
4.712388969847978	2.0728765055151345e-8
4.722394052530028	-0.019728669863920464
4.732399124675222	-0.03965415978523815
4.742404196820414	-0.05979403012805218
4.752409268965604	-0.08010009343984557
4.762414341110754	-0.10049763738901052
4.772419413255934	-0.12090102346388586
4.782424485401116	-0.14122356078450576
4.792429557546299	-0.16138668438715928
4.802434629691486	-0.18133281754166117
4.812439701836673	-0.20105589230865856
4.822444773981863	-0.22072868577103597
4.832449846127054	-0.2406057073141613
4.842454918272244	-0.26072181446562703
4.852459990417435	-0.2810172843220731
4.862465062562618	-0.3013958711626219
4.872470134707809	-0.3217471231588509
4.882475206852999	-0.3419593811838941
4.892480278998189	-0.3619304778049794
4.90248535114338	-0.38158102348678846
4.91249042328857	-0.40088324832659433
4.92249549543376	-0.41999405683455965
4.93250056757895	-0.43924509858020355
4.942505639724141	-0.4587120220812094
4.952510711869332	-0.4783406124023409
4.962515784014522	-0.498030172651113
4.972520856159712	-0.5176624201178348
4.982525928304903	-0.5371162838958677
4.992531000450094	-0.5562789891280707
5.002536072595284	-0.5750584659725487
5.012541144740474	-0.5934082414258938
5.022546216885665	-0.6114272560178167
5.032551289030852	-0.6295503894541917
5.042556361176043	-0.6480237025082974
5.052561433321233	-0.6668653350945367
5.062566505466425	-0.6860068220434906
5.0725715776116145	-0.7053354915460429
5.082576649756802	-0.7247128114326256
5.092581721901992	-0.7439871537662623
5.102586794047182	-0.7630065713331422
5.112591866192373	-0.7816399771788131
5.122596938337563	-0.7998284223086217
5.132602010482754	-0.8177917771122517
5.142607082627941	-0.8359794300833029
5.152612154773131	-0.8544934746071405
5.1626172269183215	-0.8732517613413591
5.172622299063512	-0.8921082272352443
5.182627371208695	-0.9109296719885438
5.192632443353885	-0.9295623464214549
5.2026375154990765	-0.947845043590459
5.212642587644267	-0.9656332692040767
5.222647659789457	-0.9828235327472741
5.232652731934648	-0.9993989981061373
5.242657804079839	-1.0155856766609586
5.2526628762250285	-1.0318679100855863
5.262667948370216	-1.04844435130299
5.272673020515402	-1.065333313165825
5.282678092660594	-1.0824790786497385
5.2926831648057835	-1.099784002663296
5.302688236950974	-1.1171229457518357
5.312693309096165	-1.1343547108093532
5.322698381241355	-1.1513323270399374
5.332703453386546	-1.1679171557374537
5.342708525531736	-1.1840004243002864
5.352713597676923	-1.199552420301609
5.362718669822113	-1.2147799138164712
5.372723741967304	-1.2300729507249824
5.382728814112495	-1.2455550505889255
5.3927338862576795	-1.2612183373604502
5.40273895840287	-1.2770106058835475
5.4127440305480565	-1.2928595840614543
5.422749102693247	-1.3086831669583097
5.432754174838434	-1.324395727940797
5.442759246983624	-1.3399128716881947
5.452764319128815	-1.3551566506771306
5.462769391274005	-1.370060869685435
5.472774463419192	-1.384580233922111
5.482779535564383	-1.3987090094486927
5.492784607709573	-1.4125415769355234
5.5027896798547635	-1.4262291836115453
5.512794751999954	-1.4398532433904734
5.522799824145142	-1.4535100354364736
5.532804896290333	-1.4671858385752812
5.542809968435522	-1.4808313374827833
5.552815040580713	-1.4943964337017799
5.562820112725903	-1.5078391974376557
5.5728251848710935	-1.5211274061745823
5.582830257016284	-1.5342389710030093
5.592835329161474	-1.547160523863715
5.602840401306665	-1.5598866190312926
5.612845473451856	-1.5724193050278377
5.622850545597046	-1.5847709367027463
5.632855617742236	-1.5969766754713839
5.642860689887424	-1.6091424307712792
5.652865762032613	-1.6213701945531127
5.662870834177804	-1.6335397429172316
5.672875906322994	-1.6455214267144302
5.682880978468185	-1.657218797597229
5.6928860506133745	-1.6685701546294958
5.702891122758565	-1.6795470913757118
5.712896194903751	-1.6901496092596753
5.722901267048941	-1.7004027818139282
5.732906339194128	-1.7103510086790932
5.742911411339317	-1.7200566447430725
5.7529164834845075	-1.7295996391246369
5.762921555629697	-1.7390920911817616
5.772926627774888	-1.7486065515956732
5.782931699920078	-1.7581233349740009
5.792936772065267	-1.7676403760292438
5.802941844210458	-1.7771604726375931
5.812946916355646	-1.7866808415009932
5.822951988500836	-1.796187253377333
5.832957060646026	-1.8056485647267446
5.842962132791216	-1.8150080170571623
5.852967204936407	-1.82419626078
5.862972277081596	-1.8331618342143967
5.872977349226786	-1.8418586070994982
5.882982421371974	-1.8501844716653804
5.892987493517164	-1.8580394527285164
5.9029925656623545	-1.8654234298991395
5.912997637807545	-1.872382080436715
5.923002709952734	-1.878985528033497
5.933007782097924	-1.8853154670180492
5.943012854243113	-1.8914586442583816
5.953017926388304	-1.8974965069171084
5.963022998533495	-1.9034970890690204
5.9730280706786845	-1.9094921248714831
5.983033142823875	-1.9154147029485042
5.993038214969066	-1.9210864325515475
6.003043287114256	-1.9264610405562415
6.013048359259447	-1.9315627804992888
6.023053431404637	-1.9364401919833694
6.033058503549827	-1.9411515827253008
6.043063575695017	-1.945760451402838
6.053068647840207	-1.9503273721714867
6.063073719985398	-1.9549023620246724
6.073078792130588	-1.9595035505623708
6.083083864275778	-1.964058593420038
6.093088936420969	-1.968343136448621
6.10309400856616	-1.972291923055469
6.11309908071135	-1.9759178823506858
6.1231041528565395	-1.9792488207604353
6.13310922500173	-1.982323485657344
6.143114297146921	-1.9851894724231962
6.153119369292111	-1.987899294839932
6.163124441437302	-1.9905025214965182
6.1731295135824915	-1.9930272921954146
6.183134585727682	-1.9954268803371527
6.193139657872872	-1.9975236884268706
6.203144730018063	-1.9993235901395365
6.213149802163254	-2.000859797815128
6.2231548743084435	-2.0021470435460738
6.233159946453634	-2.003199884931625
6.243165018598824	-2.0040380565885907
6.253170090744015	-2.0046869032196493
6.263175162889206	-2.005172544782859
6.2731802350343955	-2.005508100551469


==> figures/data/2D_poisson/poisson_new_method_forcing_dx_0.1_dsdx_0.7_ddf_Yang3.txt <==
0.0	-2.0002330009121563
0.07139983303613168	-2.0010332359873826
0.14279966607226335	-1.9864084077840318
0.21419949910839503	-1.95513932651983
0.2855993321445267	-1.9220576415170316
0.35699916518065833	-1.880758457251533
0.4283989982167901	-1.825277443297585
0.4997988312529218	-1.7581232665424689
0.5711986642890534	-1.6884419331429261
0.6425984973251849	-1.6051821300945297
0.7139983303613167	-1.5156994015528313
0.7853981633974484	-1.4193066764798508
0.8567979964335801	-1.3138903687703698
0.9281978294697119	-1.2020545329950922
0.9995976625058435	-1.0835838562340265
1.0709974955419754	-0.9647384442626836
1.1423973285781068	-0.8322150699538026
1.2137971616142385	-0.6990536065727126
1.2851969946503703	-0.5664297597016961
1.356596827686502	-0.42717961822325473
1.4279966607226335	-0.28653723132439035
1.4993964937587654	-0.14441746858788762
1.5707963267948917	1.1225026373815141e-13
1.642196159831028	0.1444174685877249
1.7135959928671598	0.28653723132460573
1.7849958259032914	0.4271796182230207
1.856395658939423	0.5664297597017061
1.9277954919755549	0.6990536065726625
1.9991953250116865	0.8322150699539014
2.070595158047818	0.9647384442627014
2.1419949910839495	1.0835838562339082
2.2133948241200816	1.2020545329951462
2.284794657156213	1.3138903687705905
2.356194490192345	1.4193066764795979
2.4275943232284765	1.5156994015529668
2.498994156264608	1.6051821300945142
2.5703939893007397	1.6884419331428202
2.6417938223368713	1.7581232665424622
2.713193655373003	1.8252774432976637
2.784593488409135	1.880758457251604
2.8559933214452666	1.9220576415169461
2.9273931544813983	1.955139326519822
2.99879298751753	1.9864084077840152
3.0701928205536615	2.001033235987375
3.141592653589793	2.000233000912228
3.2129924866259247	2.001033235987375
3.2843923196620564	1.9864084077840183
3.355792152698188	1.955139326519801
3.4271919857343196	1.922057641516987
3.4985918187704512	1.880758457251561
3.5699916518065833	1.8252774432976215
3.641391484842715	1.758123266542471
3.7127913178788465	1.6884419331429348
3.784191150914978	1.6051821300944782
3.8555909839511098	1.5156994015529162
3.9269908169872414	1.419306676479742
3.998390650023373	1.313890368770408
4.069790483059505	1.2020545329951906
4.141190316095637	1.0835838562338849
4.212590149131769	0.9647384442627588
4.2839899821679	0.8322150699537947
4.355389815204031	0.6990536065727052
4.426789648240163	0.5664297597016302
4.498189481276295	0.4271796182232959
4.569589314312426	0.28653723132447256
4.6409891473485585	0.14441746858777355
4.712388980384684	1.698574015276652e-14
4.783788813420821	-0.14441746858776036
4.855188646456953	-0.2865372313244823
4.926588479493084	-0.4271796182232938
4.997988312529216	-0.5664297597016499
5.069388145565348	-0.6990536065726937
5.140787978601479	-0.8322150699538109
5.212187811637611	-0.9647384442627503
5.283587644673743	-1.0835838562338902
5.354987477709875	-1.202054532995187
5.426387310746006	-1.3138903687704142
5.497787143782138	-1.4193066764797357
5.569186976818269	-1.5156994015529126
5.640586809854401	-1.6051821300944804
5.711986642890533	-1.6884419331429594
5.783386475926664	-1.7581232665424438
5.8547863089627965	-1.825277443297604
5.926186141998928	-1.8807584572515783
5.99758597503506	-1.9220576415169528
6.068985808071191	-1.9551393265198105
6.140385641107323	-1.9864084077840323
6.211785474143454	-2.0010332359873826


==> figures/data/2D_poisson/poisson_new_method_forcing_dx_0.1_dsdx_1.3_ddf_Yang3.txt <==
0.0	-2.0031410150645614
0.13089969389957476	-1.9870547696726313
0.26179938779914946	-1.9284329358147514
0.39269908169872414	-1.854303167200559
0.523598775598299	-1.7353353315809208
0.6544984694978736	-1.5902246313224755
0.7853981633974484	-1.4154614025764967
0.9162978572970232	-1.2198436828787624
1.0471975511965983	-1.0038966938812512
1.1780972450961729	-0.7667097089911401
1.3089969389957472	-0.5189052172691941
1.4398966328953222	-0.2619202953870502
1.570796326794895	2.7766895010008214e-14
1.7016960206944711	0.26192029538702866
1.8325957145940461	0.5189052172691715
1.9634954084936205	0.7667097089911665
2.094395102393195	1.0038966938812708
2.2252947962927703	1.2198436828786827
2.356194490192345	1.4154614025764913
2.4870941840919194	1.590224631322528
2.617993877991494	1.7353353315809756
2.748893571891069	1.8543031672004966
2.879793265790644	1.9284329358147678
3.0106929596902186	1.9870547696726324
3.141592653589793	2.0031410150645534
3.2724923474893677	1.9870547696726304
3.4033920413889422	1.928432935814757
3.5342917352885173	1.8543031672005104
3.6651914291880923	1.7353353315809852
3.796091123087667	1.590224631322519
3.9269908169872414	1.4154614025764618
4.057890510886816	1.2198436828787311
4.188790204786391	1.0038966938812437
4.319689898685966	0.7667097089911376
4.4505895925855405	0.5189052172692256
4.581489286485115	0.26192029538702594
4.712388980384688	2.8233228051265362e-15
4.843288674284264	-0.26192029538702966
4.974188368183839	-0.5189052172692206
5.105088062083413	-0.7667097089911463
5.235987755982988	-1.0038966938812384
5.366887449882563	-1.2198436828787211
5.497787143782138	-1.4154614025764696
5.6286868376817125	-1.5902246313225106
5.759586531581287	-1.7353353315809983
5.890486225480862	-1.8543031672004797
6.021385919380437	-1.9284329358147683
6.152285613280012	-1.9870547696726402


==> figures/data/2D_poisson/poisson_new_method_forcing_error_dsdx_0.1_ddf_Yang3.txt <==
0.4	0.04294166187192383	0.04294166187192383	0.04294166187192383
0.2	0.0125638044573958	0.021470830935961915	0.010735415467980958
0.1	0.00418592378694671	0.010735415467980958	0.0026838538669952394
0.05	0.0015196614591597157	0.005367707733990479	0.0006709634667488099
0.025	0.0007750906422872017	0.0026838538669952394	0.00016774086668720246
0.0125	0.00047830943719262553	0.0013419269334976197	4.1935216671800616e-5


==> figures/data/2D_poisson/poisson_new_method_forcing_error_dsdx_0.5_ddf_Yang3.txt <==
0.4	0.03809690613217931	0.03809690613217931	0.03809690613217931
0.2	0.011655645289321614	0.019048453066089654	0.009524226533044827
0.1	0.0037116712081161074	0.009524226533044827	0.002381056633261207
0.05	0.0013647786870748524	0.004762113266522414	0.0005952641583153017
0.025	0.000836771993505403	0.002381056633261207	0.00014881603957882543
0.0125	0.0004780302931866043	0.0011905283166306034	3.7204009894706356e-5


==> figures/data/2D_poisson/poisson_new_method_forcing_error_dsdx_0.7_ddf_Yang3.txt <==
0.4	0.03242362230878548	0.03242362230878548	0.03242362230878548
0.2	0.009757894447005255	0.01621181115439274	0.00810590557719637
0.1	0.00342950362604022	0.00810590557719637	0.0020264763942990927
0.05	0.002137230291693659	0.004052952788598185	0.0005066190985747732
0.025	0.002006404603189127	0.0020264763942990927	0.0001266547746436933
0.0125	0.0019924580925276825	0.0010132381971495463	3.166369366092332e-5


==> figures/data/2D_poisson/poisson_new_method_forcing_error_dsdx_1.0_ddf_Yang3.txt <==
0.4	0.021800660234015612	0.015713609032840026	0.5028354890508808
0.2	0.007331090333136947	0.007856804516420013	0.1257088722627202
0.1	0.003064933617947907	0.0039284022582100064	0.03142721806568005
0.05	0.0013290836337805922	0.0019642011291050032	0.007856804516420013
0.025	0.0013362097781240978	0.0009821005645525016	0.0019642011291050032
0.0125	0.001752375248063709	0.0004910502822762508	0.0004910502822762508


==> figures/data/2D_poisson/poisson_new_method_forcing_error_dsdx_1.3_ddf_Yang3.txt <==
0.4	0.021800660234015945	0.021800660234015945	0.021800660234015945
0.2	0.005787186557326018	0.010900330117007972	0.005450165058503986
0.1	0.0032720510889927557	0.005450165058503986	0.0013625412646259966
0.05	0.0023370691479774885	0.002725082529251993	0.00034063531615649914
0.025	0.002593052621555736	0.0013625412646259966	8.515882903912479e-5
0.0125	0.0023348582196174306	0.0006812706323129983	2.1289707259781196e-5


==> figures/data/2D_poisson/poisson_new_method_forcing_error_dsdx_1.5_ddf_Yang3.txt <==
0.4	0.03647424374633734	0.03647424374633734	0.03647424374633734
0.2	0.007438159699434288	0.01823712187316867	0.009118560936584336
0.1	0.010006934372715381	0.009118560936584336	0.002279640234146084
0.05	0.011184260828891235	0.004559280468292168	0.000569910058536521
0.025	0.010241359695415175	0.002279640234146084	0.00014247751463413024
0.0125	0.009484475921782476	0.001139820117073042	3.561937865853256e-5


==> figures/data/2D_poisson/poisson_original_method_centerline_dx_0.05_dsdx_1.0_ddf_Yang3.txt <==
-2.0500000000000003	-0.5039298941060351
-2.0	-0.5165232013242724
-1.9500000000000002	-0.5297616486889388
-1.9000000000000001	-0.543696054728294
-1.85	-0.5583827085108193
-1.8	-0.5738841236961311
-1.75	-0.5902699201624136
-1.7000000000000002	-0.6076178588754709
-1.6500000000000001	-0.626015061621943
-1.6	-0.6455594547153056
-1.55	-0.6663614851889378
-1.5	-0.6885461697658176
-1.4500000000000002	-0.7122555514968877
-1.4000000000000001	-0.7376516567159257
-1.35	-0.7649200657640701
-1.3	-0.794274233777601
-1.25	-0.8259607205986814
-1.2000000000000002	-0.8602655115398077
-1.1500000000000001	-0.8975216562452198
-1.1	-0.9381186649981652
-1.05	-0.9825151501456593
-1.0	-1.0121030999802074
-0.9500000000000001	-0.9807438364031946
-0.9	-0.9292462978560889
-0.8500000000000001	-0.8777179940904536
-0.8	-0.8261622994472295
-0.75	-0.7745850618618405
-0.7000000000000001	-0.7229912319949368
-0.65	-0.6713844452889842
-0.6000000000000001	-0.6197673336048569
-0.55	-0.568141856764369
-0.5	-0.5165095303770002
-0.45	-0.4648715665861055
-0.4	-0.41322896016275146
-0.35000000000000003	-0.36158254311809124
-0.30000000000000004	-0.30993302146991586
-0.25	-0.25828100173232404
-0.2	-0.2066270113189605
-0.15000000000000002	-0.15497151524093244
-0.1	-0.10331493050593445
-0.05	-0.05165763908460048
0.0	-2.5460077595626044e-16
0.05	0.05165763908460002
0.1	0.10331493050593403
0.15000000000000002	0.154971515240932
0.2	0.20662701131895994
0.25	0.2582810017323236
0.30000000000000004	0.3099330214699154
0.35000000000000003	0.36158254311809074
0.4	0.4132289601627508
0.45	0.4648715665861049
0.5	0.5165095303769995
0.55	0.5681418567643682
0.6000000000000001	0.619767333604856
0.65	0.6713844452889838
0.7000000000000001	0.7229912319949366
0.75	0.7745850618618401
0.8	0.8261622994472289
0.8500000000000001	0.8777179940904531
0.9	0.9292462978560884
0.9500000000000001	0.9807438364031943
1.0	1.0121030999802072
1.05	0.9825151501456593
1.1	0.9381186649981653
1.1500000000000001	0.8975216562452198
1.2000000000000002	0.8602655115398077
1.25	0.8259607205986812
1.3	0.7942742337776011
1.35	0.7649200657640701
1.4000000000000001	0.7376516567159256
1.4500000000000002	0.7122555514968876
1.5	0.6885461697658174
1.55	0.6663614851889376
1.6	0.6455594547153055
1.6500000000000001	0.6260150616219424
1.7000000000000002	0.6076178588754705
1.75	0.590269920162413
1.8	0.5738841236961304
1.85	0.5583827085108187
1.9000000000000001	0.5436960547282937
1.9500000000000002	0.5297616486889385
2.0	0.5165232013242718

==> figures/data/2D_poisson/poisson_original_method_centerline_dx_0.1_dsdx_1.0_ddf_Yang3.txt <==
-2.0	-0.5341926635985792
-1.9000000000000001	-0.5622779778646141
-1.8	-0.593472337847014
-1.7000000000000002	-0.628319245122782
-1.6	-0.6674952759238957
-1.5	-0.7118525740455606
-1.4000000000000001	-0.7624780589941202
-1.3	-0.8207770004637422
-1.2000000000000002	-0.8885925745688046
-1.1	-0.9683798566328414
-1.0	-1.024837519162672
-0.9	-0.960750138598287
-0.8	-0.8542139170926014
-0.7000000000000001	-0.7475852568235802
-0.6000000000000001	-0.6408844664026595
-0.5	-0.5341319284980203
-0.4	-0.4273426135487752
-0.30000000000000004	-0.3205272663938568
-0.2	-0.21369408168914666
-0.1	-0.10684973004165317
0.0	2.1228968175272235e-16
0.1	0.1068497300416533
0.2	0.21369408168914683
0.30000000000000004	0.32052726639385687
0.4	0.4273426135487752
0.5	0.5341319284980204
0.6000000000000001	0.6408844664026598
0.7000000000000001	0.7475852568235807
0.8	0.8542139170926016
0.9	0.9607501385982882
1.0	1.0248375191626742
1.1	0.9683798566328434
1.2000000000000002	0.8885925745688056
1.3	0.8207770004637429
1.4000000000000001	0.7624780589941207
1.5	0.7118525740455607
1.6	0.667495275923896
1.7000000000000002	0.6283192451227824
1.8	0.5934723378470146
1.9000000000000001	0.5622779778646145
2.0	0.5341926635985795


==> figures/data/2D_poisson/poisson_original_method_centerline_dx_0.2_dsdx_1.0_ddf_Yang3.txt <==
-2.0	-0.5733621920666121
-1.8	-0.6368397142145421
-1.6	-0.7159154457283798
-1.4000000000000001	-0.8169459685965837
-1.2000000000000002	-0.95008816194891
-1.0	-1.0525874686025802
-0.8	-0.916625954354046
-0.6000000000000001	-0.687677014978074
-0.4	-0.458527046516978
-0.2	-0.22929094178304876
0.0	1.6939733724249446e-16
0.2	0.2292909417830489
0.4	0.4585270465169782
0.6000000000000001	0.6876770149780741
0.8	0.916625954354046
1.0	1.0525874686025798
1.2000000000000002	0.9500881619489099
1.4000000000000001	0.8169459685965837
1.6	0.7159154457283801
1.8	0.6368397142145423
2.0	0.5733621920666124


==> figures/data/2D_poisson/poisson_original_method_centerline_dx_0.4_dsdx_1.0_ddf_Yang3.txt <==
-2.0	-0.6715949183342376
-1.6	-0.8373609877154584
-1.2000000000000002	-1.0764027218768666
-0.8	-1.0255538605503536
-0.4	-0.5366224012913628
0.0	2.4988706196007045e-16
0.4	0.5366224012913634
0.8	1.0255538605503538
1.2000000000000002	1.0764027218768666
1.6	0.8373609877154587
2.0	0.6715949183342381


==> figures/data/2D_poisson/poisson_original_method_condition_number_dx_0.05_ddf_Yang3.txt <==
0.10005093010398586	1.0951466315038151e20
0.4027819015568529	1.0360913051718925e11
0.7140741716492862	2.845620765679948e7
1.0136338726775185	23244.167630877146
1.3094644165189742	3015.8133887462736
1.654412237730595	967.0432244503295


==> figures/data/2D_poisson/poisson_original_method_condition_number_dx_0.1_ddf_Yang3.txt <==
0.10005155606267332	3.5594521302630126e19
0.40282274608658997	4.298642478859016e9
0.7143018115670972	2.9966685945002767e6
1.0481555856608629	4762.995382470334
1.3108692563047633	1140.6214025021116
1.7497732705184816	301.53590501011564


==> figures/data/2D_poisson/poisson_original_method_condition_number_dx_0.2_ddf_Yang3.txt <==
0.10069547538921322	9.532643627591683e19
0.41360305943264875	2.0820119794353023e8
0.7152141155879685	804876.2097676933
1.1267293990011162	927.2492171068295
1.316524975873955	458.94723462323077
1.989123673796585	69.8821211243514


==> figures/data/2D_poisson/poisson_original_method_error_dsdx_0.1_ddf_Yang3.txt <==
0.4	1.4403614576490922	1.5124967346808909	0.7818813999118371	2.6061206187567643	0.8451199714839248	27.043839087485594	0.42436317811552715	13.57962169969687
0.2	0.6244767258619596	0.6197541601836316	0.38803362332837854	0.8204031787217029	0.4225599857419624	6.7609597718713985	0.21218158905776358	3.3949054249242177
0.1	1.6636937320243574	0.42984026365701344	0.5385267864353118	0.4761126981502104	0.2112799928709812	1.6902399429678496	0.10609079452888179	0.8487263562310544
0.05	0.3271250275677642	0.16350379553713526	0.18047077248192922	0.17702804822068002	0.1056399964354906	0.4225599857419624	0.053045397264440894	0.2121815890577636
0.025	0.16624491377654294	0.039680823561817145	0.07181993297985523	0.03941210815282025	0.0528199982177453	0.1056399964354906	0.026522698632220447	0.0530453972644409
0.0125	0.056982937943126144	0.013705681641669538	0.02640999910887265	0.013261349316110223	0.02640999910887265	0.02640999910887265	0.013261349316110223	0.013261349316110225


==> figures/data/2D_poisson/poisson_original_method_error_dsdx_0.5_ddf_Yang3.txt <==
0.4	0.31656965968984757	0.31687225475982095	0.15173525388040515	0.3455885143958694	0.5250110908507892	16.800354907225255	0.3311221745094328	10.59590958430185
0.2	0.12068206086157751	0.1420535407863736	0.09186202150062783	0.15250082982195406	0.2625055454253946	4.200088726806314	0.1655610872547164	2.6489773960754626
0.1	0.06159946280443196	0.06826219252169205	0.05195345618338154	0.07052385285318861	0.1312527727126973	1.0500221817015785	0.0827805436273582	0.6622443490188656
0.05	0.04102088334215348	0.034207941288627676	0.03120956909954009	0.03474454105415926	0.06562638635634865	0.2625055454253946	0.0413902718136791	0.1655610872547164
0.025	0.019187944173332028	0.01653190169259238	0.015527766123433762	0.016656040145904882	0.03281319317817433	0.06562638635634865	0.02069513590683955	0.0413902718136791
0.0125	0.011050165739973972	0.008217950771580327	0.008037467258748099	0.008249364053638101	0.016406596589087163	0.016406596589087163	0.010347567953419776	0.010347567953419776


==> figures/data/2D_poisson/poisson_original_method_error_dsdx_0.7_ddf_Yang3.txt <==
0.4	0.28878139007722536	0.30973987592221486	0.10133469353204466	0.33778231175050366	0.2384329758667505	7.629855227736015	0.2591655905454339	8.293298897453885
0.2	0.11875162274261997	0.13726386422306902	0.08046471626907414	0.1468340228099917	0.11921648793337525	1.9074638069340037	0.12958279527271696	2.0733247243634714
0.1	0.06085886825654929	0.06637016141405186	0.048200435132456754	0.06855141491103105	0.059608243966687624	0.47686595173350094	0.06479139763635848	0.5183311810908678
0.05	0.030901378643245714	0.03267104182917315	0.02693611563574272	0.03318042550976668	0.029804121983343812	0.11921648793337523	0.03239569881817924	0.12958279527271696
0.025	0.01544734324199093	0.01619688389230622	0.014377150640371372	0.01632358893521617	0.014902060991671906	0.02980412198334381	0.01619784940908962	0.03239569881817924
0.0125	0.007753868512633599	0.008067199257773366	0.007451030495835953	0.00809892470454481	0.007451030495835953	0.007451030495835952	0.00809892470454481	0.00809892470454481


==> figures/data/2D_poisson/poisson_original_method_error_dsdx_1.0_ddf_Yang3.txt <==
0.4	0.2916832662522403	0.3099464917230436	0.14784676812373423	0.3385761125855373	0.5250110908507892	16.800354907225255	0.3311221745094328	10.59590958430185
0.2	0.11675482861557684	0.13691598579410527	0.08955343466658194	0.14650164600647717	0.2625055454253946	4.200088726806314	0.1655610872547164	2.6489773960754626
0.1	0.060750138598286596	0.0663119409944294	0.05131280179308584	0.06850901740959786	0.1312527727126973	1.0500221817015785	0.0827805436273582	0.6622443490188656
0.05	0.030743836403194558	0.03264805265486037	0.0279564388539163	0.03315794378560364	0.06562638635634865	0.2625055454253946	0.0413902718136791	0.1655610872547164
0.025	0.015432654919744104	0.0161898025684108	0.014657681690701696	0.016317618932646143	0.03281319317817433	0.06562638635634865	0.02069513590683955	0.0413902718136791
0.0125	0.007736476904277145	0.00806238809852371	0.007531893391555133	0.008094101363577867	0.016406596589087163	0.016406596589087163	0.010347567953419776	0.010347567953419776


==> figures/data/2D_poisson/poisson_original_method_error_dsdx_1.3_ddf_Yang3.txt <==
0.4	0.29168326625224	0.3099464917230433	0.10140849250060631	0.3380283083352526	0.23841438225875325	7.629260232280104	0.2590216844154741	8.28869390129517
0.2	0.1168602670660035	0.13703196878241622	0.08026925305270693	0.14659243795330343	0.11920719112937662	1.907315058070026	0.12951084220773704	2.0721734753237926
0.1	0.060739060919290155	0.06630342307573145	0.04819157258572759	0.06850086657553178	0.05960359556468831	0.4768287645175065	0.06475542110386852	0.5180433688309481
0.05	0.030748767205771355	0.03264032849311439	0.026930827838783533	0.0331525212111556	0.029801797782344156	0.11920719112937662	0.03237771055193426	0.12951084220773704
0.025	0.015456776671616601	0.016188148149884056	0.014375300796076185	0.01631527759411259	0.014900898891172078	0.029801797782344156	0.01618885527596713	0.03237771055193426
0.0125	0.007736918656698011	0.008062569805644699	0.007450449445586038	0.008094427637983565	0.007450449445586039	0.007450449445586039	0.008094427637983565	0.008094427637983565


==> figures/data/2D_poisson/poisson_original_method_error_dsdx_1.5_ddf_Yang3.txt <==
0.4	0.31900938096906695	0.3027519199982442	0.20391376337057013	0.3322862087411587	0.24359614809311125	7.79507673897956	0.258935954916689	8.285950557334049
0.2	0.11756686748933254	0.13670422599715	0.09079270336984846	0.14629648676158227	0.12179807404655563	1.94876918474489	0.1294679774583445	2.071487639333512
0.1	0.06077201106606722	0.06623057268960203	0.051511221976389576	0.06841991595074409	0.06089903702327781	0.4871922961862225	0.06473398872917226	0.517871909833378
0.05	0.030768396350999372	0.03262430223860885	0.02794565151934325	0.033131086785075724	0.030449518511638907	0.12179807404655563	0.03236699436458613	0.1294679774583445
0.025	0.015429182209189984	0.016187169736023733	0.01481931657090707	0.016312882625626354	0.015224759255819453	0.030449518511638907	0.016183497182293064	0.03236699436458613
0.0125	0.007749073191285261	0.008060427665014826	0.007612379627909727	0.008091748591146532	0.007612379627909727	0.007612379627909727	0.008091748591146532	0.008091748591146532


==> figures/data/2D_poisson/poisson_original_method_forcing_dx_0.1_dsdx_0.1_ddf_Yang3.txt <==
0.0	NaN
0.010005072145190424	NaN
0.02001014429038085	NaN
0.03001521643557127	NaN
0.04002028858076171	NaN
0.05002536072595202	NaN
0.06003043287114243	NaN
0.07003550501633285	NaN
0.08004057716152328	NaN
0.0900456493067137	NaN
0.10005072145190416	NaN
0.11005579359709439	NaN
0.1200608657422848	NaN
0.13006593788747522	NaN
0.14007101003266562	NaN
0.15007608217785598	NaN
0.16008115432304643	NaN
0.17008622646823687	NaN
0.18009129861342685	NaN
0.1900963707586173	NaN
0.20010144290380774	NaN
0.21010651504899813	NaN
0.22011158719418855	NaN
0.230116659339379	NaN
0.24012173148456942	NaN
0.2501268036297589	NaN
0.26013187577494934	NaN
0.2701369479201398	NaN
0.2801420200653301	NaN
0.29014709221052065	NaN
0.300152164355711	NaN
0.3101572365009014	NaN
0.3201623086460918	NaN
0.3301673807912822	NaN
0.3401724529364727	NaN
0.3501775250816622	NaN
0.36018259722685175	NaN
0.3701876693720413	NaN
0.3801927415172317	NaN
0.39019781366242207	NaN
0.40020288580761254	NaN
0.4102079579528003	NaN
0.4202130300979898	NaN
0.43021810224317936	NaN
0.4402231743883697	NaN
0.45022824653356014	NaN
0.4602333186787507	NaN
0.4702383908239402	NaN
0.4802434629691288	NaN
0.4902485351143192	NaN
0.500253607259508	NaN
0.5102586794046985	NaN
0.5202637515498888	NaN
0.5302688236950791	NaN
0.5402738958402697	NaN
0.5502789679854584	NaN
0.5602840401306451	NaN
0.5702891122758359	NaN
0.5802941844210208	NaN
0.5902992565662113	NaN
0.6003043287114016	NaN
0.6103094008565921	NaN
0.6203144730017824	NaN
0.6303195451469729	NaN
0.6403246172921615	NaN
0.6503296894373503	NaN
0.6603347615825401	NaN
0.6703398337277309	NaN
0.6803449058729215	NaN
0.6903499780181118	NaN
0.7003550501633024	NaN
0.7103601223084929	NaN
0.7203651944536832	NaN
0.7303702665988737	NaN
0.7403753387440641	NaN
0.7503804108892528	NaN
0.7603854830344435	NaN
0.7703905551796322	NaN
0.7803956273248225	NaN
0.7904006994700132	NaN
0.8004057716152037	NaN
0.8104108437603942	NaN
0.8204159159055809	NaN
0.8304209880507712	NaN
0.8404260601959618	NaN
0.8504311323411525	NaN
0.8604362044863393	NaN
0.8704412766315295	NaN
0.8804463487767161	NaN
0.8904514209219068	NaN
0.9004564930670915	NaN
0.9104615652122823	NaN
0.9204666373574729	NaN
0.9304717095026632	NaN
0.94047678164785	NaN
0.9504818537930405	NaN
0.960486925938231	NaN
0.9704919980834215	NaN
0.9804970702286123	NaN
0.9905021423738025	NaN
1.0005072145189928	NaN
1.010512286664184	NaN
1.0205173588093708	NaN
1.0305224309545575	NaN
1.040527503099748	NaN
1.0505325752449386	NaN
1.060537647390129	NaN
1.0705427195353192	NaN
1.08054779168051	NaN
1.090552863825701	NaN
1.1005579359708912	NaN
1.1105630081160742	NaN
1.1205680802612645	NaN
1.130573152406455	NaN
1.1405782245516456	NaN
1.1505832966968323	NaN
1.160588368842023	NaN
1.1705934409872134	NaN
1.180598513132404	NaN
1.190603585277594	NaN
1.2006086574227848	NaN
1.2106137295679715	NaN
1.220618801713162	NaN
1.230623873858353	NaN
1.2406289460035436	NaN
1.2506340181487343	NaN
1.260639090293921	NaN
1.2706441624391123	NaN
1.2806492345843026	NaN
1.2906543067294927	NaN
1.3006593788746834	NaN
1.310664451019874	NaN
1.3206695231650638	NaN
1.3306745953102548	NaN
1.340679667455445	NaN
1.3506847396006358	NaN
1.3606898117458261	NaN
1.3706948838910162	NaN
1.3806999560362063	NaN
1.3907050281813969	NaN
1.4007101003265872	NaN
1.4107151724717775	NaN
1.4207202446169684	NaN
1.4307253167621514	NaN
1.4407303889073417	NaN
1.4507354610525323	NaN
1.4607405331977226	NaN
1.4707456053429133	NaN
1.4807506774881	NaN
1.4907557496332868	NaN
1.5007608217784698	NaN
1.5107658939236528	NaN
1.5207709660688322	NaN
1.5307760382139823	NaN
1.5407811103591726	NaN
1.5507861825043636	NaN
1.5607912546495581	NaN
1.5707963162581846	NaN
1.5808013989402352	NaN
1.5908064710854297	NaN
1.6008115432306207	NaN
1.610816615375811	NaN
1.6208216875209611	NaN
1.6308267596661405	NaN
1.6408318318113235	NaN
1.6508369039565065	NaN
1.6608419761016933	NaN
1.67084704824688	NaN
1.6808521203920708	NaN
1.690857192537261	NaN
1.7008622646824516	NaN
1.710867336827642	NaN
1.720872408972825	NaN
1.7308774811180159	NaN
1.7408825532632062	NaN
1.7508876254083965	NaN
1.760892697553587	NaN
1.770897769698777	NaN
1.7809028418439672	NaN
1.7909079139891575	NaN
1.8009129861343482	NaN
1.8109180582795386	NaN
1.8209231304247295	NaN
1.8309282025699194	NaN
1.84093327471511	NaN
1.8509383468603007	NaN
1.8609434190054908	NaN
1.870948491150681	NaN
1.8809535632958723	NaN
1.890958635441059	NaN
1.9009637075862498	NaN
1.9109687797314403	NaN
1.9209738518766313	NaN
1.9309789240218218	NaN
1.9409839961670086	NaN
1.9509890683121993	NaN
1.9609941404573894	NaN
1.97099921260258	NaN
1.9810042847477702	NaN
1.991009356892961	NaN
2.0010144290381477	NaN
2.0110195011833385	NaN
2.021024573328529	NaN
2.031029645473719	NaN
2.041034717618902	NaN
2.0510397897640926	NaN
2.0610448619092834	NaN
2.071049934054474	NaN
2.0810550061996644	NaN
2.0910600783448547	NaN
2.1010651504900455	NaN
2.111070222635236	NaN
2.1210752947804226	NaN
2.1310803669256093	NaN
2.1410854390708005	NaN
2.151090511215991	NaN
2.161095583361181	NaN
2.171100655506372	NaN
2.181105727651562	NaN
2.1911107997967525	NaN
2.2011158719419432	NaN
2.21112094408713	NaN
2.2211260162323203	NaN
2.231131088377511	NaN
2.241136160522702	NaN
2.2511412326678863	NaN
2.261146304813077	NaN
2.271151376958264	NaN
2.281156449103454	NaN
2.2911615212486405	NaN
2.3011665933938312	NaN
2.311171665539022	NaN
2.3211767376842123	NaN
2.331181809829399	NaN
2.34118688197459	NaN
2.35119195411978	NaN
2.361197026264971	NaN
2.371202098410161	NaN
2.3812071705553497	NaN
2.3912122427005404	NaN
2.401217314845729	NaN
2.4112223869909197	NaN
2.42122745913611	NaN
2.4312325312813003	NaN
2.441237603426491	NaN
2.4512426755716814	NaN
2.4612477477168717	NaN
2.4712528198620625	NaN
2.481257892007253	NaN
2.491262964152443	NaN
2.5012680362976316	NaN
2.51127310844282	NaN
2.521278180588011	NaN
2.531283252733201	NaN
2.5412883248783915	NaN
2.551293397023582	NaN
2.5612984691687726	NaN
2.5713035413139576	NaN
2.5813086134591483	NaN
2.5913136856043346	NaN
2.6013187577495236	NaN
2.6113238298947143	NaN
2.621328902039904	NaN
2.631333974185095	NaN
2.6413390463302853	NaN
2.651344118475474	NaN
2.6613491906206646	NaN
2.671354262765853	NaN
2.6813593349110425	NaN
2.6913644070562333	NaN
2.7013694792014236	NaN
2.711374551346614	NaN
2.7213796234918033	NaN
2.7313846956369927	NaN
2.741389767782181	NaN
2.751394839927371	NaN
2.7613999120725614	NaN
2.771404984217752	NaN
2.7814100563629416	NaN
2.791415128508131	NaN
2.8014202006533204	NaN
2.811425272798511	NaN
2.8214303449437015	NaN
2.831435417088892	NaN
2.841440489234082	NaN
2.8514455613792724	NaN
2.861450633524463	NaN
2.8714557056696535	NaN
2.8814607778148438	NaN
2.891465849960034	NaN
2.901470922105224	NaN
2.9114759942504143	NaN
2.9214810663956046	NaN
2.9314861385407953	NaN
2.9414912106859856	NaN
2.951496282831176	NaN
2.9615013549763662	NaN
2.9715064271215565	NaN
2.981511499266747	NaN
2.991516571411937	NaN
3.0015216435571275	NaN
3.011526715702318	NaN
3.0215317878475085	NaN
3.031536859992699	NaN
3.041541932137889	NaN
3.0515470042830795	NaN
3.0615520764282698	NaN
3.0715571485734605	NaN
3.081562220718651	NaN
3.091567292863841	NaN
3.1015723650090314	NaN
3.1115774371542217	NaN
3.1215825092994125	NaN
3.131587581444603	NaN
3.141592653589793	NaN
3.1515977257349834	NaN
3.1616027978801737	NaN
3.1716078700253645	NaN
3.181612942170555	NaN
3.191618014315745	NaN
3.2016230864609354	NaN
3.2116281586061257	NaN
3.2216332307513165	NaN
3.2316383028965068	NaN
3.241643375041697	NaN
3.2516484471868874	NaN
3.2616535193320777	NaN
3.2716585914772685	NaN
3.2816636636224588	NaN
3.291668735767649	NaN
3.3016738079128394	NaN
3.3116788800580297	NaN
3.32168395220322	NaN
3.3316890243484103	NaN
3.3416940964936006	NaN
3.351699168638791	NaN
3.3617042407839817	NaN
3.371709312929172	NaN
3.3817143850743623	NaN
3.391719457219552	NaN
3.4017245293647425	NaN
3.4117296015099328	NaN
3.421734673655123	NaN
3.431739745800314	NaN
3.441744817945504	NaN
3.4517498900906944	NaN
3.4617549622358847	NaN
3.471760034381075	NaN
3.481765106526266	NaN
3.4917701786714552	NaN
3.5017752508166446	NaN
3.511780322961834	NaN
3.521785395107025	NaN
3.531790467252215	NaN
3.5417955393974054	NaN
3.5518006115425935	NaN
3.561805683687783	NaN
3.5718107558329724	NaN
3.5818158279781627	NaN
3.591820900123353	NaN
3.6018259722685437	NaN
3.611831044413733	NaN
3.6218361165589217	NaN
3.6318411887041124	NaN
3.641846260849301	NaN
3.6518513329944913	NaN
3.661856405139682	NaN
3.671861477284872	NaN
3.6818665494300626	NaN
3.6918716215752516	NaN
3.701876693720438	NaN
3.7118817658656287	NaN
3.7218868380108137	NaN
3.7318919101560044	NaN
3.7418969823011947	NaN
3.751902054446385	NaN
3.7619071265915753	NaN
3.771912198736766	NaN
3.7819172708819546	NaN
3.791922343027143	NaN
3.801927415172333	NaN
3.8119324873175238	NaN
3.8219375594627145	NaN
3.831942631607905	NaN
3.841947703753095	NaN
3.851952775898286	NaN
3.861957848043476	NaN
3.8719629201886665	NaN
3.8819679923338573	NaN
3.891973064479046	NaN
3.9019781366242365	NaN
3.911983208769425	NaN
3.9219882809146154	NaN
3.931993353059806	NaN
3.9419984252049964	NaN
3.952003497350187	NaN
3.962008569495374	NaN
3.9720136416405643	NaN
3.982018713785755	NaN
3.9920237859309458	NaN
4.002028858076132	NaN
4.012033930221323	NaN
4.022039002366509	NaN
4.0320440745117	NaN
4.042049146656884	NaN
4.052054218802075	NaN
4.062059290947266	NaN
4.072064363092457	NaN
4.082069435237643	NaN
4.092074507382834	NaN
4.102079579528024	NaN
4.112084651673214	NaN
4.122089723818405	NaN
4.132094795963596	NaN
4.142099868108786	NaN
4.152104940253977	NaN
4.162110012399164	NaN
4.17211508454435	NaN
4.182120156689541	NaN
4.1921252288347315	NaN
4.202130300979922	NaN
4.212135373125112	NaN
4.222140445270303	NaN
4.232145517415494	NaN
4.242150589560684	NaN
4.252155661705867	NaN
4.262160733851058	NaN
4.272165805996248	NaN
4.2821708781414385	NaN
4.292175950286625	NaN
4.3021810224318155	NaN
4.312186094577006	NaN
4.322191166722197	NaN
4.332196238867387	NaN
4.342201311012578	NaN
4.352206383157764	NaN
4.362211455302955	NaN
4.3722165274481455	NaN
4.382221599593336	NaN
4.392226671738527	NaN
4.402231743883714	NaN
4.412236816028905	NaN
4.422241888174096	NaN
4.4322469603192856	NaN
4.442252032464476	NaN
4.452257104609667	NaN
4.462262176754857	NaN
4.472267248900048	NaN
4.482272321045238	NaN
4.492277393190429	NaN
4.502282465335619	NaN
4.512287537480809	NaN
4.522292609626	NaN
4.5322976817711895	NaN
4.54230275391638	NaN
4.55230782606157	NaN
4.562312898206761	NaN
4.5723179703519445	NaN
4.582323042497134	NaN
4.592328114642325	NaN
4.602333186787515	NaN
4.612338258932706	NaN
4.622343331077893	NaN
4.63234840322308	NaN
4.642353475368263	NaN
4.652358547513446	NaN
4.662363619658625	NaN
4.672368691803776	NaN
4.6823737639489655	NaN
4.692378836094156	NaN
4.7023839082393515	NaN
4.712388969847978	NaN
4.722394052530028	NaN
4.732399124675222	NaN
4.742404196820414	NaN
4.752409268965604	NaN
4.762414341110754	NaN
4.772419413255934	NaN
4.782424485401116	NaN
4.792429557546299	NaN
4.802434629691486	NaN
4.812439701836673	NaN
4.822444773981863	NaN
4.832449846127054	NaN
4.842454918272244	NaN
4.852459990417435	NaN
4.862465062562618	NaN
4.872470134707809	NaN
4.882475206852999	NaN
4.892480278998189	NaN
4.90248535114338	NaN
4.91249042328857	NaN
4.92249549543376	NaN
4.93250056757895	NaN
4.942505639724141	NaN
4.952510711869332	NaN
4.962515784014522	NaN
4.972520856159712	NaN
4.982525928304903	NaN
4.992531000450094	NaN
5.002536072595284	NaN
5.012541144740474	NaN
5.022546216885665	NaN
5.032551289030852	NaN
5.042556361176043	NaN
5.052561433321233	NaN
5.062566505466425	NaN
5.0725715776116145	NaN
5.082576649756802	NaN
5.092581721901992	NaN
5.102586794047182	NaN
5.112591866192373	NaN
5.122596938337563	NaN
5.132602010482754	NaN
5.142607082627941	NaN
5.152612154773131	NaN
5.1626172269183215	NaN
5.172622299063512	NaN
5.182627371208695	NaN
5.192632443353885	NaN
5.2026375154990765	NaN
5.212642587644267	NaN
5.222647659789457	NaN
5.232652731934648	NaN
5.242657804079839	NaN
5.2526628762250285	NaN
5.262667948370216	NaN
5.272673020515402	NaN
5.282678092660594	NaN
5.2926831648057835	NaN
5.302688236950974	NaN
5.312693309096165	NaN
5.322698381241355	NaN
5.332703453386546	NaN
5.342708525531736	NaN
5.352713597676923	NaN
5.362718669822113	NaN
5.372723741967304	NaN
5.382728814112495	NaN
5.3927338862576795	NaN
5.40273895840287	NaN
5.4127440305480565	NaN
5.422749102693247	NaN
5.432754174838434	NaN
5.442759246983624	NaN
5.452764319128815	NaN
5.462769391274005	NaN
5.472774463419192	NaN
5.482779535564383	NaN
5.492784607709573	NaN
5.5027896798547635	NaN
5.512794751999954	NaN
5.522799824145142	NaN
5.532804896290333	NaN
5.542809968435522	NaN
5.552815040580713	NaN
5.562820112725903	NaN
5.5728251848710935	NaN
5.582830257016284	NaN
5.592835329161474	NaN
5.602840401306665	NaN
5.612845473451856	NaN
5.622850545597046	NaN
5.632855617742236	NaN
5.642860689887424	NaN
5.652865762032613	NaN
5.662870834177804	NaN
5.672875906322994	NaN
5.682880978468185	NaN
5.6928860506133745	NaN
5.702891122758565	NaN
5.712896194903751	NaN
5.722901267048941	NaN
5.732906339194128	NaN
5.742911411339317	NaN
5.7529164834845075	NaN
5.762921555629697	NaN
5.772926627774888	NaN
5.782931699920078	NaN
5.792936772065267	NaN
5.802941844210458	NaN
5.812946916355646	NaN
5.822951988500836	NaN
5.832957060646026	NaN
5.842962132791216	NaN
5.852967204936407	NaN
5.862972277081596	NaN
5.872977349226786	NaN
5.882982421371974	NaN
5.892987493517164	NaN
5.9029925656623545	NaN
5.912997637807545	NaN
5.923002709952734	NaN
5.933007782097924	NaN
5.943012854243113	NaN
5.953017926388304	NaN
5.963022998533495	NaN
5.9730280706786845	NaN
5.983033142823875	NaN
5.993038214969066	NaN
6.003043287114256	NaN
6.013048359259447	NaN
6.023053431404637	NaN
6.033058503549827	NaN
6.043063575695017	NaN
6.053068647840207	NaN
6.063073719985398	NaN
6.073078792130588	NaN
6.083083864275778	NaN
6.093088936420969	NaN
6.10309400856616	NaN
6.11309908071135	NaN
6.1231041528565395	NaN
6.13310922500173	NaN
6.143114297146921	NaN
6.153119369292111	NaN
6.163124441437302	NaN
6.1731295135824915	NaN
6.183134585727682	NaN
6.193139657872872	NaN
6.203144730018063	NaN
6.213149802163254	NaN
6.2231548743084435	NaN
6.233159946453634	NaN
6.243165018598824	NaN
6.253170090744015	NaN
6.263175162889206	NaN
6.2731802350343955	NaN


==> figures/data/2D_poisson/poisson_original_method_forcing_dx_0.1_dsdx_0.7_ddf_Yang3.txt <==
0.0	0.17854897086555996
0.07139983303613168	-4.394919171090602
0.14279966607226335	0.03759517128181022
0.21419949910839503	-3.891400082380363
0.2855993321445267	-0.6284622391670919
0.35699916518065833	-3.0007517231124567
0.4283989982167901	-1.9449992666170293
0.4997988312529218	-0.253642061107713
0.5711986642890534	-4.967543162330706
0.6425984973251849	2.497594936640665
0.7139983303613167	-6.374596476776561
0.7853981633974484	3.3276618539377636
0.8567979964335801	-5.9364701541334535
0.9281978294697119	2.6212800947954538
0.9995976625058435	-4.202115886944133
1.0709974955419754	0.9838165662524813
1.1423973285781068	-1.9365543382387334
1.2137971616142385	-0.2542445032916664
1.2851969946503703	-0.9462301635576505
1.356596827686502	-0.16402773636577772
1.4279966607226335	-0.5189241967893261
1.4993964937587654	-0.03250299976314896
1.5707963267948917	4.795025241726719e-10
1.642196159831028	0.032502998799765356
1.7135959928671598	0.5189241977020729
1.7849958259032914	0.16402773563218118
1.856395658939423	0.9462301640515638
1.9277954919755549	0.2542445029783607
1.9991953250116865	1.9365543384474837
2.070595158047818	-0.9838165663882412
2.1419949910839495	4.202115887027862
2.2133948241200816	-2.6212800948405355
2.284794657156213	5.9364701541531595
2.356194490192345	-3.3276618539347234
2.4275943232284765	6.374596476759542
2.498994156264608	-2.4975949366114882
2.5703939893007397	4.967543162297816
2.6417938223368713	0.25364206113999993
2.713193655373003	1.9449992665906959
2.784593488409135	3.0007517231309806
2.8559933214452666	0.6284622391576169
2.9273931544813983	3.891400082381709
2.99879298751753	-0.03759517128838881
3.0701928205536615	4.394919171137266
3.141592653589793	-0.17854897099459632
3.2129924866259247	4.3949191711692075
3.2843923196620564	-0.037595171333763056
3.355792152698188	3.8914000824220714
3.4271919857343196	0.62846223912977
3.4985918187704512	3.0007517231484444
3.5699916518065833	1.944999266581171
3.641391484842715	0.25364206114312327
3.7127913178788465	4.967543162296264
3.784191150914978	-2.497594936607742
3.8555909839511098	6.374596476745955
3.9269908169872414	-3.327661853909385
3.998390650023373	5.936470154104914
4.069790483059505	-2.621280094763
4.141190316095637	4.202115886905989
4.212590149131769	-0.9838165662110061
4.2839899821679	1.9365543381986716
4.355389815204031	0.25424450332168314
4.426789648240163	0.9462301635515387
4.498189481276295	0.16402773633707446
4.569589314312426	0.5189241968640733
4.6409891473485585	0.032502999595817095
4.712388980384684	-1.472620452694747e-10
4.783788813420821	-0.032502999298553444
4.855188646456953	-0.5189241971515619
4.926588479493084	-0.16402773609233112
4.997988312529216	-0.9462301637384876
5.069388145565348	-0.25424450317999636
5.140787978601479	-1.9365543383095662
5.212187811637611	0.9838165662946213
5.283587644673743	-4.202115886969177
5.354987477709875	2.6212800948092636
5.426387310746006	-5.936470154144203
5.497787143782138	3.3276618539444924
5.569186976818269	-6.374596476786692
5.640586809854401	2.4975949366565273
5.711986642890533	-4.967543162361445
5.783386475926664	-0.2536420610568
5.8547863089627965	-1.9449992666944593
5.926186141998928	-3.0007517230055845
5.99758597503506	-0.6284622393105823
6.068985808071191	-3.8914000821956924
6.140385641107323	0.03759517108478978
6.211785474143454	-4.394919170955004


==> figures/data/2D_poisson/poisson_original_method_forcing_dx_0.1_dsdx_1.3_ddf_Yang3.txt <==
0.0	-2.130623655516288
0.13089969389957476	-2.088947648677383
0.26179938779914946	-2.084750868363438
0.39269908169872414	-1.9544730727247055
0.523598775598299	-1.869613947640182
0.6544984694978736	-1.681878067476949
0.7853981633974484	-1.519158301321111
0.9162978572970232	-1.292644381884084
1.0471975511965983	-1.0821242985814483
1.1780972450961729	-0.8135716244966565
1.3089969389957472	-0.5626802869612427
1.4398966328953222	-0.2707476896635572
1.570796326794895	-3.0015141451153394e-14
1.7016960206944711	0.27074768966356744
1.8325957145940461	0.5626802869613626
1.9634954084936205	0.8135716244963461
2.094395102393195	1.0821242985818211
2.2252947962927703	1.2926443818838202
2.356194490192345	1.519158301321249
2.4870941840919194	1.6818780674769973
2.617993877991494	1.8696139476399587
2.748893571891069	1.9544730727249249
2.879793265790644	2.084750868363322
3.0106929596902186	2.0889476486774714
3.141592653589793	2.1306236555162337
3.2724923474893677	2.0889476486774785
3.4033920413889422	2.0847508683633085
3.5342917352885173	1.9544730727248985
3.6651914291880923	1.8696139476400346
3.796091123087667	1.6818780674769087
3.9269908169872414	1.5191583013213532
4.057890510886816	1.2926443818837865
4.188790204786391	1.0821242985816826
4.319689898685966	0.8135716244965158
4.4505895925855405	0.5626802869612783
4.581489286485115	0.27074768966360746
4.712388980384688	-3.530431513175843e-14
4.843288674284264	-0.27074768966353174
4.974188368183839	-0.562680286961326
5.105088062083413	-0.8135716244964967
5.235987755982988	-1.0821242985817303
5.366887449882563	-1.2926443818837257
5.497787143782138	-1.5191583013214283
5.6286868376817125	-1.6818780674768496
5.759586531581287	-1.8696139476400275
5.890486225480862	-1.9544730727249104
6.021385919380437	-2.084750868363322
6.152285613280012	-2.088947648677461


==> figures/data/2D_poisson/poisson_original_method_forcing_error_dsdx_0.1_ddf_Yang3.txt <==
0.4	5.420162514295905e7	5.420162514295906e7	5.420162514295905e7
0.2	5.2499996783535615e7	2.710081257147953e7	1.3550406285739763e7
0.1	8.004178171698549e9	1.3550406285739765e7	3.3876015714349407e6
0.05	2.545196059510647e9	6.775203142869882e6	846900.3928587352
0.025	2.3318666512432227e9	3.387601571434941e6	211725.0982146838
0.0125	1.2581767867010584e9	1.6938007857174706e6	52931.27455367095


==> figures/data/2D_poisson/poisson_original_method_forcing_error_dsdx_0.5_ddf_Yang3.txt <==
0.4	82.29284800492312	82.29284800492312	82.29284800492312
0.2	375.35824904093244	41.14642400246156	20.57321200123078
0.1	317.42922156420985	20.57321200123078	5.143303000307695
0.05	17135.81638654377	10.28660600061539	1.2858257500769237
0.025	49998.72997414313	5.143303000307695	0.3214564375192309
0.0125	306442.4848093179	2.5716515001538474	0.08036410937980773


==> figures/data/2D_poisson/poisson_original_method_forcing_error_dsdx_0.7_ddf_Yang3.txt <==
0.4	0.4445426002627654	0.4445426002627654	0.4445426002627654
0.2	6.585255739625369	0.2222713001313827	0.11113565006569134
0.1	2.4315486640390884	0.11113565006569134	0.027783912516422836
0.05	5.008027870106881	0.05556782503284567	0.006945978129105709
0.025	5.689193710441537	0.027783912516422836	0.0017364945322764272
0.0125	20.443405761312825	0.013891956258211418	0.0004341236330691068


==> figures/data/2D_poisson/poisson_original_method_forcing_error_dsdx_1.0_ddf_Yang3.txt <==
0.4	0.34220398402179253	0.34220398402179253	0.34220398402179253
0.2	0.1640233618040745	0.17110199201089626	0.08555099600544813
0.1	0.1153509007429917	0.08555099600544813	0.021387749001362033
0.05	0.17116173580371552	0.042775498002724066	0.005346937250340508
0.025	0.21707744605935997	0.021387749001362033	0.001336734312585127
0.0125	0.21862913052461808	0.010693874500681017	0.00033418357814628177


==> figures/data/2D_poisson/poisson_original_method_forcing_error_dsdx_1.3_ddf_Yang3.txt <==
0.4	0.34220398402179764	0.34220398402179764	0.34220398402179764
0.2	0.14270976844236205	0.17110199201089882	0.08555099600544941
0.1	0.07644960789265076	0.08555099600544941	0.021387749001362352
0.05	0.06600359931884792	0.042775498002724704	0.005346937250340588
0.025	0.0490417694187405	0.021387749001362352	0.001336734312585147
0.0125	0.0433740883156688	0.010693874500681176	0.00033418357814628675


==> figures/data/2D_poisson/poisson_original_method_forcing_error_dsdx_1.5_ddf_Yang3.txt <==
0.4	0.26869698730092106	0.26869698730092106	0.26869698730092106
0.2	0.1609612053961874	0.13434849365046053	0.06717424682523027
0.1	0.08335932825893533	0.06717424682523027	0.016793561706307567
0.05	0.06255336817405677	0.03358712341261513	0.004198390426576892
0.025	0.056380409610532034	0.016793561706307567	0.001049597606644223
0.0125	0.04732603206604502	0.008396780853153783	0.0002623994016610557

